Identifying Implementation Bugs in Machine Learning based Image Classifiers using Metamorphic Testing

We have recently witnessed tremendous success of Machine Learning (ML) in practical applications. Computer vision, speech recognition and language translation have all seen a near human level performance. We expect, in the near future, most business applications will have some form of ML. However, testing such applications is extremely challenging and would be very expensive if we follow today's methodologies. In this work, we present an articulation of the challenges in testing ML based applications. We then present our solution approach, based on the concept of Metamorphic Testing, which aims to identify implementation bugs in ML based image classifiers. We have developed metamorphic relations for an application based on Support Vector Machine and a Deep Learning based application. Empirical validation showed that our approach was able to catch 71% of the implementation bugs in the ML applications.

==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/BGR.csv <==
step, loss, accuracy
 393,  2.5669827,  0.14851485
 786,  2.6316946,  0.16237624
 1179,  2.644232,  0.2049505
 1572,  2.5421662,  0.22772278
 1965,  2.6060307,  0.23465346
 2358,  2.9672842,  0.21485148
 2751,  3.0876436,  0.22871287
 3144,  2.8882251,  0.2851485
 3537,  2.9082985,  0.32376239
 3930,  2.7831652,  0.35742575
 4323,  2.586566,  0.3891089
 4716,  2.6206961,  0.39603961
 5109,  2.6504152,  0.4089109
 5502,  2.6714783,  0.41782179
 5895,  2.6516535,  0.42772278


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/BRG.csv <==
step, loss, accuracy
 393,  2.5705056,  0.14653465
 786,  2.6206629,  0.15544555
 1179,  2.6746271,  0.19009902
 1572,  2.5760403,  0.24554455
 1965,  2.8747826,  0.21386139
 2358,  2.712496,  0.26633662
 2751,  2.670639,  0.29900989
 3144,  2.8088632,  0.30693069
 3537,  2.5427215,  0.36138615
 3930,  2.4446061,  0.3891089
 4323,  2.4106815,  0.40693069
 4716,  2.4051023,  0.42079207
 5109,  2.3414495,  0.44455445
 5502,  2.2590003,  0.45445544
 5895,  2.1588354,  0.47821781


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/GBR.csv <==
step, loss, accuracy
 393,  2.5757031,  0.14356436
 786,  2.5599804,  0.18712871
 1179,  2.5423203,  0.22970296
 1572,  2.5772743,  0.23366337
 1965,  2.655014,  0.23168316
 2358,  2.7043645,  0.23762377
 2751,  2.5634813,  0.26930693
 3144,  2.5038807,  0.30000001
 3537,  2.4606359,  0.32178217
 3930,  2.4016533,  0.33069307
 4323,  2.4576154,  0.33861387
 4716,  2.4402807,  0.35346535
 5109,  2.2834589,  0.35643566
 5502,  2.3241999,  0.36633664
 5895,  2.3214478,  0.38316831


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/GRB.csv <==
step, loss, accuracy
 393,  2.5700576,  0.14950494
 786,  2.5538497,  0.20396039
 1179,  2.5631888,  0.22871287
 1572,  2.6806669,  0.22475247
 1965,  2.8511331,  0.21782178
 2358,  2.7672811,  0.25346535
 2751,  2.7435617,  0.26930693
 3144,  2.7420163,  0.28217822
 3537,  2.7387438,  0.2940594
 3930,  2.7518673,  0.2930693
 4323,  2.7371128,  0.2980198
 4716,  2.7099512,  0.30000001
 5109,  2.6919405,  0.30693069
 5502,  2.679786,  0.31485149
 5895,  2.6448915,  0.32475248


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/RBG.csv <==
step, loss, accuracy
 393,  2.570538,  0.14059407
 786,  2.5115814,  0.1960396
 1179,  2.5313835,  0.22376238
 1572,  2.5525634,  0.23366337
 1965,  2.565989,  0.24455446
 2358,  2.3567517,  0.32574257
 2751,  2.5550835,  0.32277226
 3144,  2.6133964,  0.33465347
 3537,  2.6329086,  0.34950495
 3930,  2.664381,  0.33960396
 4323,  2.6698158,  0.35148516
 4716,  2.6204841,  0.36732674
 5109,  2.3471985,  0.4089109
 5502,  2.3316655,  0.41980198
 5895,  2.3383899,  0.43366337


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/RGB.csv <==
step, loss, accuracy
 393,  2.5410416,  0.17524752
 786,  2.5425854,  0.2089109
 1179,  2.5994928,  0.22673267
 1572,  2.6182365,  0.26435643
 1965,  2.6603529,  0.28415841
 2358,  2.6785183,  0.28415841
 2751,  2.6517191,  0.32376239
 3144,  2.5314302,  0.35346535
 3537,  2.4634387,  0.36237624
 3930,  2.4031119,  0.37623763
 4323,  2.3878193,  0.3920792
 4716,  2.3654826,  0.4049505
 5109,  2.3337338,  0.40792078
 5502,  2.3121929,  0.41782179
 5895,  2.2640834,  0.42277229


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/combinedData.csv <==
#step_BGR, loss_BGR, accuracy_BGR,step_BRG, loss_BRG, accuracy_BRG,step_GRB, loss_GRB, accuracy_GRB,step_GBR, loss_GBR, accuracy_GBR,step_RBG, loss_RBG, accuracy_RBG,step_RGB, loss_RGB, accuracy_RGB
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  2.5669827,  0.14851485, 393,  2.5705056,  0.14653465, 393,  2.5700576,  0.14950494, 393,  2.5757031,  0.14356436, 393,  2.570538,  0.14059407, 393,  2.5410416,  0.17524752
 786,  2.6316946,  0.16237624, 786,  2.6206629,  0.15544555, 786,  2.5538497,  0.20396039, 786,  2.5599804,  0.18712871, 786,  2.5115814,  0.1960396, 786,  2.5425854,  0.2089109
 1179,  2.644232,  0.2049505, 1179,  2.6746271,  0.19009902, 1179,  2.5631888,  0.22871287, 1179,  2.5423203,  0.22970296, 1179,  2.5313835,  0.22376238, 1179,  2.5994928,  0.22673267
 1572,  2.5421662,  0.22772278, 1572,  2.5760403,  0.24554455, 1572,  2.6806669,  0.22475247, 1572,  2.5772743,  0.23366337, 1572,  2.5525634,  0.23366337, 1572,  2.6182365,  0.26435643
 1965,  2.6060307,  0.23465346, 1965,  2.8747826,  0.21386139, 1965,  2.8511331,  0.21782178, 1965,  2.655014,  0.23168316, 1965,  2.565989,  0.24455446, 1965,  2.6603529,  0.28415841
 2358,  2.9672842,  0.21485148, 2358,  2.712496,  0.26633662, 2358,  2.7672811,  0.25346535, 2358,  2.7043645,  0.23762377, 2358,  2.3567517,  0.32574257, 2358,  2.6785183,  0.28415841
 2751,  3.0876436,  0.22871287, 2751,  2.670639,  0.29900989, 2751,  2.7435617,  0.26930693, 2751,  2.5634813,  0.26930693, 2751,  2.5550835,  0.32277226, 2751,  2.6517191,  0.32376239
 3144,  2.8882251,  0.2851485, 3144,  2.8088632,  0.30693069, 3144,  2.7420163,  0.28217822, 3144,  2.5038807,  0.30000001, 3144,  2.6133964,  0.33465347, 3144,  2.5314302,  0.35346535
 3537,  2.9082985,  0.32376239, 3537,  2.5427215,  0.36138615, 3537,  2.7387438,  0.2940594, 3537,  2.4606359,  0.32178217, 3537,  2.6329086,  0.34950495, 3537,  2.4634387,  0.36237624
 3930,  2.7831652,  0.35742575, 3930,  2.4446061,  0.3891089, 3930,  2.7518673,  0.2930693, 3930,  2.4016533,  0.33069307, 3930,  2.664381,  0.33960396, 3930,  2.4031119,  0.37623763
 4323,  2.586566,  0.3891089, 4323,  2.4106815,  0.40693069, 4323,  2.7371128,  0.2980198, 4323,  2.4576154,  0.33861387, 4323,  2.6698158,  0.35148516, 4323,  2.3878193,  0.3920792
 4716,  2.6206961,  0.39603961, 4716,  2.4051023,  0.42079207, 4716,  2.7099512,  0.30000001, 4716,  2.4402807,  0.35346535, 4716,  2.6204841,  0.36732674, 4716,  2.3654826,  0.4049505
 5109,  2.6504152,  0.4089109, 5109,  2.3414495,  0.44455445, 5109,  2.6919405,  0.30693069, 5109,  2.2834589,  0.35643566, 5109,  2.3471985,  0.4089109, 5109,  2.3337338,  0.40792078
 5502,  2.6714783,  0.41782179, 5502,  2.2590003,  0.45445544, 5502,  2.679786,  0.31485149, 5502,  2.3241999,  0.36633664, 5502,  2.3316655,  0.41980198, 5502,  2.3121929,  0.41782179
 5895,  2.6516535,  0.42772278, 5895,  2.1588354,  0.47821781, 5895,  2.6448915,  0.32475248, 5895,  2.3214478,  0.38316831, 5895,  2.3383899,  0.43366337, 5895,  2.2640834,  0.42277229


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/BGR.csv <==
step, cross_entropy, loss, train_accuracy
1,3.56852,3.85418,0.179688
101,2.30332,2.58867,0.148438
201,2.30217,2.58729,0.130208
301,2.29284,2.57774,0.132813
394,2.28847,2.57316,0.15625
494,2.2892,2.57368,0.167969
594,2.25441,2.53867,0.169271
694,2.22708,2.51114,0.177734
787,2.20216,2.48604,0.1875
887,2.17166,2.45535,0.191406
987,2.16432,2.44782,0.195313
1087,2.17134,2.45466,0.205078
1180,2.15117,2.43433,0.25
1280,2.07678,2.35978,0.257813
1380,2.08507,2.36792,0.255208
1480,2.11073,2.39341,0.267578
1573,2.10649,2.38901,0.265625
1673,2.02037,2.30275,0.300781
1773,2.02887,2.3111,0.296875
1873,2.06423,2.3463,0.302734
1966,2.04878,2.33072,0.296875
2066,1.9896,2.2714,0.335938
2166,1.95172,2.2334,0.338542
2266,1.95095,2.23248,0.34375
2359,1.87658,2.15801,0.351563
2459,1.8899,2.17121,0.34375
2559,1.87317,2.15438,0.356771
2659,1.892,2.17307,0.369141
2752,1.81376,2.09474,0.375
2852,1.75799,2.03888,0.394531
2952,1.75486,2.03563,0.408854
3052,1.74816,2.02884,0.419922
3145,1.75409,2.03469,0.429688
3245,1.66975,1.95026,0.421875
3345,1.68835,1.96879,0.4375
3445,1.66237,1.94272,0.443359
3538,1.70587,1.98615,0.414063
3638,1.63171,1.91192,0.425781
3738,1.64535,1.92548,0.453125
3838,1.59808,1.87812,0.466797
3931,1.49991,1.7799,0.460938
4031,1.48538,1.7653,0.457031
4131,1.41939,1.69926,0.479167
4231,1.43294,1.71272,0.496094
4324,1.39053,1.67026,0.523438
4424,1.40475,1.68443,0.507813
4524,1.34486,1.62448,0.526042
4624,1.37474,1.6543,0.546875
4717,1.34837,1.62788,0.539063
4817,1.36075,1.64021,0.523438
4917,1.29153,1.57095,0.554688
5017,1.33597,1.61532,0.572266
5110,1.31036,1.58968,0.539063
5210,1.31621,1.59548,0.535156
5310,1.25853,1.53778,0.554688
5410,1.29214,1.57133,0.568359
5503,1.2779,1.55706,0.539063
5603,1.28679,1.56592,0.53125
5703,1.23512,1.51422,0.554688
5803,1.26225,1.54131,0.578125


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/BRG.csv <==
step, cross_entropy, loss, train_accuracy
1,3.54896,3.83463,0.179688
101,2.304,2.58935,0.152344
201,2.30134,2.58646,0.132813
301,2.29126,2.57616,0.134766
394,2.27825,2.56294,0.15625
494,2.29374,2.57822,0.152344
594,2.25774,2.542,0.158854
694,2.22067,2.50473,0.169922
787,2.1994,2.48327,0.195313
887,2.17888,2.46256,0.203125
987,2.16497,2.44847,0.213542
1087,2.1768,2.46013,0.212891
1180,2.16071,2.44388,0.242188
1280,2.0925,2.37551,0.261719
1380,2.08246,2.36531,0.270833
1480,2.13855,2.42122,0.267578
1573,2.10369,2.38622,0.328125
1673,2.00957,2.29197,0.304688
1773,1.96871,2.25099,0.304688
1873,1.97077,2.25291,0.314453
1966,1.86918,2.1512,0.320313
2066,1.86071,2.14264,0.328125
2166,1.80311,2.08495,0.341146
2266,1.79715,2.07887,0.345703
2359,1.7741,2.05572,0.359375
2459,1.68106,1.96261,0.375
2559,1.67043,1.9519,0.398438
2659,1.67779,1.95917,0.404297
2752,1.73631,2.01762,0.414063
2852,1.61985,1.90109,0.410156
2952,1.59986,1.88104,0.429688
3052,1.44429,1.7254,0.441406
3145,1.4445,1.72556,0.429688
3245,1.48879,1.76979,0.429688
3345,1.30825,1.58921,0.46875
3445,1.37374,1.65464,0.486328
3538,1.32415,1.60503,0.476563
3638,1.37647,1.6573,0.5
3738,1.21878,1.49959,0.523438
3838,1.3332,1.61395,0.533203
3931,1.2511,1.53185,0.5
4031,1.28186,1.56257,0.519531
4131,1.16154,1.44223,0.544271
4231,1.33043,1.61107,0.544922
4324,1.20633,1.48697,0.546875
4424,1.22328,1.50389,0.535156
4524,1.1033,1.38389,0.559896
4624,1.25067,1.53123,0.564453
4717,1.15359,1.43414,0.554688
4817,1.17639,1.45693,0.554688
4917,1.05405,1.33458,0.575521
5017,1.18652,1.46701,0.578125
5110,1.08856,1.36906,0.570313
5210,1.15177,1.43225,0.582031
5310,1.01042,1.2909,0.598958
5410,1.12954,1.40999,0.599609
5503,1.03006,1.31053,0.601563
5603,1.12142,1.40189,0.609375
5703,0.970337,1.25081,0.625
5803,1.07604,1.35649,0.625


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/GBR.csv <==
step, cross_entropy, loss, train_accuracy
1,3.60116,3.88683,0.179688
101,2.3034,2.58875,0.136719
201,2.30052,2.58564,0.138021
301,2.29836,2.58326,0.126953
394,2.29706,2.58175,0.101563
494,2.29069,2.57517,0.136719
594,2.25526,2.53953,0.151042
694,2.21359,2.49764,0.164063
787,2.18838,2.47224,0.21875
887,2.15486,2.43853,0.210938
987,2.15045,2.43392,0.203125
1087,2.16404,2.44732,0.210938
1180,2.12572,2.40883,0.273438
1280,2.06052,2.34347,0.289063
1380,2.08483,2.36762,0.276042
1480,2.09128,2.37389,0.279297
1573,2.08046,2.36293,0.289063
1673,2.00918,2.29151,0.3125
1773,2.03939,2.32157,0.307292
1873,2.037,2.319,0.308594
1966,2.03405,2.31593,0.320313
2066,1.97313,2.25487,0.328125
2166,2.00247,2.28407,0.325521
2266,1.99273,2.27416,0.332031
2359,2.00481,2.28612,0.335938
2459,1.94346,2.22463,0.332031
2559,1.97246,2.2535,0.328125
2659,1.96875,2.24963,0.332031
2752,1.96885,2.24961,0.335938
2852,1.91995,2.20057,0.347656
2952,1.94494,2.22544,0.346354
3052,1.92406,2.20441,0.351563
3145,1.94671,2.22695,0.34375
3245,1.89308,2.17319,0.351563
3345,1.903,2.18299,0.348958
3445,1.89838,2.17823,0.353516
3538,1.92859,2.20834,0.351563
3638,1.87161,2.15124,0.375
3738,1.867,2.14651,0.369792
3838,1.88624,2.16561,0.371094
3931,1.91131,2.19058,0.351563
4031,1.83024,2.10941,0.363281
4131,1.72553,2.00461,0.372396
4231,1.7396,2.01857,0.388672
4324,1.71662,1.99551,0.375
4424,1.76765,2.04644,0.386719
4524,1.68679,1.96548,0.398438
4624,1.69218,1.97077,0.40625
4717,1.66555,1.94406,0.429688
4817,1.73644,2.01486,0.421875
4917,1.66924,1.94757,0.432292
5017,1.65691,1.93514,0.435547
5110,1.54794,1.82611,0.445313
5210,1.61602,1.89411,0.449219
5310,1.50764,1.78566,0.460938
5410,1.50955,1.78751,0.474609
5503,1.41355,1.69146,0.523438
5603,1.60813,1.88598,0.480469
5703,1.46289,1.74068,0.489583
5803,1.46896,1.74669,0.505859


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/GRB.csv <==
step, cross_entropy, loss, train_accuracy
1,3.52504,3.81071,0.179688
101,2.30265,2.588,0.15625
201,2.30178,2.58691,0.148438
301,2.30032,2.58522,0.142578
394,2.25896,2.54367,0.179688
494,2.23333,2.51783,0.1875
594,2.23312,2.51741,0.182292
694,2.20716,2.49124,0.191406
787,2.16522,2.44912,0.234375
887,2.12024,2.40396,0.214844
987,2.12336,2.4069,0.231771
1087,2.14914,2.4325,0.238281
1180,2.13418,2.41738,0.25
1280,2.03134,2.31437,0.28125
1380,2.05022,2.3331,0.289063
1480,2.09546,2.37817,0.285156
1573,2.09779,2.38036,0.242188
1673,2.00144,2.28387,0.277344
1773,2.01285,2.29514,0.299479
1873,2.02509,2.30722,0.296875
1966,2.07051,2.35252,0.28125
2066,1.98105,2.26292,0.308594
2166,1.97601,2.25775,0.322917
2266,1.97018,2.25176,0.320313
2359,2.04688,2.32835,0.289063
2459,1.94486,2.2262,0.300781
2559,1.94913,2.23035,0.3125
2659,1.93693,2.21799,0.322266
2752,2.02351,2.30445,0.289063
2852,1.91686,2.19768,0.308594
2952,1.92645,2.20714,0.325521
3052,1.92054,2.20109,0.333984
3145,2.00195,2.28239,0.3125
3245,1.89211,2.17243,0.328125
3345,1.89986,2.18006,0.346354
3445,1.90803,2.18809,0.351563
3538,1.98274,2.26268,0.335938
3638,1.86702,2.14684,0.347656
3738,1.87857,2.15828,0.359375
3838,1.88821,2.16779,0.363281
3931,1.95377,2.23324,0.359375
4031,1.83967,2.11902,0.355469
4131,1.85953,2.13877,0.364583
4231,1.8603,2.13942,0.367188
4324,1.92454,2.20355,0.367188
4424,1.80982,2.08871,0.367188
4524,1.84053,2.11932,0.364583
4624,1.84099,2.11966,0.367188
4717,1.89117,2.16974,0.382813
4817,1.77861,2.05707,0.382813
4917,1.82037,2.09874,0.377604
5017,1.82338,2.10163,0.376953
5110,1.85244,2.13059,0.398438
5210,1.75576,2.03382,0.394531
5310,1.80417,2.08213,0.388021
5410,1.81915,2.097,0.380859
5503,1.8192,2.09696,0.40625
5603,1.7322,2.00986,0.402344
5703,1.79076,2.06833,0.395833
5803,1.80759,2.08506,0.390625


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/RBG.csv <==
step, cross_entropy, loss, train_accuracy
1,3.59215,3.87781,0.179688
101,2.30336,2.58871,0.148438
201,2.30012,2.58524,0.151042
301,2.29949,2.58439,0.144531
394,2.29544,2.58013,0.132813
494,2.26259,2.54708,0.160156
594,2.24255,2.52684,0.164063
694,2.21517,2.49925,0.173828
787,2.18429,2.46817,0.226563
887,2.15335,2.43705,0.210938
987,2.14721,2.43071,0.205729
1087,2.17638,2.45969,0.205078
1180,2.11279,2.39593,0.273438
1280,2.08247,2.36545,0.28125
1380,2.08053,2.36334,0.276042
1480,2.1275,2.41013,0.269531
1573,2.07458,2.35707,0.28125
1673,2.03156,2.3139,0.292969
1773,2.03686,2.31905,0.294271
1873,2.06726,2.34928,0.287109
1966,2.0402,2.32209,0.304688
2066,1.92144,2.2032,0.335938
2166,1.94645,2.22807,0.341146
2266,1.87463,2.15611,0.349609
2359,1.98302,2.26438,0.304688
2459,1.84747,2.1287,0.351563
2559,1.90281,2.18393,0.356771
2659,1.81404,2.09504,0.365234
2752,1.93856,2.21945,0.328125
2852,1.80319,2.08396,0.375
2952,1.89443,2.17509,0.372396
3052,1.7935,2.07404,0.380859
3145,1.88584,2.16629,0.375
3245,1.76581,2.04613,0.421875
3345,1.87111,2.15134,0.395833
3445,1.78422,2.06433,0.394531
3538,1.84239,2.12241,0.382813
3638,1.74441,2.02432,0.421875
3738,1.70755,1.98737,0.429688
3838,1.68448,1.9642,0.445313
3931,1.67155,1.95121,0.429688
4031,1.60089,1.88045,0.453125
4131,1.6622,1.94169,0.453125
4231,1.63057,1.90998,0.466797
4324,1.62533,1.90467,0.453125
4424,1.55617,1.83544,0.484375
4524,1.61935,1.89855,0.481771
4624,1.59785,1.87698,0.488281
4717,1.56815,1.84722,0.5
4817,1.43675,1.71577,0.511719
4917,1.37598,1.65494,0.520833
5017,1.4584,1.73732,0.533203
5110,1.28504,1.56393,0.546875
5210,1.34317,1.62201,0.539063
5310,1.28758,1.56638,0.546875
5410,1.43576,1.71451,0.554688
5503,1.22185,1.50059,0.578125
5603,1.29854,1.57724,0.566406
5703,1.22708,1.50575,0.575521
5803,1.39805,1.67667,0.580078


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/RGB.csv <==
step, cross_entropy, loss, train_accuracy
1,3.53974,3.82541,0.179688
101,2.30196,2.58731,0.164063
201,2.29551,2.58063,0.140625
301,2.29781,2.58272,0.130859
394,2.26583,2.55054,0.15625
494,2.23404,2.51855,0.167969
594,2.23432,2.51864,0.174479
694,2.20607,2.49018,0.193359
787,2.1595,2.44343,0.21875
887,2.12273,2.40648,0.207031
987,2.13849,2.42205,0.205729
1087,2.16329,2.44666,0.212891
1180,2.1131,2.39631,0.273438
1280,2.05232,2.33537,0.292969
1380,2.07372,2.35661,0.28125
1480,2.05065,2.33338,0.283203
1573,2.05465,2.33723,0.273438
1673,1.93519,2.21764,0.324219
1773,1.96968,2.252,0.328125
1873,1.95204,2.23422,0.326172
1966,1.86141,2.14348,0.3125
2066,1.85773,2.13971,0.339844
2166,1.79206,2.07394,0.356771
2266,1.76808,2.04986,0.361328
2359,1.73863,2.02032,0.382813
2459,1.73824,2.01983,0.421875
2559,1.74098,2.02248,0.416667
2659,1.69434,1.97572,0.421875
2752,1.62479,1.90609,0.421875
2852,1.66433,1.94553,0.425781
2952,1.72554,2.00665,0.414063
3052,1.62551,1.90651,0.421875
3145,1.58377,1.86469,0.453125
3245,1.61303,1.89385,0.433594
3345,1.66547,1.94621,0.432292
3445,1.59308,1.87371,0.441406
3538,1.55677,1.83732,0.421875
3638,1.56523,1.84568,0.425781
3738,1.61363,1.894,0.427083
3838,1.56992,1.85018,0.445313
3931,1.5272,1.80739,0.4375
4031,1.52439,1.8045,0.453125
4131,1.56689,1.84693,0.453125
4231,1.54831,1.82825,0.470703
4324,1.50764,1.78752,0.445313
4424,1.47975,1.75956,0.460938
4524,1.53173,1.81147,0.460938
4624,1.5216,1.80125,0.476563
4717,1.46843,1.74802,0.476563
4817,1.44288,1.72241,0.480469
4917,1.49757,1.77705,0.486979
5017,1.50658,1.78597,0.5
5110,1.43229,1.71163,0.492188
5210,1.40979,1.68907,0.492188
5310,1.45554,1.73478,0.489583
5410,1.4849,1.76406,0.5
5503,1.39781,1.67693,0.507813
5603,1.3781,1.65716,0.503906
5703,1.42066,1.69968,0.502604
5803,1.46364,1.7426,0.511719


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/combinedData.csv <==
step_BGR, cross_entropy_BGR, loss_BGR, train_accuracy_BGR,step_BRG, cross_entropy_BRG, loss_BRG, train_accuracy_BRG,step_GRB, cross_entropy_GRB, loss_GRB, train_accuracy_GRB,step_GBR, cross_entropy_GBR, loss_GBR, train_accuracy_GBR,step_RBG, cross_entropy_RBG, loss_RBG, train_accuracy_RBG,step_RGB, cross_entropy_RGB, loss_RGB, train_accuracy_RGB
1,3.56852,3.85418,0.179688,1,3.54896,3.83463,0.179688,1,3.52504,3.81071,0.179688,1,3.60116,3.88683,0.179688,1,3.59215,3.87781,0.179688,1,3.53974,3.82541,0.179688
101,2.30332,2.58867,0.148438,101,2.304,2.58935,0.152344,101,2.30265,2.588,0.15625,101,2.3034,2.58875,0.136719,101,2.30336,2.58871,0.148438,101,2.30196,2.58731,0.164063
201,2.30217,2.58729,0.130208,201,2.30134,2.58646,0.132813,201,2.30178,2.58691,0.148438,201,2.30052,2.58564,0.138021,201,2.30012,2.58524,0.151042,201,2.29551,2.58063,0.140625
301,2.29284,2.57774,0.132813,301,2.29126,2.57616,0.134766,301,2.30032,2.58522,0.142578,301,2.29836,2.58326,0.126953,301,2.29949,2.58439,0.144531,301,2.29781,2.58272,0.130859
394,2.28847,2.57316,0.15625,394,2.27825,2.56294,0.15625,394,2.25896,2.54367,0.179688,394,2.29706,2.58175,0.101563,394,2.29544,2.58013,0.132813,394,2.26583,2.55054,0.15625
494,2.2892,2.57368,0.167969,494,2.29374,2.57822,0.152344,494,2.23333,2.51783,0.1875,494,2.29069,2.57517,0.136719,494,2.26259,2.54708,0.160156,494,2.23404,2.51855,0.167969
594,2.25441,2.53867,0.169271,594,2.25774,2.542,0.158854,594,2.23312,2.51741,0.182292,594,2.25526,2.53953,0.151042,594,2.24255,2.52684,0.164063,594,2.23432,2.51864,0.174479
694,2.22708,2.51114,0.177734,694,2.22067,2.50473,0.169922,694,2.20716,2.49124,0.191406,694,2.21359,2.49764,0.164063,694,2.21517,2.49925,0.173828,694,2.20607,2.49018,0.193359
787,2.20216,2.48604,0.1875,787,2.1994,2.48327,0.195313,787,2.16522,2.44912,0.234375,787,2.18838,2.47224,0.21875,787,2.18429,2.46817,0.226563,787,2.1595,2.44343,0.21875
887,2.17166,2.45535,0.191406,887,2.17888,2.46256,0.203125,887,2.12024,2.40396,0.214844,887,2.15486,2.43853,0.210938,887,2.15335,2.43705,0.210938,887,2.12273,2.40648,0.207031
987,2.16432,2.44782,0.195313,987,2.16497,2.44847,0.213542,987,2.12336,2.4069,0.231771,987,2.15045,2.43392,0.203125,987,2.14721,2.43071,0.205729,987,2.13849,2.42205,0.205729
1087,2.17134,2.45466,0.205078,1087,2.1768,2.46013,0.212891,1087,2.14914,2.4325,0.238281,1087,2.16404,2.44732,0.210938,1087,2.17638,2.45969,0.205078,1087,2.16329,2.44666,0.212891
1180,2.15117,2.43433,0.25,1180,2.16071,2.44388,0.242188,1180,2.13418,2.41738,0.25,1180,2.12572,2.40883,0.273438,1180,2.11279,2.39593,0.273438,1180,2.1131,2.39631,0.273438
1280,2.07678,2.35978,0.257813,1280,2.0925,2.37551,0.261719,1280,2.03134,2.31437,0.28125,1280,2.06052,2.34347,0.289063,1280,2.08247,2.36545,0.28125,1280,2.05232,2.33537,0.292969
1380,2.08507,2.36792,0.255208,1380,2.08246,2.36531,0.270833,1380,2.05022,2.3331,0.289063,1380,2.08483,2.36762,0.276042,1380,2.08053,2.36334,0.276042,1380,2.07372,2.35661,0.28125
1480,2.11073,2.39341,0.267578,1480,2.13855,2.42122,0.267578,1480,2.09546,2.37817,0.285156,1480,2.09128,2.37389,0.279297,1480,2.1275,2.41013,0.269531,1480,2.05065,2.33338,0.283203
1573,2.10649,2.38901,0.265625,1573,2.10369,2.38622,0.328125,1573,2.09779,2.38036,0.242188,1573,2.08046,2.36293,0.289063,1573,2.07458,2.35707,0.28125,1573,2.05465,2.33723,0.273438
1673,2.02037,2.30275,0.300781,1673,2.00957,2.29197,0.304688,1673,2.00144,2.28387,0.277344,1673,2.00918,2.29151,0.3125,1673,2.03156,2.3139,0.292969,1673,1.93519,2.21764,0.324219
1773,2.02887,2.3111,0.296875,1773,1.96871,2.25099,0.304688,1773,2.01285,2.29514,0.299479,1773,2.03939,2.32157,0.307292,1773,2.03686,2.31905,0.294271,1773,1.96968,2.252,0.328125
1873,2.06423,2.3463,0.302734,1873,1.97077,2.25291,0.314453,1873,2.02509,2.30722,0.296875,1873,2.037,2.319,0.308594,1873,2.06726,2.34928,0.287109,1873,1.95204,2.23422,0.326172
1966,2.04878,2.33072,0.296875,1966,1.86918,2.1512,0.320313,1966,2.07051,2.35252,0.28125,1966,2.03405,2.31593,0.320313,1966,2.0402,2.32209,0.304688,1966,1.86141,2.14348,0.3125
2066,1.9896,2.2714,0.335938,2066,1.86071,2.14264,0.328125,2066,1.98105,2.26292,0.308594,2066,1.97313,2.25487,0.328125,2066,1.92144,2.2032,0.335938,2066,1.85773,2.13971,0.339844
2166,1.95172,2.2334,0.338542,2166,1.80311,2.08495,0.341146,2166,1.97601,2.25775,0.322917,2166,2.00247,2.28407,0.325521,2166,1.94645,2.22807,0.341146,2166,1.79206,2.07394,0.356771
2266,1.95095,2.23248,0.34375,2266,1.79715,2.07887,0.345703,2266,1.97018,2.25176,0.320313,2266,1.99273,2.27416,0.332031,2266,1.87463,2.15611,0.349609,2266,1.76808,2.04986,0.361328
2359,1.87658,2.15801,0.351563,2359,1.7741,2.05572,0.359375,2359,2.04688,2.32835,0.289063,2359,2.00481,2.28612,0.335938,2359,1.98302,2.26438,0.304688,2359,1.73863,2.02032,0.382813
2459,1.8899,2.17121,0.34375,2459,1.68106,1.96261,0.375,2459,1.94486,2.2262,0.300781,2459,1.94346,2.22463,0.332031,2459,1.84747,2.1287,0.351563,2459,1.73824,2.01983,0.421875
2559,1.87317,2.15438,0.356771,2559,1.67043,1.9519,0.398438,2559,1.94913,2.23035,0.3125,2559,1.97246,2.2535,0.328125,2559,1.90281,2.18393,0.356771,2559,1.74098,2.02248,0.416667
2659,1.892,2.17307,0.369141,2659,1.67779,1.95917,0.404297,2659,1.93693,2.21799,0.322266,2659,1.96875,2.24963,0.332031,2659,1.81404,2.09504,0.365234,2659,1.69434,1.97572,0.421875
2752,1.81376,2.09474,0.375,2752,1.73631,2.01762,0.414063,2752,2.02351,2.30445,0.289063,2752,1.96885,2.24961,0.335938,2752,1.93856,2.21945,0.328125,2752,1.62479,1.90609,0.421875
2852,1.75799,2.03888,0.394531,2852,1.61985,1.90109,0.410156,2852,1.91686,2.19768,0.308594,2852,1.91995,2.20057,0.347656,2852,1.80319,2.08396,0.375,2852,1.66433,1.94553,0.425781
2952,1.75486,2.03563,0.408854,2952,1.59986,1.88104,0.429688,2952,1.92645,2.20714,0.325521,2952,1.94494,2.22544,0.346354,2952,1.89443,2.17509,0.372396,2952,1.72554,2.00665,0.414063
3052,1.74816,2.02884,0.419922,3052,1.44429,1.7254,0.441406,3052,1.92054,2.20109,0.333984,3052,1.92406,2.20441,0.351563,3052,1.7935,2.07404,0.380859,3052,1.62551,1.90651,0.421875
3145,1.75409,2.03469,0.429688,3145,1.4445,1.72556,0.429688,3145,2.00195,2.28239,0.3125,3145,1.94671,2.22695,0.34375,3145,1.88584,2.16629,0.375,3145,1.58377,1.86469,0.453125
3245,1.66975,1.95026,0.421875,3245,1.48879,1.76979,0.429688,3245,1.89211,2.17243,0.328125,3245,1.89308,2.17319,0.351563,3245,1.76581,2.04613,0.421875,3245,1.61303,1.89385,0.433594
3345,1.68835,1.96879,0.4375,3345,1.30825,1.58921,0.46875,3345,1.89986,2.18006,0.346354,3345,1.903,2.18299,0.348958,3345,1.87111,2.15134,0.395833,3345,1.66547,1.94621,0.432292
3445,1.66237,1.94272,0.443359,3445,1.37374,1.65464,0.486328,3445,1.90803,2.18809,0.351563,3445,1.89838,2.17823,0.353516,3445,1.78422,2.06433,0.394531,3445,1.59308,1.87371,0.441406
3538,1.70587,1.98615,0.414063,3538,1.32415,1.60503,0.476563,3538,1.98274,2.26268,0.335938,3538,1.92859,2.20834,0.351563,3538,1.84239,2.12241,0.382813,3538,1.55677,1.83732,0.421875
3638,1.63171,1.91192,0.425781,3638,1.37647,1.6573,0.5,3638,1.86702,2.14684,0.347656,3638,1.87161,2.15124,0.375,3638,1.74441,2.02432,0.421875,3638,1.56523,1.84568,0.425781
3738,1.64535,1.92548,0.453125,3738,1.21878,1.49959,0.523438,3738,1.87857,2.15828,0.359375,3738,1.867,2.14651,0.369792,3738,1.70755,1.98737,0.429688,3738,1.61363,1.894,0.427083
3838,1.59808,1.87812,0.466797,3838,1.3332,1.61395,0.533203,3838,1.88821,2.16779,0.363281,3838,1.88624,2.16561,0.371094,3838,1.68448,1.9642,0.445313,3838,1.56992,1.85018,0.445313
3931,1.49991,1.7799,0.460938,3931,1.2511,1.53185,0.5,3931,1.95377,2.23324,0.359375,3931,1.91131,2.19058,0.351563,3931,1.67155,1.95121,0.429688,3931,1.5272,1.80739,0.4375
4031,1.48538,1.7653,0.457031,4031,1.28186,1.56257,0.519531,4031,1.83967,2.11902,0.355469,4031,1.83024,2.10941,0.363281,4031,1.60089,1.88045,0.453125,4031,1.52439,1.8045,0.453125
4131,1.41939,1.69926,0.479167,4131,1.16154,1.44223,0.544271,4131,1.85953,2.13877,0.364583,4131,1.72553,2.00461,0.372396,4131,1.6622,1.94169,0.453125,4131,1.56689,1.84693,0.453125
4231,1.43294,1.71272,0.496094,4231,1.33043,1.61107,0.544922,4231,1.8603,2.13942,0.367188,4231,1.7396,2.01857,0.388672,4231,1.63057,1.90998,0.466797,4231,1.54831,1.82825,0.470703
4324,1.39053,1.67026,0.523438,4324,1.20633,1.48697,0.546875,4324,1.92454,2.20355,0.367188,4324,1.71662,1.99551,0.375,4324,1.62533,1.90467,0.453125,4324,1.50764,1.78752,0.445313
4424,1.40475,1.68443,0.507813,4424,1.22328,1.50389,0.535156,4424,1.80982,2.08871,0.367188,4424,1.76765,2.04644,0.386719,4424,1.55617,1.83544,0.484375,4424,1.47975,1.75956,0.460938
4524,1.34486,1.62448,0.526042,4524,1.1033,1.38389,0.559896,4524,1.84053,2.11932,0.364583,4524,1.68679,1.96548,0.398438,4524,1.61935,1.89855,0.481771,4524,1.53173,1.81147,0.460938
4624,1.37474,1.6543,0.546875,4624,1.25067,1.53123,0.564453,4624,1.84099,2.11966,0.367188,4624,1.69218,1.97077,0.40625,4624,1.59785,1.87698,0.488281,4624,1.5216,1.80125,0.476563
4717,1.34837,1.62788,0.539063,4717,1.15359,1.43414,0.554688,4717,1.89117,2.16974,0.382813,4717,1.66555,1.94406,0.429688,4717,1.56815,1.84722,0.5,4717,1.46843,1.74802,0.476563
4817,1.36075,1.64021,0.523438,4817,1.17639,1.45693,0.554688,4817,1.77861,2.05707,0.382813,4817,1.73644,2.01486,0.421875,4817,1.43675,1.71577,0.511719,4817,1.44288,1.72241,0.480469
4917,1.29153,1.57095,0.554688,4917,1.05405,1.33458,0.575521,4917,1.82037,2.09874,0.377604,4917,1.66924,1.94757,0.432292,4917,1.37598,1.65494,0.520833,4917,1.49757,1.77705,0.486979
5017,1.33597,1.61532,0.572266,5017,1.18652,1.46701,0.578125,5017,1.82338,2.10163,0.376953,5017,1.65691,1.93514,0.435547,5017,1.4584,1.73732,0.533203,5017,1.50658,1.78597,0.5
5110,1.31036,1.58968,0.539063,5110,1.08856,1.36906,0.570313,5110,1.85244,2.13059,0.398438,5110,1.54794,1.82611,0.445313,5110,1.28504,1.56393,0.546875,5110,1.43229,1.71163,0.492188
5210,1.31621,1.59548,0.535156,5210,1.15177,1.43225,0.582031,5210,1.75576,2.03382,0.394531,5210,1.61602,1.89411,0.449219,5210,1.34317,1.62201,0.539063,5210,1.40979,1.68907,0.492188
5310,1.25853,1.53778,0.554688,5310,1.01042,1.2909,0.598958,5310,1.80417,2.08213,0.388021,5310,1.50764,1.78566,0.460938,5310,1.28758,1.56638,0.546875,5310,1.45554,1.73478,0.489583
5410,1.29214,1.57133,0.568359,5410,1.12954,1.40999,0.599609,5410,1.81915,2.097,0.380859,5410,1.50955,1.78751,0.474609,5410,1.43576,1.71451,0.554688,5410,1.4849,1.76406,0.5
5503,1.2779,1.55706,0.539063,5503,1.03006,1.31053,0.601563,5503,1.8192,2.09696,0.40625,5503,1.41355,1.69146,0.523438,5503,1.22185,1.50059,0.578125,5503,1.39781,1.67693,0.507813
5603,1.28679,1.56592,0.53125,5603,1.12142,1.40189,0.609375,5603,1.7322,2.00986,0.402344,5603,1.60813,1.88598,0.480469,5603,1.29854,1.57724,0.566406,5603,1.3781,1.65716,0.503906
5703,1.23512,1.51422,0.554688,5703,0.970337,1.25081,0.625,5703,1.79076,2.06833,0.395833,5703,1.46289,1.74068,0.489583,5703,1.22708,1.50575,0.575521,5703,1.42066,1.69968,0.502604
5803,1.26225,1.54131,0.578125,5803,1.07604,1.35649,0.625,5803,1.80759,2.08506,0.390625,5803,1.46896,1.74669,0.505859,5803,1.39805,1.67667,0.580078,5803,1.46364,1.7426,0.511719


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.5410416,  0.17524752, 393,  2.5768604,  0.13465346, 393,  2.5495412,  0.16930693, 393,  2.5781152,  0.10990099, 393,  2.5761287,  0.14455445, 393,  2.5734153,  0.14554456, 393,  2.5778973,  0.10990099, 393,  2.5828137,  0.12574257
 786,  2.5425854,  0.2089109, 786,  2.5638511,  0.18910891, 786,  2.5485291,  0.2089109, 786,  2.5846019,  0.1980198, 786,  2.5648081,  0.1920792, 786,  2.5748525,  0.19108911, 786,  2.5958607,  0.19702971, 786,  2.5553122,  0.18712871
 1179,  2.5994928,  0.22673267, 1179,  2.5935824,  0.21287128, 1179,  2.6000953,  0.22178218, 1179,  2.6602178,  0.24257426, 1179,  2.5960326,  0.2049505, 1179,  2.6093156,  0.2009901, 1179,  2.616291,  0.25049505, 1179,  2.5889664,  0.2069307
 1572,  2.6182365,  0.26435643, 1572,  2.7102418,  0.2009901, 1572,  2.6755133,  0.22673267, 1572,  2.9484668,  0.24059406, 1572,  2.6819298,  0.2049505, 1572,  2.7133479,  0.2019802, 1572,  2.7394693,  0.25148514, 1572,  2.7042465,  0.2019802
 1965,  2.6603529,  0.28415841, 1965,  2.7589743,  0.19306931, 1965,  2.6826231,  0.27821782, 1965,  3.0496204,  0.26039603, 1965,  2.6707382,  0.23960397, 1965,  2.6802933,  0.23465346, 1965,  2.8732772,  0.26039603, 1965,  2.7021911,  0.2089109
 2358,  2.6785183,  0.28415841, 2358,  2.707535,  0.20396039, 2358,  2.6701658,  0.30297029, 2358,  3.1820865,  0.25148514, 2358,  2.8596225,  0.23366337, 2358,  2.8786349,  0.23366337, 2358,  2.9038155,  0.27029702, 2358,  2.6768031,  0.21683168
 2751,  2.6517191,  0.32376239, 2751,  2.6261258,  0.21188119, 2751,  2.6945324,  0.29504952, 2751,  3.1585033,  0.28712872, 2751,  3.0115476,  0.23564357, 2751,  3.0523114,  0.23960397, 2751,  3.0931377,  0.27326733, 2751,  2.7447603,  0.23663366
 3144,  2.5314302,  0.35346535, 3144,  2.6628888,  0.24356435, 3144,  2.6617408,  0.32376239, 3144,  3.1442542,  0.31089109, 3144,  2.9650764,  0.25544554, 3144,  3.022192,  0.25940594, 3144,  2.9042764,  0.30891088, 3144,  2.9466896,  0.24455446
 3537,  2.4634387,  0.36237624, 3537,  2.9420602,  0.23762377, 3537,  2.5910926,  0.33960396, 3537,  3.0331786,  0.32970297, 3537,  3.0441213,  0.25940594, 3537,  3.0165052,  0.26336634, 3537,  2.7735932,  0.34158415, 3537,  3.0565214,  0.24356435
 3930,  2.4031119,  0.37623763, 3930,  2.9735086,  0.26039603, 3930,  2.5260777,  0.35544553, 3930,  2.574677,  0.35940593, 3930,  2.9541368,  0.27227724, 3930,  2.864315,  0.27524751, 3930,  2.678833,  0.37821782, 3930,  2.9702277,  0.27722773
 4323,  2.3878193,  0.3920792, 4323,  2.8334863,  0.3019802, 4323,  2.4491775,  0.36930692, 4323,  2.4592085,  0.39405942, 4323,  2.8635173,  0.29504952, 4323,  2.7296772,  0.30495051, 4323,  2.6055424,  0.3920792, 4323,  2.8182468,  0.3019802
 4716,  2.3654826,  0.4049505, 4716,  2.7274582,  0.32079208, 4716,  2.2239633,  0.4049505, 4716,  2.407584,  0.41980198, 4716,  2.7789919,  0.3138614, 4716,  2.6643746,  0.32871288, 4716,  2.6100931,  0.39801979, 4716,  2.7289379,  0.32079208
 5109,  2.3337338,  0.40792078, 5109,  2.6897886,  0.33564356, 5109,  2.2400365,  0.40693069, 5109,  2.3843122,  0.43465346, 5109,  2.7414744,  0.33069307, 5109,  2.6500111,  0.34356436, 5109,  2.5739448,  0.41089109, 5109,  2.6743333,  0.34257427
 5502,  2.3121929,  0.41782179, 5502,  2.664176,  0.33861387, 5502,  2.1184065,  0.44653466, 5502,  2.3453357,  0.45148516, 5502,  2.7192602,  0.33564356, 5502,  2.6148593,  0.35544553, 5502,  2.5459242,  0.42574257, 5502,  2.6311641,  0.35544553
 5895,  2.2640834,  0.42277229, 5895,  2.646524,  0.35445544, 5895,  2.075002,  0.46732673, 5895,  2.2870615,  0.46831682, 5895,  2.6416068,  0.34752476, 5895,  2.5630178,  0.36435643, 5895,  2.4728856,  0.43861386, 5895,  2.5854623,  0.36633664


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.5410416,  0.17524752
 786,  2.5425854,  0.2089109
 1179,  2.5994928,  0.22673267
 1572,  2.6182365,  0.26435643
 1965,  2.6603529,  0.28415841
 2358,  2.6785183,  0.28415841
 2751,  2.6517191,  0.32376239
 3144,  2.5314302,  0.35346535
 3537,  2.4634387,  0.36237624
 3930,  2.4031119,  0.37623763
 4323,  2.3878193,  0.3920792
 4716,  2.3654826,  0.4049505
 5109,  2.3337338,  0.40792078
 5502,  2.3121929,  0.41782179
 5895,  2.2640834,  0.42277229


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.5781152,  0.10990099
 786,  2.5846019,  0.1980198
 1179,  2.6602178,  0.24257426
 1572,  2.9484668,  0.24059406
 1965,  3.0496204,  0.26039603
 2358,  3.1820865,  0.25148514
 2751,  3.1585033,  0.28712872
 3144,  3.1442542,  0.31089109
 3537,  3.0331786,  0.32970297
 3930,  2.574677,  0.35940593
 4323,  2.4592085,  0.39405942
 4716,  2.407584,  0.41980198
 5109,  2.3843122,  0.43465346
 5502,  2.3453357,  0.45148516
 5895,  2.2870615,  0.46831682


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.5761287,  0.14455445
 786,  2.5648081,  0.1920792
 1179,  2.5960326,  0.2049505
 1572,  2.6819298,  0.2049505
 1965,  2.6707382,  0.23960397
 2358,  2.8596225,  0.23366337
 2751,  3.0115476,  0.23564357
 3144,  2.9650764,  0.25544554
 3537,  3.0441213,  0.25940594
 3930,  2.9541368,  0.27227724
 4323,  2.8635173,  0.29504952
 4716,  2.7789919,  0.3138614
 5109,  2.7414744,  0.33069307
 5502,  2.7192602,  0.33564356
 5895,  2.6416068,  0.34752476


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.5734153,  0.14554456
 786,  2.5748525,  0.19108911
 1179,  2.6093156,  0.2009901
 1572,  2.7133479,  0.2019802
 1965,  2.6802933,  0.23465346
 2358,  2.8786349,  0.23366337
 2751,  3.0523114,  0.23960397
 3144,  3.022192,  0.25940594
 3537,  3.0165052,  0.26336634
 3930,  2.864315,  0.27524751
 4323,  2.7296772,  0.30495051
 4716,  2.6643746,  0.32871288
 5109,  2.6500111,  0.34356436
 5502,  2.6148593,  0.35544553
 5895,  2.5630178,  0.36435643


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.5778973,  0.10990099
 786,  2.5958607,  0.19702971
 1179,  2.616291,  0.25049505
 1572,  2.7394693,  0.25148514
 1965,  2.8732772,  0.26039603
 2358,  2.9038155,  0.27029702
 2751,  3.0931377,  0.27326733
 3144,  2.9042764,  0.30891088
 3537,  2.7735932,  0.34158415
 3930,  2.678833,  0.37821782
 4323,  2.6055424,  0.3920792
 4716,  2.6100931,  0.39801979
 5109,  2.5739448,  0.41089109
 5502,  2.5459242,  0.42574257
 5895,  2.4728856,  0.43861386


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.5768604,  0.13465346
 786,  2.5638511,  0.18910891
 1179,  2.5935824,  0.21287128
 1572,  2.7102418,  0.2009901
 1965,  2.7589743,  0.19306931
 2358,  2.707535,  0.20396039
 2751,  2.6261258,  0.21188119
 3144,  2.6628888,  0.24356435
 3537,  2.9420602,  0.23762377
 3930,  2.9735086,  0.26039603
 4323,  2.8334863,  0.3019802
 4716,  2.7274582,  0.32079208
 5109,  2.6897886,  0.33564356
 5502,  2.664176,  0.33861387
 5895,  2.646524,  0.35445544


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.5495412,  0.16930693
 786,  2.5485291,  0.2089109
 1179,  2.6000953,  0.22178218
 1572,  2.6755133,  0.22673267
 1965,  2.6826231,  0.27821782
 2358,  2.6701658,  0.30297029
 2751,  2.6945324,  0.29504952
 3144,  2.6617408,  0.32376239
 3537,  2.5910926,  0.33960396
 3930,  2.5260777,  0.35544553
 4323,  2.4491775,  0.36930692
 4716,  2.2239633,  0.4049505
 5109,  2.2400365,  0.40693069
 5502,  2.1184065,  0.44653466
 5895,  2.075002,  0.46732673


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.5828137,  0.12574257
 786,  2.5553122,  0.18712871
 1179,  2.5889664,  0.2069307
 1572,  2.7042465,  0.2019802
 1965,  2.7021911,  0.2089109
 2358,  2.6768031,  0.21683168
 2751,  2.7447603,  0.23663366
 3144,  2.9466896,  0.24455446
 3537,  3.0565214,  0.24356435
 3930,  2.9702277,  0.27722773
 4323,  2.8182468,  0.3019802
 4716,  2.7289379,  0.32079208
 5109,  2.6743333,  0.34257427
 5502,  2.6311641,  0.35544553
 5895,  2.5854623,  0.36633664


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,3.53974,3.82541,0.179688,1,3.52197,3.80764,0.171875,1,3.53451,3.82018,0.179688,1,3.56461,3.85028,0.179688,1,3.52042,3.80608,0.179688,1,3.4889,3.77456,0.179688,1,3.56452,3.85019,0.179688,1,3.51469,3.80036,0.171875
101,2.30196,2.58731,0.164063,101,2.30499,2.59034,0.144531,101,2.30319,2.58855,0.132813,101,2.30404,2.5894,0.128906,101,2.30374,2.58909,0.132813,101,2.30479,2.59014,0.140625,101,2.30437,2.58973,0.144531,101,2.30414,2.5895,0.125
201,2.29551,2.58063,0.140625,201,2.30269,2.58782,0.127604,201,2.29876,2.58389,0.117188,201,2.30419,2.58931,0.109375,201,2.30074,2.58586,0.125,201,2.3019,2.58703,0.119792,201,2.30392,2.58904,0.122396,201,2.3015,2.58663,0.111979
301,2.29781,2.58272,0.130859,301,2.30042,2.58533,0.125,301,2.30187,2.58678,0.117188,301,2.3039,2.58879,0.109375,301,2.30171,2.58661,0.123047,301,2.30233,2.58724,0.111328,301,2.30301,2.58791,0.113281,301,2.30007,2.58497,0.115234
394,2.26583,2.55054,0.15625,394,2.28599,2.57069,0.15625,394,2.26811,2.55282,0.148438,394,2.28325,2.56794,0.140625,394,2.28819,2.57289,0.140625,394,2.28718,2.57188,0.132813,394,2.27943,2.56412,0.140625,394,2.29059,2.57528,0.140625
494,2.23404,2.51855,0.167969,494,2.26246,2.54696,0.179688,494,2.24265,2.52716,0.171875,494,2.2427,2.5272,0.167969,494,2.2608,2.5453,0.167969,494,2.25812,2.54262,0.15625,494,2.23923,2.52373,0.160156,494,2.26056,2.54505,0.175781
594,2.23432,2.51864,0.174479,594,2.26594,2.55024,0.182292,594,2.22994,2.51425,0.179688,594,2.2714,2.5557,0.174479,594,2.25512,2.53941,0.169271,594,2.24616,2.53045,0.164063,594,2.26459,2.54889,0.166667,594,2.2616,2.54588,0.174479
694,2.20607,2.49018,0.193359,694,2.20408,2.48818,0.189453,694,2.19995,2.48406,0.195313,694,2.22322,2.50732,0.175781,694,2.20777,2.49187,0.175781,694,2.2053,2.4894,0.171875,694,2.22011,2.50422,0.171875,694,2.21496,2.49905,0.175781
787,2.1595,2.44343,0.21875,787,2.17876,2.46268,0.234375,787,2.16235,2.44629,0.234375,787,2.17895,2.46288,0.242188,787,2.18781,2.47173,0.25,787,2.18633,2.47026,0.25,787,2.17779,2.46172,0.257813,787,2.18363,2.46755,0.203125
887,2.12273,2.40648,0.207031,887,2.14561,2.42934,0.234375,887,2.13506,2.41881,0.214844,887,2.05435,2.3381,0.269531,887,2.14023,2.42395,0.230469,887,2.15154,2.43527,0.230469,887,2.13786,2.4216,0.25,887,2.15105,2.43478,0.210938
987,2.13849,2.42205,0.205729,987,2.16924,2.45278,0.231771,987,2.13049,2.41405,0.221354,987,2.14148,2.42504,0.263021,987,2.16677,2.45031,0.223958,987,2.15783,2.44137,0.226563,987,2.19397,2.47752,0.239583,987,2.15933,2.44287,0.223958
1087,2.16329,2.44666,0.212891,1087,2.17683,2.46018,0.240234,1087,2.14689,2.43026,0.240234,1087,2.04767,2.33106,0.271484,1087,2.15824,2.44158,0.230469,1087,2.153,2.43635,0.232422,1087,2.05836,2.34174,0.257813,1087,2.16961,2.45295,0.242188
1180,2.1131,2.39631,0.273438,1180,2.13428,2.41745,0.257813,1180,2.1196,2.4028,0.257813,1180,2.0932,2.37644,0.28125,1180,2.14654,2.42971,0.242188,1180,2.1453,2.42848,0.257813,1180,2.09981,2.38303,0.289063,1180,2.12886,2.41202,0.265625
1280,2.05232,2.33537,0.292969,1280,2.06002,2.34301,0.273438,1280,2.04958,2.33263,0.285156,1280,1.96163,2.24472,0.324219,1280,2.06435,2.34733,0.261719,1280,2.08271,2.3657,0.265625,1280,1.96089,2.24394,0.332031,1280,2.07903,2.36201,0.261719
1380,2.07372,2.35661,0.28125,1380,2.12171,2.40451,0.270833,1380,2.06842,2.35131,0.28125,1380,2.08392,2.36685,0.304688,1380,2.11848,2.40128,0.260417,1380,2.11656,2.39937,0.257813,1380,2.08748,2.37038,0.317708,1380,2.1194,2.4022,0.252604
1480,2.05065,2.33338,0.283203,1480,2.1271,2.40972,0.28125,1480,2.08345,2.36617,0.291016,1480,2.02954,2.31232,0.294922,1480,2.11136,2.39397,0.277344,1480,2.10093,2.38355,0.267578,1480,2.00492,2.28766,0.310547,1480,2.13078,2.41339,0.259766
1573,2.05465,2.33723,0.273438,1573,2.09555,2.378,0.3125,1573,2.07665,2.35923,0.265625,1573,2.03372,2.31638,0.3125,1573,2.11667,2.39911,0.304688,1573,2.11471,2.39716,0.273438,1573,2.05489,2.3375,0.289063,1573,2.09084,2.37328,0.304688
1673,1.93519,2.21764,0.324219,1673,2.03797,2.32024,0.308594,1673,1.94772,2.23017,0.324219,1673,1.93106,2.21359,0.328125,1673,2.03129,2.31355,0.304688,1673,2.06122,2.3435,0.273438,1673,1.91113,2.19359,0.328125,1673,2.04942,2.33169,0.285156
1773,1.96968,2.252,0.328125,1773,2.10161,2.3837,0.302083,1773,1.97279,2.2551,0.317708,1773,2.02487,2.30725,0.317708,1773,2.0964,2.37849,0.291667,1773,2.10099,2.38309,0.268229,1773,2.03155,2.31388,0.315104,1773,2.1035,2.38559,0.278646
1873,1.95204,2.23422,0.326172,1873,2.08672,2.36863,0.304688,1873,1.94136,2.22352,0.328125,1873,1.96609,2.24835,0.320313,1873,2.00342,2.28534,0.304688,1873,2.06803,2.34994,0.285156,1873,1.98702,2.26921,0.318359,1873,2.09262,2.37452,0.289063
1966,1.86141,2.14348,0.3125,1966,2.07043,2.35217,0.3125,1966,2.04473,2.32676,0.296875,1966,1.9876,2.26974,0.320313,1966,2.06538,2.34713,0.3125,1966,2.08648,2.36824,0.28125,1966,2.02108,2.30315,0.304688,1966,2.07654,2.35827,0.320313
2066,1.85773,2.13971,0.339844,2066,2.02879,2.31036,0.320313,2066,1.91758,2.19949,0.335938,2066,1.90445,2.18646,0.347656,2066,1.93889,2.22047,0.351563,2066,1.95587,2.23746,0.308594,2066,1.8837,2.16564,0.34375,2066,2.03783,2.31939,0.308594
2166,1.79206,2.07394,0.356771,2166,2.08301,2.3644,0.309896,2166,1.93752,2.2193,0.338542,2166,1.96084,2.24273,0.348958,2166,2.02253,2.30395,0.346354,2166,1.94484,2.22627,0.309896,2166,1.9965,2.27831,0.351563,2166,2.08645,2.36783,0.302083
2266,1.76808,2.04986,0.361328,2266,2.06512,2.34633,0.308594,2266,1.87919,2.16085,0.34375,2266,1.88092,2.16269,0.353516,2266,1.8889,2.17017,0.333984,2266,1.85817,2.13946,0.326172,2266,1.92417,2.20585,0.361328,2266,2.07011,2.35131,0.304688
2359,1.73863,2.02032,0.382813,2359,2.05862,2.33967,0.328125,2359,2.00569,2.28723,0.320313,2359,1.74485,2.02652,0.359375,2359,1.86644,2.14757,0.289063,2359,1.8731,2.15426,0.304688,2359,1.71298,1.99456,0.40625,2359,2.0669,2.34793,0.34375
2459,1.73824,2.01983,0.421875,2459,2.01444,2.29532,0.335938,2459,1.87326,2.15469,0.347656,2459,1.78145,2.06303,0.375,2459,1.84207,2.12306,0.339844,2459,1.85383,2.13485,0.335938,2459,1.70804,1.98955,0.410156,2459,2.03293,2.31379,0.324219
2559,1.74098,2.02248,0.416667,2559,2.06303,2.34375,0.330729,2559,1.89848,2.1798,0.348958,2559,1.77843,2.05992,0.382813,2559,1.83982,2.12068,0.351563,2559,1.83354,2.11441,0.333333,2559,1.69154,1.97296,0.401042,2559,2.06355,2.34425,0.317708
2659,1.69434,1.97572,0.421875,2659,2.0584,2.33894,0.324219,2659,1.7572,2.0384,0.357422,2659,1.72176,2.00314,0.392578,2659,1.79526,2.07597,0.363281,2659,1.79053,2.07126,0.359375,2659,1.65545,1.93678,0.427734,2659,1.97752,2.25806,0.333984
2752,1.62479,1.90609,0.421875,2752,2.06152,2.3419,0.351563,2752,1.77377,2.0549,0.382813,2752,1.66468,1.94597,0.429688,2752,1.8168,2.09738,0.375,2752,1.82986,2.11046,0.328125,2752,1.53415,1.81541,0.445313,2752,2.02979,2.31018,0.359375
2852,1.66433,1.94553,0.425781,2852,1.9994,2.27961,0.351563,2852,1.72295,2.00397,0.394531,2852,1.70934,1.99052,0.417969,2852,1.79924,2.07968,0.394531,2852,1.8279,2.10836,0.359375,2852,1.59425,1.87543,0.453125,2852,1.87682,2.15707,0.367188
2952,1.72554,2.00665,0.414063,2952,1.98802,2.2681,0.348958,2952,1.76762,2.04856,0.390625,2952,1.75333,2.03443,0.414063,2952,1.79013,2.07043,0.393229,2952,1.79763,2.07796,0.359375,2952,1.61418,1.89529,0.460938,2952,1.85503,2.13515,0.348958
3052,1.62551,1.90651,0.421875,3052,1.96411,2.24403,0.347656,3052,1.64344,1.92427,0.40625,3052,1.6614,1.94239,0.419922,3052,1.76875,2.04892,0.398438,3052,1.76308,2.04327,0.386719,3052,1.57459,1.85562,0.482422,3052,1.80148,2.08147,0.361328
3145,1.58377,1.86469,0.453125,3145,2.01608,2.29586,0.359375,3145,1.63892,1.91967,0.460938,3145,1.63601,1.91692,0.429688,3145,1.76424,2.04428,0.398438,3145,1.76594,2.04602,0.375,3145,1.47421,1.75517,0.515625,3145,1.82078,2.10065,0.367188
3245,1.61303,1.89385,0.433594,3245,1.84133,2.12097,0.402344,3245,1.65217,1.93281,0.441406,3245,1.63236,1.91317,0.441406,3245,1.72841,2.00833,0.417969,3245,1.78794,2.06788,0.386719,3245,1.52004,1.80093,0.496094,3245,1.85261,2.13235,0.386719
3345,1.66547,1.94621,0.432292,3345,1.81227,2.0918,0.377604,3345,1.69118,1.97173,0.434896,3345,1.69847,1.9792,0.4375,3345,1.73872,2.01851,0.421875,3345,1.75827,2.0381,0.388021,3345,1.54402,1.82484,0.486979,3345,1.80678,2.08641,0.377604
3445,1.59308,1.87371,0.441406,3445,1.78429,2.0637,0.378906,3445,1.59336,1.87381,0.441406,3445,1.61204,1.89267,0.441406,3445,1.70629,1.98594,0.433594,3445,1.71359,1.99329,0.410156,3445,1.52423,1.80497,0.498047,3445,1.75264,2.03213,0.392578
3538,1.55677,1.83732,0.421875,3538,1.80436,2.08366,0.351563,3538,1.59274,1.87312,0.476563,3538,1.59399,1.87455,0.4375,3538,1.75651,2.03606,0.390625,3538,1.75734,2.03694,0.367188,3538,1.39995,1.68064,0.515625,3538,1.79883,2.07822,0.375
3638,1.56523,1.84568,0.425781,3638,1.78109,2.06027,0.386719,3638,1.61402,1.8943,0.445313,3638,1.5634,1.84387,0.445313,3638,1.64704,1.92646,0.429688,3638,1.69663,1.9761,0.394531,3638,1.46696,1.74759,0.496094,3638,1.76632,2.04559,0.378906
3738,1.61363,1.894,0.427083,3738,1.75858,2.03764,0.401042,3738,1.62006,1.90025,0.450521,3738,1.56218,1.84259,0.442708,3738,1.71627,1.99557,0.429688,3738,1.72554,2.0049,0.395833,3738,1.48216,1.76272,0.492188,3738,1.75999,2.03915,0.375
3838,1.56992,1.85018,0.445313,3838,1.71726,1.99621,0.416016,3838,1.56346,1.84355,0.462891,3838,1.53891,1.81922,0.455078,3838,1.69318,1.97237,0.4375,3838,1.68779,1.96704,0.417969,3838,1.45797,1.73847,0.501953,3838,1.7106,1.98964,0.398438
3931,1.5272,1.80739,0.4375,3931,1.77451,2.05335,0.390625,3931,1.55285,1.83286,0.5,3931,1.35805,1.63831,0.539063,3931,1.70661,1.98569,0.445313,3931,1.71198,1.99114,0.398438,3931,1.342,1.62246,0.53125,3931,1.73046,2.0094,0.40625
4031,1.52439,1.8045,0.453125,4031,1.7137,1.99242,0.414063,4031,1.57831,1.85824,0.472656,4031,1.43643,1.71665,0.519531,4031,1.59983,1.87879,0.457031,4031,1.63206,1.9111,0.425781,4031,1.42021,1.70062,0.511719,4031,1.69469,1.97352,0.414063
4131,1.56689,1.84693,0.453125,4131,1.71922,1.99782,0.419271,4131,1.56479,1.84464,0.46875,4131,1.44743,1.72759,0.513021,4131,1.68746,1.9663,0.447917,4131,1.69168,1.9706,0.427083,4131,1.42698,1.70734,0.507813,4131,1.72786,2.00657,0.411458
4231,1.54831,1.82825,0.470703,4231,1.70752,1.98601,0.431641,4231,1.53495,1.8147,0.486328,4231,1.50071,1.78082,0.517578,4231,1.68137,1.9601,0.453125,4231,1.65395,1.93277,0.443359,4231,1.39936,1.67966,0.517578,4231,1.70146,1.98006,0.417969
4324,1.50764,1.78752,0.445313,4324,1.72179,2.00018,0.445313,4324,1.5021,1.78178,0.515625,4324,1.27074,1.55082,0.546875,4324,1.67427,1.95291,0.453125,4324,1.67008,1.94882,0.414063,4324,1.31027,1.59055,0.570313,4324,1.67938,1.95788,0.429688
4424,1.47975,1.75956,0.460938,4424,1.66918,1.94745,0.453125,4424,1.43577,1.71538,0.53125,4424,1.3854,1.66543,0.535156,4424,1.56417,1.84269,0.460938,4424,1.58649,1.86512,0.429688,4424,1.37736,1.6576,0.542969,4424,1.6442,1.92259,0.425781
4524,1.53173,1.81147,0.460938,4524,1.67314,1.9513,0.445313,4524,1.40038,1.67993,0.528646,4524,1.39774,1.67773,0.528646,4524,1.65698,1.93539,0.453125,4524,1.65737,1.9359,0.432292,4524,1.3813,1.66149,0.539063,4524,1.70349,1.98177,0.421875
4624,1.5216,1.80125,0.476563,4624,1.69312,1.97117,0.449219,4624,1.50458,1.78405,0.53125,4624,1.45534,1.73529,0.527344,4624,1.66356,1.94187,0.458984,4624,1.62104,1.89946,0.449219,4624,1.37699,1.65714,0.535156,4624,1.6771,1.95527,0.425781
4717,1.46843,1.74802,0.476563,4717,1.68632,1.96427,0.445313,4717,1.32142,1.60085,0.5625,4717,1.21484,1.49478,0.601563,4717,1.63458,1.91279,0.460938,4717,1.63778,1.91612,0.46875,4717,1.26651,1.54664,0.601563,4717,1.63485,1.91294,0.460938
4817,1.44288,1.72241,0.480469,4817,1.62821,1.90606,0.460938,4817,1.38478,1.66417,0.546875,4817,1.32933,1.60922,0.570313,4817,1.53739,1.8155,0.464844,4817,1.55061,1.82885,0.464844,4817,1.3309,1.611,0.542969,4817,1.59869,1.87667,0.449219
4917,1.49757,1.77705,0.486979,4917,1.63278,1.91052,0.460938,4917,1.32965,1.60899,0.549479,4917,1.34983,1.62968,0.559896,4917,1.63661,1.91462,0.450521,4917,1.61099,1.88914,0.455729,4917,1.34271,1.62276,0.546875,4917,1.65704,1.93493,0.434896
5017,1.50658,1.78597,0.5,5017,1.66913,1.94676,0.462891,5017,1.28086,1.56016,0.554688,5017,1.40973,1.68955,0.548828,5017,1.6464,1.92431,0.458984,5017,1.59275,1.87079,0.46875,5017,1.35009,1.63011,0.558594,5017,1.66062,1.93841,0.433594
5110,1.43229,1.71163,0.492188,5110,1.65834,1.93588,0.476563,5110,1.17347,1.45274,0.578125,5110,1.18187,1.46168,0.59375,5110,1.60546,1.88328,0.484375,5110,1.61108,1.88905,0.46875,5110,1.21995,1.49996,0.609375,5110,1.60075,1.87844,0.460938
5210,1.40979,1.68907,0.492188,5210,1.59338,1.87082,0.480469,5210,1.21403,1.49328,0.574219,5210,1.28158,1.56136,0.570313,5210,1.51373,1.79145,0.480469,5210,1.52256,1.80043,0.457031,5210,1.2863,1.56628,0.5625,5210,1.56249,1.84009,0.449219
5310,1.45554,1.73478,0.489583,5310,1.59005,1.86739,0.471354,5310,1.2107,1.48992,0.559896,5310,1.30887,1.58861,0.559896,5310,1.61724,1.89488,0.463542,5310,1.57401,1.8518,0.450521,5310,1.29409,1.57403,0.559896,5310,1.61802,1.89553,0.442708
5410,1.4849,1.76406,0.5,5410,1.64055,1.91779,0.474609,5410,1.21672,1.4959,0.5625,5410,1.37699,1.65671,0.554688,5410,1.62887,1.90641,0.470703,5410,1.56879,1.84647,0.464844,5410,1.31039,1.59031,0.576172,5410,1.65346,1.93088,0.443359
5503,1.39781,1.67693,0.507813,5503,1.62601,1.90317,0.492188,5503,1.10394,1.38311,0.59375,5503,1.1619,1.44162,0.585938,5503,1.57227,1.84973,0.507813,5503,1.58429,1.8619,0.476563,5503,1.1751,1.45501,0.601563,5503,1.58177,1.8591,0.46875
5603,1.3781,1.65716,0.503906,5603,1.56449,1.84156,0.496094,5603,1.15662,1.4358,0.582031,5603,1.24512,1.5248,0.574219,5603,1.48932,1.76669,0.5,5603,1.50339,1.78092,0.457031,5603,1.24674,1.52663,0.566406,5603,1.53792,1.81516,0.457031
5703,1.42066,1.69968,0.502604,5703,1.55879,1.83577,0.484375,5703,1.13044,1.40959,0.578125,5703,1.279,1.55866,0.565104,5703,1.5873,1.86459,0.479167,5703,1.54198,1.81943,0.453125,5703,1.25126,1.53112,0.570313,5703,1.59785,1.87501,0.450521
5803,1.46364,1.7426,0.511719,5803,1.61308,1.88997,0.484375,5803,1.17264,1.45177,0.582031,5803,1.34086,1.62051,0.560547,5803,1.60474,1.88195,0.484375,5803,1.54921,1.82656,0.46875,5803,1.26685,1.54669,0.583984,5803,1.6362,1.91327,0.451172


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,3.53974,3.82541,0.179688
101,2.30196,2.58731,0.164063
201,2.29551,2.58063,0.140625
301,2.29781,2.58272,0.130859
394,2.26583,2.55054,0.15625
494,2.23404,2.51855,0.167969
594,2.23432,2.51864,0.174479
694,2.20607,2.49018,0.193359
787,2.1595,2.44343,0.21875
887,2.12273,2.40648,0.207031
987,2.13849,2.42205,0.205729
1087,2.16329,2.44666,0.212891
1180,2.1131,2.39631,0.273438
1280,2.05232,2.33537,0.292969
1380,2.07372,2.35661,0.28125
1480,2.05065,2.33338,0.283203
1573,2.05465,2.33723,0.273438
1673,1.93519,2.21764,0.324219
1773,1.96968,2.252,0.328125
1873,1.95204,2.23422,0.326172
1966,1.86141,2.14348,0.3125
2066,1.85773,2.13971,0.339844
2166,1.79206,2.07394,0.356771
2266,1.76808,2.04986,0.361328
2359,1.73863,2.02032,0.382813
2459,1.73824,2.01983,0.421875
2559,1.74098,2.02248,0.416667
2659,1.69434,1.97572,0.421875
2752,1.62479,1.90609,0.421875
2852,1.66433,1.94553,0.425781
2952,1.72554,2.00665,0.414063
3052,1.62551,1.90651,0.421875
3145,1.58377,1.86469,0.453125
3245,1.61303,1.89385,0.433594
3345,1.66547,1.94621,0.432292
3445,1.59308,1.87371,0.441406
3538,1.55677,1.83732,0.421875
3638,1.56523,1.84568,0.425781
3738,1.61363,1.894,0.427083
3838,1.56992,1.85018,0.445313
3931,1.5272,1.80739,0.4375
4031,1.52439,1.8045,0.453125
4131,1.56689,1.84693,0.453125
4231,1.54831,1.82825,0.470703
4324,1.50764,1.78752,0.445313
4424,1.47975,1.75956,0.460938
4524,1.53173,1.81147,0.460938
4624,1.5216,1.80125,0.476563
4717,1.46843,1.74802,0.476563
4817,1.44288,1.72241,0.480469
4917,1.49757,1.77705,0.486979
5017,1.50658,1.78597,0.5
5110,1.43229,1.71163,0.492188
5210,1.40979,1.68907,0.492188
5310,1.45554,1.73478,0.489583
5410,1.4849,1.76406,0.5
5503,1.39781,1.67693,0.507813
5603,1.3781,1.65716,0.503906
5703,1.42066,1.69968,0.502604
5803,1.46364,1.7426,0.511719


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,3.56461,3.85028,0.179688
101,2.30404,2.5894,0.128906
201,2.30419,2.58931,0.109375
301,2.3039,2.58879,0.109375
394,2.28325,2.56794,0.140625
494,2.2427,2.5272,0.167969
594,2.2714,2.5557,0.174479
694,2.22322,2.50732,0.175781
787,2.17895,2.46288,0.242188
887,2.05435,2.3381,0.269531
987,2.14148,2.42504,0.263021
1087,2.04767,2.33106,0.271484
1180,2.0932,2.37644,0.28125
1280,1.96163,2.24472,0.324219
1380,2.08392,2.36685,0.304688
1480,2.02954,2.31232,0.294922
1573,2.03372,2.31638,0.3125
1673,1.93106,2.21359,0.328125
1773,2.02487,2.30725,0.317708
1873,1.96609,2.24835,0.320313
1966,1.9876,2.26974,0.320313
2066,1.90445,2.18646,0.347656
2166,1.96084,2.24273,0.348958
2266,1.88092,2.16269,0.353516
2359,1.74485,2.02652,0.359375
2459,1.78145,2.06303,0.375
2559,1.77843,2.05992,0.382813
2659,1.72176,2.00314,0.392578
2752,1.66468,1.94597,0.429688
2852,1.70934,1.99052,0.417969
2952,1.75333,2.03443,0.414063
3052,1.6614,1.94239,0.419922
3145,1.63601,1.91692,0.429688
3245,1.63236,1.91317,0.441406
3345,1.69847,1.9792,0.4375
3445,1.61204,1.89267,0.441406
3538,1.59399,1.87455,0.4375
3638,1.5634,1.84387,0.445313
3738,1.56218,1.84259,0.442708
3838,1.53891,1.81922,0.455078
3931,1.35805,1.63831,0.539063
4031,1.43643,1.71665,0.519531
4131,1.44743,1.72759,0.513021
4231,1.50071,1.78082,0.517578
4324,1.27074,1.55082,0.546875
4424,1.3854,1.66543,0.535156
4524,1.39774,1.67773,0.528646
4624,1.45534,1.73529,0.527344
4717,1.21484,1.49478,0.601563
4817,1.32933,1.60922,0.570313
4917,1.34983,1.62968,0.559896
5017,1.40973,1.68955,0.548828
5110,1.18187,1.46168,0.59375
5210,1.28158,1.56136,0.570313
5310,1.30887,1.58861,0.559896
5410,1.37699,1.65671,0.554688
5503,1.1619,1.44162,0.585938
5603,1.24512,1.5248,0.574219
5703,1.279,1.55866,0.565104
5803,1.34086,1.62051,0.560547


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.52042,3.80608,0.179688
101,2.30374,2.58909,0.132813
201,2.30074,2.58586,0.125
301,2.30171,2.58661,0.123047
394,2.28819,2.57289,0.140625
494,2.2608,2.5453,0.167969
594,2.25512,2.53941,0.169271
694,2.20777,2.49187,0.175781
787,2.18781,2.47173,0.25
887,2.14023,2.42395,0.230469
987,2.16677,2.45031,0.223958
1087,2.15824,2.44158,0.230469
1180,2.14654,2.42971,0.242188
1280,2.06435,2.34733,0.261719
1380,2.11848,2.40128,0.260417
1480,2.11136,2.39397,0.277344
1573,2.11667,2.39911,0.304688
1673,2.03129,2.31355,0.304688
1773,2.0964,2.37849,0.291667
1873,2.00342,2.28534,0.304688
1966,2.06538,2.34713,0.3125
2066,1.93889,2.22047,0.351563
2166,2.02253,2.30395,0.346354
2266,1.8889,2.17017,0.333984
2359,1.86644,2.14757,0.289063
2459,1.84207,2.12306,0.339844
2559,1.83982,2.12068,0.351563
2659,1.79526,2.07597,0.363281
2752,1.8168,2.09738,0.375
2852,1.79924,2.07968,0.394531
2952,1.79013,2.07043,0.393229
3052,1.76875,2.04892,0.398438
3145,1.76424,2.04428,0.398438
3245,1.72841,2.00833,0.417969
3345,1.73872,2.01851,0.421875
3445,1.70629,1.98594,0.433594
3538,1.75651,2.03606,0.390625
3638,1.64704,1.92646,0.429688
3738,1.71627,1.99557,0.429688
3838,1.69318,1.97237,0.4375
3931,1.70661,1.98569,0.445313
4031,1.59983,1.87879,0.457031
4131,1.68746,1.9663,0.447917
4231,1.68137,1.9601,0.453125
4324,1.67427,1.95291,0.453125
4424,1.56417,1.84269,0.460938
4524,1.65698,1.93539,0.453125
4624,1.66356,1.94187,0.458984
4717,1.63458,1.91279,0.460938
4817,1.53739,1.8155,0.464844
4917,1.63661,1.91462,0.450521
5017,1.6464,1.92431,0.458984
5110,1.60546,1.88328,0.484375
5210,1.51373,1.79145,0.480469
5310,1.61724,1.89488,0.463542
5410,1.62887,1.90641,0.470703
5503,1.57227,1.84973,0.507813
5603,1.48932,1.76669,0.5
5703,1.5873,1.86459,0.479167
5803,1.60474,1.88195,0.484375


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,3.4889,3.77456,0.179688
101,2.30479,2.59014,0.140625
201,2.3019,2.58703,0.119792
301,2.30233,2.58724,0.111328
394,2.28718,2.57188,0.132813
494,2.25812,2.54262,0.15625
594,2.24616,2.53045,0.164063
694,2.2053,2.4894,0.171875
787,2.18633,2.47026,0.25
887,2.15154,2.43527,0.230469
987,2.15783,2.44137,0.226563
1087,2.153,2.43635,0.232422
1180,2.1453,2.42848,0.257813
1280,2.08271,2.3657,0.265625
1380,2.11656,2.39937,0.257813
1480,2.10093,2.38355,0.267578
1573,2.11471,2.39716,0.273438
1673,2.06122,2.3435,0.273438
1773,2.10099,2.38309,0.268229
1873,2.06803,2.34994,0.285156
1966,2.08648,2.36824,0.28125
2066,1.95587,2.23746,0.308594
2166,1.94484,2.22627,0.309896
2266,1.85817,2.13946,0.326172
2359,1.8731,2.15426,0.304688
2459,1.85383,2.13485,0.335938
2559,1.83354,2.11441,0.333333
2659,1.79053,2.07126,0.359375
2752,1.82986,2.11046,0.328125
2852,1.8279,2.10836,0.359375
2952,1.79763,2.07796,0.359375
3052,1.76308,2.04327,0.386719
3145,1.76594,2.04602,0.375
3245,1.78794,2.06788,0.386719
3345,1.75827,2.0381,0.388021
3445,1.71359,1.99329,0.410156
3538,1.75734,2.03694,0.367188
3638,1.69663,1.9761,0.394531
3738,1.72554,2.0049,0.395833
3838,1.68779,1.96704,0.417969
3931,1.71198,1.99114,0.398438
4031,1.63206,1.9111,0.425781
4131,1.69168,1.9706,0.427083
4231,1.65395,1.93277,0.443359
4324,1.67008,1.94882,0.414063
4424,1.58649,1.86512,0.429688
4524,1.65737,1.9359,0.432292
4624,1.62104,1.89946,0.449219
4717,1.63778,1.91612,0.46875
4817,1.55061,1.82885,0.464844
4917,1.61099,1.88914,0.455729
5017,1.59275,1.87079,0.46875
5110,1.61108,1.88905,0.46875
5210,1.52256,1.80043,0.457031
5310,1.57401,1.8518,0.450521
5410,1.56879,1.84647,0.464844
5503,1.58429,1.8619,0.476563
5603,1.50339,1.78092,0.457031
5703,1.54198,1.81943,0.453125
5803,1.54921,1.82656,0.46875


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.56452,3.85019,0.179688
101,2.30437,2.58973,0.144531
201,2.30392,2.58904,0.122396
301,2.30301,2.58791,0.113281
394,2.27943,2.56412,0.140625
494,2.23923,2.52373,0.160156
594,2.26459,2.54889,0.166667
694,2.22011,2.50422,0.171875
787,2.17779,2.46172,0.257813
887,2.13786,2.4216,0.25
987,2.19397,2.47752,0.239583
1087,2.05836,2.34174,0.257813
1180,2.09981,2.38303,0.289063
1280,1.96089,2.24394,0.332031
1380,2.08748,2.37038,0.317708
1480,2.00492,2.28766,0.310547
1573,2.05489,2.3375,0.289063
1673,1.91113,2.19359,0.328125
1773,2.03155,2.31388,0.315104
1873,1.98702,2.26921,0.318359
1966,2.02108,2.30315,0.304688
2066,1.8837,2.16564,0.34375
2166,1.9965,2.27831,0.351563
2266,1.92417,2.20585,0.361328
2359,1.71298,1.99456,0.40625
2459,1.70804,1.98955,0.410156
2559,1.69154,1.97296,0.401042
2659,1.65545,1.93678,0.427734
2752,1.53415,1.81541,0.445313
2852,1.59425,1.87543,0.453125
2952,1.61418,1.89529,0.460938
3052,1.57459,1.85562,0.482422
3145,1.47421,1.75517,0.515625
3245,1.52004,1.80093,0.496094
3345,1.54402,1.82484,0.486979
3445,1.52423,1.80497,0.498047
3538,1.39995,1.68064,0.515625
3638,1.46696,1.74759,0.496094
3738,1.48216,1.76272,0.492188
3838,1.45797,1.73847,0.501953
3931,1.342,1.62246,0.53125
4031,1.42021,1.70062,0.511719
4131,1.42698,1.70734,0.507813
4231,1.39936,1.67966,0.517578
4324,1.31027,1.59055,0.570313
4424,1.37736,1.6576,0.542969
4524,1.3813,1.66149,0.539063
4624,1.37699,1.65714,0.535156
4717,1.26651,1.54664,0.601563
4817,1.3309,1.611,0.542969
4917,1.34271,1.62276,0.546875
5017,1.35009,1.63011,0.558594
5110,1.21995,1.49996,0.609375
5210,1.2863,1.56628,0.5625
5310,1.29409,1.57403,0.559896
5410,1.31039,1.59031,0.576172
5503,1.1751,1.45501,0.601563
5603,1.24674,1.52663,0.566406
5703,1.25126,1.53112,0.570313
5803,1.26685,1.54669,0.583984


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,3.52197,3.80764,0.171875
101,2.30499,2.59034,0.144531
201,2.30269,2.58782,0.127604
301,2.30042,2.58533,0.125
394,2.28599,2.57069,0.15625
494,2.26246,2.54696,0.179688
594,2.26594,2.55024,0.182292
694,2.20408,2.48818,0.189453
787,2.17876,2.46268,0.234375
887,2.14561,2.42934,0.234375
987,2.16924,2.45278,0.231771
1087,2.17683,2.46018,0.240234
1180,2.13428,2.41745,0.257813
1280,2.06002,2.34301,0.273438
1380,2.12171,2.40451,0.270833
1480,2.1271,2.40972,0.28125
1573,2.09555,2.378,0.3125
1673,2.03797,2.32024,0.308594
1773,2.10161,2.3837,0.302083
1873,2.08672,2.36863,0.304688
1966,2.07043,2.35217,0.3125
2066,2.02879,2.31036,0.320313
2166,2.08301,2.3644,0.309896
2266,2.06512,2.34633,0.308594
2359,2.05862,2.33967,0.328125
2459,2.01444,2.29532,0.335938
2559,2.06303,2.34375,0.330729
2659,2.0584,2.33894,0.324219
2752,2.06152,2.3419,0.351563
2852,1.9994,2.27961,0.351563
2952,1.98802,2.2681,0.348958
3052,1.96411,2.24403,0.347656
3145,2.01608,2.29586,0.359375
3245,1.84133,2.12097,0.402344
3345,1.81227,2.0918,0.377604
3445,1.78429,2.0637,0.378906
3538,1.80436,2.08366,0.351563
3638,1.78109,2.06027,0.386719
3738,1.75858,2.03764,0.401042
3838,1.71726,1.99621,0.416016
3931,1.77451,2.05335,0.390625
4031,1.7137,1.99242,0.414063
4131,1.71922,1.99782,0.419271
4231,1.70752,1.98601,0.431641
4324,1.72179,2.00018,0.445313
4424,1.66918,1.94745,0.453125
4524,1.67314,1.9513,0.445313
4624,1.69312,1.97117,0.449219
4717,1.68632,1.96427,0.445313
4817,1.62821,1.90606,0.460938
4917,1.63278,1.91052,0.460938
5017,1.66913,1.94676,0.462891
5110,1.65834,1.93588,0.476563
5210,1.59338,1.87082,0.480469
5310,1.59005,1.86739,0.471354
5410,1.64055,1.91779,0.474609
5503,1.62601,1.90317,0.492188
5603,1.56449,1.84156,0.496094
5703,1.55879,1.83577,0.484375
5803,1.61308,1.88997,0.484375


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.53451,3.82018,0.179688
101,2.30319,2.58855,0.132813
201,2.29876,2.58389,0.117188
301,2.30187,2.58678,0.117188
394,2.26811,2.55282,0.148438
494,2.24265,2.52716,0.171875
594,2.22994,2.51425,0.179688
694,2.19995,2.48406,0.195313
787,2.16235,2.44629,0.234375
887,2.13506,2.41881,0.214844
987,2.13049,2.41405,0.221354
1087,2.14689,2.43026,0.240234
1180,2.1196,2.4028,0.257813
1280,2.04958,2.33263,0.285156
1380,2.06842,2.35131,0.28125
1480,2.08345,2.36617,0.291016
1573,2.07665,2.35923,0.265625
1673,1.94772,2.23017,0.324219
1773,1.97279,2.2551,0.317708
1873,1.94136,2.22352,0.328125
1966,2.04473,2.32676,0.296875
2066,1.91758,2.19949,0.335938
2166,1.93752,2.2193,0.338542
2266,1.87919,2.16085,0.34375
2359,2.00569,2.28723,0.320313
2459,1.87326,2.15469,0.347656
2559,1.89848,2.1798,0.348958
2659,1.7572,2.0384,0.357422
2752,1.77377,2.0549,0.382813
2852,1.72295,2.00397,0.394531
2952,1.76762,2.04856,0.390625
3052,1.64344,1.92427,0.40625
3145,1.63892,1.91967,0.460938
3245,1.65217,1.93281,0.441406
3345,1.69118,1.97173,0.434896
3445,1.59336,1.87381,0.441406
3538,1.59274,1.87312,0.476563
3638,1.61402,1.8943,0.445313
3738,1.62006,1.90025,0.450521
3838,1.56346,1.84355,0.462891
3931,1.55285,1.83286,0.5
4031,1.57831,1.85824,0.472656
4131,1.56479,1.84464,0.46875
4231,1.53495,1.8147,0.486328
4324,1.5021,1.78178,0.515625
4424,1.43577,1.71538,0.53125
4524,1.40038,1.67993,0.528646
4624,1.50458,1.78405,0.53125
4717,1.32142,1.60085,0.5625
4817,1.38478,1.66417,0.546875
4917,1.32965,1.60899,0.549479
5017,1.28086,1.56016,0.554688
5110,1.17347,1.45274,0.578125
5210,1.21403,1.49328,0.574219
5310,1.2107,1.48992,0.559896
5410,1.21672,1.4959,0.5625
5503,1.10394,1.38311,0.59375
5603,1.15662,1.4358,0.582031
5703,1.13044,1.40959,0.578125
5803,1.17264,1.45177,0.582031


==> figures/results/CNNs/NIN/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.51469,3.80036,0.171875
101,2.30414,2.5895,0.125
201,2.3015,2.58663,0.111979
301,2.30007,2.58497,0.115234
394,2.29059,2.57528,0.140625
494,2.26056,2.54505,0.175781
594,2.2616,2.54588,0.174479
694,2.21496,2.49905,0.175781
787,2.18363,2.46755,0.203125
887,2.15105,2.43478,0.210938
987,2.15933,2.44287,0.223958
1087,2.16961,2.45295,0.242188
1180,2.12886,2.41202,0.265625
1280,2.07903,2.36201,0.261719
1380,2.1194,2.4022,0.252604
1480,2.13078,2.41339,0.259766
1573,2.09084,2.37328,0.304688
1673,2.04942,2.33169,0.285156
1773,2.1035,2.38559,0.278646
1873,2.09262,2.37452,0.289063
1966,2.07654,2.35827,0.320313
2066,2.03783,2.31939,0.308594
2166,2.08645,2.36783,0.302083
2266,2.07011,2.35131,0.304688
2359,2.0669,2.34793,0.34375
2459,2.03293,2.31379,0.324219
2559,2.06355,2.34425,0.317708
2659,1.97752,2.25806,0.333984
2752,2.02979,2.31018,0.359375
2852,1.87682,2.15707,0.367188
2952,1.85503,2.13515,0.348958
3052,1.80148,2.08147,0.361328
3145,1.82078,2.10065,0.367188
3245,1.85261,2.13235,0.386719
3345,1.80678,2.08641,0.377604
3445,1.75264,2.03213,0.392578
3538,1.79883,2.07822,0.375
3638,1.76632,2.04559,0.378906
3738,1.75999,2.03915,0.375
3838,1.7106,1.98964,0.398438
3931,1.73046,2.0094,0.40625
4031,1.69469,1.97352,0.414063
4131,1.72786,2.00657,0.411458
4231,1.70146,1.98006,0.417969
4324,1.67938,1.95788,0.429688
4424,1.6442,1.92259,0.425781
4524,1.70349,1.98177,0.421875
4624,1.6771,1.95527,0.425781
4717,1.63485,1.91294,0.460938
4817,1.59869,1.87667,0.449219
4917,1.65704,1.93493,0.434896
5017,1.66062,1.93841,0.433594
5110,1.60075,1.87844,0.460938
5210,1.56249,1.84009,0.449219
5310,1.61802,1.89553,0.442708
5410,1.65346,1.93088,0.443359
5503,1.58177,1.8591,0.46875
5603,1.53792,1.81516,0.457031
5703,1.59785,1.87501,0.450521
5803,1.6362,1.91327,0.451172


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/150Epochs/combinedData.csv <==
#step_mut116_150MR1bgr, loss_mut116_150MR1bgr, accuracy_mut116_150MR1bgr,step_mut116_150MR1brg, loss_mut116_150MR1brg, accuracy_mut116_150MR1brg,step_mut116_150MR1gbr, loss_mut116_150MR1gbr, accuracy_mut116_150MR1gbr,step_mut116_150MR1grb, loss_mut116_150MR1grb, accuracy_mut116_150MR1grb,step_mut116_150MR1rbg, loss_mut116_150MR1rbg, accuracy_mut116_150MR1rbg,step_mut116_150MR1rgb, loss_mut116_150MR1rgb, accuracy_mut116_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 315,  4.386837,  0.14455445, 315,  3.3171349,  0.15445544, 315,  4.7427807,  0.10891089, 315,  3.9692087,  0.13564357, 315,  3.9250042,  0.20594059, 315,  4.397171,  0.1940594
 630,  3.1733062,  0.33267328, 630,  2.5119915,  0.33069307, 630,  3.6116452,  0.35049504, 630,  6.6707144,  0.17821783, 630,  4.8887434,  0.23465346, 630,  5.6776009,  0.23168316
 945,  3.4495003,  0.36534652, 945,  3.5530927,  0.30000001, 945,  2.8900414,  0.41485149, 945,  2.9583268,  0.38316831, 945,  1.9700245,  0.55148512, 945,  2.6023438,  0.44455445
 1260,  2.5851102,  0.48019803, 1260,  2.781549,  0.42970297, 1260,  3.7094002,  0.36237624, 1260,  2.5836046,  0.50198019, 1260,  2.4993486,  0.44752476, 1260,  3.812417,  0.34752476
 1575,  2.4061823,  0.52178216, 1575,  2.8423078,  0.44257426, 1575,  2.4876537,  0.44257426, 1575,  2.2224479,  0.52079207, 1575,  1.7972174,  0.60891092, 1575,  2.2261946,  0.55346537
 1890,  2.8568771,  0.44059405, 1890,  3.2241848,  0.46237624, 1890,  3.5289333,  0.40594059, 1890,  2.5996473,  0.47425744, 1890,  2.2921989,  0.570297, 1890,  2.1357148,  0.55049503
 2205,  2.4803507,  0.55346537, 2205,  2.5350928,  0.4831683, 2205,  2.5497191,  0.51386136, 2205,  2.266247,  0.53861386, 2205,  2.339412,  0.61386138, 2205,  2.8034806,  0.49405941
 2520,  1.8455105,  0.61683166, 2520,  2.9499164,  0.47722772, 2520,  3.1017804,  0.47227722, 2520,  2.8148289,  0.48415843, 2520,  2.3288407,  0.59108913, 2520,  2.6334317,  0.54950494
 2835,  2.293175,  0.58118814, 2835,  1.7219604,  0.66435641, 2835,  2.5881646,  0.55247527, 2835,  1.8384143,  0.65247524, 2835,  1.8056058,  0.64059407, 2835,  2.2288172,  0.57623762
 3150,  2.0560629,  0.67227721, 3150,  2.2029901,  0.5950495, 3150,  2.8644347,  0.53465348, 3150,  3.2643223,  0.47425744, 3150,  2.6105297,  0.60594058, 3150,  2.2313757,  0.53861386
 3465,  2.1167614,  0.65841585, 3465,  2.0023093,  0.60990101, 3465,  2.3797863,  0.59009904, 3465,  2.2443113,  0.59603959, 3465,  2.4050374,  0.56039602, 3465,  3.0179367,  0.5871287
 3780,  2.3649881,  0.55643564, 3780,  1.8820267,  0.64059407, 3780,  2.8311069,  0.53960395, 3780,  1.8088697,  0.64851487, 3780,  2.1576333,  0.65148515, 3780,  2.8698092,  0.53960395
 4095,  1.5139203,  0.71782178, 4095,  1.5158556,  0.71881187, 4095,  1.7687694,  0.68514854, 4095,  1.6274565,  0.69999999, 4095,  1.4989213,  0.74455446, 4095,  1.499159,  0.73069304
 4410,  1.521541,  0.72970295, 4410,  1.5265373,  0.72871286, 4410,  1.6524855,  0.71089107, 4410,  1.534974,  0.72673267, 4410,  1.507835,  0.75445545, 4410,  1.4080372,  0.75049508
 4725,  1.5729887,  0.72970295, 4725,  1.5734046,  0.73267329, 4725,  1.6713581,  0.72178221, 4725,  1.5564069,  0.73960394, 4725,  1.5437123,  0.75841582, 4725,  1.4126623,  0.75643563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/150Epochs/mut116_150MR1bgr.csv <==
step, loss, accuracy
 315,  4.386837,  0.14455445
 630,  3.1733062,  0.33267328
 945,  3.4495003,  0.36534652
 1260,  2.5851102,  0.48019803
 1575,  2.4061823,  0.52178216
 1890,  2.8568771,  0.44059405
 2205,  2.4803507,  0.55346537
 2520,  1.8455105,  0.61683166
 2835,  2.293175,  0.58118814
 3150,  2.0560629,  0.67227721
 3465,  2.1167614,  0.65841585
 3780,  2.3649881,  0.55643564
 4095,  1.5139203,  0.71782178
 4410,  1.521541,  0.72970295
 4725,  1.5729887,  0.72970295


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/150Epochs/mut116_150MR1brg.csv <==
step, loss, accuracy
 315,  3.3171349,  0.15445544
 630,  2.5119915,  0.33069307
 945,  3.5530927,  0.30000001
 1260,  2.781549,  0.42970297
 1575,  2.8423078,  0.44257426
 1890,  3.2241848,  0.46237624
 2205,  2.5350928,  0.4831683
 2520,  2.9499164,  0.47722772
 2835,  1.7219604,  0.66435641
 3150,  2.2029901,  0.5950495
 3465,  2.0023093,  0.60990101
 3780,  1.8820267,  0.64059407
 4095,  1.5158556,  0.71881187
 4410,  1.5265373,  0.72871286
 4725,  1.5734046,  0.73267329


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/150Epochs/mut116_150MR1gbr.csv <==
step, loss, accuracy
 315,  4.7427807,  0.10891089
 630,  3.6116452,  0.35049504
 945,  2.8900414,  0.41485149
 1260,  3.7094002,  0.36237624
 1575,  2.4876537,  0.44257426
 1890,  3.5289333,  0.40594059
 2205,  2.5497191,  0.51386136
 2520,  3.1017804,  0.47227722
 2835,  2.5881646,  0.55247527
 3150,  2.8644347,  0.53465348
 3465,  2.3797863,  0.59009904
 3780,  2.8311069,  0.53960395
 4095,  1.7687694,  0.68514854
 4410,  1.6524855,  0.71089107
 4725,  1.6713581,  0.72178221


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/150Epochs/mut116_150MR1grb.csv <==
step, loss, accuracy
 315,  3.9692087,  0.13564357
 630,  6.6707144,  0.17821783
 945,  2.9583268,  0.38316831
 1260,  2.5836046,  0.50198019
 1575,  2.2224479,  0.52079207
 1890,  2.5996473,  0.47425744
 2205,  2.266247,  0.53861386
 2520,  2.8148289,  0.48415843
 2835,  1.8384143,  0.65247524
 3150,  3.2643223,  0.47425744
 3465,  2.2443113,  0.59603959
 3780,  1.8088697,  0.64851487
 4095,  1.6274565,  0.69999999
 4410,  1.534974,  0.72673267
 4725,  1.5564069,  0.73960394


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/150Epochs/mut116_150MR1rbg.csv <==
step, loss, accuracy
 315,  3.9250042,  0.20594059
 630,  4.8887434,  0.23465346
 945,  1.9700245,  0.55148512
 1260,  2.4993486,  0.44752476
 1575,  1.7972174,  0.60891092
 1890,  2.2921989,  0.570297
 2205,  2.339412,  0.61386138
 2520,  2.3288407,  0.59108913
 2835,  1.8056058,  0.64059407
 3150,  2.6105297,  0.60594058
 3465,  2.4050374,  0.56039602
 3780,  2.1576333,  0.65148515
 4095,  1.4989213,  0.74455446
 4410,  1.507835,  0.75445545
 4725,  1.5437123,  0.75841582


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/150Epochs/mut116_150MR1rgb.csv <==
step, loss, accuracy
 315,  4.397171,  0.1940594
 630,  5.6776009,  0.23168316
 945,  2.6023438,  0.44455445
 1260,  3.812417,  0.34752476
 1575,  2.2261946,  0.55346537
 1890,  2.1357148,  0.55049503
 2205,  2.8034806,  0.49405941
 2520,  2.6334317,  0.54950494
 2835,  2.2288172,  0.57623762
 3150,  2.2313757,  0.53861386
 3465,  3.0179367,  0.5871287
 3780,  2.8698092,  0.53960395
 4095,  1.499159,  0.73069304
 4410,  1.4080372,  0.75049508
 4725,  1.4126623,  0.75643563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/5Epochs/combinedData.csv <==
step_mut116_5MR1bgr, loss_mut116_5MR1bgr, accuracy_mut116_5MR1bgr,step_mut116_5MR1brg, loss_mut116_5MR1brg, accuracy_mut116_5MR1brg,step_mut116_5MR1gbr, loss_mut116_5MR1gbr, accuracy_mut116_5MR1gbr,step_mut116_5MR1grb, loss_mut116_5MR1grb, accuracy_mut116_5MR1grb,step_mut116_5MR1rbg, loss_mut116_5MR1rbg, accuracy_mut116_5MR1rbg,step_mut116_5MR1rgb, loss_mut116_5MR1rgb, accuracy_mut116_5MR1rgb
 32,  25.233284,  0.1009901, 32,  12.60449,  0.14950494, 32,  56.683624,  0.1, 32,  20.517437,  0.11188119, 32,  132.72945,  0.1, 32,  90.776276,  0.1
 64,  35.444187,  0.1, 64,  18.599955,  0.11782178, 64,  16.942114,  0.1069307, 64,  12.777668,  0.099009901, 64,  47.363632,  0.1, 64,  42.6548,  0.098019801
 96,  40.358719,  0.1, 96,  6.2414808,  0.1, 96,  18.418001,  0.10198019, 96,  11.263424,  0.11683168, 96,  52.622292,  0.1, 96,  21.471689,  0.098019801
 128,  16.556019,  0.10396039, 128,  4.02949,  0.11287129, 128,  6.2023954,  0.11089109, 128,  13.995006,  0.1059406, 128,  30.731195,  0.1009901, 128,  13.704371,  0.11683168
 160,  17.982885,  0.1079208, 160,  2.60848,  0.14158416, 160,  5.2160773,  0.12376238, 160,  4.9301133,  0.14554456, 160,  6.1100249,  0.12475248, 160,  8.3607111,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/5Epochs/mut116_5MR1bgr.csv <==
step, loss, accuracy
 32,  25.233284,  0.1009901
 64,  35.444187,  0.1
 96,  40.358719,  0.1
 128,  16.556019,  0.10396039
 160,  17.982885,  0.1079208


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/5Epochs/mut116_5MR1brg.csv <==
step, loss, accuracy
 32,  12.60449,  0.14950494
 64,  18.599955,  0.11782178
 96,  6.2414808,  0.1
 128,  4.02949,  0.11287129
 160,  2.60848,  0.14158416


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/5Epochs/mut116_5MR1gbr.csv <==
step, loss, accuracy
 32,  56.683624,  0.1
 64,  16.942114,  0.1069307
 96,  18.418001,  0.10198019
 128,  6.2023954,  0.11089109
 160,  5.2160773,  0.12376238


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/5Epochs/mut116_5MR1grb.csv <==
step, loss, accuracy
 32,  20.517437,  0.11188119
 64,  12.777668,  0.099009901
 96,  11.263424,  0.11683168
 128,  13.995006,  0.1059406
 160,  4.9301133,  0.14554456


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/5Epochs/mut116_5MR1rbg.csv <==
step, loss, accuracy
 32,  132.72945,  0.1
 64,  47.363632,  0.1
 96,  52.622292,  0.1
 128,  30.731195,  0.1009901
 160,  6.1100249,  0.12475248


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Testing/5Epochs/mut116_5MR1rgb.csv <==
step, loss, accuracy
 32,  90.776276,  0.1
 64,  42.6548,  0.098019801
 96,  21.471689,  0.098019801
 128,  13.704371,  0.11683168
 160,  8.3607111,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/150Epochs/combinedData.csv <==
step_mut116_150MR1bgr, cross_entropy_mut116_150MR1bgr, loss_mut116_150MR1bgr, train_accuracy_mut116_150MR1bgr,step_mut116_150MR1brg, cross_entropy_mut116_150MR1brg, loss_mut116_150MR1brg, train_accuracy_mut116_150MR1brg,step_mut116_150MR1gbr, cross_entropy_mut116_150MR1gbr, loss_mut116_150MR1gbr, train_accuracy_mut116_150MR1gbr,step_mut116_150MR1grb, cross_entropy_mut116_150MR1grb, loss_mut116_150MR1grb, train_accuracy_mut116_150MR1grb,step_mut116_150MR1rbg, cross_entropy_mut116_150MR1rbg, loss_mut116_150MR1rbg, train_accuracy_mut116_150MR1rbg,step_mut116_150MR1rgb, cross_entropy_mut116_150MR1rgb, loss_mut116_150MR1rgb, train_accuracy_mut116_150MR1rgb
1,2.63023,2.84231,0.046875,1,2.64602,2.85809,0.046875,1,2.60853,2.8206,0.046875,1,2.66005,2.87213,0.046875,1,2.62254,2.83462,0.046875,1,2.65747,2.86955,0.046875
101,1.70742,1.92038,0.207031,101,1.79574,2.00822,0.203125,101,1.80209,2.01425,0.191406,101,1.69112,1.90436,0.21875,101,1.78268,1.99486,0.183594,101,1.76356,1.97555,0.210938
201,1.47266,1.68479,0.3125,201,1.54634,1.7567,0.302083,201,1.35765,1.56945,0.304688,201,1.45606,1.66901,0.328125,201,1.51773,1.72826,0.286458,201,1.49067,1.70159,0.320313
301,1.29602,1.50853,0.359375,301,1.2823,1.49293,0.371094,301,1.18149,1.39477,0.375,301,1.2097,1.42299,0.382813,301,1.24748,1.45802,0.353516,301,1.26905,1.48037,0.373047
316,1.24766,1.46018,0.585938,316,1.2213,1.43196,0.617188,316,1.14118,1.3544,0.601563,316,1.15879,1.37214,0.578125,316,1.23287,1.44347,0.585938,316,1.09937,1.31074,0.609375
416,1.11176,1.32565,0.597656,416,1.23771,1.44925,0.574219,416,1.16938,1.38362,0.582031,416,1.17503,1.39001,0.5625,416,1.22666,1.43882,0.574219,416,1.221,1.43386,0.582031
516,0.921876,1.13838,0.622396,516,0.969409,1.18241,0.614583,516,0.920504,1.1362,0.619792,516,0.962872,1.18009,0.59375,516,0.868969,1.08341,0.625,516,0.924548,1.13981,0.606771
616,0.894804,1.11392,0.634766,616,0.910449,1.12554,0.626953,616,0.872384,1.09001,0.632813,616,0.942391,1.16194,0.609375,616,0.785053,1.0019,0.660156,616,0.98922,1.20727,0.626953
631,0.801494,1.02091,0.742188,631,0.862826,1.07814,0.664063,631,0.761633,0.979389,0.703125,631,0.872714,1.09266,0.671875,631,0.88722,1.10443,0.664063,631,0.776203,0.994528,0.742188
731,0.836075,1.05874,0.710938,731,0.937307,1.15488,0.675781,731,0.834062,1.05408,0.691406,731,0.917452,1.14047,0.679688,731,0.816168,1.03602,0.671875,731,0.806552,1.02791,0.714844
831,0.747148,0.973516,0.726563,831,0.746981,0.968017,0.697917,831,0.687404,0.910375,0.721354,831,0.769734,0.996163,0.697917,831,0.678868,0.902221,0.692708,831,0.753102,0.977722,0.721354
931,0.587741,0.818048,0.734375,931,0.689527,0.914266,0.714844,931,0.70274,0.929229,0.734375,931,0.612715,0.842834,0.724609,931,0.602347,0.829627,0.724609,931,0.75033,0.979278,0.730469
946,0.512394,0.743218,0.804688,946,0.62663,0.851919,0.796875,946,0.677534,0.904577,0.773438,946,0.646989,0.877715,0.726563,946,0.530568,0.758489,0.8125,946,0.557992,0.78746,0.835938
1046,0.612154,0.847634,0.785156,1046,0.718107,0.947844,0.757813,1046,0.641503,0.873071,0.753906,1046,0.607615,0.843036,0.75,1046,0.569942,0.80215,0.773438,1046,0.58625,0.820904,0.824219
1146,0.628795,0.869482,0.778646,1146,0.585071,0.819806,0.783854,1146,0.527894,0.76408,0.778646,1146,0.521313,0.761521,0.78125,1146,0.582889,0.819802,0.778646,1146,0.443168,0.682528,0.833333
1246,0.364434,0.609853,0.810547,1246,0.499463,0.739028,0.794922,1246,0.459418,0.699988,0.794922,1246,0.430466,0.675539,0.808594,1246,0.439177,0.681164,0.789063,1246,0.495466,0.740504,0.830078
1261,0.429099,0.675262,0.828125,1261,0.365029,0.605256,0.875,1261,0.550064,0.791284,0.796875,1261,0.434188,0.679913,0.835938,1261,0.409272,0.65201,0.867188,1261,0.357164,0.602839,0.875
1361,0.449903,0.70141,0.820313,1361,0.538912,0.784968,0.84375,1361,0.51261,0.759441,0.808594,1361,0.413993,0.665536,0.839844,1361,0.423164,0.671784,0.847656,1361,0.42148,0.673247,0.867188
1461,0.531139,0.788074,0.804688,1461,0.494527,0.745969,0.833333,1461,0.444536,0.696862,0.8125,1461,0.473705,0.730109,0.833333,1461,0.42278,0.676786,0.838542,1461,0.297235,0.554007,0.875
1561,0.384399,0.645778,0.822266,1561,0.30898,0.565665,0.851563,1561,0.398288,0.6563,0.826172,1561,0.324195,0.586213,0.855469,1561,0.372816,0.632414,0.851563,1561,0.333991,0.596731,0.871094
1576,0.290184,0.552404,0.890625,1576,0.28198,0.539219,0.914063,1576,0.311742,0.570443,0.890625,1576,0.377639,0.640198,0.875,1576,0.255868,0.516185,0.914063,1576,0.222401,0.485882,0.9375
1676,0.417182,0.685078,0.882813,1676,0.340763,0.603875,0.886719,1676,0.355815,0.620653,0.878906,1676,0.384848,0.652889,0.867188,1676,0.28097,0.546945,0.894531,1676,0.367952,0.636972,0.886719
1776,0.35778,0.630893,0.875,1776,0.256298,0.52442,0.895833,1776,0.279965,0.550249,0.885417,1776,0.267909,0.541224,0.880208,1776,0.429384,0.701217,0.875,1776,0.266722,0.541414,0.890625
1876,0.299067,0.576401,0.876953,1876,0.221053,0.493489,0.900391,1876,0.342807,0.618494,0.882813,1876,0.179614,0.458336,0.892578,1876,0.218929,0.496719,0.884766,1876,0.172944,0.453011,0.904297
1891,0.159372,0.437073,0.953125,1891,0.277902,0.550975,0.90625,1891,0.236351,0.512735,0.929688,1891,0.258077,0.537198,0.921875,1891,0.12459,0.403025,0.976563,1891,0.224167,0.504776,0.898438
1991,0.255693,0.537954,0.9375,1991,0.286175,0.564886,0.898438,1991,0.241812,0.523394,0.914063,1991,0.230522,0.514399,0.925781,1991,0.208686,0.491941,0.941406,1991,0.153883,0.440457,0.921875
2091,0.321929,0.608391,0.927083,2091,0.340256,0.623221,0.901042,2091,0.209673,0.496497,0.919271,2091,0.189745,0.478149,0.934896,2091,0.20489,0.493759,0.932292,2091,0.216233,0.507235,0.924479
2191,0.195194,0.486634,0.929688,2191,0.180079,0.468026,0.912109,2191,0.193766,0.485892,0.921875,2191,0.353916,0.646336,0.923828,2191,0.2057,0.498519,0.9375,2191,0.170951,0.465977,0.927734
2206,0.136967,0.428944,0.945313,2206,0.224088,0.512305,0.890625,2206,0.222307,0.514881,0.914063,2206,0.191175,0.484161,0.921875,2206,0.191434,0.4847,0.914063,2206,0.191082,0.486787,0.953125
2306,0.140611,0.435271,0.953125,2306,0.298018,0.589813,0.894531,2306,0.169729,0.466738,0.925781,2306,0.205159,0.501853,0.917969,2306,0.181669,0.478829,0.933594,2306,0.166984,0.466672,0.941406
2406,0.166685,0.464349,0.950521,2406,0.191031,0.486448,0.90625,2406,0.187061,0.487801,0.921875,2406,0.187076,0.487385,0.924479,2406,0.148376,0.449385,0.940104,2406,0.173965,0.477457,0.945313
2506,0.216824,0.516729,0.939453,2506,0.116173,0.415477,0.921875,2506,0.15824,0.462043,0.925781,2506,0.175627,0.479495,0.925781,2506,0.164534,0.468762,0.939453,2506,0.138203,0.443969,0.939453
2521,0.0823931,0.382701,0.984375,2521,0.175735,0.47562,0.929688,2521,0.232453,0.536618,0.929688,2521,0.12427,0.428515,0.953125,2521,0.167096,0.471653,0.9375,2521,0.232115,0.53835,0.921875
2621,0.108659,0.411419,0.976563,2621,0.17703,0.480043,0.925781,2621,0.126885,0.434849,0.9375,2621,0.210416,0.516381,0.945313,2621,0.115458,0.424321,0.945313,2621,0.0832026,0.394322,0.957031
2721,0.151819,0.456322,0.955729,2721,0.111687,0.417166,0.940104,2721,0.148399,0.458094,0.940104,2721,0.0672714,0.374542,0.960938,2721,0.118429,0.428943,0.955729,2721,0.159189,0.471135,0.953125
2821,0.117818,0.424061,0.958984,2821,0.14384,0.452557,0.941406,2821,0.136563,0.450406,0.945313,2821,0.0637156,0.372373,0.96875,2821,0.165164,0.47789,0.955078,2821,0.0898531,0.403555,0.960938
2836,0.146575,0.452875,0.960938,2836,0.0740967,0.382881,0.984375,2836,0.13629,0.450436,0.945313,2836,0.172898,0.48164,0.945313,2836,0.193737,0.506923,0.929688,2836,0.124867,0.438547,0.953125
2936,0.0792862,0.386896,0.964844,2936,0.109999,0.4206,0.96875,2936,0.10628,0.423368,0.949219,2936,0.163961,0.473632,0.949219,2936,0.0900769,0.40625,0.945313,2936,0.151448,0.467365,0.949219
3036,0.155798,0.463906,0.960938,3036,0.09189,0.403756,0.973958,3036,0.0939648,0.413102,0.955729,3036,0.162455,0.472467,0.9375,3036,0.0963727,0.413323,0.950521,3036,0.0995319,0.416262,0.958333
3136,0.0761554,0.386649,0.962891,3136,0.0771375,0.390796,0.976563,3136,0.142733,0.462109,0.955078,3136,0.11878,0.429187,0.943359,3136,0.22764,0.544393,0.943359,3136,0.154294,0.472882,0.958984
3151,0.122805,0.433152,0.953125,3151,0.0856211,0.399153,0.96875,3151,0.120951,0.440432,0.953125,3151,0.112964,0.423349,0.953125,3151,0.125045,0.44192,0.929688,3151,0.15345,0.47242,0.9375
3251,0.117199,0.427491,0.964844,3251,0.0659993,0.379843,0.976563,3251,0.128667,0.450138,0.960938,3251,0.135039,0.447586,0.957031,3251,0.112888,0.432779,0.941406,3251,0.144888,0.464199,0.945313
3351,0.173686,0.484828,0.953125,3351,0.102667,0.417742,0.971354,3351,0.082799,0.405464,0.966146,3351,0.12344,0.43768,0.960938,3351,0.105814,0.426697,0.945313,3351,0.0719411,0.392929,0.960938
3451,0.0425,0.353585,0.962891,3451,0.103447,0.419732,0.970703,3451,0.0818746,0.404934,0.970703,3451,0.106368,0.421304,0.960938,3451,0.131154,0.453165,0.949219,3451,0.0594767,0.380609,0.962891
3466,0.111778,0.422834,0.96875,3466,0.0746263,0.390484,0.984375,3466,0.0876844,0.410686,0.953125,3466,0.0873946,0.402211,0.953125,3466,0.112737,0.434767,0.960938,3466,0.036703,0.357494,0.992188
3566,0.0516528,0.363783,0.980469,3566,0.133583,0.449708,0.96875,3566,0.0969462,0.420053,0.957031,3566,0.132917,0.446533,0.957031,3566,0.189509,0.510955,0.945313,3566,0.140077,0.460443,0.972656
3666,0.119333,0.432436,0.973958,3666,0.0658233,0.381964,0.971354,3666,0.121831,0.445079,0.960938,3666,0.097745,0.41112,0.958333,3666,0.0804048,0.401713,0.958333,3666,0.0850986,0.406073,0.971354
3766,0.0504089,0.36278,0.980469,3766,0.0983254,0.413017,0.96875,3766,0.142587,0.466649,0.962891,3766,0.0947483,0.407864,0.958984,3766,0.139129,0.459968,0.955078,3766,0.109594,0.430726,0.96875
3781,0.11926,0.431387,0.960938,3781,0.0987289,0.4132,0.960938,3781,0.063818,0.387985,0.984375,3781,0.110383,0.423241,0.945313,3781,0.139159,0.460052,0.945313,3781,0.0445404,0.365546,0.992188
3881,0.0739413,0.386016,0.972656,3881,0.113589,0.429465,0.960938,3881,0.0769186,0.401821,0.980469,3881,0.118233,0.430952,0.953125,3881,0.142341,0.464758,0.941406,3881,0.0822466,0.403634,0.980469
3981,0.0390096,0.350746,0.979167,3981,0.0488163,0.364704,0.973958,3981,0.0365769,0.359492,0.981771,3981,0.0410147,0.352522,0.963542,3981,0.0238831,0.345627,0.958333,3981,0.0644203,0.385352,0.979167
4081,0.0137834,0.324444,0.984375,4081,0.0165744,0.331382,0.980469,4081,0.00741676,0.32918,0.986328,4081,0.0156991,0.326122,0.972656,4081,0.0140378,0.334666,0.96875,4081,0.0175469,0.337372,0.982422
4096,0.069048,0.379544,0.96875,4096,0.0153907,0.330032,1.0,4096,0.0555331,0.377121,0.984375,4096,0.0265162,0.336772,0.992188,4096,0.0245971,0.345055,0.992188,4096,0.0299568,0.349612,0.992188
4196,0.00569663,0.315087,0.984375,4196,0.0199319,0.33345,0.996094,4196,0.0060805,0.326486,0.992188,4196,0.0121063,0.321237,0.996094,4196,0.00404035,0.323345,0.996094,4196,0.00703804,0.325548,0.996094
4296,0.0109319,0.319197,0.989583,4296,0.013359,0.325736,0.997396,4296,0.00679538,0.326006,0.994792,4296,0.009187,0.317179,0.997396,4296,0.00767601,0.325811,0.997396,4296,0.0173112,0.334655,0.997396
4396,0.00622833,0.31337,0.992188,4396,0.00766927,0.318911,0.998047,4396,0.00469652,0.322727,0.996094,4396,0.00729216,0.314153,0.998047,4396,0.00668386,0.32366,0.998047,4396,0.00788393,0.324071,0.998047
4411,0.0163208,0.323292,1.0,4411,0.0088195,0.31989,1.0,4411,0.00883367,0.326685,1.0,4411,0.00872883,0.315419,1.0,4411,0.00853307,0.325335,1.0,4411,0.0128502,0.328863,1.0
4511,0.00386947,0.30971,1.0,4511,0.0102506,0.320172,1.0,4511,0.00371913,0.320377,1.0,4511,0.00537193,0.310918,1.0,4511,0.00283617,0.318465,1.0,4511,0.0053431,0.320187,1.0
4611,0.00690613,0.311609,1.0,4611,0.00834931,0.317117,1.0,4611,0.00477642,0.320236,1.0,4611,0.00605454,0.310453,1.0,4611,0.00425234,0.318702,1.0,4611,0.00988134,0.323548,1.0
4711,0.0040825,0.307653,1.0,4711,0.00518575,0.312808,1.0,4711,0.00335627,0.317632,1.0,4711,0.00501787,0.308279,1.0,4711,0.00470334,0.317985,1.0,4711,0.00472316,0.317224,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/150Epochs/mut116_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63023,2.84231,0.046875
101,1.70742,1.92038,0.207031
201,1.47266,1.68479,0.3125
301,1.29602,1.50853,0.359375
316,1.24766,1.46018,0.585938
416,1.11176,1.32565,0.597656
516,0.921876,1.13838,0.622396
616,0.894804,1.11392,0.634766
631,0.801494,1.02091,0.742188
731,0.836075,1.05874,0.710938
831,0.747148,0.973516,0.726563
931,0.587741,0.818048,0.734375
946,0.512394,0.743218,0.804688
1046,0.612154,0.847634,0.785156
1146,0.628795,0.869482,0.778646
1246,0.364434,0.609853,0.810547
1261,0.429099,0.675262,0.828125
1361,0.449903,0.70141,0.820313
1461,0.531139,0.788074,0.804688
1561,0.384399,0.645778,0.822266
1576,0.290184,0.552404,0.890625
1676,0.417182,0.685078,0.882813
1776,0.35778,0.630893,0.875
1876,0.299067,0.576401,0.876953
1891,0.159372,0.437073,0.953125
1991,0.255693,0.537954,0.9375
2091,0.321929,0.608391,0.927083
2191,0.195194,0.486634,0.929688
2206,0.136967,0.428944,0.945313
2306,0.140611,0.435271,0.953125
2406,0.166685,0.464349,0.950521
2506,0.216824,0.516729,0.939453
2521,0.0823931,0.382701,0.984375
2621,0.108659,0.411419,0.976563
2721,0.151819,0.456322,0.955729
2821,0.117818,0.424061,0.958984
2836,0.146575,0.452875,0.960938
2936,0.0792862,0.386896,0.964844
3036,0.155798,0.463906,0.960938
3136,0.0761554,0.386649,0.962891
3151,0.122805,0.433152,0.953125
3251,0.117199,0.427491,0.964844
3351,0.173686,0.484828,0.953125
3451,0.0425,0.353585,0.962891
3466,0.111778,0.422834,0.96875
3566,0.0516528,0.363783,0.980469
3666,0.119333,0.432436,0.973958
3766,0.0504089,0.36278,0.980469
3781,0.11926,0.431387,0.960938
3881,0.0739413,0.386016,0.972656
3981,0.0390096,0.350746,0.979167
4081,0.0137834,0.324444,0.984375
4096,0.069048,0.379544,0.96875
4196,0.00569663,0.315087,0.984375
4296,0.0109319,0.319197,0.989583
4396,0.00622833,0.31337,0.992188
4411,0.0163208,0.323292,1.0
4511,0.00386947,0.30971,1.0
4611,0.00690613,0.311609,1.0
4711,0.0040825,0.307653,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/150Epochs/mut116_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64602,2.85809,0.046875
101,1.79574,2.00822,0.203125
201,1.54634,1.7567,0.302083
301,1.2823,1.49293,0.371094
316,1.2213,1.43196,0.617188
416,1.23771,1.44925,0.574219
516,0.969409,1.18241,0.614583
616,0.910449,1.12554,0.626953
631,0.862826,1.07814,0.664063
731,0.937307,1.15488,0.675781
831,0.746981,0.968017,0.697917
931,0.689527,0.914266,0.714844
946,0.62663,0.851919,0.796875
1046,0.718107,0.947844,0.757813
1146,0.585071,0.819806,0.783854
1246,0.499463,0.739028,0.794922
1261,0.365029,0.605256,0.875
1361,0.538912,0.784968,0.84375
1461,0.494527,0.745969,0.833333
1561,0.30898,0.565665,0.851563
1576,0.28198,0.539219,0.914063
1676,0.340763,0.603875,0.886719
1776,0.256298,0.52442,0.895833
1876,0.221053,0.493489,0.900391
1891,0.277902,0.550975,0.90625
1991,0.286175,0.564886,0.898438
2091,0.340256,0.623221,0.901042
2191,0.180079,0.468026,0.912109
2206,0.224088,0.512305,0.890625
2306,0.298018,0.589813,0.894531
2406,0.191031,0.486448,0.90625
2506,0.116173,0.415477,0.921875
2521,0.175735,0.47562,0.929688
2621,0.17703,0.480043,0.925781
2721,0.111687,0.417166,0.940104
2821,0.14384,0.452557,0.941406
2836,0.0740967,0.382881,0.984375
2936,0.109999,0.4206,0.96875
3036,0.09189,0.403756,0.973958
3136,0.0771375,0.390796,0.976563
3151,0.0856211,0.399153,0.96875
3251,0.0659993,0.379843,0.976563
3351,0.102667,0.417742,0.971354
3451,0.103447,0.419732,0.970703
3466,0.0746263,0.390484,0.984375
3566,0.133583,0.449708,0.96875
3666,0.0658233,0.381964,0.971354
3766,0.0983254,0.413017,0.96875
3781,0.0987289,0.4132,0.960938
3881,0.113589,0.429465,0.960938
3981,0.0488163,0.364704,0.973958
4081,0.0165744,0.331382,0.980469
4096,0.0153907,0.330032,1.0
4196,0.0199319,0.33345,0.996094
4296,0.013359,0.325736,0.997396
4396,0.00766927,0.318911,0.998047
4411,0.0088195,0.31989,1.0
4511,0.0102506,0.320172,1.0
4611,0.00834931,0.317117,1.0
4711,0.00518575,0.312808,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/150Epochs/mut116_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.60853,2.8206,0.046875
101,1.80209,2.01425,0.191406
201,1.35765,1.56945,0.304688
301,1.18149,1.39477,0.375
316,1.14118,1.3544,0.601563
416,1.16938,1.38362,0.582031
516,0.920504,1.1362,0.619792
616,0.872384,1.09001,0.632813
631,0.761633,0.979389,0.703125
731,0.834062,1.05408,0.691406
831,0.687404,0.910375,0.721354
931,0.70274,0.929229,0.734375
946,0.677534,0.904577,0.773438
1046,0.641503,0.873071,0.753906
1146,0.527894,0.76408,0.778646
1246,0.459418,0.699988,0.794922
1261,0.550064,0.791284,0.796875
1361,0.51261,0.759441,0.808594
1461,0.444536,0.696862,0.8125
1561,0.398288,0.6563,0.826172
1576,0.311742,0.570443,0.890625
1676,0.355815,0.620653,0.878906
1776,0.279965,0.550249,0.885417
1876,0.342807,0.618494,0.882813
1891,0.236351,0.512735,0.929688
1991,0.241812,0.523394,0.914063
2091,0.209673,0.496497,0.919271
2191,0.193766,0.485892,0.921875
2206,0.222307,0.514881,0.914063
2306,0.169729,0.466738,0.925781
2406,0.187061,0.487801,0.921875
2506,0.15824,0.462043,0.925781
2521,0.232453,0.536618,0.929688
2621,0.126885,0.434849,0.9375
2721,0.148399,0.458094,0.940104
2821,0.136563,0.450406,0.945313
2836,0.13629,0.450436,0.945313
2936,0.10628,0.423368,0.949219
3036,0.0939648,0.413102,0.955729
3136,0.142733,0.462109,0.955078
3151,0.120951,0.440432,0.953125
3251,0.128667,0.450138,0.960938
3351,0.082799,0.405464,0.966146
3451,0.0818746,0.404934,0.970703
3466,0.0876844,0.410686,0.953125
3566,0.0969462,0.420053,0.957031
3666,0.121831,0.445079,0.960938
3766,0.142587,0.466649,0.962891
3781,0.063818,0.387985,0.984375
3881,0.0769186,0.401821,0.980469
3981,0.0365769,0.359492,0.981771
4081,0.00741676,0.32918,0.986328
4096,0.0555331,0.377121,0.984375
4196,0.0060805,0.326486,0.992188
4296,0.00679538,0.326006,0.994792
4396,0.00469652,0.322727,0.996094
4411,0.00883367,0.326685,1.0
4511,0.00371913,0.320377,1.0
4611,0.00477642,0.320236,1.0
4711,0.00335627,0.317632,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/150Epochs/mut116_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66005,2.87213,0.046875
101,1.69112,1.90436,0.21875
201,1.45606,1.66901,0.328125
301,1.2097,1.42299,0.382813
316,1.15879,1.37214,0.578125
416,1.17503,1.39001,0.5625
516,0.962872,1.18009,0.59375
616,0.942391,1.16194,0.609375
631,0.872714,1.09266,0.671875
731,0.917452,1.14047,0.679688
831,0.769734,0.996163,0.697917
931,0.612715,0.842834,0.724609
946,0.646989,0.877715,0.726563
1046,0.607615,0.843036,0.75
1146,0.521313,0.761521,0.78125
1246,0.430466,0.675539,0.808594
1261,0.434188,0.679913,0.835938
1361,0.413993,0.665536,0.839844
1461,0.473705,0.730109,0.833333
1561,0.324195,0.586213,0.855469
1576,0.377639,0.640198,0.875
1676,0.384848,0.652889,0.867188
1776,0.267909,0.541224,0.880208
1876,0.179614,0.458336,0.892578
1891,0.258077,0.537198,0.921875
1991,0.230522,0.514399,0.925781
2091,0.189745,0.478149,0.934896
2191,0.353916,0.646336,0.923828
2206,0.191175,0.484161,0.921875
2306,0.205159,0.501853,0.917969
2406,0.187076,0.487385,0.924479
2506,0.175627,0.479495,0.925781
2521,0.12427,0.428515,0.953125
2621,0.210416,0.516381,0.945313
2721,0.0672714,0.374542,0.960938
2821,0.0637156,0.372373,0.96875
2836,0.172898,0.48164,0.945313
2936,0.163961,0.473632,0.949219
3036,0.162455,0.472467,0.9375
3136,0.11878,0.429187,0.943359
3151,0.112964,0.423349,0.953125
3251,0.135039,0.447586,0.957031
3351,0.12344,0.43768,0.960938
3451,0.106368,0.421304,0.960938
3466,0.0873946,0.402211,0.953125
3566,0.132917,0.446533,0.957031
3666,0.097745,0.41112,0.958333
3766,0.0947483,0.407864,0.958984
3781,0.110383,0.423241,0.945313
3881,0.118233,0.430952,0.953125
3981,0.0410147,0.352522,0.963542
4081,0.0156991,0.326122,0.972656
4096,0.0265162,0.336772,0.992188
4196,0.0121063,0.321237,0.996094
4296,0.009187,0.317179,0.997396
4396,0.00729216,0.314153,0.998047
4411,0.00872883,0.315419,1.0
4511,0.00537193,0.310918,1.0
4611,0.00605454,0.310453,1.0
4711,0.00501787,0.308279,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/150Epochs/mut116_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.62254,2.83462,0.046875
101,1.78268,1.99486,0.183594
201,1.51773,1.72826,0.286458
301,1.24748,1.45802,0.353516
316,1.23287,1.44347,0.585938
416,1.22666,1.43882,0.574219
516,0.868969,1.08341,0.625
616,0.785053,1.0019,0.660156
631,0.88722,1.10443,0.664063
731,0.816168,1.03602,0.671875
831,0.678868,0.902221,0.692708
931,0.602347,0.829627,0.724609
946,0.530568,0.758489,0.8125
1046,0.569942,0.80215,0.773438
1146,0.582889,0.819802,0.778646
1246,0.439177,0.681164,0.789063
1261,0.409272,0.65201,0.867188
1361,0.423164,0.671784,0.847656
1461,0.42278,0.676786,0.838542
1561,0.372816,0.632414,0.851563
1576,0.255868,0.516185,0.914063
1676,0.28097,0.546945,0.894531
1776,0.429384,0.701217,0.875
1876,0.218929,0.496719,0.884766
1891,0.12459,0.403025,0.976563
1991,0.208686,0.491941,0.941406
2091,0.20489,0.493759,0.932292
2191,0.2057,0.498519,0.9375
2206,0.191434,0.4847,0.914063
2306,0.181669,0.478829,0.933594
2406,0.148376,0.449385,0.940104
2506,0.164534,0.468762,0.939453
2521,0.167096,0.471653,0.9375
2621,0.115458,0.424321,0.945313
2721,0.118429,0.428943,0.955729
2821,0.165164,0.47789,0.955078
2836,0.193737,0.506923,0.929688
2936,0.0900769,0.40625,0.945313
3036,0.0963727,0.413323,0.950521
3136,0.22764,0.544393,0.943359
3151,0.125045,0.44192,0.929688
3251,0.112888,0.432779,0.941406
3351,0.105814,0.426697,0.945313
3451,0.131154,0.453165,0.949219
3466,0.112737,0.434767,0.960938
3566,0.189509,0.510955,0.945313
3666,0.0804048,0.401713,0.958333
3766,0.139129,0.459968,0.955078
3781,0.139159,0.460052,0.945313
3881,0.142341,0.464758,0.941406
3981,0.0238831,0.345627,0.958333
4081,0.0140378,0.334666,0.96875
4096,0.0245971,0.345055,0.992188
4196,0.00404035,0.323345,0.996094
4296,0.00767601,0.325811,0.997396
4396,0.00668386,0.32366,0.998047
4411,0.00853307,0.325335,1.0
4511,0.00283617,0.318465,1.0
4611,0.00425234,0.318702,1.0
4711,0.00470334,0.317985,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/150Epochs/mut116_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65747,2.86955,0.046875
101,1.76356,1.97555,0.210938
201,1.49067,1.70159,0.320313
301,1.26905,1.48037,0.373047
316,1.09937,1.31074,0.609375
416,1.221,1.43386,0.582031
516,0.924548,1.13981,0.606771
616,0.98922,1.20727,0.626953
631,0.776203,0.994528,0.742188
731,0.806552,1.02791,0.714844
831,0.753102,0.977722,0.721354
931,0.75033,0.979278,0.730469
946,0.557992,0.78746,0.835938
1046,0.58625,0.820904,0.824219
1146,0.443168,0.682528,0.833333
1246,0.495466,0.740504,0.830078
1261,0.357164,0.602839,0.875
1361,0.42148,0.673247,0.867188
1461,0.297235,0.554007,0.875
1561,0.333991,0.596731,0.871094
1576,0.222401,0.485882,0.9375
1676,0.367952,0.636972,0.886719
1776,0.266722,0.541414,0.890625
1876,0.172944,0.453011,0.904297
1891,0.224167,0.504776,0.898438
1991,0.153883,0.440457,0.921875
2091,0.216233,0.507235,0.924479
2191,0.170951,0.465977,0.927734
2206,0.191082,0.486787,0.953125
2306,0.166984,0.466672,0.941406
2406,0.173965,0.477457,0.945313
2506,0.138203,0.443969,0.939453
2521,0.232115,0.53835,0.921875
2621,0.0832026,0.394322,0.957031
2721,0.159189,0.471135,0.953125
2821,0.0898531,0.403555,0.960938
2836,0.124867,0.438547,0.953125
2936,0.151448,0.467365,0.949219
3036,0.0995319,0.416262,0.958333
3136,0.154294,0.472882,0.958984
3151,0.15345,0.47242,0.9375
3251,0.144888,0.464199,0.945313
3351,0.0719411,0.392929,0.960938
3451,0.0594767,0.380609,0.962891
3466,0.036703,0.357494,0.992188
3566,0.140077,0.460443,0.972656
3666,0.0850986,0.406073,0.971354
3766,0.109594,0.430726,0.96875
3781,0.0445404,0.365546,0.992188
3881,0.0822466,0.403634,0.980469
3981,0.0644203,0.385352,0.979167
4081,0.0175469,0.337372,0.982422
4096,0.0299568,0.349612,0.992188
4196,0.00703804,0.325548,0.996094
4296,0.0173112,0.334655,0.997396
4396,0.00788393,0.324071,0.998047
4411,0.0128502,0.328863,1.0
4511,0.0053431,0.320187,1.0
4611,0.00988134,0.323548,1.0
4711,0.00472316,0.317224,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/5Epochs/combinedData.csv <==
step_mut116_5MR1bgr, cross_entropy_mut116_5MR1bgr, loss_mut116_5MR1bgr, train_accuracy_mut116_5MR1bgr,step_mut116_5MR1brg, cross_entropy_mut116_5MR1brg, loss_mut116_5MR1brg, train_accuracy_mut116_5MR1brg,step_mut116_5MR1gbr, cross_entropy_mut116_5MR1gbr, loss_mut116_5MR1gbr, train_accuracy_mut116_5MR1gbr,step_mut116_5MR1grb, cross_entropy_mut116_5MR1grb, loss_mut116_5MR1grb, train_accuracy_mut116_5MR1grb,step_mut116_5MR1rbg, cross_entropy_mut116_5MR1rbg, loss_mut116_5MR1rbg, train_accuracy_mut116_5MR1rbg,step_mut116_5MR1rgb, cross_entropy_mut116_5MR1rgb, loss_mut116_5MR1rgb, train_accuracy_mut116_5MR1rgb
1,2.63023,2.84231,0.046875,1,2.64602,2.85809,0.046875,1,2.60853,2.8206,0.046875,1,2.66005,2.87213,0.046875,1,2.62254,2.83462,0.046875,1,2.65747,2.86955,0.046875
33,1.88507,2.09845,0.3125,33,1.85616,2.06958,0.257813,33,1.97469,2.18787,0.25,33,1.92352,2.13688,0.34375,33,1.95921,2.1727,0.242188,33,1.94073,2.154,0.28125
65,1.84179,2.05561,0.304688,65,1.79419,2.00747,0.265625,65,1.98596,2.19889,0.28125,65,1.93143,2.14484,0.25,65,1.88314,2.09638,0.25,65,1.87793,2.0908,0.335938
97,1.78443,1.99795,0.40625,97,1.73404,1.94673,0.359375,97,1.73833,1.95082,0.359375,97,1.70678,1.92011,0.421875,97,1.78044,1.99302,0.375,97,1.78932,2.00154,0.359375
129,1.70118,1.9148,0.367188,129,1.65977,1.872,0.414063,129,1.64411,1.85642,0.429688,129,1.5193,1.7327,0.429688,129,1.78166,1.99343,0.328125,129,1.69746,1.90931,0.375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/5Epochs/mut116_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63023,2.84231,0.046875
33,1.88507,2.09845,0.3125
65,1.84179,2.05561,0.304688
97,1.78443,1.99795,0.40625
129,1.70118,1.9148,0.367188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/5Epochs/mut116_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64602,2.85809,0.046875
33,1.85616,2.06958,0.257813
65,1.79419,2.00747,0.265625
97,1.73404,1.94673,0.359375
129,1.65977,1.872,0.414063


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/5Epochs/mut116_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.60853,2.8206,0.046875
33,1.97469,2.18787,0.25
65,1.98596,2.19889,0.28125
97,1.73833,1.95082,0.359375
129,1.64411,1.85642,0.429688


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/5Epochs/mut116_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66005,2.87213,0.046875
33,1.92352,2.13688,0.34375
65,1.93143,2.14484,0.25
97,1.70678,1.92011,0.421875
129,1.5193,1.7327,0.429688


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/5Epochs/mut116_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.62254,2.83462,0.046875
33,1.95921,2.1727,0.242188
65,1.88314,2.09638,0.25
97,1.78044,1.99302,0.375
129,1.78166,1.99343,0.328125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c116/Training/5Epochs/mut116_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65747,2.86955,0.046875
33,1.94073,2.154,0.28125
65,1.87793,2.0908,0.335938
97,1.78932,2.00154,0.359375
129,1.69746,1.90931,0.375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/150Epochs/combinedData.csv <==
#step_mut221_150MR1bgr, loss_mut221_150MR1bgr, accuracy_mut221_150MR1bgr,step_mut221_150MR1brg, loss_mut221_150MR1brg, accuracy_mut221_150MR1brg,step_mut221_150MR1gbr, loss_mut221_150MR1gbr, accuracy_mut221_150MR1gbr,step_mut221_150MR1grb, loss_mut221_150MR1grb, accuracy_mut221_150MR1grb,step_mut221_150MR1rbg, loss_mut221_150MR1rbg, accuracy_mut221_150MR1rbg,step_mut221_150MR1rgb, loss_mut221_150MR1rgb, accuracy_mut221_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
,,, 393,  2.3526852,  0.2009901, 393,  2.5353346,  0.15841584, 393,  2.4547243,  0.17623763, 393,  2.8874025,  0.099009901, 393,  2.5673702,  0.14356436
,,, 786,  2.3459854,  0.2019802, 786,  2.6681743,  0.15544555, 786,  2.592875,  0.18415841, 786,  2.772768,  0.11683168, 786,  2.2853348,  0.23762377
,,, 1179,  2.7244978,  0.17227723, 1179,  2.7690506,  0.14356436, 1179,  2.6233335,  0.20396039, 1179,  3.2730756,  0.10297029, 1179,  2.4882114,  0.21683168
,,, 1572,  2.5800905,  0.20792079, 1572,  2.817781,  0.12673268, 1572,  2.6106505,  0.18910891, 1572,  3.0369925,  0.12772277, 1572,  2.395437,  0.22970296
,,, 1965,  2.7133067,  0.17920792, 1965,  3.1289887,  0.13465346, 1965,  2.7479136,  0.16831683, 1965,  2.95174,  0.17920792, 1965,  2.3459103,  0.27623764
,,, 2358,  2.7428777,  0.24455446, 2358,  3.3850439,  0.11188119, 2358,  2.7577574,  0.17425743, 2358,  2.6531279,  0.2029703, 2358,  2.2435231,  0.28415841
,,, 2751,  2.7963209,  0.23762377, 2751,  3.4503899,  0.11683168, 2751,  2.7515924,  0.17821783, 2751,  2.6877785,  0.2009901, 2751,  2.4429944,  0.24554455
,,, 3144,  2.9315436,  0.21386139, 3144,  3.7173724,  0.11089109, 3144,  2.8345461,  0.16435644, 3144,  2.6471338,  0.22178218, 3144,  2.5600853,  0.22970296
,,, 3537,  3.0195265,  0.25148514, 3537,  3.6255522,  0.11881188, 3537,  2.8017418,  0.17920792, 3537,  2.7479315,  0.24950495, 3537,  2.5384808,  0.21584159
,,, 3930,  3.018312,  0.25643563, 3930,  3.5516732,  0.12673268, 3930,  2.9204946,  0.16930693, 3930,  2.8606489,  0.24257426, 3930,  2.5939858,  0.21881188
,,, 4323,  2.9528699,  0.27326733, 4323,  3.4543192,  0.12574257, 4323,  2.7989874,  0.18712871, 4323,  2.7714486,  0.23861386, 4323,  2.5525877,  0.26534653
,,, 4716,  2.9331617,  0.27425742, 4716,  3.4028656,  0.13267326, 4716,  2.7415783,  0.1990099, 4716,  2.7611668,  0.22574258, 4716,  2.5545321,  0.26633662
,,, 5109,  2.8934872,  0.27029702, 5109,  3.3470049,  0.14257425, 5109,  2.7118509,  0.21287128, 5109,  2.7609432,  0.21980198, 5109,  2.5471852,  0.27821782
,,, 5502,  2.8472013,  0.27920792, 5502,  3.2680376,  0.15148515, 5502,  2.6646764,  0.22178218, 5502,  2.7727413,  0.22376238, 5502,  2.5466118,  0.27920792
,,, 5895,  2.820255,  0.28118813, 5895,  3.2455952,  0.15841584, 5895,  2.6103516,  0.23861386, 5895,  2.7892423,  0.22871287, 5895,  2.53212,  0.28217822


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/150Epochs/mut221_150MR1bgr.csv <==
step, loss, accuracy


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/150Epochs/mut221_150MR1brg.csv <==
step, loss, accuracy
 393,  2.3526852,  0.2009901
 786,  2.3459854,  0.2019802
 1179,  2.7244978,  0.17227723
 1572,  2.5800905,  0.20792079
 1965,  2.7133067,  0.17920792
 2358,  2.7428777,  0.24455446
 2751,  2.7963209,  0.23762377
 3144,  2.9315436,  0.21386139
 3537,  3.0195265,  0.25148514
 3930,  3.018312,  0.25643563
 4323,  2.9528699,  0.27326733
 4716,  2.9331617,  0.27425742
 5109,  2.8934872,  0.27029702
 5502,  2.8472013,  0.27920792
 5895,  2.820255,  0.28118813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/150Epochs/mut221_150MR1gbr.csv <==
step, loss, accuracy
 393,  2.5353346,  0.15841584
 786,  2.6681743,  0.15544555
 1179,  2.7690506,  0.14356436
 1572,  2.817781,  0.12673268
 1965,  3.1289887,  0.13465346
 2358,  3.3850439,  0.11188119
 2751,  3.4503899,  0.11683168
 3144,  3.7173724,  0.11089109
 3537,  3.6255522,  0.11881188
 3930,  3.5516732,  0.12673268
 4323,  3.4543192,  0.12574257
 4716,  3.4028656,  0.13267326
 5109,  3.3470049,  0.14257425
 5502,  3.2680376,  0.15148515
 5895,  3.2455952,  0.15841584


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/150Epochs/mut221_150MR1grb.csv <==
step, loss, accuracy
 393,  2.4547243,  0.17623763
 786,  2.592875,  0.18415841
 1179,  2.6233335,  0.20396039
 1572,  2.6106505,  0.18910891
 1965,  2.7479136,  0.16831683
 2358,  2.7577574,  0.17425743
 2751,  2.7515924,  0.17821783
 3144,  2.8345461,  0.16435644
 3537,  2.8017418,  0.17920792
 3930,  2.9204946,  0.16930693
 4323,  2.7989874,  0.18712871
 4716,  2.7415783,  0.1990099
 5109,  2.7118509,  0.21287128
 5502,  2.6646764,  0.22178218
 5895,  2.6103516,  0.23861386


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/150Epochs/mut221_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.8874025,  0.099009901
 786,  2.772768,  0.11683168
 1179,  3.2730756,  0.10297029
 1572,  3.0369925,  0.12772277
 1965,  2.95174,  0.17920792
 2358,  2.6531279,  0.2029703
 2751,  2.6877785,  0.2009901
 3144,  2.6471338,  0.22178218
 3537,  2.7479315,  0.24950495
 3930,  2.8606489,  0.24257426
 4323,  2.7714486,  0.23861386
 4716,  2.7611668,  0.22574258
 5109,  2.7609432,  0.21980198
 5502,  2.7727413,  0.22376238
 5895,  2.7892423,  0.22871287


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/150Epochs/mut221_150MR1rgb.csv <==
step, loss, accuracy
 393,  2.5673702,  0.14356436
 786,  2.2853348,  0.23762377
 1179,  2.4882114,  0.21683168
 1572,  2.395437,  0.22970296
 1965,  2.3459103,  0.27623764
 2358,  2.2435231,  0.28415841
 2751,  2.4429944,  0.24554455
 3144,  2.5600853,  0.22970296
 3537,  2.5384808,  0.21584159
 3930,  2.5939858,  0.21881188
 4323,  2.5525877,  0.26534653
 4716,  2.5545321,  0.26633662
 5109,  2.5471852,  0.27821782
 5502,  2.5466118,  0.27920792
 5895,  2.53212,  0.28217822


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/5Epochs/combinedData.csv <==
step_mut221_5MR1bgr, loss_mut221_5MR1bgr, accuracy_mut221_5MR1bgr,step_mut221_5MR1brg, loss_mut221_5MR1brg, accuracy_mut221_5MR1brg,step_mut221_5MR1gbr, loss_mut221_5MR1gbr, accuracy_mut221_5MR1gbr,step_mut221_5MR1grb, loss_mut221_5MR1grb, accuracy_mut221_5MR1grb,step_mut221_5MR1rbg, loss_mut221_5MR1rbg, accuracy_mut221_5MR1rbg,step_mut221_5MR1rgb, loss_mut221_5MR1rgb, accuracy_mut221_5MR1rgb
,,, 40,  2.5377226,  0.12772277, 40,  2.5357254,  0.1049505, 40,  2.5662577,  0.12376238, 40,  2.5520544,  0.096039601, 40,  2.5679989,  0.1069307
,,, 80,  2.5347035,  0.1059406, 80,  2.530014,  0.11089109, 80,  2.5216889,  0.16336633, 80,  2.5372958,  0.1, 80,  2.5668106,  0.11584158
,,, 120,  2.5501935,  0.1009901, 120,  2.5610578,  0.099009901, 120,  2.46227,  0.14158416, 120,  2.539552,  0.096039601, 120,  2.5491347,  0.1049505
,,, 160,  2.5418582,  0.1079208, 160,  2.5444658,  0.12970297, 160,  2.3556724,  0.16534653, 160,  2.5605497,  0.1069307, 160,  2.5390468,  0.1049505
,,, 200,  2.5076635,  0.14851485, 200,  2.5918341,  0.11386139, 200,  2.3290522,  0.18316832, 200,  2.5165436,  0.12574257, 200,  2.5228207,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/5Epochs/mut221_5MR1bgr.csv <==
step, loss, accuracy


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/5Epochs/mut221_5MR1brg.csv <==
step, loss, accuracy
 40,  2.5377226,  0.12772277
 80,  2.5347035,  0.1059406
 120,  2.5501935,  0.1009901
 160,  2.5418582,  0.1079208
 200,  2.5076635,  0.14851485


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/5Epochs/mut221_5MR1gbr.csv <==
step, loss, accuracy
 40,  2.5357254,  0.1049505
 80,  2.530014,  0.11089109
 120,  2.5610578,  0.099009901
 160,  2.5444658,  0.12970297
 200,  2.5918341,  0.11386139


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/5Epochs/mut221_5MR1grb.csv <==
step, loss, accuracy
 40,  2.5662577,  0.12376238
 80,  2.5216889,  0.16336633
 120,  2.46227,  0.14158416
 160,  2.3556724,  0.16534653
 200,  2.3290522,  0.18316832


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/5Epochs/mut221_5MR1rbg.csv <==
step, loss, accuracy
 40,  2.5520544,  0.096039601
 80,  2.5372958,  0.1
 120,  2.539552,  0.096039601
 160,  2.5605497,  0.1069307
 200,  2.5165436,  0.12574257


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Testing/5Epochs/mut221_5MR1rgb.csv <==
step, loss, accuracy
 40,  2.5679989,  0.1069307
 80,  2.5668106,  0.11584158
 120,  2.5491347,  0.1049505
 160,  2.5390468,  0.1049505
 200,  2.5228207,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/150Epochs/combinedData.csv <==
step_mut221_150MR1bgr, cross_entropy_mut221_150MR1bgr, loss_mut221_150MR1bgr, train_accuracy_mut221_150MR1bgr,step_mut221_150MR1brg, cross_entropy_mut221_150MR1brg, loss_mut221_150MR1brg, train_accuracy_mut221_150MR1brg,step_mut221_150MR1gbr, cross_entropy_mut221_150MR1gbr, loss_mut221_150MR1gbr, train_accuracy_mut221_150MR1gbr,step_mut221_150MR1grb, cross_entropy_mut221_150MR1grb, loss_mut221_150MR1grb, train_accuracy_mut221_150MR1grb,step_mut221_150MR1rbg, cross_entropy_mut221_150MR1rbg, loss_mut221_150MR1rbg, train_accuracy_mut221_150MR1rbg,step_mut221_150MR1rgb, cross_entropy_mut221_150MR1rgb, loss_mut221_150MR1rgb, train_accuracy_mut221_150MR1rgb
1,2.54652,2.7587,0.09375,1,2.5516,2.76378,0.09375,1,2.55784,2.77002,0.09375,1,2.55238,2.76456,0.09375,1,2.55741,2.76959,0.09375,1,2.54974,2.76192,0.09375
,,,,101,2.30094,2.50621,0.117188,101,2.19624,2.40139,0.132813,101,2.11564,2.32131,0.109375,101,2.29667,2.54095,0.109375,101,2.25936,2.46449,0.144531
,,,,201,2.21428,2.41183,0.127604,201,2.00648,2.20514,0.171875,201,2.01137,2.21163,0.148438,201,2.30745,2.54654,0.109375,201,1.98374,2.18258,0.184896
,,,,301,2.03251,2.22498,0.144531,301,1.97979,2.17317,0.189453,301,1.85088,2.04648,0.197266,301,2.25878,2.50876,0.107422,301,1.92431,2.11843,0.201172
,,,,394,1.77552,1.96401,0.34375,394,1.79518,1.98453,0.242188,394,1.66347,1.85549,0.367188,394,2.02609,2.26929,0.273438,394,1.71917,1.90966,0.359375
,,,,494,1.85888,2.04292,0.324219,494,1.9109,2.09658,0.234375,494,1.85833,2.04737,0.347656,494,2.11928,2.35417,0.234375,494,1.8673,2.05414,0.328125
,,,,594,1.76816,1.94824,0.3125,594,1.63183,1.81449,0.273438,594,1.70487,1.89122,0.335938,594,1.85985,2.08802,0.257813,594,1.72213,1.90581,0.335938
,,,,694,1.6183,1.79619,0.345703,694,1.57212,1.75257,0.3125,694,1.57412,1.75864,0.371094,694,1.83082,2.05323,0.273438,694,1.63818,1.8198,0.367188
,,,,787,1.62958,1.80539,0.359375,787,1.50969,1.68807,0.476563,787,1.53059,1.7137,0.40625,787,1.8057,2.02335,0.351563,787,1.56623,1.74631,0.4375
,,,,887,1.6158,1.78956,0.363281,887,1.749,1.92635,0.414063,887,1.57911,1.76098,0.40625,887,1.72297,1.9361,0.332031,887,1.6154,1.79416,0.402344
,,,,987,1.50465,1.67725,0.385417,987,1.50558,1.68143,0.419271,987,1.48145,1.66241,0.429688,987,1.6956,1.90481,0.341146,987,1.52222,1.70023,0.40625
,,,,1087,1.44788,1.61991,0.414063,1087,1.30714,1.48291,0.447266,1087,1.34225,1.52349,0.458984,1087,1.66878,1.87406,0.353516,1087,1.46745,1.6454,0.423828
,,,,1180,1.36431,1.53624,0.507813,1180,1.33839,1.51405,0.460938,1180,1.34017,1.52165,0.5,1180,1.60822,1.81043,0.382813,1180,1.39576,1.57375,0.484375
,,,,1280,1.43368,1.60595,0.511719,1280,1.49922,1.67569,0.453125,1280,1.46735,1.6497,0.464844,1280,1.5919,1.79148,0.386719,1280,1.38594,1.56497,0.507813
,,,,1380,1.29359,1.46668,0.515625,1380,1.31422,1.49078,0.479167,1380,1.40366,1.58717,0.46875,1380,1.56609,1.76371,0.398438,1380,1.28072,1.46174,0.510417
,,,,1480,1.29794,1.4726,0.523438,1480,1.19735,1.37558,0.509766,1480,1.22414,1.41038,0.488281,1480,1.45196,1.64793,0.443359,1480,1.27716,1.46028,0.517578
,,,,1573,1.21452,1.39065,0.585938,1573,1.10463,1.28405,0.617188,1573,1.09155,1.27992,0.640625,1573,1.43052,1.62512,0.484375,1573,1.04186,1.22729,0.671875
,,,,1673,1.2459,1.42486,0.554688,1673,1.31427,1.49563,0.59375,1673,1.2608,1.45285,0.585938,1673,1.41159,1.60531,0.503906,1673,1.15259,1.34173,0.613281
,,,,1773,1.17017,1.35097,0.567708,1773,1.31663,1.49937,0.575521,1773,1.27634,1.47136,0.5625,1773,1.3683,1.56218,0.507813,1773,1.16739,1.35961,0.588542
,,,,1873,1.15464,1.3388,0.560547,1873,1.21726,1.40337,0.574219,1873,1.22329,1.42349,0.574219,1873,1.38603,1.58073,0.5,1873,1.23607,1.43302,0.591797
,,,,1966,1.11775,1.30462,0.585938,1966,1.08804,1.27737,0.625,1966,0.910704,1.11508,0.664063,1966,1.21611,1.41116,0.578125,1966,0.856225,1.05757,0.671875
,,,,2066,1.17305,1.36492,0.578125,2066,1.17575,1.36875,0.605469,2066,1.14007,1.34942,0.632813,2066,1.22472,1.42106,0.554688,2066,1.102,1.30748,0.648438
,,,,2166,1.0892,1.28415,0.588542,2166,1.20582,1.40218,0.591146,2166,1.07982,1.29397,0.617188,2166,1.25853,1.457,0.554688,2166,1.00486,1.21491,0.640625
,,,,2266,0.978377,1.17841,0.603516,2266,1.06701,1.26793,0.591797,2266,0.888107,1.10888,0.634766,2266,1.26104,1.46174,0.5625,2266,1.03529,1.25139,0.644531
,,,,2359,0.870092,1.07436,0.664063,2359,0.808692,1.0146,0.6875,2359,0.804336,1.03124,0.734375,2359,1.1186,1.321,0.625,2359,0.809683,1.0315,0.671875
,,,,2459,1.01665,1.22561,0.671875,2459,0.965816,1.17698,0.691406,2459,0.79195,1.02447,0.71875,2459,1.32856,1.53338,0.585938,2459,0.962243,1.1894,0.675781
,,,,2559,1.01838,1.23188,0.658854,2559,0.922571,1.13849,0.692708,2559,0.964497,1.20378,0.690104,2559,1.17325,1.38078,0.565104,2559,0.820735,1.05383,0.682292
,,,,2659,0.832358,1.05105,0.673828,2659,0.841533,1.06271,0.695313,2659,1.09573,1.34208,0.675781,2659,1.03744,1.2487,0.59375,2659,0.858542,1.09787,0.685547
,,,,2752,0.699689,0.923819,0.710938,2752,0.789597,1.01657,0.703125,2752,0.717831,0.970529,0.75,2752,1.06069,1.2745,0.632813,2752,0.674456,0.920363,0.734375
,,,,2852,0.850436,1.08129,0.703125,2852,0.955666,1.18844,0.6875,2852,0.966693,1.22588,0.714844,2852,1.07115,1.289,0.621094,2852,0.714937,0.968005,0.738281
,,,,2952,0.854898,1.09134,0.690104,2952,0.889452,1.12804,0.6875,2952,0.854461,1.12072,0.705729,2952,0.943951,1.16489,0.630208,2952,0.702912,0.962754,0.747396
,,,,3052,0.725268,0.968188,0.714844,3052,0.707438,0.952473,0.697266,3052,0.67619,0.950952,0.722656,3052,0.891668,1.11768,0.646484,3052,0.6925,0.959705,0.753906
,,,,3145,0.646141,0.894744,0.765625,3145,0.696307,0.947564,0.734375,3145,0.661011,0.943135,0.8125,3145,0.98048,1.21026,0.671875,3145,0.607386,0.882175,0.742188
,,,,3245,0.794697,1.04975,0.738281,3245,0.944511,1.20225,0.679688,3245,0.598855,0.888446,0.789063,3245,0.956393,1.19096,0.648438,3245,0.698217,0.980957,0.75
,,,,3345,0.780073,1.04179,0.739583,3345,0.718896,0.983068,0.697917,3345,0.697761,0.994197,0.765625,3345,0.949861,1.18869,0.658854,3345,0.563092,0.853111,0.768229
,,,,3445,0.700713,0.969229,0.75,3445,0.68792,0.960002,0.703125,3445,0.526393,0.831447,0.767578,3445,0.787099,1.03158,0.667969,3445,0.809875,1.10692,0.755859
,,,,3538,0.509769,0.785592,0.796875,3538,0.721312,0.999348,0.726563,3538,0.518085,0.830329,0.804688,3538,0.808253,1.05716,0.703125,3538,0.491218,0.794908,0.835938
,,,,3638,0.744425,1.02617,0.769531,3638,0.716519,1.0021,0.738281,3638,0.639567,0.958855,0.800781,3638,0.764571,1.01893,0.703125,3638,0.54686,0.858758,0.804688
,,,,3738,0.551595,0.840779,0.783854,3738,0.560016,0.852623,0.757813,3738,0.623705,0.950142,0.783854,3738,0.882392,1.14199,0.695313,3738,0.564868,0.883672,0.796875
,,,,3838,0.653296,0.949376,0.785156,3838,0.524075,0.823468,0.775391,3838,0.512771,0.848374,0.794922,3838,0.876228,1.14229,0.693359,3838,0.507406,0.833355,0.796875
,,,,3931,0.394675,0.697188,0.859375,3931,0.586092,0.8923,0.773438,3931,0.336519,0.679115,0.882813,3931,0.718767,0.990702,0.726563,3931,0.448262,0.781772,0.820313
,,,,4031,0.378734,0.681077,0.867188,4031,0.360461,0.667254,0.808594,4031,0.322986,0.665536,0.886719,4031,0.688038,0.960321,0.738281,4031,0.337896,0.671515,0.847656
,,,,4131,0.207211,0.509474,0.890625,4131,0.328439,0.635033,0.825521,4131,0.200253,0.54247,0.898438,4131,0.448614,0.720713,0.776042,4131,0.178019,0.511309,0.877604
,,,,4231,0.270674,0.572797,0.898438,4231,0.190129,0.496474,0.853516,4231,0.0753592,0.41708,0.916016,4231,0.403218,0.675325,0.792969,4231,0.197351,0.530403,0.890625
,,,,4324,0.161082,0.463125,0.945313,4324,0.146873,0.453198,0.929688,4324,0.0892868,0.430657,0.96875,4324,0.430284,0.702365,0.820313,4324,0.104804,0.437498,0.953125
,,,,4424,0.250579,0.552171,0.929688,4424,0.226796,0.532686,0.929688,4424,0.229469,0.570267,0.949219,4424,0.579056,0.850787,0.808594,4424,0.185045,0.51725,0.949219
,,,,4524,0.12291,0.424339,0.9375,4524,0.208941,0.514453,0.921875,4524,0.105383,0.445686,0.953125,4524,0.350967,0.622467,0.838542,4524,0.0813539,0.413166,0.955729
,,,,4624,0.190018,0.491282,0.943359,4624,0.114916,0.420198,0.933594,4624,0.0381885,0.377979,0.962891,4624,0.304619,0.576182,0.851563,4624,0.0963071,0.427756,0.958984
,,,,4717,0.104064,0.405215,0.960938,4717,0.0568803,0.362052,0.992188,4717,0.0445531,0.383926,0.992188,4717,0.347987,0.619497,0.851563,4717,0.05378,0.384824,0.984375
,,,,4817,0.181904,0.482717,0.949219,4817,0.168599,0.473534,0.96875,4817,0.121965,0.460851,0.96875,4817,0.455567,0.72687,0.855469,4817,0.100172,0.430776,0.972656
,,,,4917,0.0679701,0.368643,0.955729,4917,0.123134,0.427622,0.96875,4917,0.0476516,0.38598,0.973958,4917,0.277357,0.548621,0.861979,4917,0.0397793,0.369904,0.976563
,,,,5017,0.128808,0.429238,0.955078,5017,0.0737809,0.378085,0.972656,5017,0.0199459,0.35773,0.978516,5017,0.242803,0.51418,0.876953,5017,0.0491201,0.378784,0.980469
,,,,5110,0.0539649,0.354285,0.984375,5110,0.0257854,0.329878,1.0,5110,0.0243698,0.361587,0.992188,5110,0.274086,0.545444,0.890625,5110,0.0285238,0.357669,1.0
,,,,5210,0.132526,0.432655,0.976563,5210,0.115098,0.418997,0.980469,5210,0.053594,0.390347,0.984375,5210,0.364417,0.635711,0.890625,5210,0.0466496,0.375377,0.988281
,,,,5310,0.0315648,0.331533,0.984375,5310,0.0768591,0.380311,0.981771,5310,0.021823,0.357954,0.986979,5310,0.180877,0.452247,0.903646,5310,0.0179626,0.346088,0.992188
,,,,5410,0.0830956,0.382815,0.980469,5410,0.0451909,0.348428,0.982422,5410,0.0161081,0.351648,0.988281,5410,0.181286,0.452815,0.908203,5410,0.0299484,0.357527,0.992188
,,,,5503,0.0152563,0.314752,1.0,5503,0.0122115,0.315088,1.0,5503,0.0177216,0.352567,0.992188,5503,0.206317,0.477874,0.921875,5503,0.0150269,0.341996,1.0
,,,,5603,0.0932585,0.392568,0.976563,5603,0.0782738,0.380906,0.992188,5603,0.0283852,0.36265,0.992188,5603,0.251291,0.52283,0.925781,5603,0.0339054,0.360364,0.992188
,,,,5703,0.0205164,0.319535,0.984375,5703,0.0988043,0.400952,0.984375,5703,0.00471444,0.338219,0.994792,5703,0.120183,0.391908,0.940104,5703,0.0169463,0.342684,0.994792
,,,,5803,0.0516908,0.350327,0.982422,5803,0.0308467,0.33274,0.986328,5803,0.00693672,0.33983,0.996094,5803,0.116505,0.388445,0.947266,5803,0.0235875,0.348791,0.994141


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/150Epochs/mut221_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54652,2.7587,0.09375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/150Epochs/mut221_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.5516,2.76378,0.09375
101,2.30094,2.50621,0.117188
201,2.21428,2.41183,0.127604
301,2.03251,2.22498,0.144531
394,1.77552,1.96401,0.34375
494,1.85888,2.04292,0.324219
594,1.76816,1.94824,0.3125
694,1.6183,1.79619,0.345703
787,1.62958,1.80539,0.359375
887,1.6158,1.78956,0.363281
987,1.50465,1.67725,0.385417
1087,1.44788,1.61991,0.414063
1180,1.36431,1.53624,0.507813
1280,1.43368,1.60595,0.511719
1380,1.29359,1.46668,0.515625
1480,1.29794,1.4726,0.523438
1573,1.21452,1.39065,0.585938
1673,1.2459,1.42486,0.554688
1773,1.17017,1.35097,0.567708
1873,1.15464,1.3388,0.560547
1966,1.11775,1.30462,0.585938
2066,1.17305,1.36492,0.578125
2166,1.0892,1.28415,0.588542
2266,0.978377,1.17841,0.603516
2359,0.870092,1.07436,0.664063
2459,1.01665,1.22561,0.671875
2559,1.01838,1.23188,0.658854
2659,0.832358,1.05105,0.673828
2752,0.699689,0.923819,0.710938
2852,0.850436,1.08129,0.703125
2952,0.854898,1.09134,0.690104
3052,0.725268,0.968188,0.714844
3145,0.646141,0.894744,0.765625
3245,0.794697,1.04975,0.738281
3345,0.780073,1.04179,0.739583
3445,0.700713,0.969229,0.75
3538,0.509769,0.785592,0.796875
3638,0.744425,1.02617,0.769531
3738,0.551595,0.840779,0.783854
3838,0.653296,0.949376,0.785156
3931,0.394675,0.697188,0.859375
4031,0.378734,0.681077,0.867188
4131,0.207211,0.509474,0.890625
4231,0.270674,0.572797,0.898438
4324,0.161082,0.463125,0.945313
4424,0.250579,0.552171,0.929688
4524,0.12291,0.424339,0.9375
4624,0.190018,0.491282,0.943359
4717,0.104064,0.405215,0.960938
4817,0.181904,0.482717,0.949219
4917,0.0679701,0.368643,0.955729
5017,0.128808,0.429238,0.955078
5110,0.0539649,0.354285,0.984375
5210,0.132526,0.432655,0.976563
5310,0.0315648,0.331533,0.984375
5410,0.0830956,0.382815,0.980469
5503,0.0152563,0.314752,1.0
5603,0.0932585,0.392568,0.976563
5703,0.0205164,0.319535,0.984375
5803,0.0516908,0.350327,0.982422


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/150Epochs/mut221_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55784,2.77002,0.09375
101,2.19624,2.40139,0.132813
201,2.00648,2.20514,0.171875
301,1.97979,2.17317,0.189453
394,1.79518,1.98453,0.242188
494,1.9109,2.09658,0.234375
594,1.63183,1.81449,0.273438
694,1.57212,1.75257,0.3125
787,1.50969,1.68807,0.476563
887,1.749,1.92635,0.414063
987,1.50558,1.68143,0.419271
1087,1.30714,1.48291,0.447266
1180,1.33839,1.51405,0.460938
1280,1.49922,1.67569,0.453125
1380,1.31422,1.49078,0.479167
1480,1.19735,1.37558,0.509766
1573,1.10463,1.28405,0.617188
1673,1.31427,1.49563,0.59375
1773,1.31663,1.49937,0.575521
1873,1.21726,1.40337,0.574219
1966,1.08804,1.27737,0.625
2066,1.17575,1.36875,0.605469
2166,1.20582,1.40218,0.591146
2266,1.06701,1.26793,0.591797
2359,0.808692,1.0146,0.6875
2459,0.965816,1.17698,0.691406
2559,0.922571,1.13849,0.692708
2659,0.841533,1.06271,0.695313
2752,0.789597,1.01657,0.703125
2852,0.955666,1.18844,0.6875
2952,0.889452,1.12804,0.6875
3052,0.707438,0.952473,0.697266
3145,0.696307,0.947564,0.734375
3245,0.944511,1.20225,0.679688
3345,0.718896,0.983068,0.697917
3445,0.68792,0.960002,0.703125
3538,0.721312,0.999348,0.726563
3638,0.716519,1.0021,0.738281
3738,0.560016,0.852623,0.757813
3838,0.524075,0.823468,0.775391
3931,0.586092,0.8923,0.773438
4031,0.360461,0.667254,0.808594
4131,0.328439,0.635033,0.825521
4231,0.190129,0.496474,0.853516
4324,0.146873,0.453198,0.929688
4424,0.226796,0.532686,0.929688
4524,0.208941,0.514453,0.921875
4624,0.114916,0.420198,0.933594
4717,0.0568803,0.362052,0.992188
4817,0.168599,0.473534,0.96875
4917,0.123134,0.427622,0.96875
5017,0.0737809,0.378085,0.972656
5110,0.0257854,0.329878,1.0
5210,0.115098,0.418997,0.980469
5310,0.0768591,0.380311,0.981771
5410,0.0451909,0.348428,0.982422
5503,0.0122115,0.315088,1.0
5603,0.0782738,0.380906,0.992188
5703,0.0988043,0.400952,0.984375
5803,0.0308467,0.33274,0.986328


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/150Epochs/mut221_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55238,2.76456,0.09375
101,2.11564,2.32131,0.109375
201,2.01137,2.21163,0.148438
301,1.85088,2.04648,0.197266
394,1.66347,1.85549,0.367188
494,1.85833,2.04737,0.347656
594,1.70487,1.89122,0.335938
694,1.57412,1.75864,0.371094
787,1.53059,1.7137,0.40625
887,1.57911,1.76098,0.40625
987,1.48145,1.66241,0.429688
1087,1.34225,1.52349,0.458984
1180,1.34017,1.52165,0.5
1280,1.46735,1.6497,0.464844
1380,1.40366,1.58717,0.46875
1480,1.22414,1.41038,0.488281
1573,1.09155,1.27992,0.640625
1673,1.2608,1.45285,0.585938
1773,1.27634,1.47136,0.5625
1873,1.22329,1.42349,0.574219
1966,0.910704,1.11508,0.664063
2066,1.14007,1.34942,0.632813
2166,1.07982,1.29397,0.617188
2266,0.888107,1.10888,0.634766
2359,0.804336,1.03124,0.734375
2459,0.79195,1.02447,0.71875
2559,0.964497,1.20378,0.690104
2659,1.09573,1.34208,0.675781
2752,0.717831,0.970529,0.75
2852,0.966693,1.22588,0.714844
2952,0.854461,1.12072,0.705729
3052,0.67619,0.950952,0.722656
3145,0.661011,0.943135,0.8125
3245,0.598855,0.888446,0.789063
3345,0.697761,0.994197,0.765625
3445,0.526393,0.831447,0.767578
3538,0.518085,0.830329,0.804688
3638,0.639567,0.958855,0.800781
3738,0.623705,0.950142,0.783854
3838,0.512771,0.848374,0.794922
3931,0.336519,0.679115,0.882813
4031,0.322986,0.665536,0.886719
4131,0.200253,0.54247,0.898438
4231,0.0753592,0.41708,0.916016
4324,0.0892868,0.430657,0.96875
4424,0.229469,0.570267,0.949219
4524,0.105383,0.445686,0.953125
4624,0.0381885,0.377979,0.962891
4717,0.0445531,0.383926,0.992188
4817,0.121965,0.460851,0.96875
4917,0.0476516,0.38598,0.973958
5017,0.0199459,0.35773,0.978516
5110,0.0243698,0.361587,0.992188
5210,0.053594,0.390347,0.984375
5310,0.021823,0.357954,0.986979
5410,0.0161081,0.351648,0.988281
5503,0.0177216,0.352567,0.992188
5603,0.0283852,0.36265,0.992188
5703,0.00471444,0.338219,0.994792
5803,0.00693672,0.33983,0.996094


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/150Epochs/mut221_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55741,2.76959,0.09375
101,2.29667,2.54095,0.109375
201,2.30745,2.54654,0.109375
301,2.25878,2.50876,0.107422
394,2.02609,2.26929,0.273438
494,2.11928,2.35417,0.234375
594,1.85985,2.08802,0.257813
694,1.83082,2.05323,0.273438
787,1.8057,2.02335,0.351563
887,1.72297,1.9361,0.332031
987,1.6956,1.90481,0.341146
1087,1.66878,1.87406,0.353516
1180,1.60822,1.81043,0.382813
1280,1.5919,1.79148,0.386719
1380,1.56609,1.76371,0.398438
1480,1.45196,1.64793,0.443359
1573,1.43052,1.62512,0.484375
1673,1.41159,1.60531,0.503906
1773,1.3683,1.56218,0.507813
1873,1.38603,1.58073,0.5
1966,1.21611,1.41116,0.578125
2066,1.22472,1.42106,0.554688
2166,1.25853,1.457,0.554688
2266,1.26104,1.46174,0.5625
2359,1.1186,1.321,0.625
2459,1.32856,1.53338,0.585938
2559,1.17325,1.38078,0.565104
2659,1.03744,1.2487,0.59375
2752,1.06069,1.2745,0.632813
2852,1.07115,1.289,0.621094
2952,0.943951,1.16489,0.630208
3052,0.891668,1.11768,0.646484
3145,0.98048,1.21026,0.671875
3245,0.956393,1.19096,0.648438
3345,0.949861,1.18869,0.658854
3445,0.787099,1.03158,0.667969
3538,0.808253,1.05716,0.703125
3638,0.764571,1.01893,0.703125
3738,0.882392,1.14199,0.695313
3838,0.876228,1.14229,0.693359
3931,0.718767,0.990702,0.726563
4031,0.688038,0.960321,0.738281
4131,0.448614,0.720713,0.776042
4231,0.403218,0.675325,0.792969
4324,0.430284,0.702365,0.820313
4424,0.579056,0.850787,0.808594
4524,0.350967,0.622467,0.838542
4624,0.304619,0.576182,0.851563
4717,0.347987,0.619497,0.851563
4817,0.455567,0.72687,0.855469
4917,0.277357,0.548621,0.861979
5017,0.242803,0.51418,0.876953
5110,0.274086,0.545444,0.890625
5210,0.364417,0.635711,0.890625
5310,0.180877,0.452247,0.903646
5410,0.181286,0.452815,0.908203
5503,0.206317,0.477874,0.921875
5603,0.251291,0.52283,0.925781
5703,0.120183,0.391908,0.940104
5803,0.116505,0.388445,0.947266


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/150Epochs/mut221_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54974,2.76192,0.09375
101,2.25936,2.46449,0.144531
201,1.98374,2.18258,0.184896
301,1.92431,2.11843,0.201172
394,1.71917,1.90966,0.359375
494,1.8673,2.05414,0.328125
594,1.72213,1.90581,0.335938
694,1.63818,1.8198,0.367188
787,1.56623,1.74631,0.4375
887,1.6154,1.79416,0.402344
987,1.52222,1.70023,0.40625
1087,1.46745,1.6454,0.423828
1180,1.39576,1.57375,0.484375
1280,1.38594,1.56497,0.507813
1380,1.28072,1.46174,0.510417
1480,1.27716,1.46028,0.517578
1573,1.04186,1.22729,0.671875
1673,1.15259,1.34173,0.613281
1773,1.16739,1.35961,0.588542
1873,1.23607,1.43302,0.591797
1966,0.856225,1.05757,0.671875
2066,1.102,1.30748,0.648438
2166,1.00486,1.21491,0.640625
2266,1.03529,1.25139,0.644531
2359,0.809683,1.0315,0.671875
2459,0.962243,1.1894,0.675781
2559,0.820735,1.05383,0.682292
2659,0.858542,1.09787,0.685547
2752,0.674456,0.920363,0.734375
2852,0.714937,0.968005,0.738281
2952,0.702912,0.962754,0.747396
3052,0.6925,0.959705,0.753906
3145,0.607386,0.882175,0.742188
3245,0.698217,0.980957,0.75
3345,0.563092,0.853111,0.768229
3445,0.809875,1.10692,0.755859
3538,0.491218,0.794908,0.835938
3638,0.54686,0.858758,0.804688
3738,0.564868,0.883672,0.796875
3838,0.507406,0.833355,0.796875
3931,0.448262,0.781772,0.820313
4031,0.337896,0.671515,0.847656
4131,0.178019,0.511309,0.877604
4231,0.197351,0.530403,0.890625
4324,0.104804,0.437498,0.953125
4424,0.185045,0.51725,0.949219
4524,0.0813539,0.413166,0.955729
4624,0.0963071,0.427756,0.958984
4717,0.05378,0.384824,0.984375
4817,0.100172,0.430776,0.972656
4917,0.0397793,0.369904,0.976563
5017,0.0491201,0.378784,0.980469
5110,0.0285238,0.357669,1.0
5210,0.0466496,0.375377,0.988281
5310,0.0179626,0.346088,0.992188
5410,0.0299484,0.357527,0.992188
5503,0.0150269,0.341996,1.0
5603,0.0339054,0.360364,0.992188
5703,0.0169463,0.342684,0.994792
5803,0.0235875,0.348791,0.994141


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/5Epochs/combinedData.csv <==
step_mut221_5MR1bgr, cross_entropy_mut221_5MR1bgr, loss_mut221_5MR1bgr, train_accuracy_mut221_5MR1bgr,step_mut221_5MR1brg, cross_entropy_mut221_5MR1brg, loss_mut221_5MR1brg, train_accuracy_mut221_5MR1brg,step_mut221_5MR1gbr, cross_entropy_mut221_5MR1gbr, loss_mut221_5MR1gbr, train_accuracy_mut221_5MR1gbr,step_mut221_5MR1grb, cross_entropy_mut221_5MR1grb, loss_mut221_5MR1grb, train_accuracy_mut221_5MR1grb,step_mut221_5MR1rbg, cross_entropy_mut221_5MR1rbg, loss_mut221_5MR1rbg, train_accuracy_mut221_5MR1rbg,step_mut221_5MR1rgb, cross_entropy_mut221_5MR1rgb, loss_mut221_5MR1rgb, train_accuracy_mut221_5MR1rgb
1,2.54652,2.7587,0.09375,1,2.5516,2.76378,0.09375,1,2.55784,2.77002,0.09375,1,2.55238,2.76456,0.09375,1,2.55741,2.76959,0.09375,1,2.54974,2.76192,0.09375
,,,,41,2.33684,2.54695,0.0625,41,2.30787,2.51778,0.09375,41,2.30577,2.5157,0.09375,41,2.31652,2.5266,0.0703125,41,2.3071,2.5169,0.09375
,,,,81,2.29753,2.5045,0.0625,81,2.23371,2.44063,0.140625,81,2.2439,2.45089,0.109375,81,2.31513,2.52559,0.0703125,81,2.28853,2.49533,0.109375
,,,,121,2.31398,2.51829,0.078125,121,2.10542,2.30937,0.171875,121,2.11078,2.31495,0.1875,121,2.27381,2.48378,0.148438,121,2.30295,2.50627,0.0703125
,,,,161,2.15733,2.35868,0.132813,161,2.00045,2.20195,0.164063,161,1.96947,2.17145,0.203125,161,2.34723,2.55378,0.0859375,161,2.29522,2.49535,0.078125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/5Epochs/mut221_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54652,2.7587,0.09375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/5Epochs/mut221_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.5516,2.76378,0.09375
41,2.33684,2.54695,0.0625
81,2.29753,2.5045,0.0625
121,2.31398,2.51829,0.078125
161,2.15733,2.35868,0.132813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/5Epochs/mut221_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55784,2.77002,0.09375
41,2.30787,2.51778,0.09375
81,2.23371,2.44063,0.140625
121,2.10542,2.30937,0.171875
161,2.00045,2.20195,0.164063


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/5Epochs/mut221_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55238,2.76456,0.09375
41,2.30577,2.5157,0.09375
81,2.2439,2.45089,0.109375
121,2.11078,2.31495,0.1875
161,1.96947,2.17145,0.203125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/5Epochs/mut221_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55741,2.76959,0.09375
41,2.31652,2.5266,0.0703125
81,2.31513,2.52559,0.0703125
121,2.27381,2.48378,0.148438
161,2.34723,2.55378,0.0859375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c221/Training/5Epochs/mut221_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54974,2.76192,0.09375
41,2.3071,2.5169,0.09375
81,2.28853,2.49533,0.109375
121,2.30295,2.50627,0.0703125
161,2.29522,2.49535,0.078125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/150Epochs/combinedData.csv <==
#step_mut29_150MR1bgr, loss_mut29_150MR1bgr, accuracy_mut29_150MR1bgr,step_mut29_150MR1brg, loss_mut29_150MR1brg, accuracy_mut29_150MR1brg,step_mut29_150MR1gbr, loss_mut29_150MR1gbr, accuracy_mut29_150MR1gbr,step_mut29_150MR1grb, loss_mut29_150MR1grb, accuracy_mut29_150MR1grb,step_mut29_150MR1rbg, loss_mut29_150MR1rbg, accuracy_mut29_150MR1rbg,step_mut29_150MR1rgb, loss_mut29_150MR1rgb, accuracy_mut29_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  15.820471,  0.1, 393,  8.9440079,  0.15544555, 393,  25.206814,  0.1059406, 393,  13.103754,  0.1069307, 393,  10.873069,  0.15247525, 393,  10.149886,  0.1059406
 786,  6.1744342,  0.24158415, 786,  8.3508463,  0.34059405, 786,  20.121765,  0.16930693, 786,  20.291946,  0.14158416, 786,  6.6484566,  0.23564357, 786,  8.1445227,  0.25544554
 1179,  6.2281575,  0.30495051, 1179,  4.9816771,  0.34851485, 1179,  12.204018,  0.31485149, 1179,  10.055743,  0.18811882, 1179,  10.705487,  0.19108911, 1179,  9.5167751,  0.27623764
 1572,  8.8901758,  0.36138615, 1572,  6.5811806,  0.30297029, 1572,  9.1229601,  0.35643566, 1572,  7.2265553,  0.37029704, 1572,  7.4271021,  0.32673267, 1572,  7.9744473,  0.2970297
 1965,  7.3441415,  0.44059405, 1965,  6.3521285,  0.4009901, 1965,  7.7983541,  0.38019803, 1965,  6.3035941,  0.36930692, 1965,  9.2801723,  0.34554455, 1965,  10.771594,  0.30297029
 2358,  4.1715198,  0.52871287, 2358,  7.7316804,  0.42178217, 2358,  10.790232,  0.4089109, 2358,  7.9250574,  0.39603961, 2358,  15.576075,  0.31683168, 2358,  7.4419775,  0.3841584
 2751,  7.5671778,  0.47623762, 2751,  7.583817,  0.47326732, 2751,  13.301821,  0.36435643, 2751,  7.3694,  0.44554454, 2751,  10.062859,  0.40594059, 2751,  9.8161345,  0.45643565
 3144,  6.6862564,  0.54257429, 3144,  9.0366802,  0.46039605, 3144,  17.154806,  0.36435643, 3144,  17.5576,  0.34851485, 3144,  9.7737045,  0.42772278, 3144,  11.360949,  0.42277229
 3537,  4.6879659,  0.57227725, 3537,  13.073229,  0.46831682, 3537,  15.033193,  0.39603961, 3537,  12.055058,  0.39603961, 3537,  10.823986,  0.45544556, 3537,  8.8119135,  0.46732673
 3930,  7.7634978,  0.54950494, 3930,  12.865255,  0.48613861, 3930,  24.631792,  0.37029704, 3930,  14.361381,  0.43663368, 3930,  13.940987,  0.45346534, 3930,  9.7099953,  0.49801981
 4323,  1.6130098,  0.68118811, 4323,  2.0539892,  0.68712872, 4323,  3.0682724,  0.66237622, 4323,  2.0409608,  0.67128712, 4323,  2.5664923,  0.68613863, 4323,  1.9191839,  0.69306928
 4716,  1.0344326,  0.7148515, 4716,  1.0530381,  0.72673267, 4716,  1.5344125,  0.7069307, 4716,  1.08327,  0.7069307, 4716,  1.5735646,  0.70891088, 4716,  1.114453,  0.72079206
 5109,  0.93357539,  0.71683168, 5109,  0.8692342,  0.72772276, 5109,  1.2580996,  0.71782178, 5109,  0.90952921,  0.71584159, 5109,  1.3899361,  0.71584159, 5109,  0.95359802,  0.72376239
 5502,  0.91933852,  0.71782178, 5502,  0.83399034,  0.72673267, 5502,  1.2040426,  0.71980196, 5502,  0.87872124,  0.71980196, 5502,  1.356153,  0.71683168, 5502,  0.92504054,  0.72574258
 5895,  0.92722619,  0.72079206, 5895,  0.83504742,  0.72673267, 5895,  1.2032137,  0.72178221, 5895,  0.88305569,  0.72178221, 5895,  1.362649,  0.71881187, 5895,  0.92972958,  0.72970295


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/150Epochs/mut29_150MR1bgr.csv <==
step, loss, accuracy
 393,  15.820471,  0.1
 786,  6.1744342,  0.24158415
 1179,  6.2281575,  0.30495051
 1572,  8.8901758,  0.36138615
 1965,  7.3441415,  0.44059405
 2358,  4.1715198,  0.52871287
 2751,  7.5671778,  0.47623762
 3144,  6.6862564,  0.54257429
 3537,  4.6879659,  0.57227725
 3930,  7.7634978,  0.54950494
 4323,  1.6130098,  0.68118811
 4716,  1.0344326,  0.7148515
 5109,  0.93357539,  0.71683168
 5502,  0.91933852,  0.71782178
 5895,  0.92722619,  0.72079206


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/150Epochs/mut29_150MR1brg.csv <==
step, loss, accuracy
 393,  8.9440079,  0.15544555
 786,  8.3508463,  0.34059405
 1179,  4.9816771,  0.34851485
 1572,  6.5811806,  0.30297029
 1965,  6.3521285,  0.4009901
 2358,  7.7316804,  0.42178217
 2751,  7.583817,  0.47326732
 3144,  9.0366802,  0.46039605
 3537,  13.073229,  0.46831682
 3930,  12.865255,  0.48613861
 4323,  2.0539892,  0.68712872
 4716,  1.0530381,  0.72673267
 5109,  0.8692342,  0.72772276
 5502,  0.83399034,  0.72673267
 5895,  0.83504742,  0.72673267


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/150Epochs/mut29_150MR1gbr.csv <==
step, loss, accuracy
 393,  25.206814,  0.1059406
 786,  20.121765,  0.16930693
 1179,  12.204018,  0.31485149
 1572,  9.1229601,  0.35643566
 1965,  7.7983541,  0.38019803
 2358,  10.790232,  0.4089109
 2751,  13.301821,  0.36435643
 3144,  17.154806,  0.36435643
 3537,  15.033193,  0.39603961
 3930,  24.631792,  0.37029704
 4323,  3.0682724,  0.66237622
 4716,  1.5344125,  0.7069307
 5109,  1.2580996,  0.71782178
 5502,  1.2040426,  0.71980196
 5895,  1.2032137,  0.72178221


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/150Epochs/mut29_150MR1grb.csv <==
step, loss, accuracy
 393,  13.103754,  0.1069307
 786,  20.291946,  0.14158416
 1179,  10.055743,  0.18811882
 1572,  7.2265553,  0.37029704
 1965,  6.3035941,  0.36930692
 2358,  7.9250574,  0.39603961
 2751,  7.3694,  0.44554454
 3144,  17.5576,  0.34851485
 3537,  12.055058,  0.39603961
 3930,  14.361381,  0.43663368
 4323,  2.0409608,  0.67128712
 4716,  1.08327,  0.7069307
 5109,  0.90952921,  0.71584159
 5502,  0.87872124,  0.71980196
 5895,  0.88305569,  0.72178221


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/150Epochs/mut29_150MR1rbg.csv <==
step, loss, accuracy
 393,  10.873069,  0.15247525
 786,  6.6484566,  0.23564357
 1179,  10.705487,  0.19108911
 1572,  7.4271021,  0.32673267
 1965,  9.2801723,  0.34554455
 2358,  15.576075,  0.31683168
 2751,  10.062859,  0.40594059
 3144,  9.7737045,  0.42772278
 3537,  10.823986,  0.45544556
 3930,  13.940987,  0.45346534
 4323,  2.5664923,  0.68613863
 4716,  1.5735646,  0.70891088
 5109,  1.3899361,  0.71584159
 5502,  1.356153,  0.71683168
 5895,  1.362649,  0.71881187


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/150Epochs/mut29_150MR1rgb.csv <==
step, loss, accuracy
 393,  10.149886,  0.1059406
 786,  8.1445227,  0.25544554
 1179,  9.5167751,  0.27623764
 1572,  7.9744473,  0.2970297
 1965,  10.771594,  0.30297029
 2358,  7.4419775,  0.3841584
 2751,  9.8161345,  0.45643565
 3144,  11.360949,  0.42277229
 3537,  8.8119135,  0.46732673
 3930,  9.7099953,  0.49801981
 4323,  1.9191839,  0.69306928
 4716,  1.114453,  0.72079206
 5109,  0.95359802,  0.72376239
 5502,  0.92504054,  0.72574258
 5895,  0.92972958,  0.72970295


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/5Epochs/combinedData.csv <==
step_mut29_5MR1bgr, loss_mut29_5MR1bgr, accuracy_mut29_5MR1bgr,step_mut29_5MR1brg, loss_mut29_5MR1brg, accuracy_mut29_5MR1brg,step_mut29_5MR1gbr, loss_mut29_5MR1gbr, accuracy_mut29_5MR1gbr,step_mut29_5MR1grb, loss_mut29_5MR1grb, accuracy_mut29_5MR1grb,step_mut29_5MR1rbg, loss_mut29_5MR1rbg, accuracy_mut29_5MR1rbg,step_mut29_5MR1rgb, loss_mut29_5MR1rgb, accuracy_mut29_5MR1rgb
 40,  33.532684,  0.14455445, 40,  19.29936,  0.098019801, 40,  128.95087,  0.13564357, 40,  81.105438,  0.1009901, 40,  33.570877,  0.093069308, 40,  17.28824,  0.14356436
 80,  11.128459,  0.1079208, 80,  7.2019939,  0.10396039, 80,  44.010746,  0.1079208, 80,  106.58088,  0.1, 80,  9.1682034,  0.11881188, 80,  55.020184,  0.1
 120,  10.246255,  0.1, 120,  6.2195454,  0.10396039, 120,  16.371588,  0.098019801, 120,  36.283909,  0.1, 120,  7.741447,  0.10990099, 120,  57.107941,  0.075247526
 160,  9.7468023,  0.1, 160,  4.4654603,  0.10990099, 160,  9.3785076,  0.11089109, 160,  28.754734,  0.1, 160,  6.8955526,  0.1009901, 160,  56.497028,  0.094059408
 200,  5.6258144,  0.13861386, 200,  4.1466999,  0.13267326, 200,  14.732891,  0.13366337, 200,  25.884727,  0.1, 200,  8.7642841,  0.096039601, 200,  53.450336,  0.094059408


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/5Epochs/mut29_5MR1bgr.csv <==
step, loss, accuracy
 40,  33.532684,  0.14455445
 80,  11.128459,  0.1079208
 120,  10.246255,  0.1
 160,  9.7468023,  0.1
 200,  5.6258144,  0.13861386


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/5Epochs/mut29_5MR1brg.csv <==
step, loss, accuracy
 40,  19.29936,  0.098019801
 80,  7.2019939,  0.10396039
 120,  6.2195454,  0.10396039
 160,  4.4654603,  0.10990099
 200,  4.1466999,  0.13267326


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/5Epochs/mut29_5MR1gbr.csv <==
step, loss, accuracy
 40,  128.95087,  0.13564357
 80,  44.010746,  0.1079208
 120,  16.371588,  0.098019801
 160,  9.3785076,  0.11089109
 200,  14.732891,  0.13366337


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/5Epochs/mut29_5MR1grb.csv <==
step, loss, accuracy
 40,  81.105438,  0.1009901
 80,  106.58088,  0.1
 120,  36.283909,  0.1
 160,  28.754734,  0.1
 200,  25.884727,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/5Epochs/mut29_5MR1rbg.csv <==
step, loss, accuracy
 40,  33.570877,  0.093069308
 80,  9.1682034,  0.11881188
 120,  7.741447,  0.10990099
 160,  6.8955526,  0.1009901
 200,  8.7642841,  0.096039601


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Testing/5Epochs/mut29_5MR1rgb.csv <==
step, loss, accuracy
 40,  17.28824,  0.14356436
 80,  55.020184,  0.1
 120,  57.107941,  0.075247526
 160,  56.497028,  0.094059408
 200,  53.450336,  0.094059408


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Training/150Epochs/combinedData.csv <==
step_mut29_150MR1bgr, cross_entropy_mut29_150MR1bgr, loss_mut29_150MR1bgr, train_accuracy_mut29_150MR1bgr,step_mut29_150MR1brg, cross_entropy_mut29_150MR1brg, loss_mut29_150MR1brg, train_accuracy_mut29_150MR1brg,step_mut29_150MR1gbr, cross_entropy_mut29_150MR1gbr, loss_mut29_150MR1gbr, train_accuracy_mut29_150MR1gbr,step_mut29_150MR1grb, cross_entropy_mut29_150MR1grb, loss_mut29_150MR1grb, train_accuracy_mut29_150MR1grb,step_mut29_150MR1rbg, cross_entropy_mut29_150MR1rbg, loss_mut29_150MR1rbg, train_accuracy_mut29_150MR1rbg,step_mut29_150MR1rgb, cross_entropy_mut29_150MR1rgb, loss_mut29_150MR1rgb, train_accuracy_mut29_150MR1rgb
1,2.66586,2.45378,0.0703125,1,2.6708,2.45873,0.0703125,1,2.6737,2.46162,0.0703125,1,2.65779,2.44571,0.0703125,1,2.65421,2.44213,0.0703125,1,2.64588,2.4338,0.0703125
101,1.81393,1.58588,0.191406,101,1.69758,1.46896,0.203125,101,1.74584,1.51737,0.199219,101,1.6622,1.43394,0.222656,101,1.74917,1.52109,0.191406,101,1.72877,1.50027,0.207031
201,1.3585,1.11358,0.289063,201,1.28708,1.04094,0.315104,201,1.33251,1.0862,0.3125,201,1.35096,1.10627,0.322917,201,1.37209,1.12798,0.273438,201,1.36547,1.1195,0.304688
301,1.25612,0.993019,0.353516,301,1.25423,0.989823,0.388672,301,1.30832,1.04306,0.386719,301,1.22652,0.963564,0.396484,301,1.29747,1.03537,0.337891,301,1.19572,0.931552,0.369141
394,1.00601,0.724366,0.601563,394,1.04744,0.764391,0.609375,394,0.932057,0.648085,0.679688,394,1.13148,0.850888,0.5625,394,1.09185,0.811788,0.601563,394,0.95141,0.669342,0.664063
494,1.07727,0.774937,0.585938,494,1.03189,0.727827,0.605469,494,1.02564,0.720425,0.652344,494,1.12238,0.821531,0.574219,494,1.11923,0.818094,0.589844,494,1.11245,0.809536,0.628906
594,0.967427,0.643039,0.596354,594,0.951151,0.62511,0.622396,594,0.995036,0.667439,0.640625,594,0.99789,0.675618,0.591146,594,1.07805,0.754633,0.578125,594,0.981491,0.656493,0.619792
694,0.880447,0.532896,0.623047,694,0.848486,0.499179,0.640625,694,0.841729,0.490244,0.65625,694,1.05683,0.71136,0.613281,694,1.04677,0.699649,0.597656,694,0.889125,0.540637,0.630859
787,0.606616,0.236438,0.757813,787,0.700166,0.327989,0.773438,787,0.595997,0.221552,0.789063,787,0.721536,0.353535,0.757813,787,0.708537,0.339015,0.765625,787,0.583473,0.211749,0.773438
887,0.7781,0.382289,0.726563,887,0.792643,0.394989,0.75,887,0.743467,0.342766,0.753906,887,0.918057,0.524808,0.699219,887,0.786352,0.391644,0.730469,887,0.838249,0.440596,0.746094
987,0.716229,0.293583,0.731771,987,0.63103,0.206706,0.752604,987,0.56601,0.137766,0.768229,987,0.708554,0.288864,0.71875,987,0.741171,0.319796,0.736979,987,0.717588,0.292878,0.736979
1087,0.617893,0.166903,0.75,1087,0.579299,0.126388,0.769531,1087,0.601657,0.144176,0.785156,1087,0.715792,0.267893,0.722656,1087,0.653064,0.20317,0.746094,1087,0.540896,0.0876299,0.744141
1180,0.353632,-0.125315,0.875,1180,0.436033,-0.0447833,0.867188,1180,0.335346,-0.150461,0.890625,1180,0.4402,-0.0353663,0.875,1180,0.457724,-0.0196542,0.828125,1180,0.364986,-0.116383,0.851563
1280,0.527148,0.0167211,0.847656,1280,0.636329,0.124308,0.804688,1280,0.537645,0.020156,0.824219,1280,0.61326,0.106843,0.796875,1280,0.570477,0.0622497,0.808594,1280,0.566035,0.0532195,0.824219
1380,0.359907,-0.182927,0.854167,1380,0.437385,-0.106721,0.830729,1380,0.307232,-0.243362,0.846354,1380,0.435059,-0.103109,0.8125,1380,0.573967,0.0337965,0.802083,1380,0.505384,-0.0401192,0.820313
1480,0.373614,-0.203211,0.857422,1480,0.291359,-0.28693,0.853516,1480,0.353304,-0.231435,0.853516,1480,0.408727,-0.163111,0.820313,1480,0.483857,-0.0902002,0.804688,1480,0.307929,-0.271341,0.835938
1573,0.29463,-0.315804,0.898438,1573,0.213333,-0.397836,0.929688,1573,0.193645,-0.424256,0.9375,1573,0.252645,-0.352477,0.898438,1573,0.310027,-0.297009,0.875,1573,0.256892,-0.355478,0.90625
1673,0.344747,-0.302727,0.882813,1673,0.413835,-0.233619,0.886719,1673,0.339474,-0.315319,0.894531,1673,0.509585,-0.132244,0.851563,1673,0.379943,-0.263734,0.867188,1673,0.447839,-0.200939,0.871094
1773,0.315808,-0.36905,0.867188,1773,0.258143,-0.426872,0.895833,1773,0.245089,-0.447426,0.898438,1773,0.284973,-0.394722,0.864583,1773,0.320478,-0.360932,0.861979,1773,0.377371,-0.309303,0.864583
1873,0.184334,-0.539681,0.882813,1873,0.178078,-0.546397,0.908203,1873,0.233946,-0.498408,0.904297,1873,0.325875,-0.393027,0.869141,1873,0.334514,-0.386731,0.863281,1873,0.257253,-0.467995,0.873047
1966,0.14995,-0.61205,0.945313,1966,0.216479,-0.545754,0.914063,1966,0.177327,-0.592846,0.9375,1966,0.290555,-0.466006,0.875,1966,0.224215,-0.534934,0.929688,1966,0.179587,-0.583413,0.929688
2066,0.286029,-0.517242,0.917969,2066,0.25764,-0.546004,0.90625,2066,0.251187,-0.560222,0.917969,2066,0.28726,-0.511123,0.878906,2066,0.251689,-0.549781,0.910156,2066,0.276342,-0.528569,0.921875
2166,0.137835,-0.707781,0.932292,2166,0.176718,-0.669556,0.916667,2166,0.171324,-0.683159,0.921875,2166,0.193499,-0.648348,0.90625,2166,0.254293,-0.590537,0.903646,2166,0.246834,-0.601213,0.916667
2266,0.130199,-0.759282,0.935547,2266,0.160071,-0.730643,0.925781,2266,0.117549,-0.781251,0.929688,2266,0.0998351,-0.78643,0.921875,2266,0.142386,-0.746322,0.912109,2266,0.0779978,-0.814619,0.933594
2359,0.14602,-0.785579,0.9375,2359,0.164072,-0.769043,0.929688,2359,0.178582,-0.762746,0.921875,2359,0.127947,-0.800462,0.929688,2359,0.171673,-0.759268,0.945313,2359,0.160453,-0.774167,0.929688
2459,0.153442,-0.824883,0.945313,2459,0.111382,-0.868043,0.941406,2459,0.141574,-0.846086,0.933594,2459,0.1629,-0.812711,0.925781,2459,0.225073,-0.75342,0.925781,2459,0.193418,-0.788205,0.925781
2559,0.145181,-0.881552,0.945313,2559,0.103166,-0.92472,0.945313,2559,0.121601,-0.9147,0.945313,2559,0.0905784,-0.933187,0.945313,2559,0.131581,-0.895714,0.932292,2559,0.113205,-0.916618,0.9375
2659,0.0653967,-1.01077,0.951172,2659,0.0763304,-1.00249,0.951172,2659,0.132258,-0.95329,0.943359,2659,0.0982858,-0.975045,0.951172,2659,0.103081,-0.973355,0.9375,2659,0.0575624,-1.02259,0.949219
2752,0.110062,-1.01391,0.953125,2752,0.0596537,-1.06696,0.976563,2752,0.0941441,-1.04039,0.945313,2752,0.10091,-1.01994,0.960938,2752,0.0665085,-1.05777,0.976563,2752,0.0526432,-1.07597,0.96875
2852,0.0709822,-1.10532,0.96875,2852,0.10466,-1.07466,0.972656,2852,0.124842,-1.06236,0.945313,2852,0.20491,-0.96974,0.949219,2852,0.129492,-1.04757,0.957031,2852,0.082356,-1.09958,0.976563
2952,0.0505074,-1.17897,0.973958,2952,0.0779998,-1.15643,0.976563,2952,0.0266656,-1.21413,0.958333,2952,0.0782462,-1.15105,0.958333,2952,0.0403582,-1.19034,0.96875,2952,0.0223732,-1.21306,0.984375
3052,0.0871329,-1.19749,0.974609,3052,0.0303307,-1.25964,0.980469,3052,0.0686036,-1.22755,0.964844,3052,0.0688986,-1.21707,0.962891,3052,0.0813601,-1.20398,0.972656,3052,0.006029,-1.28423,0.988281
3145,0.0684709,-1.27058,0.984375,3145,0.0504692,-1.29253,0.984375,3145,0.0276186,-1.32257,0.984375,3145,0.0896092,-1.25088,0.976563,3145,0.0750717,-1.26382,0.960938,3145,0.0632112,-1.2805,0.96875
3245,0.072389,-1.32673,0.988281,3245,0.0693706,-1.33317,0.976563,3245,0.164528,-1.2457,0.957031,3245,0.023835,-1.37611,0.980469,3245,0.0437606,-1.35436,0.972656,3245,0.0782305,-1.32653,0.96875
3345,0.0440909,-1.41858,0.984375,3345,0.0505234,-1.41299,0.979167,3345,0.0804659,-1.39145,0.966146,3345,0.0392785,-1.42298,0.979167,3345,0.131868,-1.32712,0.973958,3345,0.0333493,-1.43423,0.976563
3445,0.0236306,-1.50442,0.986328,3445,0.0395123,-1.48772,0.982422,3445,0.0195978,-1.51613,0.972656,3445,0.024939,-1.50212,0.982422,3445,0.0276431,-1.49545,0.978516,3445,0.0183172,-1.51308,0.980469
3538,0.082863,-1.50609,0.976563,3538,0.0347765,-1.5549,0.984375,3538,0.0313063,-1.56602,0.984375,3538,0.018477,-1.56996,1.0,3538,0.0236907,-1.56069,0.984375,3538,0.0554364,-1.53751,0.976563
3638,0.0774042,-1.57935,0.980469,3638,0.0353295,-1.62383,0.984375,3638,0.0242009,-1.64176,0.984375,3638,0.036606,-1.62069,0.992188,3638,0.0180543,-1.63584,0.988281,3638,0.0456099,-1.61625,0.980469
3738,0.00825465,-1.71943,0.986979,3738,0.0217991,-1.70752,0.986979,3738,0.019706,-1.71754,0.986979,3738,0.0450734,-1.68274,0.992188,3738,0.0168802,-1.70741,0.992188,3738,0.0317806,-1.70082,0.984375
3838,0.024052,-1.77716,0.988281,3838,0.0501861,-1.75188,0.986328,3838,0.00552176,-1.80512,0.990234,3838,0.0330301,-1.76807,0.992188,3838,0.0518177,-1.74623,0.986328,3838,0.0347912,-1.77076,0.984375
3931,0.0142589,-1.85628,0.992188,3931,0.0251531,-1.84763,0.992188,3931,0.00271946,-1.87792,1.0,3931,0.0120873,-1.85979,1.0,3931,0.0130015,-1.85494,0.992188,3931,0.0180254,-1.85754,0.992188
4031,0.00484903,-1.87323,0.996094,4031,0.0013122,-1.87903,0.996094,4031,0.00876783,-1.87945,0.996094,4031,0.030789,-1.84864,0.996094,4031,0.011142,-1.86433,0.992188,4031,0.00186248,-1.88127,0.996094
4131,0.00320086,-1.88243,0.997396,4131,0.00207229,-1.88583,0.997396,4131,0.00198709,-1.89382,0.997396,4131,0.00237235,-1.88462,0.997396,4131,0.00370105,-1.87931,0.994792,4131,0.00576369,-1.88494,0.997396
4231,0.000351266,-1.89286,0.998047,4231,0.00349086,-1.892,0.998047,4231,0.00516965,-1.89826,0.998047,4231,0.00101902,-1.89356,0.998047,4231,0.00284878,-1.88773,0.996094,4231,0.000975876,-1.89733,0.998047
4324,0.00296792,-1.89731,1.0,4324,0.00376664,-1.8988,1.0,4324,0.00072835,-1.90981,1.0,4324,0.00892745,-1.89273,0.992188,4324,0.00946574,-1.88817,0.992188,4324,0.00358179,-1.90181,1.0
4424,0.00238324,-1.90553,1.0,4424,0.00065368,-1.90956,1.0,4424,0.00199493,-1.91622,1.0,4424,0.0106807,-1.89862,0.996094,4424,0.00185305,-1.9034,0.996094,4424,0.00109025,-1.91196,1.0
4524,0.00115267,-1.91443,1.0,4524,0.000855676,-1.91703,1.0,4524,0.0014712,-1.92444,1.0,4524,0.00115631,-1.91582,0.997396,4524,0.00204454,-1.91086,0.997396,4524,0.000379701,-1.92035,1.0
4624,0.000255538,-1.92301,1.0,4624,0.00190454,-1.92369,1.0,4624,0.00122627,-1.93242,1.0,4624,0.0007477,-1.92393,0.998047,4624,0.001966,-1.91862,0.998047,4624,0.000809386,-1.92763,1.0
4717,0.00191613,-1.92853,1.0,4717,0.00261594,-1.93016,1.0,4717,0.000422309,-1.94044,1.0,4717,0.00233711,-1.92953,1.0,4717,0.00240995,-1.92535,1.0,4717,0.00231123,-1.93333,1.0
4817,0.00171378,-1.93649,1.0,4817,0.000541528,-1.94,1.0,4817,0.00133736,-1.94732,1.0,4817,0.00641025,-1.93321,1.0,4817,0.00130757,-1.93419,1.0,4817,0.000881681,-1.94253,1.0
4917,0.000782236,-1.9452,1.0,4917,0.000614519,-1.94772,1.0,4917,0.00118273,-1.9553,1.0,4917,0.00076776,-1.94665,1.0,4917,0.00146385,-1.9418,1.0,4917,0.000305907,-1.95091,1.0
5017,0.00020991,-1.95358,1.0,5017,0.00118033,-1.95498,1.0,5017,0.000861281,-1.96347,1.0,5017,0.00061153,-1.95462,1.0,5017,0.00144816,-1.94962,1.0,5017,0.000676885,-1.95837,1.0
5110,0.0013928,-1.95969,1.0,5110,0.0020132,-1.96144,1.0,5110,0.000336871,-1.97132,1.0,5110,0.00156031,-1.96097,1.0,5110,0.00135279,-1.95699,1.0,5110,0.00171448,-1.96464,1.0
5210,0.00135591,-1.9676,1.0,5210,0.000467888,-1.97087,1.0,5210,0.00101104,-1.97856,1.0,5210,0.00473133,-1.96568,1.0,5210,0.000999836,-1.96521,1.0,5210,0.000743438,-1.97351,1.0
5310,0.00060441,-1.97625,1.0,5310,0.000483978,-1.97877,1.0,5310,0.000978985,-1.98654,1.0,5310,0.000581674,-1.97774,1.0,5310,0.00117772,-1.97292,1.0,5310,0.000255128,-1.98192,1.0
5410,0.000176883,-1.98461,1.0,5410,0.000873274,-1.98632,1.0,5410,0.000654478,-1.99484,1.0,5410,0.000501614,-1.98576,1.0,5410,0.00113175,-1.98089,1.0,5410,0.000569104,-1.98956,1.0
5503,0.00109676,-1.9911,1.0,5503,0.00162368,-1.99299,1.0,5503,0.000280013,-2.00266,1.0,5503,0.00114904,-1.99253,1.0,5503,0.000956361,-1.98846,1.0,5503,0.0013615,-1.99619,1.0
5603,0.00112203,-1.99907,1.0,5603,0.000411848,-2.0022,1.0,5603,0.000805362,-2.01017,1.0,5603,0.00374035,-1.99794,1.0,5603,0.000817266,-1.99658,1.0,5603,0.000638788,-2.00493,1.0
5703,0.00049184,-2.00773,1.0,5703,0.000398405,-2.01025,1.0,5703,0.000825667,-2.01822,1.0,5703,0.00046349,-2.00925,1.0,5703,0.000989444,-2.00442,1.0,5703,0.000216335,-2.0134,1.0
5803,0.00015068,-2.01612,1.0,5803,0.000685036,-2.01803,1.0,5803,0.000520516,-2.02662,1.0,5803,0.000422183,-2.01736,1.0,5803,0.000921368,-2.01254,1.0,5803,0.000485032,-2.02121,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Training/150Epochs/mut29_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.45378,0.0703125
101,1.81393,1.58588,0.191406
201,1.3585,1.11358,0.289063
301,1.25612,0.993019,0.353516
394,1.00601,0.724366,0.601563
494,1.07727,0.774937,0.585938
594,0.967427,0.643039,0.596354
694,0.880447,0.532896,0.623047
787,0.606616,0.236438,0.757813
887,0.7781,0.382289,0.726563
987,0.716229,0.293583,0.731771
1087,0.617893,0.166903,0.75
1180,0.353632,-0.125315,0.875
1280,0.527148,0.0167211,0.847656
1380,0.359907,-0.182927,0.854167
1480,0.373614,-0.203211,0.857422
1573,0.29463,-0.315804,0.898438
1673,0.344747,-0.302727,0.882813
1773,0.315808,-0.36905,0.867188
1873,0.184334,-0.539681,0.882813
1966,0.14995,-0.61205,0.945313
2066,0.286029,-0.517242,0.917969
2166,0.137835,-0.707781,0.932292
2266,0.130199,-0.759282,0.935547
2359,0.14602,-0.785579,0.9375
2459,0.153442,-0.824883,0.945313
2559,0.145181,-0.881552,0.945313
2659,0.0653967,-1.01077,0.951172
2752,0.110062,-1.01391,0.953125
2852,0.0709822,-1.10532,0.96875
2952,0.0505074,-1.17897,0.973958
3052,0.0871329,-1.19749,0.974609
3145,0.0684709,-1.27058,0.984375
3245,0.072389,-1.32673,0.988281
3345,0.0440909,-1.41858,0.984375
3445,0.0236306,-1.50442,0.986328
3538,0.082863,-1.50609,0.976563
3638,0.0774042,-1.57935,0.980469
3738,0.00825465,-1.71943,0.986979
3838,0.024052,-1.77716,0.988281
3931,0.0142589,-1.85628,0.992188
4031,0.00484903,-1.87323,0.996094
4131,0.00320086,-1.88243,0.997396
4231,0.000351266,-1.89286,0.998047
4324,0.00296792,-1.89731,1.0
4424,0.00238324,-1.90553,1.0
4524,0.00115267,-1.91443,1.0
4624,0.000255538,-1.92301,1.0
4717,0.00191613,-1.92853,1.0
4817,0.00171378,-1.93649,1.0
4917,0.000782236,-1.9452,1.0
5017,0.00020991,-1.95358,1.0
5110,0.0013928,-1.95969,1.0
5210,0.00135591,-1.9676,1.0
5310,0.00060441,-1.97625,1.0
5410,0.000176883,-1.98461,1.0
5503,0.00109676,-1.9911,1.0
5603,0.00112203,-1.99907,1.0
5703,0.00049184,-2.00773,1.0
5803,0.00015068,-2.01612,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Training/150Epochs/mut29_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.45873,0.0703125
101,1.69758,1.46896,0.203125
201,1.28708,1.04094,0.315104
301,1.25423,0.989823,0.388672
394,1.04744,0.764391,0.609375
494,1.03189,0.727827,0.605469
594,0.951151,0.62511,0.622396
694,0.848486,0.499179,0.640625
787,0.700166,0.327989,0.773438
887,0.792643,0.394989,0.75
987,0.63103,0.206706,0.752604
1087,0.579299,0.126388,0.769531
1180,0.436033,-0.0447833,0.867188
1280,0.636329,0.124308,0.804688
1380,0.437385,-0.106721,0.830729
1480,0.291359,-0.28693,0.853516
1573,0.213333,-0.397836,0.929688
1673,0.413835,-0.233619,0.886719
1773,0.258143,-0.426872,0.895833
1873,0.178078,-0.546397,0.908203
1966,0.216479,-0.545754,0.914063
2066,0.25764,-0.546004,0.90625
2166,0.176718,-0.669556,0.916667
2266,0.160071,-0.730643,0.925781
2359,0.164072,-0.769043,0.929688
2459,0.111382,-0.868043,0.941406
2559,0.103166,-0.92472,0.945313
2659,0.0763304,-1.00249,0.951172
2752,0.0596537,-1.06696,0.976563
2852,0.10466,-1.07466,0.972656
2952,0.0779998,-1.15643,0.976563
3052,0.0303307,-1.25964,0.980469
3145,0.0504692,-1.29253,0.984375
3245,0.0693706,-1.33317,0.976563
3345,0.0505234,-1.41299,0.979167
3445,0.0395123,-1.48772,0.982422
3538,0.0347765,-1.5549,0.984375
3638,0.0353295,-1.62383,0.984375
3738,0.0217991,-1.70752,0.986979
3838,0.0501861,-1.75188,0.986328
3931,0.0251531,-1.84763,0.992188
4031,0.0013122,-1.87903,0.996094
4131,0.00207229,-1.88583,0.997396
4231,0.00349086,-1.892,0.998047
4324,0.00376664,-1.8988,1.0
4424,0.00065368,-1.90956,1.0
4524,0.000855676,-1.91703,1.0
4624,0.00190454,-1.92369,1.0
4717,0.00261594,-1.93016,1.0
4817,0.000541528,-1.94,1.0
4917,0.000614519,-1.94772,1.0
5017,0.00118033,-1.95498,1.0
5110,0.0020132,-1.96144,1.0
5210,0.000467888,-1.97087,1.0
5310,0.000483978,-1.97877,1.0
5410,0.000873274,-1.98632,1.0
5503,0.00162368,-1.99299,1.0
5603,0.000411848,-2.0022,1.0
5703,0.000398405,-2.01025,1.0
5803,0.000685036,-2.01803,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Training/150Epochs/mut29_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.46162,0.0703125
101,1.74584,1.51737,0.199219
201,1.33251,1.0862,0.3125
301,1.30832,1.04306,0.386719
394,0.932057,0.648085,0.679688
494,1.02564,0.720425,0.652344
594,0.995036,0.667439,0.640625
694,0.841729,0.490244,0.65625
787,0.595997,0.221552,0.789063
887,0.743467,0.342766,0.753906
987,0.56601,0.137766,0.768229
1087,0.601657,0.144176,0.785156
1180,0.335346,-0.150461,0.890625
1280,0.537645,0.020156,0.824219
1380,0.307232,-0.243362,0.846354
1480,0.353304,-0.231435,0.853516
1573,0.193645,-0.424256,0.9375
1673,0.339474,-0.315319,0.894531
1773,0.245089,-0.447426,0.898438
1873,0.233946,-0.498408,0.904297
1966,0.177327,-0.592846,0.9375
2066,0.251187,-0.560222,0.917969
2166,0.171324,-0.683159,0.921875
2266,0.117549,-0.781251,0.929688
2359,0.178582,-0.762746,0.921875
2459,0.141574,-0.846086,0.933594
2559,0.121601,-0.9147,0.945313
2659,0.132258,-0.95329,0.943359
2752,0.0941441,-1.04039,0.945313
2852,0.124842,-1.06236,0.945313
2952,0.0266656,-1.21413,0.958333
3052,0.0686036,-1.22755,0.964844
3145,0.0276186,-1.32257,0.984375
3245,0.164528,-1.2457,0.957031
3345,0.0804659,-1.39145,0.966146
3445,0.0195978,-1.51613,0.972656
3538,0.0313063,-1.56602,0.984375
3638,0.0242009,-1.64176,0.984375
3738,0.019706,-1.71754,0.986979
3838,0.00552176,-1.80512,0.990234
3931,0.00271946,-1.87792,1.0
4031,0.00876783,-1.87945,0.996094
4131,0.00198709,-1.89382,0.997396
4231,0.00516965,-1.89826,0.998047
4324,0.00072835,-1.90981,1.0
4424,0.00199493,-1.91622,1.0
4524,0.0014712,-1.92444,1.0
4624,0.00122627,-1.93242,1.0
4717,0.000422309,-1.94044,1.0
4817,0.00133736,-1.94732,1.0
4917,0.00118273,-1.9553,1.0
5017,0.000861281,-1.96347,1.0
5110,0.000336871,-1.97132,1.0
5210,0.00101104,-1.97856,1.0
5310,0.000978985,-1.98654,1.0
5410,0.000654478,-1.99484,1.0
5503,0.000280013,-2.00266,1.0
5603,0.000805362,-2.01017,1.0
5703,0.000825667,-2.01822,1.0
5803,0.000520516,-2.02662,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Training/150Epochs/mut29_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.44571,0.0703125
101,1.6622,1.43394,0.222656
201,1.35096,1.10627,0.322917
301,1.22652,0.963564,0.396484
394,1.13148,0.850888,0.5625
494,1.12238,0.821531,0.574219
594,0.99789,0.675618,0.591146
694,1.05683,0.71136,0.613281
787,0.721536,0.353535,0.757813
887,0.918057,0.524808,0.699219
987,0.708554,0.288864,0.71875
1087,0.715792,0.267893,0.722656
1180,0.4402,-0.0353663,0.875
1280,0.61326,0.106843,0.796875
1380,0.435059,-0.103109,0.8125
1480,0.408727,-0.163111,0.820313
1573,0.252645,-0.352477,0.898438
1673,0.509585,-0.132244,0.851563
1773,0.284973,-0.394722,0.864583
1873,0.325875,-0.393027,0.869141
1966,0.290555,-0.466006,0.875
2066,0.28726,-0.511123,0.878906
2166,0.193499,-0.648348,0.90625
2266,0.0998351,-0.78643,0.921875
2359,0.127947,-0.800462,0.929688
2459,0.1629,-0.812711,0.925781
2559,0.0905784,-0.933187,0.945313
2659,0.0982858,-0.975045,0.951172
2752,0.10091,-1.01994,0.960938
2852,0.20491,-0.96974,0.949219
2952,0.0782462,-1.15105,0.958333
3052,0.0688986,-1.21707,0.962891
3145,0.0896092,-1.25088,0.976563
3245,0.023835,-1.37611,0.980469
3345,0.0392785,-1.42298,0.979167
3445,0.024939,-1.50212,0.982422
3538,0.018477,-1.56996,1.0
3638,0.036606,-1.62069,0.992188
3738,0.0450734,-1.68274,0.992188
3838,0.0330301,-1.76807,0.992188
3931,0.0120873,-1.85979,1.0
4031,0.030789,-1.84864,0.996094
4131,0.00237235,-1.88462,0.997396
4231,0.00101902,-1.89356,0.998047
4324,0.00892745,-1.89273,0.992188
4424,0.0106807,-1.89862,0.996094
4524,0.00115631,-1.91582,0.997396
4624,0.0007477,-1.92393,0.998047
4717,0.00233711,-1.92953,1.0
4817,0.00641025,-1.93321,1.0
4917,0.00076776,-1.94665,1.0
5017,0.00061153,-1.95462,1.0
5110,0.00156031,-1.96097,1.0
5210,0.00473133,-1.96568,1.0
5310,0.000581674,-1.97774,1.0
5410,0.000501614,-1.98576,1.0
5503,0.00114904,-1.99253,1.0
5603,0.00374035,-1.99794,1.0
5703,0.00046349,-2.00925,1.0
5803,0.000422183,-2.01736,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Training/150Epochs/mut29_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.44213,0.0703125
101,1.74917,1.52109,0.191406
201,1.37209,1.12798,0.273438
301,1.29747,1.03537,0.337891
394,1.09185,0.811788,0.601563
494,1.11923,0.818094,0.589844
594,1.07805,0.754633,0.578125
694,1.04677,0.699649,0.597656
787,0.708537,0.339015,0.765625
887,0.786352,0.391644,0.730469
987,0.741171,0.319796,0.736979
1087,0.653064,0.20317,0.746094
1180,0.457724,-0.0196542,0.828125
1280,0.570477,0.0622497,0.808594
1380,0.573967,0.0337965,0.802083
1480,0.483857,-0.0902002,0.804688
1573,0.310027,-0.297009,0.875
1673,0.379943,-0.263734,0.867188
1773,0.320478,-0.360932,0.861979
1873,0.334514,-0.386731,0.863281
1966,0.224215,-0.534934,0.929688
2066,0.251689,-0.549781,0.910156
2166,0.254293,-0.590537,0.903646
2266,0.142386,-0.746322,0.912109
2359,0.171673,-0.759268,0.945313
2459,0.225073,-0.75342,0.925781
2559,0.131581,-0.895714,0.932292
2659,0.103081,-0.973355,0.9375
2752,0.0665085,-1.05777,0.976563
2852,0.129492,-1.04757,0.957031
2952,0.0403582,-1.19034,0.96875
3052,0.0813601,-1.20398,0.972656
3145,0.0750717,-1.26382,0.960938
3245,0.0437606,-1.35436,0.972656
3345,0.131868,-1.32712,0.973958
3445,0.0276431,-1.49545,0.978516
3538,0.0236907,-1.56069,0.984375
3638,0.0180543,-1.63584,0.988281
3738,0.0168802,-1.70741,0.992188
3838,0.0518177,-1.74623,0.986328
3931,0.0130015,-1.85494,0.992188
4031,0.011142,-1.86433,0.992188
4131,0.00370105,-1.87931,0.994792
4231,0.00284878,-1.88773,0.996094
4324,0.00946574,-1.88817,0.992188
4424,0.00185305,-1.9034,0.996094
4524,0.00204454,-1.91086,0.997396
4624,0.001966,-1.91862,0.998047
4717,0.00240995,-1.92535,1.0
4817,0.00130757,-1.93419,1.0
4917,0.00146385,-1.9418,1.0
5017,0.00144816,-1.94962,1.0
5110,0.00135279,-1.95699,1.0
5210,0.000999836,-1.96521,1.0
5310,0.00117772,-1.97292,1.0
5410,0.00113175,-1.98089,1.0
5503,0.000956361,-1.98846,1.0
5603,0.000817266,-1.99658,1.0
5703,0.000989444,-2.00442,1.0
5803,0.000921368,-2.01254,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c29/Training/150Epochs/mut29_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.4338,0.0703125
101,1.72877,1.50027,0.207031
201,1.36547,1.1195,0.304688
301,1.19572,0.931552,0.369141
394,0.95141,0.669342,0.664063
494,1.11245,0.809536,0.628906
594,0.981491,0.656493,0.619792
694,0.889125,0.540637,0.630859
787,0.583473,0.211749,0.773438
887,0.838249,0.440596,0.746094
987,0.717588,0.292878,0.736979
1087,0.540896,0.0876299,0.744141
1180,0.364986,-0.116383,0.851563
1280,0.566035,0.0532195,0.824219
1380,0.505384,-0.0401192,0.820313
1480,0.307929,-0.271341,0.835938
1573,0.256892,-0.355478,0.90625
1673,0.447839,-0.200939,0.871094
1773,0.377371,-0.309303,0.864583
1873,0.257253,-0.467995,0.873047
1966,0.179587,-0.583413,0.929688
2066,0.276342,-0.528569,0.921875
2166,0.246834,-0.601213,0.916667
2266,0.0779978,-0.814619,0.933594
2359,0.160453,-0.774167,0.929688
2459,0.193418,-0.788205,0.925781
2559,0.113205,-0.916618,0.9375
2659,0.0575624,-1.02259,0.949219
2752,0.0526432,-1.07597,0.96875
2852,0.082356,-1.09958,0.976563
2952,0.0223732,-1.21306,0.984375
3052,0.006029,-1.28423,0.988281
3145,0.0632112,-1.2805,0.96875
3245,0.0782305,-1.32653,0.96875
3345,0.0333493,-1.43423,0.976563
3445,0.0183172,-1.51308,0.980469
3538,0.0554364,-1.53751,0.976563
3638,0.0456099,-1.61625,0.980469
3738,0.0317806,-1.70082,0.984375
3838,0.0347912,-1.77076,0.984375
3931,0.0180254,-1.85754,0.992188
4031,0.00186248,-1.88127,0.996094
4131,0.00576369,-1.88494,0.997396
4231,0.000975876,-1.89733,0.998047
4324,0.00358179,-1.90181,1.0
4424,0.00109025,-1.91196,1.0
4524,0.000379701,-1.92035,1.0
4624,0.000809386,-1.92763,1.0
4717,0.00231123,-1.93333,1.0
4817,0.000881681,-1.94253,1.0
4917,0.000305907,-1.95091,1.0
5017,0.000676885,-1.95837,1.0
5110,0.00171448,-1.96464,1.0
5210,0.000743438,-1.97351,1.0
5310,0.000255128,-1.98192,1.0
5410,0.000569104,-1.98956,1.0
5503,0.0013615,-1.99619,1.0
5603,0.000638788,-2.00493,1.0
5703,0.000216335,-2.0134,1.0
5803,0.000485032,-2.02121,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/150Epochs/combinedData.csv <==
#step_mut30_150MR1bgr, loss_mut30_150MR1bgr, accuracy_mut30_150MR1bgr,step_mut30_150MR1brg, loss_mut30_150MR1brg, accuracy_mut30_150MR1brg,step_mut30_150MR1gbr, loss_mut30_150MR1gbr, accuracy_mut30_150MR1gbr,step_mut30_150MR1grb, loss_mut30_150MR1grb, accuracy_mut30_150MR1grb,step_mut30_150MR1rbg, loss_mut30_150MR1rbg, accuracy_mut30_150MR1rbg,step_mut30_150MR1rgb, loss_mut30_150MR1rgb, accuracy_mut30_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  8.879427,  0.16039604, 393,  11.063334,  0.1960396, 393,  4.7439084,  0.27029702, 393,  7.107676,  0.18811882, 393,  11.47794,  0.13168317, 393,  5.7099128,  0.15346535
 786,  5.0678735,  0.30297029, 786,  13.789197,  0.21188119, 786,  4.9275522,  0.24950495, 786,  6.8808827,  0.29207921, 786,  4.868535,  0.28415841, 786,  8.0332584,  0.26831684
 1179,  3.644582,  0.33861387, 1179,  4.6096759,  0.34059405, 1179,  4.1459174,  0.36138615, 1179,  2.8621597,  0.45544556, 1179,  4.5389705,  0.29009902, 1179,  4.7409329,  0.37425742
 1572,  3.4328661,  0.42970297, 1572,  4.727354,  0.32970297, 1572,  3.1033132,  0.54158413, 1572,  2.2845275,  0.55940592, 1572,  3.5632067,  0.43564355, 1572,  2.5979519,  0.54653466
 1965,  3.7584863,  0.49900991, 1965,  2.7649066,  0.47920793, 1965,  2.8104174,  0.5237624, 1965,  3.6636961,  0.51287127, 1965,  4.0390515,  0.47227722, 1965,  3.3487778,  0.53564358
 2358,  2.3234141,  0.5871287, 2358,  2.7344434,  0.50891089, 2358,  1.6769879,  0.66930693, 2358,  3.5371199,  0.55148512, 2358,  3.9235022,  0.50396037, 2358,  2.6134245,  0.58811879
 2751,  4.6906915,  0.46633664, 2751,  2.8481226,  0.59702969, 2751,  2.9141207,  0.57722771, 2751,  3.3615327,  0.53564358, 2751,  3.6031263,  0.50297028, 2751,  2.107507,  0.63762379
 3144,  4.009305,  0.56039602, 3144,  3.7075489,  0.54059404, 3144,  1.9810857,  0.67227721, 3144,  2.4537797,  0.65148515, 3144,  2.7757566,  0.61485147, 3144,  2.7452579,  0.6108911
 3537,  2.3131468,  0.66237622, 3537,  2.8396761,  0.62871289, 3537,  2.9009693,  0.63564354, 3537,  2.5511291,  0.63960397, 3537,  5.0118036,  0.54356438, 3537,  2.1821251,  0.68316829
 3930,  3.3756797,  0.60990101, 3930,  3.8269453,  0.57524753, 3930,  2.8379769,  0.65247524, 3930,  2.8319678,  0.63168317, 3930,  3.182199,  0.59405941, 3930,  2.4422927,  0.66732675
 4323,  1.6826963,  0.74059409, 4323,  1.5519029,  0.73366338, 4323,  1.5602139,  0.75643563, 4323,  1.5939134,  0.75940591, 4323,  1.6267083,  0.72376239, 4323,  1.4976333,  0.74455446
 4716,  1.6626459,  0.74356437, 4716,  1.5096807,  0.74257427, 4716,  1.5069073,  0.75940591, 4716,  1.5542607,  0.75148517, 4716,  1.5686505,  0.73663366, 4716,  1.4970013,  0.74653465
 5109,  1.6840658,  0.74554455, 5109,  1.527503,  0.74455446, 5109,  1.5175279,  0.75841582, 5109,  1.5676473,  0.75049508, 5109,  1.5797681,  0.73762375, 5109,  1.5174108,  0.74554455
 5502,  1.7064645,  0.74554455, 5502,  1.5498284,  0.74356437, 5502,  1.5353659,  0.75940591, 5502,  1.5892892,  0.75247526, 5502,  1.5986719,  0.73663366, 5502,  1.5368075,  0.74653465
 5895,  1.7261983,  0.74356437, 5895,  1.5704614,  0.74257427, 5895,  1.5528541,  0.75940591, 5895,  1.6100674,  0.75346535, 5895,  1.6174835,  0.73861384, 5895,  1.5542228,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/150Epochs/mut30_150MR1bgr.csv <==
step, loss, accuracy
 393,  8.879427,  0.16039604
 786,  5.0678735,  0.30297029
 1179,  3.644582,  0.33861387
 1572,  3.4328661,  0.42970297
 1965,  3.7584863,  0.49900991
 2358,  2.3234141,  0.5871287
 2751,  4.6906915,  0.46633664
 3144,  4.009305,  0.56039602
 3537,  2.3131468,  0.66237622
 3930,  3.3756797,  0.60990101
 4323,  1.6826963,  0.74059409
 4716,  1.6626459,  0.74356437
 5109,  1.6840658,  0.74554455
 5502,  1.7064645,  0.74554455
 5895,  1.7261983,  0.74356437


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/150Epochs/mut30_150MR1brg.csv <==
step, loss, accuracy
 393,  11.063334,  0.1960396
 786,  13.789197,  0.21188119
 1179,  4.6096759,  0.34059405
 1572,  4.727354,  0.32970297
 1965,  2.7649066,  0.47920793
 2358,  2.7344434,  0.50891089
 2751,  2.8481226,  0.59702969
 3144,  3.7075489,  0.54059404
 3537,  2.8396761,  0.62871289
 3930,  3.8269453,  0.57524753
 4323,  1.5519029,  0.73366338
 4716,  1.5096807,  0.74257427
 5109,  1.527503,  0.74455446
 5502,  1.5498284,  0.74356437
 5895,  1.5704614,  0.74257427


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/150Epochs/mut30_150MR1gbr.csv <==
step, loss, accuracy
 393,  4.7439084,  0.27029702
 786,  4.9275522,  0.24950495
 1179,  4.1459174,  0.36138615
 1572,  3.1033132,  0.54158413
 1965,  2.8104174,  0.5237624
 2358,  1.6769879,  0.66930693
 2751,  2.9141207,  0.57722771
 3144,  1.9810857,  0.67227721
 3537,  2.9009693,  0.63564354
 3930,  2.8379769,  0.65247524
 4323,  1.5602139,  0.75643563
 4716,  1.5069073,  0.75940591
 5109,  1.5175279,  0.75841582
 5502,  1.5353659,  0.75940591
 5895,  1.5528541,  0.75940591


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/150Epochs/mut30_150MR1grb.csv <==
step, loss, accuracy
 393,  7.107676,  0.18811882
 786,  6.8808827,  0.29207921
 1179,  2.8621597,  0.45544556
 1572,  2.2845275,  0.55940592
 1965,  3.6636961,  0.51287127
 2358,  3.5371199,  0.55148512
 2751,  3.3615327,  0.53564358
 3144,  2.4537797,  0.65148515
 3537,  2.5511291,  0.63960397
 3930,  2.8319678,  0.63168317
 4323,  1.5939134,  0.75940591
 4716,  1.5542607,  0.75148517
 5109,  1.5676473,  0.75049508
 5502,  1.5892892,  0.75247526
 5895,  1.6100674,  0.75346535


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/150Epochs/mut30_150MR1rbg.csv <==
step, loss, accuracy
 393,  11.47794,  0.13168317
 786,  4.868535,  0.28415841
 1179,  4.5389705,  0.29009902
 1572,  3.5632067,  0.43564355
 1965,  4.0390515,  0.47227722
 2358,  3.9235022,  0.50396037
 2751,  3.6031263,  0.50297028
 3144,  2.7757566,  0.61485147
 3537,  5.0118036,  0.54356438
 3930,  3.182199,  0.59405941
 4323,  1.6267083,  0.72376239
 4716,  1.5686505,  0.73663366
 5109,  1.5797681,  0.73762375
 5502,  1.5986719,  0.73663366
 5895,  1.6174835,  0.73861384


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/150Epochs/mut30_150MR1rgb.csv <==
step, loss, accuracy
 393,  5.7099128,  0.15346535
 786,  8.0332584,  0.26831684
 1179,  4.7409329,  0.37425742
 1572,  2.5979519,  0.54653466
 1965,  3.3487778,  0.53564358
 2358,  2.6134245,  0.58811879
 2751,  2.107507,  0.63762379
 3144,  2.7452579,  0.6108911
 3537,  2.1821251,  0.68316829
 3930,  2.4422927,  0.66732675
 4323,  1.4976333,  0.74455446
 4716,  1.4970013,  0.74653465
 5109,  1.5174108,  0.74554455
 5502,  1.5368075,  0.74653465
 5895,  1.5542228,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/5Epochs/combinedData.csv <==
step_mut30_5MR1bgr, loss_mut30_5MR1bgr, accuracy_mut30_5MR1bgr,step_mut30_5MR1brg, loss_mut30_5MR1brg, accuracy_mut30_5MR1brg,step_mut30_5MR1gbr, loss_mut30_5MR1gbr, accuracy_mut30_5MR1gbr,step_mut30_5MR1grb, loss_mut30_5MR1grb, accuracy_mut30_5MR1grb,step_mut30_5MR1rbg, loss_mut30_5MR1rbg, accuracy_mut30_5MR1rbg,step_mut30_5MR1rgb, loss_mut30_5MR1rgb, accuracy_mut30_5MR1rgb
 40,  20.793642,  0.10198019, 40,  77.678452,  0.089108914, 40,  126.4386,  0.10198019, 40,  69.906998,  0.15940595, 40,  203.6888,  0.12178218, 40,  20.113409,  0.1
 80,  13.507196,  0.11782178, 80,  23.010876,  0.1009901, 80,  22.193686,  0.12277228, 80,  63.712227,  0.11188119, 80,  31.707003,  0.12178218, 80,  69.179314,  0.098019801
 120,  9.8081055,  0.1, 120,  3.5439928,  0.17821783, 120,  5.5693302,  0.13366337, 120,  7.493432,  0.11584158, 120,  11.087521,  0.1, 120,  54.898956,  0.1
 160,  6.7359953,  0.1, 160,  4.3046288,  0.16336633, 160,  5.4482059,  0.10891089, 160,  6.4492278,  0.11881188, 160,  2.8871677,  0.12673268, 160,  11.650148,  0.085148513
 200,  4.1646276,  0.12376238, 200,  2.7167263,  0.17227723, 200,  7.0431094,  0.14059407, 200,  4.8853769,  0.1009901, 200,  8.3297482,  0.16831683, 200,  8.3578634,  0.099009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/5Epochs/mut30_5MR1bgr.csv <==
step, loss, accuracy
 40,  20.793642,  0.10198019
 80,  13.507196,  0.11782178
 120,  9.8081055,  0.1
 160,  6.7359953,  0.1
 200,  4.1646276,  0.12376238


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/5Epochs/mut30_5MR1brg.csv <==
step, loss, accuracy
 40,  77.678452,  0.089108914
 80,  23.010876,  0.1009901
 120,  3.5439928,  0.17821783
 160,  4.3046288,  0.16336633
 200,  2.7167263,  0.17227723


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/5Epochs/mut30_5MR1gbr.csv <==
step, loss, accuracy
 40,  126.4386,  0.10198019
 80,  22.193686,  0.12277228
 120,  5.5693302,  0.13366337
 160,  5.4482059,  0.10891089
 200,  7.0431094,  0.14059407


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/5Epochs/mut30_5MR1grb.csv <==
step, loss, accuracy
 40,  69.906998,  0.15940595
 80,  63.712227,  0.11188119
 120,  7.493432,  0.11584158
 160,  6.4492278,  0.11881188
 200,  4.8853769,  0.1009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/5Epochs/mut30_5MR1rbg.csv <==
step, loss, accuracy
 40,  203.6888,  0.12178218
 80,  31.707003,  0.12178218
 120,  11.087521,  0.1
 160,  2.8871677,  0.12673268
 200,  8.3297482,  0.16831683


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Testing/5Epochs/mut30_5MR1rgb.csv <==
step, loss, accuracy
 40,  20.113409,  0.1
 80,  69.179314,  0.098019801
 120,  54.898956,  0.1
 160,  11.650148,  0.085148513
 200,  8.3578634,  0.099009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Training/150Epochs/combinedData.csv <==
step_mut30_150MR1bgr, cross_entropy_mut30_150MR1bgr, loss_mut30_150MR1bgr, train_accuracy_mut30_150MR1bgr,step_mut30_150MR1brg, cross_entropy_mut30_150MR1brg, loss_mut30_150MR1brg, train_accuracy_mut30_150MR1brg,step_mut30_150MR1gbr, cross_entropy_mut30_150MR1gbr, loss_mut30_150MR1gbr, train_accuracy_mut30_150MR1gbr,step_mut30_150MR1grb, cross_entropy_mut30_150MR1grb, loss_mut30_150MR1grb, train_accuracy_mut30_150MR1grb,step_mut30_150MR1rbg, cross_entropy_mut30_150MR1rbg, loss_mut30_150MR1rbg, train_accuracy_mut30_150MR1rbg,step_mut30_150MR1rgb, cross_entropy_mut30_150MR1rgb, loss_mut30_150MR1rgb, train_accuracy_mut30_150MR1rgb
1,2.66586,2.66586,0.0703125,1,2.6708,2.6708,0.0703125,1,2.6737,2.6737,0.0703125,1,2.65779,2.65779,0.0703125,1,2.65421,2.65421,0.0703125,1,2.64588,2.64588,0.0703125
101,1.75835,1.75835,0.199219,101,1.70917,1.70917,0.199219,101,1.67893,1.67893,0.195313,101,1.74,1.74,0.199219,101,1.83489,1.83489,0.191406,101,1.73302,1.73302,0.203125
201,1.42061,1.42061,0.283854,201,1.28684,1.28684,0.299479,201,1.40628,1.40628,0.276042,201,1.31667,1.31667,0.302083,201,1.41126,1.41126,0.28125,201,1.42707,1.42707,0.291667
301,1.17158,1.17158,0.363281,301,1.25066,1.25066,0.371094,301,1.27634,1.27634,0.337891,301,1.25288,1.25288,0.363281,301,1.39947,1.39947,0.337891,301,1.24298,1.24298,0.359375
394,1.04625,1.04625,0.585938,394,0.955458,0.955458,0.632813,394,1.08916,1.08916,0.601563,394,0.920259,0.920259,0.609375,394,1.12519,1.12519,0.5625,394,1.00811,1.00811,0.648438
494,1.11163,1.11163,0.601563,494,1.0744,1.0744,0.613281,494,1.03165,1.03165,0.582031,494,1.11615,1.11615,0.589844,494,1.15969,1.15969,0.554688,494,1.16009,1.16009,0.640625
594,0.992961,0.992961,0.604167,594,0.95416,0.954161,0.630208,594,1.02614,1.02614,0.604167,594,0.958803,0.958803,0.596354,594,0.989896,0.989896,0.565104,594,1.03165,1.03165,0.640625
694,0.950724,0.950724,0.619141,694,1.0134,1.0134,0.636719,694,0.877695,0.877695,0.623047,694,0.915135,0.915135,0.625,694,0.963221,0.963221,0.595703,694,1.0305,1.0305,0.636719
787,0.648247,0.648247,0.789063,787,0.670727,0.670728,0.734375,787,0.664452,0.664452,0.75,787,0.659162,0.659162,0.789063,787,0.716206,0.716206,0.703125,787,0.600482,0.600483,0.804688
887,0.873509,0.873509,0.726563,887,0.827298,0.827298,0.707031,887,0.758223,0.758223,0.746094,887,0.798066,0.798066,0.738281,887,0.928273,0.928273,0.667969,887,0.832312,0.832312,0.753906
987,0.683317,0.683317,0.729167,987,0.746973,0.746973,0.721354,987,0.69945,0.69945,0.744792,987,0.665739,0.665739,0.744792,987,0.744409,0.744409,0.682292,987,0.665647,0.665647,0.747396
1087,0.664281,0.664282,0.746094,1087,0.756005,0.756005,0.728516,1087,0.64543,0.645431,0.761719,1087,0.628921,0.628921,0.761719,1087,0.657638,0.657638,0.701172,1087,0.771227,0.771227,0.751953
1180,0.38108,0.38108,0.890625,1180,0.4177,0.4177,0.851563,1180,0.348127,0.348127,0.890625,1180,0.456543,0.456543,0.828125,1180,0.518644,0.518644,0.8125,1180,0.42338,0.42338,0.851563
1280,0.625727,0.625727,0.8125,1280,0.611841,0.611842,0.792969,1280,0.604428,0.604428,0.84375,1280,0.506711,0.506711,0.808594,1280,0.687822,0.687822,0.765625,1280,0.612651,0.612651,0.816406
1380,0.51861,0.51861,0.802083,1380,0.514488,0.514488,0.799479,1380,0.372713,0.372714,0.846354,1380,0.480657,0.480658,0.807292,1380,0.558325,0.558325,0.773438,1380,0.53522,0.53522,0.815104
1480,0.474146,0.474146,0.814453,1480,0.518118,0.518118,0.794922,1480,0.407846,0.407846,0.855469,1480,0.386905,0.386905,0.816406,1480,0.426941,0.426941,0.798828,1480,0.401855,0.401856,0.830078
1573,0.262826,0.262826,0.90625,1573,0.293224,0.293224,0.90625,1573,0.282707,0.282707,0.898438,1573,0.351438,0.351438,0.898438,1573,0.386652,0.386652,0.867188,1573,0.259876,0.259877,0.929688
1673,0.432208,0.432208,0.867188,1673,0.44213,0.44213,0.863281,1673,0.455143,0.455143,0.890625,1673,0.484489,0.484489,0.863281,1673,0.45355,0.45355,0.847656,1673,0.498563,0.498563,0.867188
1773,0.434768,0.434768,0.859375,1773,0.336535,0.336535,0.861979,1773,0.280314,0.280314,0.903646,1773,0.350879,0.350879,0.872396,1773,0.314982,0.314982,0.854167,1773,0.28588,0.285881,0.882813
1873,0.298449,0.298449,0.865234,1873,0.380207,0.380208,0.871094,1873,0.286336,0.286336,0.896484,1873,0.368246,0.368246,0.873047,1873,0.314333,0.314333,0.861328,1873,0.331561,0.331561,0.882813
1966,0.210391,0.210391,0.921875,1966,0.35175,0.351751,0.867188,1966,0.215384,0.215384,0.9375,1966,0.166285,0.166285,0.953125,1966,0.242491,0.242491,0.921875,1966,0.229745,0.229746,0.921875
2066,0.308742,0.308742,0.910156,2066,0.326327,0.326327,0.878906,2066,0.42752,0.42752,0.898438,2066,0.403629,0.403629,0.917969,2066,0.434999,0.434999,0.882813,2066,0.382081,0.382081,0.886719
2166,0.292104,0.292104,0.911458,2166,0.184852,0.184852,0.898438,2166,0.225454,0.225454,0.903646,2166,0.20285,0.20285,0.927083,2166,0.247194,0.247194,0.890625,2166,0.357379,0.357379,0.888021
2266,0.303753,0.303753,0.902344,2266,0.245498,0.245498,0.910156,2266,0.116192,0.116192,0.921875,2266,0.131144,0.131144,0.9375,2266,0.213209,0.213209,0.904297,2266,0.215557,0.215557,0.894531
2359,0.103976,0.103976,0.976563,2359,0.0948078,0.0948079,0.984375,2359,0.142272,0.142273,0.9375,2359,0.139814,0.139814,0.945313,2359,0.132365,0.132365,0.945313,2359,0.154244,0.154244,0.945313
2459,0.201393,0.201393,0.964844,2459,0.181343,0.181343,0.960938,2459,0.181384,0.181384,0.933594,2459,0.211272,0.211273,0.941406,2459,0.301387,0.301387,0.914063,2459,0.262642,0.262642,0.917969
2559,0.182939,0.182939,0.955729,2559,0.116778,0.116778,0.963542,2559,0.131688,0.131688,0.940104,2559,0.15824,0.15824,0.9375,2559,0.0865907,0.0865908,0.934896,2559,0.217416,0.217416,0.919271
2659,0.154637,0.154637,0.955078,2659,0.20409,0.20409,0.953125,2659,0.148611,0.148611,0.943359,2659,0.120351,0.120351,0.943359,2659,0.150702,0.150702,0.943359,2659,0.127339,0.127339,0.927734
2752,0.125658,0.125659,0.96875,2752,0.120812,0.120812,0.960938,2752,0.25768,0.257681,0.929688,2752,0.114797,0.114798,0.96875,2752,0.115598,0.115598,0.960938,2752,0.181948,0.181948,0.945313
2852,0.240032,0.240032,0.921875,2852,0.0985266,0.0985267,0.960938,2852,0.215165,0.215165,0.925781,2852,0.140165,0.140165,0.960938,2852,0.166653,0.166653,0.949219,2852,0.226136,0.226136,0.9375
2952,0.107064,0.107064,0.934896,2952,0.0835008,0.0835009,0.958333,2952,0.176435,0.176435,0.932292,2952,0.0961123,0.0961124,0.958333,2952,0.0844973,0.0844974,0.953125,2952,0.118381,0.118381,0.942708
3052,0.160757,0.160757,0.941406,3052,0.201607,0.201607,0.947266,3052,0.14675,0.14675,0.939453,3052,0.0938029,0.093803,0.960938,3052,0.132223,0.132223,0.951172,3052,0.0890282,0.0890282,0.951172
3145,0.0831829,0.0831829,0.96875,3145,0.054873,0.054873,0.976563,3145,0.0741796,0.0741796,0.984375,3145,0.0931683,0.0931684,0.976563,3145,0.110178,0.110178,0.953125,3145,0.113599,0.113599,0.960938
3245,0.119447,0.119447,0.960938,3245,0.0782036,0.0782037,0.96875,3245,0.145068,0.145068,0.976563,3245,0.108232,0.108232,0.964844,3245,0.141251,0.141251,0.957031,3245,0.110254,0.110254,0.964844
3345,0.0869255,0.0869256,0.963542,3345,0.0782735,0.0782736,0.971354,3345,0.0883771,0.0883772,0.971354,3345,0.116655,0.116655,0.960938,3345,0.0587733,0.0587733,0.963542,3345,0.0981244,0.0981244,0.963542
3445,0.111147,0.111147,0.960938,3445,0.16632,0.16632,0.96875,3445,0.0672543,0.0672544,0.972656,3445,0.094281,0.0942811,0.962891,3445,0.0940265,0.0940265,0.964844,3445,0.148499,0.148499,0.955078
3538,0.0660691,0.0660691,0.984375,3538,0.195587,0.195587,0.953125,3538,0.0227238,0.0227239,1.0,3538,0.0487708,0.0487709,0.976563,3538,0.0620364,0.0620364,0.96875,3538,0.169852,0.169852,0.9375
3638,0.141552,0.141552,0.96875,3638,0.077115,0.0771151,0.957031,3638,0.0549638,0.0549638,0.992188,3638,0.0670865,0.0670866,0.972656,3638,0.148787,0.148787,0.949219,3638,0.151215,0.151215,0.933594
3738,0.0830745,0.0830746,0.973958,3738,0.0770953,0.0770954,0.963542,3738,0.0840138,0.0840138,0.986979,3738,0.0324251,0.0324252,0.979167,3738,0.0621297,0.0621298,0.963542,3738,0.0776919,0.0776919,0.947917
3838,0.0822245,0.0822246,0.974609,3838,0.0770378,0.0770378,0.962891,3838,0.143653,0.143653,0.980469,3838,0.0617802,0.0617802,0.976563,3838,0.0670135,0.0670136,0.962891,3838,0.0909587,0.0909588,0.957031
3931,0.0578241,0.0578242,0.976563,3931,0.0362692,0.0362693,0.984375,3931,0.0285356,0.0285356,0.992188,3931,0.1067,0.1067,0.960938,3931,0.0394628,0.0394629,0.984375,3931,0.0326597,0.0326598,0.992188
4031,0.0328443,0.0328444,0.984375,4031,0.0411298,0.0411299,0.988281,4031,0.0367879,0.0367879,0.992188,4031,0.00757911,0.00757917,0.980469,4031,0.0231916,0.0231917,0.988281,4031,0.0159934,0.0159935,0.992188
4131,0.00724955,0.00724961,0.989583,4131,0.0348001,0.0348002,0.986979,4131,0.00819282,0.00819288,0.994792,4131,0.00416537,0.00416544,0.986979,4131,0.0105922,0.0105923,0.992188,4131,0.0164972,0.0164972,0.992188
4231,0.00836732,0.00836738,0.992188,4231,0.0220451,0.0220451,0.986328,4231,0.00708997,0.00709004,0.996094,4231,0.00412698,0.00412704,0.990234,4231,0.0169841,0.0169842,0.992188,4231,0.00805063,0.00805069,0.994141
4324,0.0160446,0.0160447,0.992188,4324,0.00775381,0.00775388,1.0,4324,0.00636702,0.00636709,1.0,4324,0.00353727,0.00353733,1.0,4324,0.00304893,0.00304899,1.0,4324,0.00899596,0.00899602,1.0
4424,0.0138753,0.0138753,0.992188,4424,0.030532,0.030532,0.996094,4424,0.023597,0.0235971,0.996094,4424,0.00482046,0.00482052,1.0,4424,0.00769512,0.00769519,1.0,4424,0.00589861,0.00589867,1.0
4524,0.00305669,0.00305675,0.994792,4524,0.0107678,0.0107679,0.997396,4524,0.00274776,0.00274783,0.997396,4524,0.00174687,0.00174694,1.0,4524,0.00534965,0.00534971,1.0,4524,0.00698656,0.00698663,1.0
4624,0.00336912,0.00336918,0.996094,4624,0.0114896,0.0114897,0.998047,4624,0.002397,0.00239706,0.998047,4624,0.0031039,0.00310396,1.0,4624,0.00698713,0.00698719,1.0,4624,0.00384664,0.0038467,1.0
4717,0.00480874,0.0048088,1.0,4717,0.00409246,0.00409252,1.0,4717,0.00276974,0.00276981,1.0,4717,0.00244671,0.00244677,1.0,4717,0.00234526,0.00234533,1.0,4717,0.00372555,0.00372562,1.0
4817,0.00894886,0.00894892,1.0,4817,0.0177243,0.0177244,0.996094,4817,0.0135361,0.0135362,0.996094,4817,0.00380126,0.00380133,1.0,4817,0.00515674,0.0051568,1.0,4817,0.00335647,0.00335653,1.0
4917,0.00207455,0.00207461,1.0,4917,0.00535997,0.00536003,0.997396,4917,0.00195885,0.00195891,0.997396,4917,0.00130533,0.00130539,1.0,4917,0.00411298,0.00411305,1.0,4917,0.0047504,0.00475046,1.0
5017,0.00225575,0.00225582,1.0,5017,0.00791289,0.00791295,0.998047,5017,0.00160138,0.00160145,0.998047,5017,0.00234321,0.00234327,1.0,5017,0.00425858,0.00425865,1.0,5017,0.00293699,0.00293705,1.0
5110,0.00317725,0.00317731,1.0,5110,0.00291072,0.00291079,1.0,5110,0.00209493,0.002095,1.0,5110,0.00195081,0.00195087,1.0,5110,0.00184326,0.00184333,1.0,5110,0.00280507,0.00280514,1.0
5210,0.00650621,0.00650627,1.0,5210,0.00915081,0.00915087,1.0,5210,0.00785391,0.00785397,1.0,5210,0.0031231,0.00312317,1.0,5210,0.00401809,0.00401815,1.0,5210,0.00250861,0.00250867,1.0
5310,0.00163624,0.0016363,1.0,5310,0.00378755,0.00378762,1.0,5310,0.00155557,0.00155563,1.0,5310,0.0011091,0.00110916,1.0,5310,0.00335064,0.0033507,1.0,5310,0.00366354,0.0036636,1.0
5410,0.00174627,0.00174634,1.0,5410,0.00584042,0.00584048,1.0,5410,0.00123188,0.00123194,1.0,5410,0.00190831,0.00190838,1.0,5410,0.00312477,0.00312484,1.0,5410,0.00244213,0.00244219,1.0
5503,0.00250172,0.00250178,1.0,5503,0.00229061,0.00229068,1.0,5503,0.00172232,0.00172238,1.0,5503,0.00163574,0.00163581,1.0,5503,0.00153461,0.00153467,1.0,5503,0.00233834,0.00233841,1.0
5603,0.00497997,0.00498003,1.0,5603,0.00544606,0.00544612,1.0,5603,0.00523552,0.00523558,1.0,5603,0.00263629,0.00263635,1.0,5603,0.00335498,0.00335504,1.0,5603,0.0020119,0.00201196,1.0
5703,0.00136143,0.00136149,1.0,5703,0.00300003,0.00300009,1.0,5703,0.00130497,0.00130503,1.0,5703,0.000977972,0.000978036,1.0,5703,0.00282996,0.00283002,1.0,5703,0.0030123,0.00301236,1.0
5803,0.00142845,0.00142851,1.0,5803,0.00456989,0.00456995,1.0,5803,0.00101751,0.00101758,1.0,5803,0.00161861,0.00161868,1.0,5803,0.00245654,0.00245661,1.0,5803,0.00210135,0.00210141,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Training/150Epochs/mut30_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.66586,0.0703125
101,1.75835,1.75835,0.199219
201,1.42061,1.42061,0.283854
301,1.17158,1.17158,0.363281
394,1.04625,1.04625,0.585938
494,1.11163,1.11163,0.601563
594,0.992961,0.992961,0.604167
694,0.950724,0.950724,0.619141
787,0.648247,0.648247,0.789063
887,0.873509,0.873509,0.726563
987,0.683317,0.683317,0.729167
1087,0.664281,0.664282,0.746094
1180,0.38108,0.38108,0.890625
1280,0.625727,0.625727,0.8125
1380,0.51861,0.51861,0.802083
1480,0.474146,0.474146,0.814453
1573,0.262826,0.262826,0.90625
1673,0.432208,0.432208,0.867188
1773,0.434768,0.434768,0.859375
1873,0.298449,0.298449,0.865234
1966,0.210391,0.210391,0.921875
2066,0.308742,0.308742,0.910156
2166,0.292104,0.292104,0.911458
2266,0.303753,0.303753,0.902344
2359,0.103976,0.103976,0.976563
2459,0.201393,0.201393,0.964844
2559,0.182939,0.182939,0.955729
2659,0.154637,0.154637,0.955078
2752,0.125658,0.125659,0.96875
2852,0.240032,0.240032,0.921875
2952,0.107064,0.107064,0.934896
3052,0.160757,0.160757,0.941406
3145,0.0831829,0.0831829,0.96875
3245,0.119447,0.119447,0.960938
3345,0.0869255,0.0869256,0.963542
3445,0.111147,0.111147,0.960938
3538,0.0660691,0.0660691,0.984375
3638,0.141552,0.141552,0.96875
3738,0.0830745,0.0830746,0.973958
3838,0.0822245,0.0822246,0.974609
3931,0.0578241,0.0578242,0.976563
4031,0.0328443,0.0328444,0.984375
4131,0.00724955,0.00724961,0.989583
4231,0.00836732,0.00836738,0.992188
4324,0.0160446,0.0160447,0.992188
4424,0.0138753,0.0138753,0.992188
4524,0.00305669,0.00305675,0.994792
4624,0.00336912,0.00336918,0.996094
4717,0.00480874,0.0048088,1.0
4817,0.00894886,0.00894892,1.0
4917,0.00207455,0.00207461,1.0
5017,0.00225575,0.00225582,1.0
5110,0.00317725,0.00317731,1.0
5210,0.00650621,0.00650627,1.0
5310,0.00163624,0.0016363,1.0
5410,0.00174627,0.00174634,1.0
5503,0.00250172,0.00250178,1.0
5603,0.00497997,0.00498003,1.0
5703,0.00136143,0.00136149,1.0
5803,0.00142845,0.00142851,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Training/150Epochs/mut30_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.6708,0.0703125
101,1.70917,1.70917,0.199219
201,1.28684,1.28684,0.299479
301,1.25066,1.25066,0.371094
394,0.955458,0.955458,0.632813
494,1.0744,1.0744,0.613281
594,0.95416,0.954161,0.630208
694,1.0134,1.0134,0.636719
787,0.670727,0.670728,0.734375
887,0.827298,0.827298,0.707031
987,0.746973,0.746973,0.721354
1087,0.756005,0.756005,0.728516
1180,0.4177,0.4177,0.851563
1280,0.611841,0.611842,0.792969
1380,0.514488,0.514488,0.799479
1480,0.518118,0.518118,0.794922
1573,0.293224,0.293224,0.90625
1673,0.44213,0.44213,0.863281
1773,0.336535,0.336535,0.861979
1873,0.380207,0.380208,0.871094
1966,0.35175,0.351751,0.867188
2066,0.326327,0.326327,0.878906
2166,0.184852,0.184852,0.898438
2266,0.245498,0.245498,0.910156
2359,0.0948078,0.0948079,0.984375
2459,0.181343,0.181343,0.960938
2559,0.116778,0.116778,0.963542
2659,0.20409,0.20409,0.953125
2752,0.120812,0.120812,0.960938
2852,0.0985266,0.0985267,0.960938
2952,0.0835008,0.0835009,0.958333
3052,0.201607,0.201607,0.947266
3145,0.054873,0.054873,0.976563
3245,0.0782036,0.0782037,0.96875
3345,0.0782735,0.0782736,0.971354
3445,0.16632,0.16632,0.96875
3538,0.195587,0.195587,0.953125
3638,0.077115,0.0771151,0.957031
3738,0.0770953,0.0770954,0.963542
3838,0.0770378,0.0770378,0.962891
3931,0.0362692,0.0362693,0.984375
4031,0.0411298,0.0411299,0.988281
4131,0.0348001,0.0348002,0.986979
4231,0.0220451,0.0220451,0.986328
4324,0.00775381,0.00775388,1.0
4424,0.030532,0.030532,0.996094
4524,0.0107678,0.0107679,0.997396
4624,0.0114896,0.0114897,0.998047
4717,0.00409246,0.00409252,1.0
4817,0.0177243,0.0177244,0.996094
4917,0.00535997,0.00536003,0.997396
5017,0.00791289,0.00791295,0.998047
5110,0.00291072,0.00291079,1.0
5210,0.00915081,0.00915087,1.0
5310,0.00378755,0.00378762,1.0
5410,0.00584042,0.00584048,1.0
5503,0.00229061,0.00229068,1.0
5603,0.00544606,0.00544612,1.0
5703,0.00300003,0.00300009,1.0
5803,0.00456989,0.00456995,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Training/150Epochs/mut30_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.6737,0.0703125
101,1.67893,1.67893,0.195313
201,1.40628,1.40628,0.276042
301,1.27634,1.27634,0.337891
394,1.08916,1.08916,0.601563
494,1.03165,1.03165,0.582031
594,1.02614,1.02614,0.604167
694,0.877695,0.877695,0.623047
787,0.664452,0.664452,0.75
887,0.758223,0.758223,0.746094
987,0.69945,0.69945,0.744792
1087,0.64543,0.645431,0.761719
1180,0.348127,0.348127,0.890625
1280,0.604428,0.604428,0.84375
1380,0.372713,0.372714,0.846354
1480,0.407846,0.407846,0.855469
1573,0.282707,0.282707,0.898438
1673,0.455143,0.455143,0.890625
1773,0.280314,0.280314,0.903646
1873,0.286336,0.286336,0.896484
1966,0.215384,0.215384,0.9375
2066,0.42752,0.42752,0.898438
2166,0.225454,0.225454,0.903646
2266,0.116192,0.116192,0.921875
2359,0.142272,0.142273,0.9375
2459,0.181384,0.181384,0.933594
2559,0.131688,0.131688,0.940104
2659,0.148611,0.148611,0.943359
2752,0.25768,0.257681,0.929688
2852,0.215165,0.215165,0.925781
2952,0.176435,0.176435,0.932292
3052,0.14675,0.14675,0.939453
3145,0.0741796,0.0741796,0.984375
3245,0.145068,0.145068,0.976563
3345,0.0883771,0.0883772,0.971354
3445,0.0672543,0.0672544,0.972656
3538,0.0227238,0.0227239,1.0
3638,0.0549638,0.0549638,0.992188
3738,0.0840138,0.0840138,0.986979
3838,0.143653,0.143653,0.980469
3931,0.0285356,0.0285356,0.992188
4031,0.0367879,0.0367879,0.992188
4131,0.00819282,0.00819288,0.994792
4231,0.00708997,0.00709004,0.996094
4324,0.00636702,0.00636709,1.0
4424,0.023597,0.0235971,0.996094
4524,0.00274776,0.00274783,0.997396
4624,0.002397,0.00239706,0.998047
4717,0.00276974,0.00276981,1.0
4817,0.0135361,0.0135362,0.996094
4917,0.00195885,0.00195891,0.997396
5017,0.00160138,0.00160145,0.998047
5110,0.00209493,0.002095,1.0
5210,0.00785391,0.00785397,1.0
5310,0.00155557,0.00155563,1.0
5410,0.00123188,0.00123194,1.0
5503,0.00172232,0.00172238,1.0
5603,0.00523552,0.00523558,1.0
5703,0.00130497,0.00130503,1.0
5803,0.00101751,0.00101758,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Training/150Epochs/mut30_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.65779,0.0703125
101,1.74,1.74,0.199219
201,1.31667,1.31667,0.302083
301,1.25288,1.25288,0.363281
394,0.920259,0.920259,0.609375
494,1.11615,1.11615,0.589844
594,0.958803,0.958803,0.596354
694,0.915135,0.915135,0.625
787,0.659162,0.659162,0.789063
887,0.798066,0.798066,0.738281
987,0.665739,0.665739,0.744792
1087,0.628921,0.628921,0.761719
1180,0.456543,0.456543,0.828125
1280,0.506711,0.506711,0.808594
1380,0.480657,0.480658,0.807292
1480,0.386905,0.386905,0.816406
1573,0.351438,0.351438,0.898438
1673,0.484489,0.484489,0.863281
1773,0.350879,0.350879,0.872396
1873,0.368246,0.368246,0.873047
1966,0.166285,0.166285,0.953125
2066,0.403629,0.403629,0.917969
2166,0.20285,0.20285,0.927083
2266,0.131144,0.131144,0.9375
2359,0.139814,0.139814,0.945313
2459,0.211272,0.211273,0.941406
2559,0.15824,0.15824,0.9375
2659,0.120351,0.120351,0.943359
2752,0.114797,0.114798,0.96875
2852,0.140165,0.140165,0.960938
2952,0.0961123,0.0961124,0.958333
3052,0.0938029,0.093803,0.960938
3145,0.0931683,0.0931684,0.976563
3245,0.108232,0.108232,0.964844
3345,0.116655,0.116655,0.960938
3445,0.094281,0.0942811,0.962891
3538,0.0487708,0.0487709,0.976563
3638,0.0670865,0.0670866,0.972656
3738,0.0324251,0.0324252,0.979167
3838,0.0617802,0.0617802,0.976563
3931,0.1067,0.1067,0.960938
4031,0.00757911,0.00757917,0.980469
4131,0.00416537,0.00416544,0.986979
4231,0.00412698,0.00412704,0.990234
4324,0.00353727,0.00353733,1.0
4424,0.00482046,0.00482052,1.0
4524,0.00174687,0.00174694,1.0
4624,0.0031039,0.00310396,1.0
4717,0.00244671,0.00244677,1.0
4817,0.00380126,0.00380133,1.0
4917,0.00130533,0.00130539,1.0
5017,0.00234321,0.00234327,1.0
5110,0.00195081,0.00195087,1.0
5210,0.0031231,0.00312317,1.0
5310,0.0011091,0.00110916,1.0
5410,0.00190831,0.00190838,1.0
5503,0.00163574,0.00163581,1.0
5603,0.00263629,0.00263635,1.0
5703,0.000977972,0.000978036,1.0
5803,0.00161861,0.00161868,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Training/150Epochs/mut30_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.65421,0.0703125
101,1.83489,1.83489,0.191406
201,1.41126,1.41126,0.28125
301,1.39947,1.39947,0.337891
394,1.12519,1.12519,0.5625
494,1.15969,1.15969,0.554688
594,0.989896,0.989896,0.565104
694,0.963221,0.963221,0.595703
787,0.716206,0.716206,0.703125
887,0.928273,0.928273,0.667969
987,0.744409,0.744409,0.682292
1087,0.657638,0.657638,0.701172
1180,0.518644,0.518644,0.8125
1280,0.687822,0.687822,0.765625
1380,0.558325,0.558325,0.773438
1480,0.426941,0.426941,0.798828
1573,0.386652,0.386652,0.867188
1673,0.45355,0.45355,0.847656
1773,0.314982,0.314982,0.854167
1873,0.314333,0.314333,0.861328
1966,0.242491,0.242491,0.921875
2066,0.434999,0.434999,0.882813
2166,0.247194,0.247194,0.890625
2266,0.213209,0.213209,0.904297
2359,0.132365,0.132365,0.945313
2459,0.301387,0.301387,0.914063
2559,0.0865907,0.0865908,0.934896
2659,0.150702,0.150702,0.943359
2752,0.115598,0.115598,0.960938
2852,0.166653,0.166653,0.949219
2952,0.0844973,0.0844974,0.953125
3052,0.132223,0.132223,0.951172
3145,0.110178,0.110178,0.953125
3245,0.141251,0.141251,0.957031
3345,0.0587733,0.0587733,0.963542
3445,0.0940265,0.0940265,0.964844
3538,0.0620364,0.0620364,0.96875
3638,0.148787,0.148787,0.949219
3738,0.0621297,0.0621298,0.963542
3838,0.0670135,0.0670136,0.962891
3931,0.0394628,0.0394629,0.984375
4031,0.0231916,0.0231917,0.988281
4131,0.0105922,0.0105923,0.992188
4231,0.0169841,0.0169842,0.992188
4324,0.00304893,0.00304899,1.0
4424,0.00769512,0.00769519,1.0
4524,0.00534965,0.00534971,1.0
4624,0.00698713,0.00698719,1.0
4717,0.00234526,0.00234533,1.0
4817,0.00515674,0.0051568,1.0
4917,0.00411298,0.00411305,1.0
5017,0.00425858,0.00425865,1.0
5110,0.00184326,0.00184333,1.0
5210,0.00401809,0.00401815,1.0
5310,0.00335064,0.0033507,1.0
5410,0.00312477,0.00312484,1.0
5503,0.00153461,0.00153467,1.0
5603,0.00335498,0.00335504,1.0
5703,0.00282996,0.00283002,1.0
5803,0.00245654,0.00245661,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c30/Training/150Epochs/mut30_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.64588,0.0703125
101,1.73302,1.73302,0.203125
201,1.42707,1.42707,0.291667
301,1.24298,1.24298,0.359375
394,1.00811,1.00811,0.648438
494,1.16009,1.16009,0.640625
594,1.03165,1.03165,0.640625
694,1.0305,1.0305,0.636719
787,0.600482,0.600483,0.804688
887,0.832312,0.832312,0.753906
987,0.665647,0.665647,0.747396
1087,0.771227,0.771227,0.751953
1180,0.42338,0.42338,0.851563
1280,0.612651,0.612651,0.816406
1380,0.53522,0.53522,0.815104
1480,0.401855,0.401856,0.830078
1573,0.259876,0.259877,0.929688
1673,0.498563,0.498563,0.867188
1773,0.28588,0.285881,0.882813
1873,0.331561,0.331561,0.882813
1966,0.229745,0.229746,0.921875
2066,0.382081,0.382081,0.886719
2166,0.357379,0.357379,0.888021
2266,0.215557,0.215557,0.894531
2359,0.154244,0.154244,0.945313
2459,0.262642,0.262642,0.917969
2559,0.217416,0.217416,0.919271
2659,0.127339,0.127339,0.927734
2752,0.181948,0.181948,0.945313
2852,0.226136,0.226136,0.9375
2952,0.118381,0.118381,0.942708
3052,0.0890282,0.0890282,0.951172
3145,0.113599,0.113599,0.960938
3245,0.110254,0.110254,0.964844
3345,0.0981244,0.0981244,0.963542
3445,0.148499,0.148499,0.955078
3538,0.169852,0.169852,0.9375
3638,0.151215,0.151215,0.933594
3738,0.0776919,0.0776919,0.947917
3838,0.0909587,0.0909588,0.957031
3931,0.0326597,0.0326598,0.992188
4031,0.0159934,0.0159935,0.992188
4131,0.0164972,0.0164972,0.992188
4231,0.00805063,0.00805069,0.994141
4324,0.00899596,0.00899602,1.0
4424,0.00589861,0.00589867,1.0
4524,0.00698656,0.00698663,1.0
4624,0.00384664,0.0038467,1.0
4717,0.00372555,0.00372562,1.0
4817,0.00335647,0.00335653,1.0
4917,0.0047504,0.00475046,1.0
5017,0.00293699,0.00293705,1.0
5110,0.00280507,0.00280514,1.0
5210,0.00250861,0.00250867,1.0
5310,0.00366354,0.0036636,1.0
5410,0.00244213,0.00244219,1.0
5503,0.00233834,0.00233841,1.0
5603,0.0020119,0.00201196,1.0
5703,0.0030123,0.00301236,1.0
5803,0.00210135,0.00210141,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/150Epochs/combinedData.csv <==
#step_mut31_150MR1bgr, loss_mut31_150MR1bgr, accuracy_mut31_150MR1bgr,step_mut31_150MR1brg, loss_mut31_150MR1brg, accuracy_mut31_150MR1brg,step_mut31_150MR1gbr, loss_mut31_150MR1gbr, accuracy_mut31_150MR1gbr,step_mut31_150MR1grb, loss_mut31_150MR1grb, accuracy_mut31_150MR1grb,step_mut31_150MR1rbg, loss_mut31_150MR1rbg, accuracy_mut31_150MR1rbg,step_mut31_150MR1rgb, loss_mut31_150MR1rgb, accuracy_mut31_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  5.5999146,  0.1940594, 393,  5.4287114,  0.3059406, 393,  11.253656,  0.14950494, 393,  5.3816605,  0.15346535, 393,  7.0677409,  0.15049505, 393,  6.8907638,  0.23267327
 786,  18.125322,  0.11485148, 786,  11.365454,  0.17524752, 786,  5.203598,  0.29504952, 786,  4.913187,  0.30792078, 786,  5.3412809,  0.23564357, 786,  11.250773,  0.21386139
 1179,  4.7907915,  0.35148516, 1179,  3.7784107,  0.37425742, 1179,  3.2347481,  0.37623763, 1179,  3.489903,  0.39009902, 1179,  3.1911087,  0.36930692, 1179,  5.2630754,  0.2930693
 1572,  2.7056732,  0.49009901, 1572,  2.9037087,  0.49306932, 1572,  2.8103294,  0.45742574, 1572,  3.0768397,  0.47623762, 1572,  3.0031435,  0.50495052, 1572,  5.0621781,  0.40594059
 1965,  3.1704516,  0.5, 1965,  3.6446085,  0.47722772, 1965,  4.0812817,  0.43465346, 1965,  3.2265751,  0.46633664, 1965,  2.9387279,  0.53762376, 1965,  3.4699197,  0.49009901
 2358,  3.5553935,  0.50693071, 2358,  4.0121136,  0.45049506, 2358,  2.3254642,  0.58811879, 2358,  3.9481959,  0.46732673, 2358,  2.9292111,  0.55346537, 2358,  2.9210033,  0.54158413
 2751,  3.4169312,  0.50990099, 2751,  3.1636262,  0.56930691, 2751,  2.4227607,  0.56831682, 2751,  2.8180063,  0.58118814, 2751,  2.9423416,  0.56831682, 2751,  2.6383398,  0.60198021
 3144,  2.4849634,  0.59207922, 3144,  2.5811744,  0.59702969, 3144,  2.1562679,  0.64158416, 3144,  4.024992,  0.56336635, 3144,  3.3047006,  0.5871287, 3144,  2.1186743,  0.66039604
 3537,  3.8973706,  0.51188117, 3537,  2.6455183,  0.63861388, 3537,  3.0928948,  0.57128716, 3537,  3.2376878,  0.60891092, 3537,  2.9166899,  0.61485147, 3537,  3.2531462,  0.6108911
 3930,  4.0497656,  0.57326734, 3930,  2.5138645,  0.67920792, 3930,  2.5388012,  0.64653468, 3930,  3.8685901,  0.54554456, 3930,  2.5817041,  0.6732673, 3930,  2.393508,  0.65346533
 4323,  1.6918159,  0.7227723, 4323,  1.4959615,  0.73861384, 4323,  1.5260186,  0.75049508, 4323,  1.636784,  0.71980196, 4323,  1.5289662,  0.74653465, 4323,  1.5742019,  0.74950492
 4716,  1.5958723,  0.73267329, 4716,  1.5038444,  0.74455446, 4716,  1.4286051,  0.76138616, 4716,  1.5444746,  0.72376239, 4716,  1.5013945,  0.74950492, 4716,  1.545246,  0.74950492
 5109,  1.6038265,  0.73168319, 5109,  1.5260651,  0.74752474, 5109,  1.4335046,  0.76237625, 5109,  1.558542,  0.72574258, 5109,  1.5128893,  0.74752474, 5109,  1.5612323,  0.75049508
 5502,  1.6245559,  0.73069304, 5502,  1.5485241,  0.74455446, 5502,  1.4483072,  0.75841582, 5502,  1.5839452,  0.72772276, 5502,  1.5308509,  0.74554455, 5502,  1.5817046,  0.75148517
 5895,  1.6470048,  0.73564357, 5895,  1.5679353,  0.74554455, 5895,  1.4641463,  0.75742573, 5895,  1.6066818,  0.72772276, 5895,  1.5477291,  0.74455446, 5895,  1.6007911,  0.74950492


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/150Epochs/mut31_150MR1bgr.csv <==
step, loss, accuracy
 393,  5.5999146,  0.1940594
 786,  18.125322,  0.11485148
 1179,  4.7907915,  0.35148516
 1572,  2.7056732,  0.49009901
 1965,  3.1704516,  0.5
 2358,  3.5553935,  0.50693071
 2751,  3.4169312,  0.50990099
 3144,  2.4849634,  0.59207922
 3537,  3.8973706,  0.51188117
 3930,  4.0497656,  0.57326734
 4323,  1.6918159,  0.7227723
 4716,  1.5958723,  0.73267329
 5109,  1.6038265,  0.73168319
 5502,  1.6245559,  0.73069304
 5895,  1.6470048,  0.73564357


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/150Epochs/mut31_150MR1brg.csv <==
step, loss, accuracy
 393,  5.4287114,  0.3059406
 786,  11.365454,  0.17524752
 1179,  3.7784107,  0.37425742
 1572,  2.9037087,  0.49306932
 1965,  3.6446085,  0.47722772
 2358,  4.0121136,  0.45049506
 2751,  3.1636262,  0.56930691
 3144,  2.5811744,  0.59702969
 3537,  2.6455183,  0.63861388
 3930,  2.5138645,  0.67920792
 4323,  1.4959615,  0.73861384
 4716,  1.5038444,  0.74455446
 5109,  1.5260651,  0.74752474
 5502,  1.5485241,  0.74455446
 5895,  1.5679353,  0.74554455


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/150Epochs/mut31_150MR1gbr.csv <==
step, loss, accuracy
 393,  11.253656,  0.14950494
 786,  5.203598,  0.29504952
 1179,  3.2347481,  0.37623763
 1572,  2.8103294,  0.45742574
 1965,  4.0812817,  0.43465346
 2358,  2.3254642,  0.58811879
 2751,  2.4227607,  0.56831682
 3144,  2.1562679,  0.64158416
 3537,  3.0928948,  0.57128716
 3930,  2.5388012,  0.64653468
 4323,  1.5260186,  0.75049508
 4716,  1.4286051,  0.76138616
 5109,  1.4335046,  0.76237625
 5502,  1.4483072,  0.75841582
 5895,  1.4641463,  0.75742573


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/150Epochs/mut31_150MR1grb.csv <==
step, loss, accuracy
 393,  5.3816605,  0.15346535
 786,  4.913187,  0.30792078
 1179,  3.489903,  0.39009902
 1572,  3.0768397,  0.47623762
 1965,  3.2265751,  0.46633664
 2358,  3.9481959,  0.46732673
 2751,  2.8180063,  0.58118814
 3144,  4.024992,  0.56336635
 3537,  3.2376878,  0.60891092
 3930,  3.8685901,  0.54554456
 4323,  1.636784,  0.71980196
 4716,  1.5444746,  0.72376239
 5109,  1.558542,  0.72574258
 5502,  1.5839452,  0.72772276
 5895,  1.6066818,  0.72772276


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/150Epochs/mut31_150MR1rbg.csv <==
step, loss, accuracy
 393,  7.0677409,  0.15049505
 786,  5.3412809,  0.23564357
 1179,  3.1911087,  0.36930692
 1572,  3.0031435,  0.50495052
 1965,  2.9387279,  0.53762376
 2358,  2.9292111,  0.55346537
 2751,  2.9423416,  0.56831682
 3144,  3.3047006,  0.5871287
 3537,  2.9166899,  0.61485147
 3930,  2.5817041,  0.6732673
 4323,  1.5289662,  0.74653465
 4716,  1.5013945,  0.74950492
 5109,  1.5128893,  0.74752474
 5502,  1.5308509,  0.74554455
 5895,  1.5477291,  0.74455446


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/150Epochs/mut31_150MR1rgb.csv <==
step, loss, accuracy
 393,  6.8907638,  0.23267327
 786,  11.250773,  0.21386139
 1179,  5.2630754,  0.2930693
 1572,  5.0621781,  0.40594059
 1965,  3.4699197,  0.49009901
 2358,  2.9210033,  0.54158413
 2751,  2.6383398,  0.60198021
 3144,  2.1186743,  0.66039604
 3537,  3.2531462,  0.6108911
 3930,  2.393508,  0.65346533
 4323,  1.5742019,  0.74950492
 4716,  1.545246,  0.74950492
 5109,  1.5612323,  0.75049508
 5502,  1.5817046,  0.75148517
 5895,  1.6007911,  0.74950492


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/5Epochs/combinedData.csv <==
step_mut31_5MR1bgr, loss_mut31_5MR1bgr, accuracy_mut31_5MR1bgr,step_mut31_5MR1brg, loss_mut31_5MR1brg, accuracy_mut31_5MR1brg,step_mut31_5MR1gbr, loss_mut31_5MR1gbr, accuracy_mut31_5MR1gbr,step_mut31_5MR1grb, loss_mut31_5MR1grb, accuracy_mut31_5MR1grb,step_mut31_5MR1rbg, loss_mut31_5MR1rbg, accuracy_mut31_5MR1rbg,step_mut31_5MR1rgb, loss_mut31_5MR1rgb, accuracy_mut31_5MR1rgb
 40,  12.982811,  0.14851485, 40,  46.561142,  0.099009901, 40,  53.511494,  0.12178218, 40,  46.028358,  0.12871288, 40,  53.054489,  0.13168317, 40,  16.236637,  0.14752476
 80,  16.779467,  0.12475248, 80,  5.0329576,  0.11881188, 80,  62.109135,  0.1, 80,  27.671434,  0.1069307, 80,  131.77495,  0.1049505, 80,  41.511368,  0.1
 120,  8.3242741,  0.10396039, 120,  3.7144666,  0.13465346, 120,  27.475231,  0.10297029, 120,  17.22555,  0.097029701, 120,  30.518375,  0.1, 120,  35.822762,  0.1
 160,  10.359293,  0.1, 160,  3.4306424,  0.16732673, 160,  5.629158,  0.11287129, 160,  9.9345322,  0.13762376, 160,  5.5361762,  0.13861386, 160,  52.652092,  0.1
 200,  6.4019365,  0.095049508, 200,  2.6898813,  0.17722772, 200,  9.0117302,  0.1069307, 200,  12.411972,  0.097029701, 200,  4.6906633,  0.16435644, 200,  26.863602,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/5Epochs/mut31_5MR1bgr.csv <==
step, loss, accuracy
 40,  12.982811,  0.14851485
 80,  16.779467,  0.12475248
 120,  8.3242741,  0.10396039
 160,  10.359293,  0.1
 200,  6.4019365,  0.095049508


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/5Epochs/mut31_5MR1brg.csv <==
step, loss, accuracy
 40,  46.561142,  0.099009901
 80,  5.0329576,  0.11881188
 120,  3.7144666,  0.13465346
 160,  3.4306424,  0.16732673
 200,  2.6898813,  0.17722772


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/5Epochs/mut31_5MR1gbr.csv <==
step, loss, accuracy
 40,  53.511494,  0.12178218
 80,  62.109135,  0.1
 120,  27.475231,  0.10297029
 160,  5.629158,  0.11287129
 200,  9.0117302,  0.1069307


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/5Epochs/mut31_5MR1grb.csv <==
step, loss, accuracy
 40,  46.028358,  0.12871288
 80,  27.671434,  0.1069307
 120,  17.22555,  0.097029701
 160,  9.9345322,  0.13762376
 200,  12.411972,  0.097029701


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/5Epochs/mut31_5MR1rbg.csv <==
step, loss, accuracy
 40,  53.054489,  0.13168317
 80,  131.77495,  0.1049505
 120,  30.518375,  0.1
 160,  5.5361762,  0.13861386
 200,  4.6906633,  0.16435644


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Testing/5Epochs/mut31_5MR1rgb.csv <==
step, loss, accuracy
 40,  16.236637,  0.14752476
 80,  41.511368,  0.1
 120,  35.822762,  0.1
 160,  52.652092,  0.1
 200,  26.863602,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Training/150Epochs/combinedData.csv <==
step_mut31_150MR1bgr, cross_entropy_mut31_150MR1bgr, loss_mut31_150MR1bgr, train_accuracy_mut31_150MR1bgr,step_mut31_150MR1brg, cross_entropy_mut31_150MR1brg, loss_mut31_150MR1brg, train_accuracy_mut31_150MR1brg,step_mut31_150MR1gbr, cross_entropy_mut31_150MR1gbr, loss_mut31_150MR1gbr, train_accuracy_mut31_150MR1gbr,step_mut31_150MR1grb, cross_entropy_mut31_150MR1grb, loss_mut31_150MR1grb, train_accuracy_mut31_150MR1grb,step_mut31_150MR1rbg, cross_entropy_mut31_150MR1rbg, loss_mut31_150MR1rbg, train_accuracy_mut31_150MR1rbg,step_mut31_150MR1rgb, cross_entropy_mut31_150MR1rgb, loss_mut31_150MR1rgb, train_accuracy_mut31_150MR1rgb
1,2.66586,2.66586,0.0703125,1,2.6708,2.6708,0.0703125,1,2.6737,2.6737,0.0703125,1,2.65779,2.65779,0.0703125,1,2.65421,2.65421,0.0703125,1,2.64588,2.64588,0.0703125
101,1.70349,1.70349,0.195313,101,1.78734,1.78734,0.191406,101,1.75005,1.75005,0.195313,101,1.72943,1.72943,0.222656,101,1.70881,1.70881,0.203125,101,1.73179,1.73179,0.207031
201,1.35654,1.35654,0.299479,201,1.29754,1.29754,0.299479,201,1.47058,1.47058,0.273438,201,1.29332,1.29332,0.302083,201,1.40304,1.40304,0.299479,201,1.33644,1.33644,0.304688
301,1.24174,1.24174,0.367188,301,1.26338,1.26338,0.369141,301,1.27528,1.27528,0.345703,301,1.27146,1.27146,0.363281,301,1.2401,1.2401,0.365234,301,1.3478,1.3478,0.359375
394,1.12511,1.12511,0.601563,394,1.01569,1.01569,0.601563,394,0.987846,0.987846,0.640625,394,1.00689,1.00689,0.585938,394,1.09936,1.09936,0.601563,394,0.952121,0.952121,0.640625
494,1.02594,1.02594,0.59375,494,1.04127,1.04127,0.589844,494,1.07938,1.07938,0.613281,494,1.1921,1.1921,0.5625,494,1.19041,1.19041,0.582031,494,1.15444,1.15444,0.574219
594,0.955942,0.955942,0.59375,594,0.902051,0.902051,0.611979,594,1.00916,1.00916,0.619792,594,0.990434,0.990434,0.580729,594,1.01662,1.01662,0.591146,594,1.11807,1.11807,0.588542
694,0.988995,0.988995,0.607422,694,0.928566,0.928566,0.626953,694,0.973068,0.973068,0.636719,694,1.01869,1.01869,0.599609,694,0.94768,0.94768,0.611328,694,0.923956,0.923956,0.613281
787,0.787631,0.787631,0.710938,787,0.63087,0.63087,0.78125,787,0.615482,0.615482,0.78125,787,0.673704,0.673704,0.765625,787,0.667646,0.667646,0.78125,787,0.653064,0.653064,0.78125
887,0.756596,0.756596,0.699219,887,0.782461,0.782461,0.753906,887,0.779525,0.779525,0.730469,887,0.850779,0.850779,0.730469,887,0.791487,0.791487,0.726563,887,0.750217,0.750217,0.738281
987,0.737704,0.737704,0.713542,987,0.764028,0.764028,0.752604,987,0.778582,0.778582,0.713542,987,0.723693,0.723693,0.729167,987,0.675434,0.675434,0.739583,987,0.729574,0.729574,0.736979
1087,0.646336,0.646336,0.732422,1087,0.688818,0.688818,0.761719,1087,0.621847,0.621847,0.724609,1087,0.695131,0.695131,0.740234,1087,0.633329,0.633329,0.755859,1087,0.615277,0.615277,0.75
1180,0.497006,0.497006,0.804688,1180,0.45503,0.45503,0.828125,1180,0.423957,0.423957,0.84375,1180,0.49075,0.49075,0.835938,1180,0.455915,0.455915,0.890625,1180,0.434686,0.434686,0.828125
1280,0.5501,0.5501,0.78125,1280,0.598588,0.598588,0.796875,1280,0.599986,0.599986,0.808594,1280,0.514256,0.514256,0.816406,1280,0.623419,0.623419,0.824219,1280,0.55929,0.55929,0.824219
1380,0.626321,0.626321,0.783854,1380,0.475016,0.475016,0.8125,1380,0.574007,0.574007,0.802083,1380,0.528225,0.528225,0.804688,1380,0.419464,0.419464,0.822917,1380,0.500636,0.500636,0.828125
1480,0.546833,0.546833,0.791016,1480,0.427147,0.427147,0.830078,1480,0.373253,0.373253,0.816406,1480,0.38566,0.38566,0.818359,1480,0.454961,0.454961,0.818359,1480,0.473349,0.473349,0.837891
1573,0.292087,0.292087,0.882813,1573,0.308803,0.308803,0.859375,1573,0.1786,0.1786,0.945313,1573,0.274727,0.274727,0.90625,1573,0.218748,0.218748,0.9375,1573,0.279828,0.279828,0.914063
1673,0.454408,0.454408,0.859375,1673,0.427863,0.427863,0.847656,1673,0.345143,0.345143,0.902344,1673,0.473203,0.473203,0.851563,1673,0.473063,0.473063,0.882813,1673,0.332956,0.332956,0.886719
1773,0.398355,0.398355,0.861979,1773,0.290417,0.290417,0.869792,1773,0.284698,0.284698,0.903646,1773,0.367474,0.367474,0.854167,1773,0.320157,0.320157,0.880208,1773,0.305963,0.305963,0.888021
1873,0.337557,0.337557,0.871094,1873,0.327639,0.327639,0.871094,1873,0.269348,0.269348,0.904297,1873,0.308419,0.308419,0.865234,1873,0.278995,0.278995,0.884766,1873,0.244721,0.244721,0.894531
1966,0.277555,0.277555,0.90625,1966,0.27591,0.27591,0.890625,1966,0.165201,0.165201,0.960938,1966,0.22022,0.22022,0.9375,1966,0.208322,0.208322,0.921875,1966,0.136783,0.136783,0.945313
2066,0.349567,0.349567,0.882813,2066,0.377178,0.377178,0.863281,2066,0.289757,0.289757,0.921875,2066,0.257319,0.257319,0.917969,2066,0.411876,0.411876,0.890625,2066,0.324341,0.324341,0.910156
2166,0.355939,0.355939,0.877604,2166,0.15693,0.15693,0.888021,2166,0.262705,0.262705,0.914063,2166,0.222762,0.222762,0.914063,2166,0.217572,0.217572,0.908854,2166,0.25115,0.25115,0.90625
2266,0.196227,0.196227,0.896484,2266,0.285013,0.285013,0.890625,2266,0.150114,0.150114,0.923828,2266,0.136147,0.136147,0.921875,2266,0.25885,0.25885,0.90625,2266,0.234408,0.234408,0.912109
2359,0.246782,0.246782,0.914063,2359,0.263643,0.263643,0.898438,2359,0.0674621,0.0674621,0.992188,2359,0.196643,0.196643,0.953125,2359,0.116895,0.116895,0.976563,2359,0.114029,0.114029,0.96875
2459,0.314864,0.314864,0.898438,2459,0.264113,0.264113,0.90625,2459,0.225739,0.225739,0.960938,2459,0.211264,0.211264,0.933594,2459,0.205208,0.205208,0.964844,2459,0.159822,0.159822,0.945313
2559,0.211311,0.211311,0.901042,2559,0.188337,0.188337,0.911458,2559,0.157858,0.157858,0.955729,2559,0.132468,0.132468,0.942708,2559,0.162869,0.162869,0.960938,2559,0.124981,0.124981,0.953125
2659,0.156978,0.156978,0.914063,2659,0.195513,0.195513,0.914063,2659,0.125452,0.125452,0.957031,2659,0.140081,0.140081,0.943359,2659,0.201842,0.201842,0.958984,2659,0.184845,0.184845,0.943359
2752,0.0549759,0.0549759,0.984375,2752,0.0991396,0.0991396,0.953125,2752,0.0499397,0.0499397,0.984375,2752,0.107815,0.107815,0.976563,2752,0.0725208,0.0725208,0.960938,2752,0.0598874,0.0598874,0.976563
2852,0.219345,0.219345,0.949219,2852,0.223243,0.223243,0.949219,2852,0.172714,0.172714,0.964844,2852,0.201129,0.201129,0.945313,2852,0.209487,0.209487,0.941406,2852,0.145853,0.145853,0.949219
2952,0.123712,0.123712,0.955729,2952,0.0857465,0.0857465,0.960938,2952,0.0839748,0.0839748,0.963542,2952,0.219152,0.219152,0.945313,2952,0.147646,0.147646,0.940104,2952,0.124134,0.124134,0.955729
3052,0.0941119,0.0941119,0.960938,3052,0.138982,0.138982,0.957031,3052,0.0565518,0.0565518,0.966797,3052,0.104835,0.104835,0.951172,3052,0.108801,0.108801,0.947266,3052,0.105857,0.105857,0.957031
3145,0.202777,0.202777,0.9375,3145,0.0730174,0.0730174,0.976563,3145,0.131709,0.131709,0.960938,3145,0.0482077,0.0482077,0.976563,3145,0.0439535,0.0439535,0.984375,3145,0.0338442,0.0338442,0.984375
3245,0.189584,0.189584,0.9375,3245,0.0975144,0.0975144,0.976563,3245,0.124912,0.124912,0.953125,3245,0.112162,0.112162,0.972656,3245,0.173457,0.173457,0.960938,3245,0.140185,0.140185,0.96875
3345,0.0736367,0.0736367,0.947917,3345,0.0549024,0.0549024,0.981771,3345,0.0982845,0.0982845,0.958333,3345,0.0837142,0.0837142,0.971354,3345,0.101425,0.101425,0.958333,3345,0.153155,0.153155,0.966146
3445,0.137536,0.137536,0.951172,3445,0.0614312,0.0614312,0.980469,3445,0.0350522,0.0350522,0.966797,3445,0.0453902,0.0453902,0.974609,3445,0.0391971,0.0391971,0.966797,3445,0.0504792,0.0504792,0.96875
3538,0.0777814,0.0777814,0.976563,3538,0.149393,0.149393,0.953125,3538,0.0558259,0.0558259,0.96875,3538,0.155242,0.155242,0.945313,3538,0.120534,0.120534,0.953125,3538,0.0721096,0.0721096,0.96875
3638,0.115294,0.115294,0.96875,3638,0.0530818,0.0530818,0.96875,3638,0.0657279,0.0657279,0.976563,3638,0.0672776,0.0672776,0.957031,3638,0.0730245,0.0730245,0.957031,3638,0.0853441,0.0853441,0.964844
3738,0.126441,0.126441,0.963542,3738,0.162295,0.162295,0.960938,3738,0.102969,0.102969,0.971354,3738,0.119784,0.119784,0.955729,3738,0.200436,0.200436,0.947917,3738,0.14876,0.14876,0.963542
3838,0.065143,0.065143,0.966797,3838,0.0584846,0.0584846,0.962891,3838,0.0855136,0.0855136,0.966797,3838,0.127031,0.127031,0.957031,3838,0.064573,0.064573,0.957031,3838,0.0930258,0.0930258,0.960938
3931,0.0299341,0.0299341,1.0,3931,0.0275413,0.0275413,0.992188,3931,0.0788296,0.0788296,0.976563,3931,0.129126,0.129126,0.976563,3931,0.0377716,0.0377716,0.992188,3931,0.0155681,0.0155681,1.0
4031,0.0183158,0.0183158,1.0,4031,0.0102879,0.0102879,0.996094,4031,0.033321,0.033321,0.980469,4031,0.0216742,0.0216742,0.984375,4031,0.0199473,0.0199473,0.992188,4031,0.0203286,0.0203286,1.0
4131,0.00673109,0.00673109,1.0,4131,0.011875,0.011875,0.994792,4131,0.0132375,0.0132375,0.986979,4131,0.0440424,0.0440424,0.986979,4131,0.00689407,0.00689407,0.994792,4131,0.00934274,0.00934274,1.0
4231,0.00331288,0.00331288,1.0,4231,0.0200577,0.0200577,0.992188,4231,0.00638723,0.00638723,0.990234,4231,0.00502709,0.00502709,0.990234,4231,0.00348242,0.00348242,0.996094,4231,0.00447887,0.00447887,1.0
4324,0.00963489,0.00963489,1.0,4324,0.00837848,0.00837848,1.0,4324,0.0146769,0.0146769,0.992188,4324,0.00345274,0.00345274,1.0,4324,0.00411249,0.00411249,1.0,4324,0.0145404,0.0145404,0.992188
4424,0.0115579,0.0115579,1.0,4424,0.00392127,0.00392127,1.0,4424,0.0192264,0.0192264,0.992188,4424,0.0123553,0.0123553,0.996094,4424,0.0123314,0.0123314,1.0,4424,0.0079479,0.0079479,0.996094
4524,0.00400202,0.00400202,1.0,4524,0.00253467,0.00253467,1.0,4524,0.00581879,0.00581879,0.994792,4524,0.0154206,0.0154206,0.994792,4524,0.00348273,0.00348273,1.0,4524,0.00354748,0.00354748,0.997396
4624,0.00171586,0.00171586,1.0,4624,0.00745754,0.00745754,1.0,4624,0.00154282,0.00154282,0.996094,4624,0.00393892,0.00393892,0.996094,4624,0.00246905,0.00246905,1.0,4624,0.00334693,0.00334693,0.998047
4717,0.00576221,0.00576221,1.0,4717,0.00275018,0.00275018,1.0,4717,0.00937687,0.00937687,1.0,4717,0.00223048,0.00223048,1.0,4717,0.00302661,0.00302661,1.0,4717,0.00424819,0.00424819,1.0
4817,0.00920956,0.00920956,1.0,4817,0.00286974,0.00286974,1.0,4817,0.0129518,0.0129518,1.0,4817,0.00732328,0.00732328,1.0,4817,0.0103068,0.0103068,1.0,4817,0.00517806,0.00517806,1.0
4917,0.00313297,0.00313297,1.0,4917,0.00189617,0.00189617,1.0,4917,0.00366964,0.00366964,1.0,4917,0.00668073,0.00668073,1.0,4917,0.0025662,0.0025662,1.0,4917,0.0024739,0.0024739,1.0
5017,0.00122899,0.00122899,1.0,5017,0.00471377,0.00471377,1.0,5017,0.000989198,0.000989198,1.0,5017,0.00348374,0.00348374,1.0,5017,0.00198856,0.00198856,1.0,5017,0.00251387,0.00251387,1.0
5110,0.00464416,0.00464416,1.0,5110,0.00206143,0.00206143,1.0,5110,0.00623565,0.00623565,1.0,5110,0.00159684,0.00159684,1.0,5110,0.00247525,0.00247525,1.0,5110,0.00300933,0.00300933,1.0
5210,0.00762831,0.00762831,1.0,5210,0.00237208,0.00237208,1.0,5210,0.00981498,0.00981498,1.0,5210,0.00518839,0.00518839,1.0,5210,0.00887558,0.00887558,1.0,5210,0.00397679,0.00397679,1.0
5310,0.00257558,0.00257558,1.0,5310,0.00158278,0.00158278,1.0,5310,0.00268739,0.00268739,1.0,5310,0.00387356,0.00387356,1.0,5310,0.00210297,0.00210297,1.0,5310,0.00197605,0.00197605,1.0
5410,0.000971914,0.000971914,1.0,5410,0.00353853,0.00353853,1.0,5410,0.000743228,0.000743228,1.0,5410,0.00303747,0.00303747,1.0,5410,0.00169847,0.00169847,1.0,5410,0.00203761,0.00203761,1.0
5503,0.00394795,0.00394795,1.0,5503,0.0016649,0.0016649,1.0,5503,0.00461836,0.00461836,1.0,5503,0.00125154,0.00125154,1.0,5503,0.00212889,0.00212889,1.0,5503,0.00232989,0.00232989,1.0
5603,0.00647843,0.00647843,1.0,5603,0.0020439,0.0020439,1.0,5603,0.00784839,0.00784839,1.0,5603,0.0040751,0.0040751,1.0,5603,0.00776739,0.00776739,1.0,5603,0.00326522,0.00326522,1.0
5703,0.00219725,0.00219725,1.0,5703,0.00138065,0.00138065,1.0,5703,0.00211599,0.00211599,1.0,5703,0.00276826,0.00276826,1.0,5703,0.00179488,0.00179488,1.0,5703,0.00166542,0.00166542,1.0
5803,0.000803855,0.000803855,1.0,5803,0.00285447,0.00285447,1.0,5803,0.000600695,0.000600695,1.0,5803,0.00264798,0.00264798,1.0,5803,0.00148903,0.00148903,1.0,5803,0.00172399,0.00172399,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Training/150Epochs/mut31_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.66586,0.0703125
101,1.70349,1.70349,0.195313
201,1.35654,1.35654,0.299479
301,1.24174,1.24174,0.367188
394,1.12511,1.12511,0.601563
494,1.02594,1.02594,0.59375
594,0.955942,0.955942,0.59375
694,0.988995,0.988995,0.607422
787,0.787631,0.787631,0.710938
887,0.756596,0.756596,0.699219
987,0.737704,0.737704,0.713542
1087,0.646336,0.646336,0.732422
1180,0.497006,0.497006,0.804688
1280,0.5501,0.5501,0.78125
1380,0.626321,0.626321,0.783854
1480,0.546833,0.546833,0.791016
1573,0.292087,0.292087,0.882813
1673,0.454408,0.454408,0.859375
1773,0.398355,0.398355,0.861979
1873,0.337557,0.337557,0.871094
1966,0.277555,0.277555,0.90625
2066,0.349567,0.349567,0.882813
2166,0.355939,0.355939,0.877604
2266,0.196227,0.196227,0.896484
2359,0.246782,0.246782,0.914063
2459,0.314864,0.314864,0.898438
2559,0.211311,0.211311,0.901042
2659,0.156978,0.156978,0.914063
2752,0.0549759,0.0549759,0.984375
2852,0.219345,0.219345,0.949219
2952,0.123712,0.123712,0.955729
3052,0.0941119,0.0941119,0.960938
3145,0.202777,0.202777,0.9375
3245,0.189584,0.189584,0.9375
3345,0.0736367,0.0736367,0.947917
3445,0.137536,0.137536,0.951172
3538,0.0777814,0.0777814,0.976563
3638,0.115294,0.115294,0.96875
3738,0.126441,0.126441,0.963542
3838,0.065143,0.065143,0.966797
3931,0.0299341,0.0299341,1.0
4031,0.0183158,0.0183158,1.0
4131,0.00673109,0.00673109,1.0
4231,0.00331288,0.00331288,1.0
4324,0.00963489,0.00963489,1.0
4424,0.0115579,0.0115579,1.0
4524,0.00400202,0.00400202,1.0
4624,0.00171586,0.00171586,1.0
4717,0.00576221,0.00576221,1.0
4817,0.00920956,0.00920956,1.0
4917,0.00313297,0.00313297,1.0
5017,0.00122899,0.00122899,1.0
5110,0.00464416,0.00464416,1.0
5210,0.00762831,0.00762831,1.0
5310,0.00257558,0.00257558,1.0
5410,0.000971914,0.000971914,1.0
5503,0.00394795,0.00394795,1.0
5603,0.00647843,0.00647843,1.0
5703,0.00219725,0.00219725,1.0
5803,0.000803855,0.000803855,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Training/150Epochs/mut31_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.6708,0.0703125
101,1.78734,1.78734,0.191406
201,1.29754,1.29754,0.299479
301,1.26338,1.26338,0.369141
394,1.01569,1.01569,0.601563
494,1.04127,1.04127,0.589844
594,0.902051,0.902051,0.611979
694,0.928566,0.928566,0.626953
787,0.63087,0.63087,0.78125
887,0.782461,0.782461,0.753906
987,0.764028,0.764028,0.752604
1087,0.688818,0.688818,0.761719
1180,0.45503,0.45503,0.828125
1280,0.598588,0.598588,0.796875
1380,0.475016,0.475016,0.8125
1480,0.427147,0.427147,0.830078
1573,0.308803,0.308803,0.859375
1673,0.427863,0.427863,0.847656
1773,0.290417,0.290417,0.869792
1873,0.327639,0.327639,0.871094
1966,0.27591,0.27591,0.890625
2066,0.377178,0.377178,0.863281
2166,0.15693,0.15693,0.888021
2266,0.285013,0.285013,0.890625
2359,0.263643,0.263643,0.898438
2459,0.264113,0.264113,0.90625
2559,0.188337,0.188337,0.911458
2659,0.195513,0.195513,0.914063
2752,0.0991396,0.0991396,0.953125
2852,0.223243,0.223243,0.949219
2952,0.0857465,0.0857465,0.960938
3052,0.138982,0.138982,0.957031
3145,0.0730174,0.0730174,0.976563
3245,0.0975144,0.0975144,0.976563
3345,0.0549024,0.0549024,0.981771
3445,0.0614312,0.0614312,0.980469
3538,0.149393,0.149393,0.953125
3638,0.0530818,0.0530818,0.96875
3738,0.162295,0.162295,0.960938
3838,0.0584846,0.0584846,0.962891
3931,0.0275413,0.0275413,0.992188
4031,0.0102879,0.0102879,0.996094
4131,0.011875,0.011875,0.994792
4231,0.0200577,0.0200577,0.992188
4324,0.00837848,0.00837848,1.0
4424,0.00392127,0.00392127,1.0
4524,0.00253467,0.00253467,1.0
4624,0.00745754,0.00745754,1.0
4717,0.00275018,0.00275018,1.0
4817,0.00286974,0.00286974,1.0
4917,0.00189617,0.00189617,1.0
5017,0.00471377,0.00471377,1.0
5110,0.00206143,0.00206143,1.0
5210,0.00237208,0.00237208,1.0
5310,0.00158278,0.00158278,1.0
5410,0.00353853,0.00353853,1.0
5503,0.0016649,0.0016649,1.0
5603,0.0020439,0.0020439,1.0
5703,0.00138065,0.00138065,1.0
5803,0.00285447,0.00285447,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Training/150Epochs/mut31_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.6737,0.0703125
101,1.75005,1.75005,0.195313
201,1.47058,1.47058,0.273438
301,1.27528,1.27528,0.345703
394,0.987846,0.987846,0.640625
494,1.07938,1.07938,0.613281
594,1.00916,1.00916,0.619792
694,0.973068,0.973068,0.636719
787,0.615482,0.615482,0.78125
887,0.779525,0.779525,0.730469
987,0.778582,0.778582,0.713542
1087,0.621847,0.621847,0.724609
1180,0.423957,0.423957,0.84375
1280,0.599986,0.599986,0.808594
1380,0.574007,0.574007,0.802083
1480,0.373253,0.373253,0.816406
1573,0.1786,0.1786,0.945313
1673,0.345143,0.345143,0.902344
1773,0.284698,0.284698,0.903646
1873,0.269348,0.269348,0.904297
1966,0.165201,0.165201,0.960938
2066,0.289757,0.289757,0.921875
2166,0.262705,0.262705,0.914063
2266,0.150114,0.150114,0.923828
2359,0.0674621,0.0674621,0.992188
2459,0.225739,0.225739,0.960938
2559,0.157858,0.157858,0.955729
2659,0.125452,0.125452,0.957031
2752,0.0499397,0.0499397,0.984375
2852,0.172714,0.172714,0.964844
2952,0.0839748,0.0839748,0.963542
3052,0.0565518,0.0565518,0.966797
3145,0.131709,0.131709,0.960938
3245,0.124912,0.124912,0.953125
3345,0.0982845,0.0982845,0.958333
3445,0.0350522,0.0350522,0.966797
3538,0.0558259,0.0558259,0.96875
3638,0.0657279,0.0657279,0.976563
3738,0.102969,0.102969,0.971354
3838,0.0855136,0.0855136,0.966797
3931,0.0788296,0.0788296,0.976563
4031,0.033321,0.033321,0.980469
4131,0.0132375,0.0132375,0.986979
4231,0.00638723,0.00638723,0.990234
4324,0.0146769,0.0146769,0.992188
4424,0.0192264,0.0192264,0.992188
4524,0.00581879,0.00581879,0.994792
4624,0.00154282,0.00154282,0.996094
4717,0.00937687,0.00937687,1.0
4817,0.0129518,0.0129518,1.0
4917,0.00366964,0.00366964,1.0
5017,0.000989198,0.000989198,1.0
5110,0.00623565,0.00623565,1.0
5210,0.00981498,0.00981498,1.0
5310,0.00268739,0.00268739,1.0
5410,0.000743228,0.000743228,1.0
5503,0.00461836,0.00461836,1.0
5603,0.00784839,0.00784839,1.0
5703,0.00211599,0.00211599,1.0
5803,0.000600695,0.000600695,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Training/150Epochs/mut31_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.65779,0.0703125
101,1.72943,1.72943,0.222656
201,1.29332,1.29332,0.302083
301,1.27146,1.27146,0.363281
394,1.00689,1.00689,0.585938
494,1.1921,1.1921,0.5625
594,0.990434,0.990434,0.580729
694,1.01869,1.01869,0.599609
787,0.673704,0.673704,0.765625
887,0.850779,0.850779,0.730469
987,0.723693,0.723693,0.729167
1087,0.695131,0.695131,0.740234
1180,0.49075,0.49075,0.835938
1280,0.514256,0.514256,0.816406
1380,0.528225,0.528225,0.804688
1480,0.38566,0.38566,0.818359
1573,0.274727,0.274727,0.90625
1673,0.473203,0.473203,0.851563
1773,0.367474,0.367474,0.854167
1873,0.308419,0.308419,0.865234
1966,0.22022,0.22022,0.9375
2066,0.257319,0.257319,0.917969
2166,0.222762,0.222762,0.914063
2266,0.136147,0.136147,0.921875
2359,0.196643,0.196643,0.953125
2459,0.211264,0.211264,0.933594
2559,0.132468,0.132468,0.942708
2659,0.140081,0.140081,0.943359
2752,0.107815,0.107815,0.976563
2852,0.201129,0.201129,0.945313
2952,0.219152,0.219152,0.945313
3052,0.104835,0.104835,0.951172
3145,0.0482077,0.0482077,0.976563
3245,0.112162,0.112162,0.972656
3345,0.0837142,0.0837142,0.971354
3445,0.0453902,0.0453902,0.974609
3538,0.155242,0.155242,0.945313
3638,0.0672776,0.0672776,0.957031
3738,0.119784,0.119784,0.955729
3838,0.127031,0.127031,0.957031
3931,0.129126,0.129126,0.976563
4031,0.0216742,0.0216742,0.984375
4131,0.0440424,0.0440424,0.986979
4231,0.00502709,0.00502709,0.990234
4324,0.00345274,0.00345274,1.0
4424,0.0123553,0.0123553,0.996094
4524,0.0154206,0.0154206,0.994792
4624,0.00393892,0.00393892,0.996094
4717,0.00223048,0.00223048,1.0
4817,0.00732328,0.00732328,1.0
4917,0.00668073,0.00668073,1.0
5017,0.00348374,0.00348374,1.0
5110,0.00159684,0.00159684,1.0
5210,0.00518839,0.00518839,1.0
5310,0.00387356,0.00387356,1.0
5410,0.00303747,0.00303747,1.0
5503,0.00125154,0.00125154,1.0
5603,0.0040751,0.0040751,1.0
5703,0.00276826,0.00276826,1.0
5803,0.00264798,0.00264798,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Training/150Epochs/mut31_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.65421,0.0703125
101,1.70881,1.70881,0.203125
201,1.40304,1.40304,0.299479
301,1.2401,1.2401,0.365234
394,1.09936,1.09936,0.601563
494,1.19041,1.19041,0.582031
594,1.01662,1.01662,0.591146
694,0.94768,0.94768,0.611328
787,0.667646,0.667646,0.78125
887,0.791487,0.791487,0.726563
987,0.675434,0.675434,0.739583
1087,0.633329,0.633329,0.755859
1180,0.455915,0.455915,0.890625
1280,0.623419,0.623419,0.824219
1380,0.419464,0.419464,0.822917
1480,0.454961,0.454961,0.818359
1573,0.218748,0.218748,0.9375
1673,0.473063,0.473063,0.882813
1773,0.320157,0.320157,0.880208
1873,0.278995,0.278995,0.884766
1966,0.208322,0.208322,0.921875
2066,0.411876,0.411876,0.890625
2166,0.217572,0.217572,0.908854
2266,0.25885,0.25885,0.90625
2359,0.116895,0.116895,0.976563
2459,0.205208,0.205208,0.964844
2559,0.162869,0.162869,0.960938
2659,0.201842,0.201842,0.958984
2752,0.0725208,0.0725208,0.960938
2852,0.209487,0.209487,0.941406
2952,0.147646,0.147646,0.940104
3052,0.108801,0.108801,0.947266
3145,0.0439535,0.0439535,0.984375
3245,0.173457,0.173457,0.960938
3345,0.101425,0.101425,0.958333
3445,0.0391971,0.0391971,0.966797
3538,0.120534,0.120534,0.953125
3638,0.0730245,0.0730245,0.957031
3738,0.200436,0.200436,0.947917
3838,0.064573,0.064573,0.957031
3931,0.0377716,0.0377716,0.992188
4031,0.0199473,0.0199473,0.992188
4131,0.00689407,0.00689407,0.994792
4231,0.00348242,0.00348242,0.996094
4324,0.00411249,0.00411249,1.0
4424,0.0123314,0.0123314,1.0
4524,0.00348273,0.00348273,1.0
4624,0.00246905,0.00246905,1.0
4717,0.00302661,0.00302661,1.0
4817,0.0103068,0.0103068,1.0
4917,0.0025662,0.0025662,1.0
5017,0.00198856,0.00198856,1.0
5110,0.00247525,0.00247525,1.0
5210,0.00887558,0.00887558,1.0
5310,0.00210297,0.00210297,1.0
5410,0.00169847,0.00169847,1.0
5503,0.00212889,0.00212889,1.0
5603,0.00776739,0.00776739,1.0
5703,0.00179488,0.00179488,1.0
5803,0.00148903,0.00148903,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c31/Training/150Epochs/mut31_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.64588,0.0703125
101,1.73179,1.73179,0.207031
201,1.33644,1.33644,0.304688
301,1.3478,1.3478,0.359375
394,0.952121,0.952121,0.640625
494,1.15444,1.15444,0.574219
594,1.11807,1.11807,0.588542
694,0.923956,0.923956,0.613281
787,0.653064,0.653064,0.78125
887,0.750217,0.750217,0.738281
987,0.729574,0.729574,0.736979
1087,0.615277,0.615277,0.75
1180,0.434686,0.434686,0.828125
1280,0.55929,0.55929,0.824219
1380,0.500636,0.500636,0.828125
1480,0.473349,0.473349,0.837891
1573,0.279828,0.279828,0.914063
1673,0.332956,0.332956,0.886719
1773,0.305963,0.305963,0.888021
1873,0.244721,0.244721,0.894531
1966,0.136783,0.136783,0.945313
2066,0.324341,0.324341,0.910156
2166,0.25115,0.25115,0.90625
2266,0.234408,0.234408,0.912109
2359,0.114029,0.114029,0.96875
2459,0.159822,0.159822,0.945313
2559,0.124981,0.124981,0.953125
2659,0.184845,0.184845,0.943359
2752,0.0598874,0.0598874,0.976563
2852,0.145853,0.145853,0.949219
2952,0.124134,0.124134,0.955729
3052,0.105857,0.105857,0.957031
3145,0.0338442,0.0338442,0.984375
3245,0.140185,0.140185,0.96875
3345,0.153155,0.153155,0.966146
3445,0.0504792,0.0504792,0.96875
3538,0.0721096,0.0721096,0.96875
3638,0.0853441,0.0853441,0.964844
3738,0.14876,0.14876,0.963542
3838,0.0930258,0.0930258,0.960938
3931,0.0155681,0.0155681,1.0
4031,0.0203286,0.0203286,1.0
4131,0.00934274,0.00934274,1.0
4231,0.00447887,0.00447887,1.0
4324,0.0145404,0.0145404,0.992188
4424,0.0079479,0.0079479,0.996094
4524,0.00354748,0.00354748,0.997396
4624,0.00334693,0.00334693,0.998047
4717,0.00424819,0.00424819,1.0
4817,0.00517806,0.00517806,1.0
4917,0.0024739,0.0024739,1.0
5017,0.00251387,0.00251387,1.0
5110,0.00300933,0.00300933,1.0
5210,0.00397679,0.00397679,1.0
5310,0.00197605,0.00197605,1.0
5410,0.00203761,0.00203761,1.0
5503,0.00232989,0.00232989,1.0
5603,0.00326522,0.00326522,1.0
5703,0.00166542,0.00166542,1.0
5803,0.00172399,0.00172399,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/150Epochs/combinedData.csv <==
#step_mut32_150MR1bgr, loss_mut32_150MR1bgr, accuracy_mut32_150MR1bgr,step_mut32_150MR1brg, loss_mut32_150MR1brg, accuracy_mut32_150MR1brg,step_mut32_150MR1gbr, loss_mut32_150MR1gbr, accuracy_mut32_150MR1gbr,step_mut32_150MR1grb, loss_mut32_150MR1grb, accuracy_mut32_150MR1grb,step_mut32_150MR1rbg, loss_mut32_150MR1rbg, accuracy_mut32_150MR1rbg,step_mut32_150MR1rgb, loss_mut32_150MR1rgb, accuracy_mut32_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  5.5999146,  0.1940594, 393,  5.4287114,  0.3059406, 393,  11.253656,  0.14950494, 393,  5.3816605,  0.15346535, 393,  7.0677409,  0.15049505, 393,  6.8907638,  0.23267327
 786,  18.125322,  0.11485148, 786,  11.365454,  0.17524752, 786,  5.203598,  0.29504952, 786,  4.913187,  0.30792078, 786,  5.3412809,  0.23564357, 786,  11.250773,  0.21386139
 1179,  4.7907915,  0.35148516, 1179,  3.7784107,  0.37425742, 1179,  3.2347481,  0.37623763, 1179,  3.489903,  0.39009902, 1179,  3.1911087,  0.36930692, 1179,  5.2630754,  0.2930693
 1572,  2.7056732,  0.49009901, 1572,  2.9037087,  0.49306932, 1572,  2.8103294,  0.45742574, 1572,  3.0768397,  0.47623762, 1572,  3.0031435,  0.50495052, 1572,  5.0621781,  0.40594059
 1965,  3.1704516,  0.5, 1965,  3.6446085,  0.47722772, 1965,  4.0812817,  0.43465346, 1965,  3.2265751,  0.46633664, 1965,  2.9387279,  0.53762376, 1965,  3.4699197,  0.49009901
 2358,  3.5553935,  0.50693071, 2358,  4.0121136,  0.45049506, 2358,  2.3254642,  0.58811879, 2358,  3.9481959,  0.46732673, 2358,  2.9292111,  0.55346537, 2358,  2.9210033,  0.54158413
 2751,  3.4169312,  0.50990099, 2751,  3.1636262,  0.56930691, 2751,  2.4227607,  0.56831682, 2751,  2.8180063,  0.58118814, 2751,  2.9423416,  0.56831682, 2751,  2.6383398,  0.60198021
 3144,  2.4849634,  0.59207922, 3144,  2.5811744,  0.59702969, 3144,  2.1562679,  0.64158416, 3144,  4.024992,  0.56336635, 3144,  3.3047006,  0.5871287, 3144,  2.1186743,  0.66039604
 3537,  3.8973706,  0.51188117, 3537,  2.6455183,  0.63861388, 3537,  3.0928948,  0.57128716, 3537,  3.2376878,  0.60891092, 3537,  2.9166899,  0.61485147, 3537,  3.2531462,  0.6108911
 3930,  4.0497656,  0.57326734, 3930,  2.5138645,  0.67920792, 3930,  2.5388012,  0.64653468, 3930,  3.8685901,  0.54554456, 3930,  2.5817041,  0.6732673, 3930,  2.393508,  0.65346533
 4323,  1.6918159,  0.7227723, 4323,  1.4959615,  0.73861384, 4323,  1.5260186,  0.75049508, 4323,  1.636784,  0.71980196, 4323,  1.5289662,  0.74653465, 4323,  1.5742019,  0.74950492
 4716,  1.5958723,  0.73267329, 4716,  1.5038444,  0.74455446, 4716,  1.4286051,  0.76138616, 4716,  1.5444746,  0.72376239, 4716,  1.5013945,  0.74950492, 4716,  1.545246,  0.74950492
 5109,  1.6038265,  0.73168319, 5109,  1.5260651,  0.74752474, 5109,  1.4335046,  0.76237625, 5109,  1.558542,  0.72574258, 5109,  1.5128893,  0.74752474, 5109,  1.5612323,  0.75049508
 5502,  1.6245559,  0.73069304, 5502,  1.5485241,  0.74455446, 5502,  1.4483072,  0.75841582, 5502,  1.5839452,  0.72772276, 5502,  1.5308509,  0.74554455, 5502,  1.5817046,  0.75148517
 5895,  1.6470048,  0.73564357, 5895,  1.5679353,  0.74554455, 5895,  1.4641463,  0.75742573, 5895,  1.6066818,  0.72772276, 5895,  1.5477291,  0.74455446, 5895,  1.6007911,  0.74950492


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/150Epochs/mut32_150MR1bgr.csv <==
step, loss, accuracy
 393,  5.5999146,  0.1940594
 786,  18.125322,  0.11485148
 1179,  4.7907915,  0.35148516
 1572,  2.7056732,  0.49009901
 1965,  3.1704516,  0.5
 2358,  3.5553935,  0.50693071
 2751,  3.4169312,  0.50990099
 3144,  2.4849634,  0.59207922
 3537,  3.8973706,  0.51188117
 3930,  4.0497656,  0.57326734
 4323,  1.6918159,  0.7227723
 4716,  1.5958723,  0.73267329
 5109,  1.6038265,  0.73168319
 5502,  1.6245559,  0.73069304
 5895,  1.6470048,  0.73564357


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/150Epochs/mut32_150MR1brg.csv <==
step, loss, accuracy
 393,  5.4287114,  0.3059406
 786,  11.365454,  0.17524752
 1179,  3.7784107,  0.37425742
 1572,  2.9037087,  0.49306932
 1965,  3.6446085,  0.47722772
 2358,  4.0121136,  0.45049506
 2751,  3.1636262,  0.56930691
 3144,  2.5811744,  0.59702969
 3537,  2.6455183,  0.63861388
 3930,  2.5138645,  0.67920792
 4323,  1.4959615,  0.73861384
 4716,  1.5038444,  0.74455446
 5109,  1.5260651,  0.74752474
 5502,  1.5485241,  0.74455446
 5895,  1.5679353,  0.74554455


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/150Epochs/mut32_150MR1gbr.csv <==
step, loss, accuracy
 393,  11.253656,  0.14950494
 786,  5.203598,  0.29504952
 1179,  3.2347481,  0.37623763
 1572,  2.8103294,  0.45742574
 1965,  4.0812817,  0.43465346
 2358,  2.3254642,  0.58811879
 2751,  2.4227607,  0.56831682
 3144,  2.1562679,  0.64158416
 3537,  3.0928948,  0.57128716
 3930,  2.5388012,  0.64653468
 4323,  1.5260186,  0.75049508
 4716,  1.4286051,  0.76138616
 5109,  1.4335046,  0.76237625
 5502,  1.4483072,  0.75841582
 5895,  1.4641463,  0.75742573


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/150Epochs/mut32_150MR1grb.csv <==
step, loss, accuracy
 393,  5.3816605,  0.15346535
 786,  4.913187,  0.30792078
 1179,  3.489903,  0.39009902
 1572,  3.0768397,  0.47623762
 1965,  3.2265751,  0.46633664
 2358,  3.9481959,  0.46732673
 2751,  2.8180063,  0.58118814
 3144,  4.024992,  0.56336635
 3537,  3.2376878,  0.60891092
 3930,  3.8685901,  0.54554456
 4323,  1.636784,  0.71980196
 4716,  1.5444746,  0.72376239
 5109,  1.558542,  0.72574258
 5502,  1.5839452,  0.72772276
 5895,  1.6066818,  0.72772276


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/150Epochs/mut32_150MR1rbg.csv <==
step, loss, accuracy
 393,  7.0677409,  0.15049505
 786,  5.3412809,  0.23564357
 1179,  3.1911087,  0.36930692
 1572,  3.0031435,  0.50495052
 1965,  2.9387279,  0.53762376
 2358,  2.9292111,  0.55346537
 2751,  2.9423416,  0.56831682
 3144,  3.3047006,  0.5871287
 3537,  2.9166899,  0.61485147
 3930,  2.5817041,  0.6732673
 4323,  1.5289662,  0.74653465
 4716,  1.5013945,  0.74950492
 5109,  1.5128893,  0.74752474
 5502,  1.5308509,  0.74554455
 5895,  1.5477291,  0.74455446


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/150Epochs/mut32_150MR1rgb.csv <==
step, loss, accuracy
 393,  6.8907638,  0.23267327
 786,  11.250773,  0.21386139
 1179,  5.2630754,  0.2930693
 1572,  5.0621781,  0.40594059
 1965,  3.4699197,  0.49009901
 2358,  2.9210033,  0.54158413
 2751,  2.6383398,  0.60198021
 3144,  2.1186743,  0.66039604
 3537,  3.2531462,  0.6108911
 3930,  2.393508,  0.65346533
 4323,  1.5742019,  0.74950492
 4716,  1.545246,  0.74950492
 5109,  1.5612323,  0.75049508
 5502,  1.5817046,  0.75148517
 5895,  1.6007911,  0.74950492


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/5Epochs/combinedData.csv <==
step_mut32_5MR1bgr, loss_mut32_5MR1bgr, accuracy_mut32_5MR1bgr,step_mut32_5MR1brg, loss_mut32_5MR1brg, accuracy_mut32_5MR1brg,step_mut32_5MR1gbr, loss_mut32_5MR1gbr, accuracy_mut32_5MR1gbr,step_mut32_5MR1grb, loss_mut32_5MR1grb, accuracy_mut32_5MR1grb,step_mut32_5MR1rbg, loss_mut32_5MR1rbg, accuracy_mut32_5MR1rbg,step_mut32_5MR1rgb, loss_mut32_5MR1rgb, accuracy_mut32_5MR1rgb
 40,  12.982811,  0.14851485, 40,  46.561142,  0.099009901, 40,  53.511494,  0.12178218, 40,  46.028358,  0.12871288, 40,  53.054489,  0.13168317, 40,  16.236637,  0.14752476
 80,  16.779467,  0.12475248, 80,  5.0329576,  0.11881188, 80,  62.109135,  0.1, 80,  27.671434,  0.1069307, 80,  131.77495,  0.1049505, 80,  41.511368,  0.1
 120,  8.3242741,  0.10396039, 120,  3.7144666,  0.13465346, 120,  27.475231,  0.10297029, 120,  17.22555,  0.097029701, 120,  30.518375,  0.1, 120,  35.822762,  0.1
 160,  10.359293,  0.1, 160,  3.4306424,  0.16732673, 160,  5.629158,  0.11287129, 160,  9.9345322,  0.13762376, 160,  5.5361762,  0.13861386, 160,  52.652092,  0.1
 200,  6.4019365,  0.095049508, 200,  2.6898813,  0.17722772, 200,  9.0117302,  0.1069307, 200,  12.411972,  0.097029701, 200,  4.6906633,  0.16435644, 200,  26.863602,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/5Epochs/mut32_5MR1bgr.csv <==
step, loss, accuracy
 40,  12.982811,  0.14851485
 80,  16.779467,  0.12475248
 120,  8.3242741,  0.10396039
 160,  10.359293,  0.1
 200,  6.4019365,  0.095049508


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/5Epochs/mut32_5MR1brg.csv <==
step, loss, accuracy
 40,  46.561142,  0.099009901
 80,  5.0329576,  0.11881188
 120,  3.7144666,  0.13465346
 160,  3.4306424,  0.16732673
 200,  2.6898813,  0.17722772


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/5Epochs/mut32_5MR1gbr.csv <==
step, loss, accuracy
 40,  53.511494,  0.12178218
 80,  62.109135,  0.1
 120,  27.475231,  0.10297029
 160,  5.629158,  0.11287129
 200,  9.0117302,  0.1069307


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/5Epochs/mut32_5MR1grb.csv <==
step, loss, accuracy
 40,  46.028358,  0.12871288
 80,  27.671434,  0.1069307
 120,  17.22555,  0.097029701
 160,  9.9345322,  0.13762376
 200,  12.411972,  0.097029701


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/5Epochs/mut32_5MR1rbg.csv <==
step, loss, accuracy
 40,  53.054489,  0.13168317
 80,  131.77495,  0.1049505
 120,  30.518375,  0.1
 160,  5.5361762,  0.13861386
 200,  4.6906633,  0.16435644


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Testing/5Epochs/mut32_5MR1rgb.csv <==
step, loss, accuracy
 40,  16.236637,  0.14752476
 80,  41.511368,  0.1
 120,  35.822762,  0.1
 160,  52.652092,  0.1
 200,  26.863602,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Training/150Epochs/combinedData.csv <==
step_mut32_150MR1bgr, cross_entropy_mut32_150MR1bgr, loss_mut32_150MR1bgr, train_accuracy_mut32_150MR1bgr,step_mut32_150MR1brg, cross_entropy_mut32_150MR1brg, loss_mut32_150MR1brg, train_accuracy_mut32_150MR1brg,step_mut32_150MR1gbr, cross_entropy_mut32_150MR1gbr, loss_mut32_150MR1gbr, train_accuracy_mut32_150MR1gbr,step_mut32_150MR1grb, cross_entropy_mut32_150MR1grb, loss_mut32_150MR1grb, train_accuracy_mut32_150MR1grb,step_mut32_150MR1rbg, cross_entropy_mut32_150MR1rbg, loss_mut32_150MR1rbg, train_accuracy_mut32_150MR1rbg,step_mut32_150MR1rgb, cross_entropy_mut32_150MR1rgb, loss_mut32_150MR1rgb, train_accuracy_mut32_150MR1rgb
1,2.66586,2.66586,0.0703125,1,2.6708,2.6708,0.0703125,1,2.6737,2.6737,0.0703125,1,2.65779,2.65779,0.0703125,1,2.65421,2.65421,0.0703125,1,2.64588,2.64588,0.0703125
101,1.70349,1.70349,0.195313,101,1.78734,1.78734,0.191406,101,1.75005,1.75005,0.195313,101,1.72943,1.72943,0.222656,101,1.70881,1.70881,0.203125,101,1.73179,1.73179,0.207031
201,1.35654,1.35654,0.299479,201,1.29754,1.29754,0.299479,201,1.47058,1.47058,0.273438,201,1.29332,1.29332,0.302083,201,1.40304,1.40304,0.299479,201,1.33644,1.33644,0.304688
301,1.24174,1.24174,0.367188,301,1.26338,1.26338,0.369141,301,1.27528,1.27528,0.345703,301,1.27146,1.27146,0.363281,301,1.2401,1.2401,0.365234,301,1.3478,1.3478,0.359375
394,1.12511,1.12511,0.601563,394,1.01569,1.01569,0.601563,394,0.987846,0.987846,0.640625,394,1.00689,1.00689,0.585938,394,1.09936,1.09936,0.601563,394,0.952121,0.952121,0.640625
494,1.02594,1.02594,0.59375,494,1.04127,1.04127,0.589844,494,1.07938,1.07938,0.613281,494,1.1921,1.1921,0.5625,494,1.19041,1.19041,0.582031,494,1.15444,1.15444,0.574219
594,0.955942,0.955942,0.59375,594,0.902051,0.902051,0.611979,594,1.00916,1.00916,0.619792,594,0.990434,0.990434,0.580729,594,1.01662,1.01662,0.591146,594,1.11807,1.11807,0.588542
694,0.988995,0.988995,0.607422,694,0.928566,0.928566,0.626953,694,0.973068,0.973068,0.636719,694,1.01869,1.01869,0.599609,694,0.94768,0.94768,0.611328,694,0.923956,0.923956,0.613281
787,0.787631,0.787631,0.710938,787,0.63087,0.63087,0.78125,787,0.615482,0.615482,0.78125,787,0.673704,0.673704,0.765625,787,0.667646,0.667646,0.78125,787,0.653064,0.653064,0.78125
887,0.756596,0.756596,0.699219,887,0.782461,0.782461,0.753906,887,0.779525,0.779525,0.730469,887,0.850779,0.850779,0.730469,887,0.791487,0.791487,0.726563,887,0.750217,0.750217,0.738281
987,0.737704,0.737704,0.713542,987,0.764028,0.764028,0.752604,987,0.778582,0.778582,0.713542,987,0.723693,0.723693,0.729167,987,0.675434,0.675434,0.739583,987,0.729574,0.729574,0.736979
1087,0.646336,0.646336,0.732422,1087,0.688818,0.688818,0.761719,1087,0.621847,0.621847,0.724609,1087,0.695131,0.695131,0.740234,1087,0.633329,0.633329,0.755859,1087,0.615277,0.615277,0.75
1180,0.497006,0.497006,0.804688,1180,0.45503,0.45503,0.828125,1180,0.423957,0.423957,0.84375,1180,0.49075,0.49075,0.835938,1180,0.455915,0.455915,0.890625,1180,0.434686,0.434686,0.828125
1280,0.5501,0.5501,0.78125,1280,0.598588,0.598588,0.796875,1280,0.599986,0.599986,0.808594,1280,0.514256,0.514256,0.816406,1280,0.623419,0.623419,0.824219,1280,0.55929,0.55929,0.824219
1380,0.626321,0.626321,0.783854,1380,0.475016,0.475016,0.8125,1380,0.574007,0.574007,0.802083,1380,0.528225,0.528225,0.804688,1380,0.419464,0.419464,0.822917,1380,0.500636,0.500636,0.828125
1480,0.546833,0.546833,0.791016,1480,0.427147,0.427147,0.830078,1480,0.373253,0.373253,0.816406,1480,0.38566,0.38566,0.818359,1480,0.454961,0.454961,0.818359,1480,0.473349,0.473349,0.837891
1573,0.292087,0.292087,0.882813,1573,0.308803,0.308803,0.859375,1573,0.1786,0.1786,0.945313,1573,0.274727,0.274727,0.90625,1573,0.218748,0.218748,0.9375,1573,0.279828,0.279828,0.914063
1673,0.454408,0.454408,0.859375,1673,0.427863,0.427863,0.847656,1673,0.345143,0.345143,0.902344,1673,0.473203,0.473203,0.851563,1673,0.473063,0.473063,0.882813,1673,0.332956,0.332956,0.886719
1773,0.398355,0.398355,0.861979,1773,0.290417,0.290417,0.869792,1773,0.284698,0.284698,0.903646,1773,0.367474,0.367474,0.854167,1773,0.320157,0.320157,0.880208,1773,0.305963,0.305963,0.888021
1873,0.337557,0.337557,0.871094,1873,0.327639,0.327639,0.871094,1873,0.269348,0.269348,0.904297,1873,0.308419,0.308419,0.865234,1873,0.278995,0.278995,0.884766,1873,0.244721,0.244721,0.894531
1966,0.277555,0.277555,0.90625,1966,0.27591,0.27591,0.890625,1966,0.165201,0.165201,0.960938,1966,0.22022,0.22022,0.9375,1966,0.208322,0.208322,0.921875,1966,0.136783,0.136783,0.945313
2066,0.349567,0.349567,0.882813,2066,0.377178,0.377178,0.863281,2066,0.289757,0.289757,0.921875,2066,0.257319,0.257319,0.917969,2066,0.411876,0.411876,0.890625,2066,0.324341,0.324341,0.910156
2166,0.355939,0.355939,0.877604,2166,0.15693,0.15693,0.888021,2166,0.262705,0.262705,0.914063,2166,0.222762,0.222762,0.914063,2166,0.217572,0.217572,0.908854,2166,0.25115,0.25115,0.90625
2266,0.196227,0.196227,0.896484,2266,0.285013,0.285013,0.890625,2266,0.150114,0.150114,0.923828,2266,0.136147,0.136147,0.921875,2266,0.25885,0.25885,0.90625,2266,0.234408,0.234408,0.912109
2359,0.246782,0.246782,0.914063,2359,0.263643,0.263643,0.898438,2359,0.0674621,0.0674621,0.992188,2359,0.196643,0.196643,0.953125,2359,0.116895,0.116895,0.976563,2359,0.114029,0.114029,0.96875
2459,0.314864,0.314864,0.898438,2459,0.264113,0.264113,0.90625,2459,0.225739,0.225739,0.960938,2459,0.211264,0.211264,0.933594,2459,0.205208,0.205208,0.964844,2459,0.159822,0.159822,0.945313
2559,0.211311,0.211311,0.901042,2559,0.188337,0.188337,0.911458,2559,0.157858,0.157858,0.955729,2559,0.132468,0.132468,0.942708,2559,0.162869,0.162869,0.960938,2559,0.124981,0.124981,0.953125
2659,0.156978,0.156978,0.914063,2659,0.195513,0.195513,0.914063,2659,0.125452,0.125452,0.957031,2659,0.140081,0.140081,0.943359,2659,0.201842,0.201842,0.958984,2659,0.184845,0.184845,0.943359
2752,0.0549759,0.0549759,0.984375,2752,0.0991396,0.0991396,0.953125,2752,0.0499397,0.0499397,0.984375,2752,0.107815,0.107815,0.976563,2752,0.0725208,0.0725208,0.960938,2752,0.0598874,0.0598874,0.976563
2852,0.219345,0.219345,0.949219,2852,0.223243,0.223243,0.949219,2852,0.172714,0.172714,0.964844,2852,0.201129,0.201129,0.945313,2852,0.209487,0.209487,0.941406,2852,0.145853,0.145853,0.949219
2952,0.123712,0.123712,0.955729,2952,0.0857465,0.0857465,0.960938,2952,0.0839748,0.0839748,0.963542,2952,0.219152,0.219152,0.945313,2952,0.147646,0.147646,0.940104,2952,0.124134,0.124134,0.955729
3052,0.0941119,0.0941119,0.960938,3052,0.138982,0.138982,0.957031,3052,0.0565518,0.0565518,0.966797,3052,0.104835,0.104835,0.951172,3052,0.108801,0.108801,0.947266,3052,0.105857,0.105857,0.957031
3145,0.202777,0.202777,0.9375,3145,0.0730174,0.0730174,0.976563,3145,0.131709,0.131709,0.960938,3145,0.0482077,0.0482077,0.976563,3145,0.0439535,0.0439535,0.984375,3145,0.0338442,0.0338442,0.984375
3245,0.189584,0.189584,0.9375,3245,0.0975144,0.0975144,0.976563,3245,0.124912,0.124912,0.953125,3245,0.112162,0.112162,0.972656,3245,0.173457,0.173457,0.960938,3245,0.140185,0.140185,0.96875
3345,0.0736367,0.0736367,0.947917,3345,0.0549024,0.0549024,0.981771,3345,0.0982845,0.0982845,0.958333,3345,0.0837142,0.0837142,0.971354,3345,0.101425,0.101425,0.958333,3345,0.153155,0.153155,0.966146
3445,0.137536,0.137536,0.951172,3445,0.0614312,0.0614312,0.980469,3445,0.0350522,0.0350522,0.966797,3445,0.0453902,0.0453902,0.974609,3445,0.0391971,0.0391971,0.966797,3445,0.0504792,0.0504792,0.96875
3538,0.0777814,0.0777814,0.976563,3538,0.149393,0.149393,0.953125,3538,0.0558259,0.0558259,0.96875,3538,0.155242,0.155242,0.945313,3538,0.120534,0.120534,0.953125,3538,0.0721096,0.0721096,0.96875
3638,0.115294,0.115294,0.96875,3638,0.0530818,0.0530818,0.96875,3638,0.0657279,0.0657279,0.976563,3638,0.0672776,0.0672776,0.957031,3638,0.0730245,0.0730245,0.957031,3638,0.0853441,0.0853441,0.964844
3738,0.126441,0.126441,0.963542,3738,0.162295,0.162295,0.960938,3738,0.102969,0.102969,0.971354,3738,0.119784,0.119784,0.955729,3738,0.200436,0.200436,0.947917,3738,0.14876,0.14876,0.963542
3838,0.065143,0.065143,0.966797,3838,0.0584846,0.0584846,0.962891,3838,0.0855136,0.0855136,0.966797,3838,0.127031,0.127031,0.957031,3838,0.064573,0.064573,0.957031,3838,0.0930258,0.0930258,0.960938
3931,0.0299341,0.0299341,1.0,3931,0.0275413,0.0275413,0.992188,3931,0.0788296,0.0788296,0.976563,3931,0.129126,0.129126,0.976563,3931,0.0377716,0.0377716,0.992188,3931,0.0155681,0.0155681,1.0
4031,0.0183158,0.0183158,1.0,4031,0.0102879,0.0102879,0.996094,4031,0.033321,0.033321,0.980469,4031,0.0216742,0.0216742,0.984375,4031,0.0199473,0.0199473,0.992188,4031,0.0203286,0.0203286,1.0
4131,0.00673109,0.00673109,1.0,4131,0.011875,0.011875,0.994792,4131,0.0132375,0.0132375,0.986979,4131,0.0440424,0.0440424,0.986979,4131,0.00689407,0.00689407,0.994792,4131,0.00934274,0.00934274,1.0
4231,0.00331288,0.00331288,1.0,4231,0.0200577,0.0200577,0.992188,4231,0.00638723,0.00638723,0.990234,4231,0.00502709,0.00502709,0.990234,4231,0.00348242,0.00348242,0.996094,4231,0.00447887,0.00447887,1.0
4324,0.00963489,0.00963489,1.0,4324,0.00837848,0.00837848,1.0,4324,0.0146769,0.0146769,0.992188,4324,0.00345274,0.00345274,1.0,4324,0.00411249,0.00411249,1.0,4324,0.0145404,0.0145404,0.992188
4424,0.0115579,0.0115579,1.0,4424,0.00392127,0.00392127,1.0,4424,0.0192264,0.0192264,0.992188,4424,0.0123553,0.0123553,0.996094,4424,0.0123314,0.0123314,1.0,4424,0.0079479,0.0079479,0.996094
4524,0.00400202,0.00400202,1.0,4524,0.00253467,0.00253467,1.0,4524,0.00581879,0.00581879,0.994792,4524,0.0154206,0.0154206,0.994792,4524,0.00348273,0.00348273,1.0,4524,0.00354748,0.00354748,0.997396
4624,0.00171586,0.00171586,1.0,4624,0.00745754,0.00745754,1.0,4624,0.00154282,0.00154282,0.996094,4624,0.00393892,0.00393892,0.996094,4624,0.00246905,0.00246905,1.0,4624,0.00334693,0.00334693,0.998047
4717,0.00576221,0.00576221,1.0,4717,0.00275018,0.00275018,1.0,4717,0.00937687,0.00937687,1.0,4717,0.00223048,0.00223048,1.0,4717,0.00302661,0.00302661,1.0,4717,0.00424819,0.00424819,1.0
4817,0.00920956,0.00920956,1.0,4817,0.00286974,0.00286974,1.0,4817,0.0129518,0.0129518,1.0,4817,0.00732328,0.00732328,1.0,4817,0.0103068,0.0103068,1.0,4817,0.00517806,0.00517806,1.0
4917,0.00313297,0.00313297,1.0,4917,0.00189617,0.00189617,1.0,4917,0.00366964,0.00366964,1.0,4917,0.00668073,0.00668073,1.0,4917,0.0025662,0.0025662,1.0,4917,0.0024739,0.0024739,1.0
5017,0.00122899,0.00122899,1.0,5017,0.00471377,0.00471377,1.0,5017,0.000989198,0.000989198,1.0,5017,0.00348374,0.00348374,1.0,5017,0.00198856,0.00198856,1.0,5017,0.00251387,0.00251387,1.0
5110,0.00464416,0.00464416,1.0,5110,0.00206143,0.00206143,1.0,5110,0.00623565,0.00623565,1.0,5110,0.00159684,0.00159684,1.0,5110,0.00247525,0.00247525,1.0,5110,0.00300933,0.00300933,1.0
5210,0.00762831,0.00762831,1.0,5210,0.00237208,0.00237208,1.0,5210,0.00981498,0.00981498,1.0,5210,0.00518839,0.00518839,1.0,5210,0.00887558,0.00887558,1.0,5210,0.00397679,0.00397679,1.0
5310,0.00257558,0.00257558,1.0,5310,0.00158278,0.00158278,1.0,5310,0.00268739,0.00268739,1.0,5310,0.00387356,0.00387356,1.0,5310,0.00210297,0.00210297,1.0,5310,0.00197605,0.00197605,1.0
5410,0.000971914,0.000971914,1.0,5410,0.00353853,0.00353853,1.0,5410,0.000743228,0.000743228,1.0,5410,0.00303747,0.00303747,1.0,5410,0.00169847,0.00169847,1.0,5410,0.00203761,0.00203761,1.0
5503,0.00394795,0.00394795,1.0,5503,0.0016649,0.0016649,1.0,5503,0.00461836,0.00461836,1.0,5503,0.00125154,0.00125154,1.0,5503,0.00212889,0.00212889,1.0,5503,0.00232989,0.00232989,1.0
5603,0.00647843,0.00647843,1.0,5603,0.0020439,0.0020439,1.0,5603,0.00784839,0.00784839,1.0,5603,0.0040751,0.0040751,1.0,5603,0.00776739,0.00776739,1.0,5603,0.00326522,0.00326522,1.0
5703,0.00219725,0.00219725,1.0,5703,0.00138065,0.00138065,1.0,5703,0.00211599,0.00211599,1.0,5703,0.00276826,0.00276826,1.0,5703,0.00179488,0.00179488,1.0,5703,0.00166542,0.00166542,1.0
5803,0.000803855,0.000803855,1.0,5803,0.00285447,0.00285447,1.0,5803,0.000600695,0.000600695,1.0,5803,0.00264798,0.00264798,1.0,5803,0.00148903,0.00148903,1.0,5803,0.00172399,0.00172399,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Training/150Epochs/mut32_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.66586,0.0703125
101,1.70349,1.70349,0.195313
201,1.35654,1.35654,0.299479
301,1.24174,1.24174,0.367188
394,1.12511,1.12511,0.601563
494,1.02594,1.02594,0.59375
594,0.955942,0.955942,0.59375
694,0.988995,0.988995,0.607422
787,0.787631,0.787631,0.710938
887,0.756596,0.756596,0.699219
987,0.737704,0.737704,0.713542
1087,0.646336,0.646336,0.732422
1180,0.497006,0.497006,0.804688
1280,0.5501,0.5501,0.78125
1380,0.626321,0.626321,0.783854
1480,0.546833,0.546833,0.791016
1573,0.292087,0.292087,0.882813
1673,0.454408,0.454408,0.859375
1773,0.398355,0.398355,0.861979
1873,0.337557,0.337557,0.871094
1966,0.277555,0.277555,0.90625
2066,0.349567,0.349567,0.882813
2166,0.355939,0.355939,0.877604
2266,0.196227,0.196227,0.896484
2359,0.246782,0.246782,0.914063
2459,0.314864,0.314864,0.898438
2559,0.211311,0.211311,0.901042
2659,0.156978,0.156978,0.914063
2752,0.0549759,0.0549759,0.984375
2852,0.219345,0.219345,0.949219
2952,0.123712,0.123712,0.955729
3052,0.0941119,0.0941119,0.960938
3145,0.202777,0.202777,0.9375
3245,0.189584,0.189584,0.9375
3345,0.0736367,0.0736367,0.947917
3445,0.137536,0.137536,0.951172
3538,0.0777814,0.0777814,0.976563
3638,0.115294,0.115294,0.96875
3738,0.126441,0.126441,0.963542
3838,0.065143,0.065143,0.966797
3931,0.0299341,0.0299341,1.0
4031,0.0183158,0.0183158,1.0
4131,0.00673109,0.00673109,1.0
4231,0.00331288,0.00331288,1.0
4324,0.00963489,0.00963489,1.0
4424,0.0115579,0.0115579,1.0
4524,0.00400202,0.00400202,1.0
4624,0.00171586,0.00171586,1.0
4717,0.00576221,0.00576221,1.0
4817,0.00920956,0.00920956,1.0
4917,0.00313297,0.00313297,1.0
5017,0.00122899,0.00122899,1.0
5110,0.00464416,0.00464416,1.0
5210,0.00762831,0.00762831,1.0
5310,0.00257558,0.00257558,1.0
5410,0.000971914,0.000971914,1.0
5503,0.00394795,0.00394795,1.0
5603,0.00647843,0.00647843,1.0
5703,0.00219725,0.00219725,1.0
5803,0.000803855,0.000803855,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Training/150Epochs/mut32_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.6708,0.0703125
101,1.78734,1.78734,0.191406
201,1.29754,1.29754,0.299479
301,1.26338,1.26338,0.369141
394,1.01569,1.01569,0.601563
494,1.04127,1.04127,0.589844
594,0.902051,0.902051,0.611979
694,0.928566,0.928566,0.626953
787,0.63087,0.63087,0.78125
887,0.782461,0.782461,0.753906
987,0.764028,0.764028,0.752604
1087,0.688818,0.688818,0.761719
1180,0.45503,0.45503,0.828125
1280,0.598588,0.598588,0.796875
1380,0.475016,0.475016,0.8125
1480,0.427147,0.427147,0.830078
1573,0.308803,0.308803,0.859375
1673,0.427863,0.427863,0.847656
1773,0.290417,0.290417,0.869792
1873,0.327639,0.327639,0.871094
1966,0.27591,0.27591,0.890625
2066,0.377178,0.377178,0.863281
2166,0.15693,0.15693,0.888021
2266,0.285013,0.285013,0.890625
2359,0.263643,0.263643,0.898438
2459,0.264113,0.264113,0.90625
2559,0.188337,0.188337,0.911458
2659,0.195513,0.195513,0.914063
2752,0.0991396,0.0991396,0.953125
2852,0.223243,0.223243,0.949219
2952,0.0857465,0.0857465,0.960938
3052,0.138982,0.138982,0.957031
3145,0.0730174,0.0730174,0.976563
3245,0.0975144,0.0975144,0.976563
3345,0.0549024,0.0549024,0.981771
3445,0.0614312,0.0614312,0.980469
3538,0.149393,0.149393,0.953125
3638,0.0530818,0.0530818,0.96875
3738,0.162295,0.162295,0.960938
3838,0.0584846,0.0584846,0.962891
3931,0.0275413,0.0275413,0.992188
4031,0.0102879,0.0102879,0.996094
4131,0.011875,0.011875,0.994792
4231,0.0200577,0.0200577,0.992188
4324,0.00837848,0.00837848,1.0
4424,0.00392127,0.00392127,1.0
4524,0.00253467,0.00253467,1.0
4624,0.00745754,0.00745754,1.0
4717,0.00275018,0.00275018,1.0
4817,0.00286974,0.00286974,1.0
4917,0.00189617,0.00189617,1.0
5017,0.00471377,0.00471377,1.0
5110,0.00206143,0.00206143,1.0
5210,0.00237208,0.00237208,1.0
5310,0.00158278,0.00158278,1.0
5410,0.00353853,0.00353853,1.0
5503,0.0016649,0.0016649,1.0
5603,0.0020439,0.0020439,1.0
5703,0.00138065,0.00138065,1.0
5803,0.00285447,0.00285447,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Training/150Epochs/mut32_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.6737,0.0703125
101,1.75005,1.75005,0.195313
201,1.47058,1.47058,0.273438
301,1.27528,1.27528,0.345703
394,0.987846,0.987846,0.640625
494,1.07938,1.07938,0.613281
594,1.00916,1.00916,0.619792
694,0.973068,0.973068,0.636719
787,0.615482,0.615482,0.78125
887,0.779525,0.779525,0.730469
987,0.778582,0.778582,0.713542
1087,0.621847,0.621847,0.724609
1180,0.423957,0.423957,0.84375
1280,0.599986,0.599986,0.808594
1380,0.574007,0.574007,0.802083
1480,0.373253,0.373253,0.816406
1573,0.1786,0.1786,0.945313
1673,0.345143,0.345143,0.902344
1773,0.284698,0.284698,0.903646
1873,0.269348,0.269348,0.904297
1966,0.165201,0.165201,0.960938
2066,0.289757,0.289757,0.921875
2166,0.262705,0.262705,0.914063
2266,0.150114,0.150114,0.923828
2359,0.0674621,0.0674621,0.992188
2459,0.225739,0.225739,0.960938
2559,0.157858,0.157858,0.955729
2659,0.125452,0.125452,0.957031
2752,0.0499397,0.0499397,0.984375
2852,0.172714,0.172714,0.964844
2952,0.0839748,0.0839748,0.963542
3052,0.0565518,0.0565518,0.966797
3145,0.131709,0.131709,0.960938
3245,0.124912,0.124912,0.953125
3345,0.0982845,0.0982845,0.958333
3445,0.0350522,0.0350522,0.966797
3538,0.0558259,0.0558259,0.96875
3638,0.0657279,0.0657279,0.976563
3738,0.102969,0.102969,0.971354
3838,0.0855136,0.0855136,0.966797
3931,0.0788296,0.0788296,0.976563
4031,0.033321,0.033321,0.980469
4131,0.0132375,0.0132375,0.986979
4231,0.00638723,0.00638723,0.990234
4324,0.0146769,0.0146769,0.992188
4424,0.0192264,0.0192264,0.992188
4524,0.00581879,0.00581879,0.994792
4624,0.00154282,0.00154282,0.996094
4717,0.00937687,0.00937687,1.0
4817,0.0129518,0.0129518,1.0
4917,0.00366964,0.00366964,1.0
5017,0.000989198,0.000989198,1.0
5110,0.00623565,0.00623565,1.0
5210,0.00981498,0.00981498,1.0
5310,0.00268739,0.00268739,1.0
5410,0.000743228,0.000743228,1.0
5503,0.00461836,0.00461836,1.0
5603,0.00784839,0.00784839,1.0
5703,0.00211599,0.00211599,1.0
5803,0.000600695,0.000600695,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Training/150Epochs/mut32_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.65779,0.0703125
101,1.72943,1.72943,0.222656
201,1.29332,1.29332,0.302083
301,1.27146,1.27146,0.363281
394,1.00689,1.00689,0.585938
494,1.1921,1.1921,0.5625
594,0.990434,0.990434,0.580729
694,1.01869,1.01869,0.599609
787,0.673704,0.673704,0.765625
887,0.850779,0.850779,0.730469
987,0.723693,0.723693,0.729167
1087,0.695131,0.695131,0.740234
1180,0.49075,0.49075,0.835938
1280,0.514256,0.514256,0.816406
1380,0.528225,0.528225,0.804688
1480,0.38566,0.38566,0.818359
1573,0.274727,0.274727,0.90625
1673,0.473203,0.473203,0.851563
1773,0.367474,0.367474,0.854167
1873,0.308419,0.308419,0.865234
1966,0.22022,0.22022,0.9375
2066,0.257319,0.257319,0.917969
2166,0.222762,0.222762,0.914063
2266,0.136147,0.136147,0.921875
2359,0.196643,0.196643,0.953125
2459,0.211264,0.211264,0.933594
2559,0.132468,0.132468,0.942708
2659,0.140081,0.140081,0.943359
2752,0.107815,0.107815,0.976563
2852,0.201129,0.201129,0.945313
2952,0.219152,0.219152,0.945313
3052,0.104835,0.104835,0.951172
3145,0.0482077,0.0482077,0.976563
3245,0.112162,0.112162,0.972656
3345,0.0837142,0.0837142,0.971354
3445,0.0453902,0.0453902,0.974609
3538,0.155242,0.155242,0.945313
3638,0.0672776,0.0672776,0.957031
3738,0.119784,0.119784,0.955729
3838,0.127031,0.127031,0.957031
3931,0.129126,0.129126,0.976563
4031,0.0216742,0.0216742,0.984375
4131,0.0440424,0.0440424,0.986979
4231,0.00502709,0.00502709,0.990234
4324,0.00345274,0.00345274,1.0
4424,0.0123553,0.0123553,0.996094
4524,0.0154206,0.0154206,0.994792
4624,0.00393892,0.00393892,0.996094
4717,0.00223048,0.00223048,1.0
4817,0.00732328,0.00732328,1.0
4917,0.00668073,0.00668073,1.0
5017,0.00348374,0.00348374,1.0
5110,0.00159684,0.00159684,1.0
5210,0.00518839,0.00518839,1.0
5310,0.00387356,0.00387356,1.0
5410,0.00303747,0.00303747,1.0
5503,0.00125154,0.00125154,1.0
5603,0.0040751,0.0040751,1.0
5703,0.00276826,0.00276826,1.0
5803,0.00264798,0.00264798,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Training/150Epochs/mut32_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.65421,0.0703125
101,1.70881,1.70881,0.203125
201,1.40304,1.40304,0.299479
301,1.2401,1.2401,0.365234
394,1.09936,1.09936,0.601563
494,1.19041,1.19041,0.582031
594,1.01662,1.01662,0.591146
694,0.94768,0.94768,0.611328
787,0.667646,0.667646,0.78125
887,0.791487,0.791487,0.726563
987,0.675434,0.675434,0.739583
1087,0.633329,0.633329,0.755859
1180,0.455915,0.455915,0.890625
1280,0.623419,0.623419,0.824219
1380,0.419464,0.419464,0.822917
1480,0.454961,0.454961,0.818359
1573,0.218748,0.218748,0.9375
1673,0.473063,0.473063,0.882813
1773,0.320157,0.320157,0.880208
1873,0.278995,0.278995,0.884766
1966,0.208322,0.208322,0.921875
2066,0.411876,0.411876,0.890625
2166,0.217572,0.217572,0.908854
2266,0.25885,0.25885,0.90625
2359,0.116895,0.116895,0.976563
2459,0.205208,0.205208,0.964844
2559,0.162869,0.162869,0.960938
2659,0.201842,0.201842,0.958984
2752,0.0725208,0.0725208,0.960938
2852,0.209487,0.209487,0.941406
2952,0.147646,0.147646,0.940104
3052,0.108801,0.108801,0.947266
3145,0.0439535,0.0439535,0.984375
3245,0.173457,0.173457,0.960938
3345,0.101425,0.101425,0.958333
3445,0.0391971,0.0391971,0.966797
3538,0.120534,0.120534,0.953125
3638,0.0730245,0.0730245,0.957031
3738,0.200436,0.200436,0.947917
3838,0.064573,0.064573,0.957031
3931,0.0377716,0.0377716,0.992188
4031,0.0199473,0.0199473,0.992188
4131,0.00689407,0.00689407,0.994792
4231,0.00348242,0.00348242,0.996094
4324,0.00411249,0.00411249,1.0
4424,0.0123314,0.0123314,1.0
4524,0.00348273,0.00348273,1.0
4624,0.00246905,0.00246905,1.0
4717,0.00302661,0.00302661,1.0
4817,0.0103068,0.0103068,1.0
4917,0.0025662,0.0025662,1.0
5017,0.00198856,0.00198856,1.0
5110,0.00247525,0.00247525,1.0
5210,0.00887558,0.00887558,1.0
5310,0.00210297,0.00210297,1.0
5410,0.00169847,0.00169847,1.0
5503,0.00212889,0.00212889,1.0
5603,0.00776739,0.00776739,1.0
5703,0.00179488,0.00179488,1.0
5803,0.00148903,0.00148903,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c32/Training/150Epochs/mut32_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.64588,0.0703125
101,1.73179,1.73179,0.207031
201,1.33644,1.33644,0.304688
301,1.3478,1.3478,0.359375
394,0.952121,0.952121,0.640625
494,1.15444,1.15444,0.574219
594,1.11807,1.11807,0.588542
694,0.923956,0.923956,0.613281
787,0.653064,0.653064,0.78125
887,0.750217,0.750217,0.738281
987,0.729574,0.729574,0.736979
1087,0.615277,0.615277,0.75
1180,0.434686,0.434686,0.828125
1280,0.55929,0.55929,0.824219
1380,0.500636,0.500636,0.828125
1480,0.473349,0.473349,0.837891
1573,0.279828,0.279828,0.914063
1673,0.332956,0.332956,0.886719
1773,0.305963,0.305963,0.888021
1873,0.244721,0.244721,0.894531
1966,0.136783,0.136783,0.945313
2066,0.324341,0.324341,0.910156
2166,0.25115,0.25115,0.90625
2266,0.234408,0.234408,0.912109
2359,0.114029,0.114029,0.96875
2459,0.159822,0.159822,0.945313
2559,0.124981,0.124981,0.953125
2659,0.184845,0.184845,0.943359
2752,0.0598874,0.0598874,0.976563
2852,0.145853,0.145853,0.949219
2952,0.124134,0.124134,0.955729
3052,0.105857,0.105857,0.957031
3145,0.0338442,0.0338442,0.984375
3245,0.140185,0.140185,0.96875
3345,0.153155,0.153155,0.966146
3445,0.0504792,0.0504792,0.96875
3538,0.0721096,0.0721096,0.96875
3638,0.0853441,0.0853441,0.964844
3738,0.14876,0.14876,0.963542
3838,0.0930258,0.0930258,0.960938
3931,0.0155681,0.0155681,1.0
4031,0.0203286,0.0203286,1.0
4131,0.00934274,0.00934274,1.0
4231,0.00447887,0.00447887,1.0
4324,0.0145404,0.0145404,0.992188
4424,0.0079479,0.0079479,0.996094
4524,0.00354748,0.00354748,0.997396
4624,0.00334693,0.00334693,0.998047
4717,0.00424819,0.00424819,1.0
4817,0.00517806,0.00517806,1.0
4917,0.0024739,0.0024739,1.0
5017,0.00251387,0.00251387,1.0
5110,0.00300933,0.00300933,1.0
5210,0.00397679,0.00397679,1.0
5310,0.00197605,0.00197605,1.0
5410,0.00203761,0.00203761,1.0
5503,0.00232989,0.00232989,1.0
5603,0.00326522,0.00326522,1.0
5703,0.00166542,0.00166542,1.0
5803,0.00172399,0.00172399,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/150Epochs/combinedData.csv <==
#step_mut33_150MR1bgr, loss_mut33_150MR1bgr, accuracy_mut33_150MR1bgr,step_mut33_150MR1brg, loss_mut33_150MR1brg, accuracy_mut33_150MR1brg,step_mut33_150MR1gbr, loss_mut33_150MR1gbr, accuracy_mut33_150MR1gbr,step_mut33_150MR1grb, loss_mut33_150MR1grb, accuracy_mut33_150MR1grb,step_mut33_150MR1rbg, loss_mut33_150MR1rbg, accuracy_mut33_150MR1rbg,step_mut33_150MR1rgb, loss_mut33_150MR1rgb, accuracy_mut33_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  2.5292904,  0.1, 393,  2.5327358,  0.098019801, 393,  2.5344796,  0.10297029, 393,  2.5429046,  0.093069308, 393,  2.5401647,  0.10198019, 393,  2.545222,  0.1009901
 786,  2.5575886,  0.1, 786,  2.5622122,  0.1, 786,  2.559725,  0.1, 786,  2.5741317,  0.1, 786,  2.5711775,  0.1, 786,  2.575721,  0.1009901
 1179,  2.6036351,  0.1, 1179,  2.6157341,  0.1, 1179,  2.5886474,  0.1009901, 1179,  2.625185,  0.1, 1179,  2.6050706,  0.10198019, 1179,  2.6231434,  0.1
 1572,  2.6381724,  0.1, 1572,  2.6580954,  0.1, 1572,  2.6051216,  0.11881188, 1572,  2.6632395,  0.1, 1572,  2.6320996,  0.11386139, 1572,  2.658,  0.1
 1965,  2.6437602,  0.1, 1965,  2.6676345,  0.1, 1965,  2.6060731,  0.12673268, 1965,  2.6693194,  0.1, 1965,  2.6415646,  0.12178218, 1965,  2.6632481,  0.1
 2358,  2.6354108,  0.1, 2358,  2.6608961,  0.1, 2358,  2.5973868,  0.12970297, 2358,  2.6588845,  0.1, 2358,  2.6387792,  0.12475248, 2358,  2.6524553,  0.1
 2751,  2.6222286,  0.10198019, 2751,  2.6485269,  0.1, 2751,  2.5853281,  0.13267326, 2751,  2.6432483,  0.1, 2751,  2.6297083,  0.12772277, 2751,  2.6367383,  0.1
 3144,  2.6077361,  0.10297029, 3144,  2.6347122,  0.1, 3144,  2.5717378,  0.13762376, 3144,  2.6261253,  0.1, 3144,  2.6167471,  0.12970297, 3144,  2.6196527,  0.1009901
 3537,  2.5932827,  0.10396039, 3537,  2.6211445,  0.1, 3537,  2.5572848,  0.14158416, 3537,  2.6091847,  0.1, 3537,  2.6013682,  0.13267326, 3537,  2.6022832,  0.1009901
 3930,  2.5791922,  0.10990099, 3930,  2.6078448,  0.1009901, 3930,  2.5426373,  0.14158416, 3930,  2.5928206,  0.098019801, 3930,  2.5851655,  0.13564357, 3930,  2.5857863,  0.10198019
 4323,  2.5753317,  0.11089109, 4323,  2.5971403,  0.1009901, 4323,  2.5366468,  0.14059407, 4323,  2.5839396,  0.098019801, 4323,  2.5741928,  0.13465346, 4323,  2.5781207,  0.1009901
 4716,  2.5732286,  0.11089109, 4716,  2.5931776,  0.1009901, 4716,  2.534039,  0.14059407, 4716,  2.5804403,  0.098019801, 4716,  2.5700438,  0.13465346, 4716,  2.5749617,  0.1009901
 5109,  2.5716364,  0.11188119, 5109,  2.5910418,  0.1009901, 5109,  2.5323484,  0.14158416, 5109,  2.578392,  0.098019801, 5109,  2.5677791,  0.13663366, 5109,  2.5729961,  0.10198019
 5502,  2.5701981,  0.11188119, 5502,  2.5894578,  0.1009901, 5502,  2.5309319,  0.14158416, 5502,  2.5767767,  0.098019801, 5502,  2.5660784,  0.13762376, 5502,  2.5714016,  0.10297029
 5895,  2.5688004,  0.11188119, 5895,  2.5880351,  0.1009901, 5895,  2.5295925,  0.14158416, 5895,  2.5752983,  0.097029701, 5895,  2.5645521,  0.13861386, 5895,  2.5699177,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/150Epochs/mut33_150MR1bgr.csv <==
step, loss, accuracy
 393,  2.5292904,  0.1
 786,  2.5575886,  0.1
 1179,  2.6036351,  0.1
 1572,  2.6381724,  0.1
 1965,  2.6437602,  0.1
 2358,  2.6354108,  0.1
 2751,  2.6222286,  0.10198019
 3144,  2.6077361,  0.10297029
 3537,  2.5932827,  0.10396039
 3930,  2.5791922,  0.10990099
 4323,  2.5753317,  0.11089109
 4716,  2.5732286,  0.11089109
 5109,  2.5716364,  0.11188119
 5502,  2.5701981,  0.11188119
 5895,  2.5688004,  0.11188119


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/150Epochs/mut33_150MR1brg.csv <==
step, loss, accuracy
 393,  2.5327358,  0.098019801
 786,  2.5622122,  0.1
 1179,  2.6157341,  0.1
 1572,  2.6580954,  0.1
 1965,  2.6676345,  0.1
 2358,  2.6608961,  0.1
 2751,  2.6485269,  0.1
 3144,  2.6347122,  0.1
 3537,  2.6211445,  0.1
 3930,  2.6078448,  0.1009901
 4323,  2.5971403,  0.1009901
 4716,  2.5931776,  0.1009901
 5109,  2.5910418,  0.1009901
 5502,  2.5894578,  0.1009901
 5895,  2.5880351,  0.1009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/150Epochs/mut33_150MR1gbr.csv <==
step, loss, accuracy
 393,  2.5344796,  0.10297029
 786,  2.559725,  0.1
 1179,  2.5886474,  0.1009901
 1572,  2.6051216,  0.11881188
 1965,  2.6060731,  0.12673268
 2358,  2.5973868,  0.12970297
 2751,  2.5853281,  0.13267326
 3144,  2.5717378,  0.13762376
 3537,  2.5572848,  0.14158416
 3930,  2.5426373,  0.14158416
 4323,  2.5366468,  0.14059407
 4716,  2.534039,  0.14059407
 5109,  2.5323484,  0.14158416
 5502,  2.5309319,  0.14158416
 5895,  2.5295925,  0.14158416


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/150Epochs/mut33_150MR1grb.csv <==
step, loss, accuracy
 393,  2.5429046,  0.093069308
 786,  2.5741317,  0.1
 1179,  2.625185,  0.1
 1572,  2.6632395,  0.1
 1965,  2.6693194,  0.1
 2358,  2.6588845,  0.1
 2751,  2.6432483,  0.1
 3144,  2.6261253,  0.1
 3537,  2.6091847,  0.1
 3930,  2.5928206,  0.098019801
 4323,  2.5839396,  0.098019801
 4716,  2.5804403,  0.098019801
 5109,  2.578392,  0.098019801
 5502,  2.5767767,  0.098019801
 5895,  2.5752983,  0.097029701


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/150Epochs/mut33_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.5401647,  0.10198019
 786,  2.5711775,  0.1
 1179,  2.6050706,  0.10198019
 1572,  2.6320996,  0.11386139
 1965,  2.6415646,  0.12178218
 2358,  2.6387792,  0.12475248
 2751,  2.6297083,  0.12772277
 3144,  2.6167471,  0.12970297
 3537,  2.6013682,  0.13267326
 3930,  2.5851655,  0.13564357
 4323,  2.5741928,  0.13465346
 4716,  2.5700438,  0.13465346
 5109,  2.5677791,  0.13663366
 5502,  2.5660784,  0.13762376
 5895,  2.5645521,  0.13861386


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/150Epochs/mut33_150MR1rgb.csv <==
step, loss, accuracy
 393,  2.545222,  0.1009901
 786,  2.575721,  0.1009901
 1179,  2.6231434,  0.1
 1572,  2.658,  0.1
 1965,  2.6632481,  0.1
 2358,  2.6524553,  0.1
 2751,  2.6367383,  0.1
 3144,  2.6196527,  0.1009901
 3537,  2.6022832,  0.1009901
 3930,  2.5857863,  0.10198019
 4323,  2.5781207,  0.1009901
 4716,  2.5749617,  0.1009901
 5109,  2.5729961,  0.10198019
 5502,  2.5714016,  0.10297029
 5895,  2.5699177,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/5Epochs/combinedData.csv <==
step_mut33_5MR1bgr, loss_mut33_5MR1bgr, accuracy_mut33_5MR1bgr,step_mut33_5MR1brg, loss_mut33_5MR1brg, accuracy_mut33_5MR1brg,step_mut33_5MR1gbr, loss_mut33_5MR1gbr, accuracy_mut33_5MR1gbr,step_mut33_5MR1grb, loss_mut33_5MR1grb, accuracy_mut33_5MR1grb,step_mut33_5MR1rbg, loss_mut33_5MR1rbg, accuracy_mut33_5MR1rbg,step_mut33_5MR1rgb, loss_mut33_5MR1rgb, accuracy_mut33_5MR1rgb
 40,  2.6235361,  0.12475248, 40,  2.605382,  0.11089109, 40,  2.6214533,  0.11287129, 40,  2.6018,  0.08019802, 40,  2.6074882,  0.098019801, 40,  2.6080427,  0.074257426
 80,  2.5464535,  0.1, 80,  2.5400395,  0.1009901, 80,  2.5513296,  0.10198019, 80,  2.5430222,  0.098019801, 80,  2.5461273,  0.1, 80,  2.5457292,  0.10198019
 120,  2.5276179,  0.099009901, 120,  2.5247493,  0.1009901, 120,  2.5337441,  0.10297029, 120,  2.5317311,  0.089108914, 120,  2.5323138,  0.10198019, 120,  2.534128,  0.1049505
 160,  2.5229905,  0.1009901, 160,  2.5215592,  0.099009901, 160,  2.528969,  0.10396039, 160,  2.5304234,  0.090099007, 160,  2.5291703,  0.10297029, 160,  2.5332174,  0.10198019
 200,  2.5219567,  0.10297029, 200,  2.5219858,  0.1009901, 200,  2.5277712,  0.10396039, 200,  2.531724,  0.087128714, 200,  2.5291028,  0.10297029, 200,  2.5345287,  0.1009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/5Epochs/mut33_5MR1bgr.csv <==
step, loss, accuracy
 40,  2.6235361,  0.12475248
 80,  2.5464535,  0.1
 120,  2.5276179,  0.099009901
 160,  2.5229905,  0.1009901
 200,  2.5219567,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/5Epochs/mut33_5MR1brg.csv <==
step, loss, accuracy
 40,  2.605382,  0.11089109
 80,  2.5400395,  0.1009901
 120,  2.5247493,  0.1009901
 160,  2.5215592,  0.099009901
 200,  2.5219858,  0.1009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/5Epochs/mut33_5MR1gbr.csv <==
step, loss, accuracy
 40,  2.6214533,  0.11287129
 80,  2.5513296,  0.10198019
 120,  2.5337441,  0.10297029
 160,  2.528969,  0.10396039
 200,  2.5277712,  0.10396039


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/5Epochs/mut33_5MR1grb.csv <==
step, loss, accuracy
 40,  2.6018,  0.08019802
 80,  2.5430222,  0.098019801
 120,  2.5317311,  0.089108914
 160,  2.5304234,  0.090099007
 200,  2.531724,  0.087128714


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/5Epochs/mut33_5MR1rbg.csv <==
step, loss, accuracy
 40,  2.6074882,  0.098019801
 80,  2.5461273,  0.1
 120,  2.5323138,  0.10198019
 160,  2.5291703,  0.10297029
 200,  2.5291028,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Testing/5Epochs/mut33_5MR1rgb.csv <==
step, loss, accuracy
 40,  2.6080427,  0.074257426
 80,  2.5457292,  0.10198019
 120,  2.534128,  0.1049505
 160,  2.5332174,  0.10198019
 200,  2.5345287,  0.1009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Training/150Epochs/combinedData.csv <==
step_mut33_150MR1bgr, cross_entropy_mut33_150MR1bgr, loss_mut33_150MR1bgr, train_accuracy_mut33_150MR1bgr,step_mut33_150MR1brg, cross_entropy_mut33_150MR1brg, loss_mut33_150MR1brg, train_accuracy_mut33_150MR1brg,step_mut33_150MR1gbr, cross_entropy_mut33_150MR1gbr, loss_mut33_150MR1gbr, train_accuracy_mut33_150MR1gbr,step_mut33_150MR1grb, cross_entropy_mut33_150MR1grb, loss_mut33_150MR1grb, train_accuracy_mut33_150MR1grb,step_mut33_150MR1rbg, cross_entropy_mut33_150MR1rbg, loss_mut33_150MR1rbg, train_accuracy_mut33_150MR1rbg,step_mut33_150MR1rgb, cross_entropy_mut33_150MR1rgb, loss_mut33_150MR1rgb, train_accuracy_mut33_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,2.41294,2.62501,0.105469,101,2.38537,2.59744,0.105469,101,2.4043,2.61637,0.105469,101,2.41491,2.62698,0.105469,101,2.40035,2.61243,0.105469,101,2.42564,2.63771,0.105469
201,2.54376,2.75583,0.0963542,201,2.55815,2.77023,0.0963542,201,2.54186,2.75393,0.0963542,201,2.56059,2.77267,0.0963542,201,2.54152,2.75359,0.0963542,201,2.56885,2.78092,0.0963542
301,2.51777,2.72984,0.101563,301,2.521,2.73307,0.101563,301,2.52719,2.73927,0.101563,301,2.52535,2.73742,0.101563,301,2.53689,2.74896,0.101563,301,2.51893,2.73101,0.101563
394,2.64408,2.85615,0.0703125,394,2.6433,2.85538,0.0703125,394,2.64641,2.85848,0.0703125,394,2.6341,2.84617,0.0703125,394,2.63195,2.84402,0.0703125,394,2.61967,2.83174,0.0703125
494,2.39659,2.60866,0.105469,494,2.37102,2.58309,0.105469,494,2.38248,2.59455,0.105469,494,2.39901,2.61108,0.105469,494,2.37667,2.58874,0.105469,494,2.40934,2.62141,0.105469
594,2.52455,2.73662,0.0963542,594,2.53597,2.74803,0.0963542,594,2.51818,2.73025,0.0963542,594,2.53821,2.75028,0.0963542,594,2.51289,2.72496,0.0963542,594,2.54661,2.75867,0.0963542
694,2.49834,2.71041,0.101563,694,2.50107,2.71314,0.101563,694,2.50718,2.71925,0.101563,694,2.49953,2.71159,0.101563,694,2.5186,2.73066,0.101563,694,2.49749,2.70956,0.101563
787,2.62361,2.83567,0.0703125,787,2.61772,2.82978,0.0703125,787,2.61798,2.83004,0.0703125,787,2.61112,2.82318,0.0703125,787,2.61122,2.82328,0.0703125,787,2.59423,2.8063,0.0703125
887,2.38243,2.59449,0.105469,887,2.35798,2.57004,0.105469,887,2.35873,2.57079,0.105469,887,2.38522,2.59729,0.105469,887,2.35248,2.56454,0.105469,887,2.39434,2.6064,0.105469
987,2.50637,2.71843,0.0963542,987,2.5153,2.72736,0.0963542,987,2.48935,2.70142,0.0963542,987,2.51746,2.72952,0.0963542,987,2.48778,2.69984,0.0963542,987,2.5264,2.73846,0.0963542
1087,2.48043,2.69249,0.101563,1087,2.48281,2.69487,0.101563,1087,2.48729,2.69935,0.101563,1087,2.47558,2.68764,0.101563,1087,2.50284,2.7149,0.101563,1087,2.47649,2.68855,0.101563
1180,2.60432,2.81638,0.0703125,1180,2.59399,2.80604,0.0703125,1180,2.58804,2.8001,0.0703125,1180,2.58952,2.80158,0.0703125,1180,2.5902,2.80226,0.0703125,1180,2.56992,2.78197,0.0703125
1280,2.36949,2.58154,0.105469,1280,2.3463,2.55836,0.105469,1280,2.33267,2.54473,0.109375,1280,2.3723,2.58436,0.105469,1280,2.32809,2.54015,0.105469,1280,2.38109,2.59314,0.105469
1380,2.48931,2.70137,0.0963542,1380,2.49639,2.70845,0.0963542,1380,2.46122,2.67327,0.0989583,1380,2.49831,2.71036,0.0963542,1380,2.46168,2.67374,0.0963542,1380,2.50685,2.71891,0.0963542
1480,2.46387,2.67592,0.101563,1480,2.465,2.67705,0.101563,1480,2.47075,2.68281,0.105469,1480,2.45408,2.66613,0.101563,1480,2.48597,2.69803,0.101563,1480,2.45629,2.66835,0.101563
1573,2.58616,2.79821,0.0703125,1573,2.5721,2.78416,0.0703125,1573,2.56105,2.7731,0.0703125,1573,2.57036,2.78241,0.0703125,1573,2.56951,2.78156,0.0703125,1573,2.54764,2.75969,0.0703125
1673,2.35704,2.56909,0.105469,1673,2.33641,2.54846,0.105469,1673,2.30718,2.51923,0.109375,1673,2.36143,2.57348,0.105469,1673,2.3025,2.51455,0.105469,1673,2.37009,2.58214,0.105469
1773,2.47374,2.68579,0.0963542,1773,2.47741,2.68946,0.0963542,1773,2.43763,2.64968,0.101563,1773,2.47925,2.6913,0.0963542,1773,2.43808,2.65013,0.0989583,1773,2.48728,2.69933,0.0963542
1873,2.44842,2.66047,0.101563,1873,2.44637,2.65842,0.101563,1873,2.45626,2.66831,0.105469,1873,2.43352,2.64557,0.101563,1873,2.46944,2.68149,0.103516,1873,2.43501,2.64706,0.101563
1966,2.56918,2.78123,0.0703125,1966,2.55149,2.76354,0.0703125,1966,2.53947,2.75152,0.078125,1966,2.5507,2.76275,0.0703125,1966,2.54848,2.76053,0.0703125,1966,2.52557,2.73762,0.0703125
2066,2.34537,2.55742,0.105469,2066,2.32698,2.53903,0.105469,2066,2.28776,2.49981,0.121094,2066,2.35107,2.56312,0.105469,2066,2.28097,2.49302,0.113281,2066,2.3597,2.57174,0.105469
2166,2.45935,2.6714,0.0963542,2166,2.45891,2.67096,0.0963542,2166,2.41721,2.62926,0.109375,2166,2.46116,2.67321,0.0963542,2166,2.41734,2.62938,0.104167,2166,2.46784,2.67989,0.0963542
2266,2.43398,2.64603,0.101563,2266,2.42753,2.63957,0.101563,2266,2.44246,2.6545,0.111328,2266,2.41368,2.62573,0.101563,2266,2.45344,2.66548,0.107422,2266,2.41356,2.6256,0.101563
2359,2.55243,2.76448,0.0703125,2359,2.53085,2.74289,0.0703125,2359,2.52051,2.73256,0.078125,2359,2.5312,2.74325,0.0703125,2359,2.5323,2.74434,0.0703125,2359,2.50203,2.71407,0.0703125
2459,2.33368,2.54573,0.105469,2459,2.31806,2.5301,0.105469,2459,2.27352,2.48556,0.121094,2459,2.3422,2.55424,0.105469,2459,2.26384,2.47588,0.113281,2459,2.35037,2.56241,0.105469
2559,2.44519,2.65723,0.0963542,2559,2.44161,2.65365,0.0963542,2559,2.4008,2.61284,0.109375,2559,2.44391,2.65595,0.0963542,2559,2.39657,2.60861,0.104167,2559,2.44906,2.6611,0.0963542
2659,2.42007,2.63211,0.101563,2659,2.40965,2.62169,0.101563,2659,2.42988,2.64193,0.111328,2659,2.39518,2.60722,0.101563,2659,2.4363,2.64834,0.107422,2659,2.3939,2.60594,0.101563
2752,2.53555,2.74759,0.0703125,2752,2.51081,2.72285,0.0703125,2752,2.50194,2.71398,0.078125,2752,2.51308,2.72512,0.0703125,2752,2.51813,2.73017,0.0703125,2752,2.47997,2.69201,0.0703125
2852,2.32242,2.53445,0.105469,2852,2.30988,2.52192,0.105469,2852,2.2634,2.47544,0.125,2852,2.33447,2.54651,0.105469,2852,2.24958,2.46162,0.121094,2852,2.34168,2.55372,0.105469
2952,2.43155,2.64359,0.0963542,2952,2.42428,2.63632,0.0963542,2952,2.38521,2.59725,0.117188,2952,2.42804,2.64007,0.0963542,2952,2.37718,2.58922,0.109375,2952,2.43106,2.6431,0.0963542
3052,2.40563,2.61766,0.101563,3052,2.39383,2.60587,0.101563,3052,2.41662,2.62866,0.119141,3052,2.37691,2.58895,0.101563,3052,2.42012,2.63216,0.111328,3052,2.37746,2.58949,0.101563
3145,2.51856,2.7306,0.0703125,3145,2.49186,2.70389,0.0703125,3145,2.48448,2.69652,0.078125,3145,2.49565,2.70768,0.0703125,3145,2.50404,2.71608,0.0703125,3145,2.46215,2.67419,0.0703125
3245,2.31148,2.52351,0.105469,3245,2.30333,2.51536,0.105469,3245,2.25596,2.46799,0.128906,3245,2.32629,2.53832,0.105469,3245,2.23855,2.45059,0.125,3245,2.33275,2.54479,0.105469
3345,2.41932,2.63135,0.0963542,3345,2.40763,2.61967,0.0963542,3345,2.36991,2.58194,0.122396,3345,2.41256,2.6246,0.0963542,3345,2.35968,2.57171,0.117188,3345,2.41468,2.62671,0.0963542
3445,2.39222,2.60425,0.101563,3445,2.37972,2.59176,0.103516,3445,2.40399,2.61603,0.123047,3445,2.36126,2.57329,0.101563,3445,2.4072,2.61924,0.117188,3445,2.36256,2.57459,0.101563
3538,2.5016,2.71363,0.0703125,3538,2.47381,2.68584,0.0703125,3538,2.46692,2.67895,0.078125,3538,2.47985,2.69188,0.0625,3538,2.48998,2.70201,0.0703125,3538,2.44559,2.65762,0.0703125
3638,2.30064,2.51267,0.105469,3638,2.29764,2.50967,0.105469,3638,2.25019,2.46222,0.128906,3638,2.31817,2.53019,0.101563,3638,2.22956,2.44159,0.125,3638,2.32478,2.53681,0.105469
3738,2.40765,2.61968,0.0963542,3738,2.39181,2.60384,0.0963542,3738,2.35517,2.5672,0.127604,3738,2.39797,2.61,0.09375,3738,2.34456,2.55659,0.122396,3738,2.40078,2.61281,0.0963542
3838,2.37899,2.59102,0.101563,3838,2.36658,2.57861,0.103516,3838,2.3907,2.60273,0.126953,3838,2.34779,2.55981,0.0996094,3838,2.39425,2.60628,0.121094,3838,2.34873,2.56075,0.103516
3931,2.48515,2.69718,0.0703125,3931,2.45629,2.66832,0.0703125,3931,2.44951,2.66154,0.078125,3931,2.46452,2.67654,0.0625,3931,2.47586,2.68789,0.09375,3931,2.42933,2.64135,0.0625
4031,2.29263,2.50466,0.105469,4031,2.29368,2.50571,0.105469,4031,2.24657,2.4586,0.128906,4031,2.31196,2.52398,0.101563,4031,2.2239,2.43593,0.136719,4031,2.3189,2.53092,0.101563
4131,2.40168,2.61371,0.0963542,4131,2.38384,2.59587,0.0963542,4131,2.34739,2.55942,0.130208,4131,2.39091,2.60293,0.09375,4131,2.3376,2.54962,0.130208,4131,2.39405,2.60607,0.09375
4231,2.37488,2.5869,0.101563,4231,2.36261,2.57464,0.103516,4231,2.38648,2.59851,0.128906,4231,2.34377,2.55579,0.0996094,4231,2.38993,2.60196,0.126953,4231,2.34425,2.55628,0.101563
4324,2.4835,2.69553,0.0703125,4324,2.45461,2.66663,0.0703125,4324,2.44784,2.65987,0.0859375,4324,2.46305,2.67507,0.0625,4324,2.47447,2.68649,0.09375,4324,2.42776,2.63979,0.0625
4424,2.29155,2.50357,0.105469,4424,2.29317,2.5052,0.105469,4424,2.24607,2.4581,0.132813,4424,2.31114,2.52317,0.101563,4424,2.22322,2.43525,0.136719,4424,2.31818,2.5302,0.101563
4524,2.40062,2.61264,0.0963542,4524,2.38239,2.59441,0.0963542,4524,2.3459,2.55793,0.132813,4524,2.38966,2.60169,0.0963542,4524,2.33636,2.54839,0.130208,4524,2.39288,2.60491,0.09375
4624,2.37369,2.58571,0.101563,4624,2.36142,2.57345,0.103516,4624,2.38521,2.59724,0.130859,4624,2.34253,2.55455,0.101563,4624,2.38859,2.60062,0.126953,4624,2.34287,2.5549,0.101563
4717,2.48189,2.69391,0.0703125,4717,2.45293,2.66495,0.0703125,4717,2.44618,2.65821,0.0859375,4717,2.46162,2.67364,0.0625,4717,2.47305,2.68507,0.09375,4717,2.42622,2.63824,0.0625
4817,2.29048,2.50251,0.105469,4817,2.29267,2.5047,0.105469,4817,2.24555,2.45758,0.132813,4817,2.31033,2.52236,0.101563,4817,2.22255,2.43458,0.136719,4817,2.31746,2.52948,0.101563
4917,2.39955,2.61157,0.0963542,4917,2.38093,2.59295,0.0963542,4917,2.3444,2.55643,0.132813,4917,2.38843,2.60046,0.0963542,4917,2.33518,2.54721,0.130208,4917,2.39171,2.60374,0.09375
5017,2.3725,2.58453,0.101563,5017,2.36023,2.57226,0.103516,5017,2.38396,2.59599,0.130859,5017,2.3413,2.55332,0.101563,5017,2.38723,2.59925,0.126953,5017,2.34149,2.55351,0.101563
5110,2.48027,2.69229,0.0703125,5110,2.45126,2.66329,0.0703125,5110,2.44455,2.65658,0.0859375,5110,2.46019,2.67221,0.0625,5110,2.47161,2.68363,0.09375,5110,2.4247,2.63672,0.0625
5210,2.28943,2.50146,0.105469,5210,2.29219,2.50422,0.105469,5210,2.24502,2.45705,0.132813,5210,2.30952,2.52154,0.101563,5210,2.22187,2.4339,0.136719,5210,2.31673,2.52876,0.101563
5310,2.39846,2.61048,0.0963542,5310,2.3795,2.59153,0.0963542,5310,2.34293,2.55496,0.132813,5310,2.38722,2.59925,0.0963542,5310,2.33402,2.54605,0.130208,5310,2.39056,2.60258,0.09375
5410,2.37135,2.58338,0.101563,5410,2.35908,2.5711,0.103516,5410,2.38273,2.59476,0.130859,5410,2.34008,2.5521,0.103516,5410,2.38588,2.5979,0.126953,5410,2.34014,2.55216,0.101563
5503,2.47866,2.69068,0.0703125,5503,2.44963,2.66165,0.0703125,5503,2.44292,2.65495,0.0859375,5503,2.45877,2.67079,0.0625,5503,2.47013,2.68216,0.09375,5503,2.42319,2.63521,0.0625
5603,2.28837,2.50039,0.105469,5603,2.29171,2.50374,0.101563,5603,2.24448,2.45651,0.132813,5603,2.3087,2.52073,0.101563,5603,2.2212,2.43322,0.136719,5603,2.31602,2.52805,0.105469
5703,2.39737,2.60939,0.0963542,5703,2.37809,2.59011,0.09375,5703,2.34148,2.55351,0.132813,5703,2.38602,2.59804,0.0963542,5703,2.33289,2.54492,0.130208,5703,2.38945,2.60147,0.0963542
5803,2.37021,2.58223,0.101563,5803,2.35793,2.56996,0.103516,5803,2.38148,2.59351,0.130859,5803,2.33886,2.55088,0.103516,5803,2.38454,2.59657,0.126953,5803,2.33882,2.55085,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Training/150Epochs/mut33_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,2.41294,2.62501,0.105469
201,2.54376,2.75583,0.0963542
301,2.51777,2.72984,0.101563
394,2.64408,2.85615,0.0703125
494,2.39659,2.60866,0.105469
594,2.52455,2.73662,0.0963542
694,2.49834,2.71041,0.101563
787,2.62361,2.83567,0.0703125
887,2.38243,2.59449,0.105469
987,2.50637,2.71843,0.0963542
1087,2.48043,2.69249,0.101563
1180,2.60432,2.81638,0.0703125
1280,2.36949,2.58154,0.105469
1380,2.48931,2.70137,0.0963542
1480,2.46387,2.67592,0.101563
1573,2.58616,2.79821,0.0703125
1673,2.35704,2.56909,0.105469
1773,2.47374,2.68579,0.0963542
1873,2.44842,2.66047,0.101563
1966,2.56918,2.78123,0.0703125
2066,2.34537,2.55742,0.105469
2166,2.45935,2.6714,0.0963542
2266,2.43398,2.64603,0.101563
2359,2.55243,2.76448,0.0703125
2459,2.33368,2.54573,0.105469
2559,2.44519,2.65723,0.0963542
2659,2.42007,2.63211,0.101563
2752,2.53555,2.74759,0.0703125
2852,2.32242,2.53445,0.105469
2952,2.43155,2.64359,0.0963542
3052,2.40563,2.61766,0.101563
3145,2.51856,2.7306,0.0703125
3245,2.31148,2.52351,0.105469
3345,2.41932,2.63135,0.0963542
3445,2.39222,2.60425,0.101563
3538,2.5016,2.71363,0.0703125
3638,2.30064,2.51267,0.105469
3738,2.40765,2.61968,0.0963542
3838,2.37899,2.59102,0.101563
3931,2.48515,2.69718,0.0703125
4031,2.29263,2.50466,0.105469
4131,2.40168,2.61371,0.0963542
4231,2.37488,2.5869,0.101563
4324,2.4835,2.69553,0.0703125
4424,2.29155,2.50357,0.105469
4524,2.40062,2.61264,0.0963542
4624,2.37369,2.58571,0.101563
4717,2.48189,2.69391,0.0703125
4817,2.29048,2.50251,0.105469
4917,2.39955,2.61157,0.0963542
5017,2.3725,2.58453,0.101563
5110,2.48027,2.69229,0.0703125
5210,2.28943,2.50146,0.105469
5310,2.39846,2.61048,0.0963542
5410,2.37135,2.58338,0.101563
5503,2.47866,2.69068,0.0703125
5603,2.28837,2.50039,0.105469
5703,2.39737,2.60939,0.0963542
5803,2.37021,2.58223,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Training/150Epochs/mut33_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,2.38537,2.59744,0.105469
201,2.55815,2.77023,0.0963542
301,2.521,2.73307,0.101563
394,2.6433,2.85538,0.0703125
494,2.37102,2.58309,0.105469
594,2.53597,2.74803,0.0963542
694,2.50107,2.71314,0.101563
787,2.61772,2.82978,0.0703125
887,2.35798,2.57004,0.105469
987,2.5153,2.72736,0.0963542
1087,2.48281,2.69487,0.101563
1180,2.59399,2.80604,0.0703125
1280,2.3463,2.55836,0.105469
1380,2.49639,2.70845,0.0963542
1480,2.465,2.67705,0.101563
1573,2.5721,2.78416,0.0703125
1673,2.33641,2.54846,0.105469
1773,2.47741,2.68946,0.0963542
1873,2.44637,2.65842,0.101563
1966,2.55149,2.76354,0.0703125
2066,2.32698,2.53903,0.105469
2166,2.45891,2.67096,0.0963542
2266,2.42753,2.63957,0.101563
2359,2.53085,2.74289,0.0703125
2459,2.31806,2.5301,0.105469
2559,2.44161,2.65365,0.0963542
2659,2.40965,2.62169,0.101563
2752,2.51081,2.72285,0.0703125
2852,2.30988,2.52192,0.105469
2952,2.42428,2.63632,0.0963542
3052,2.39383,2.60587,0.101563
3145,2.49186,2.70389,0.0703125
3245,2.30333,2.51536,0.105469
3345,2.40763,2.61967,0.0963542
3445,2.37972,2.59176,0.103516
3538,2.47381,2.68584,0.0703125
3638,2.29764,2.50967,0.105469
3738,2.39181,2.60384,0.0963542
3838,2.36658,2.57861,0.103516
3931,2.45629,2.66832,0.0703125
4031,2.29368,2.50571,0.105469
4131,2.38384,2.59587,0.0963542
4231,2.36261,2.57464,0.103516
4324,2.45461,2.66663,0.0703125
4424,2.29317,2.5052,0.105469
4524,2.38239,2.59441,0.0963542
4624,2.36142,2.57345,0.103516
4717,2.45293,2.66495,0.0703125
4817,2.29267,2.5047,0.105469
4917,2.38093,2.59295,0.0963542
5017,2.36023,2.57226,0.103516
5110,2.45126,2.66329,0.0703125
5210,2.29219,2.50422,0.105469
5310,2.3795,2.59153,0.0963542
5410,2.35908,2.5711,0.103516
5503,2.44963,2.66165,0.0703125
5603,2.29171,2.50374,0.101563
5703,2.37809,2.59011,0.09375
5803,2.35793,2.56996,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Training/150Epochs/mut33_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,2.4043,2.61637,0.105469
201,2.54186,2.75393,0.0963542
301,2.52719,2.73927,0.101563
394,2.64641,2.85848,0.0703125
494,2.38248,2.59455,0.105469
594,2.51818,2.73025,0.0963542
694,2.50718,2.71925,0.101563
787,2.61798,2.83004,0.0703125
887,2.35873,2.57079,0.105469
987,2.48935,2.70142,0.0963542
1087,2.48729,2.69935,0.101563
1180,2.58804,2.8001,0.0703125
1280,2.33267,2.54473,0.109375
1380,2.46122,2.67327,0.0989583
1480,2.47075,2.68281,0.105469
1573,2.56105,2.7731,0.0703125
1673,2.30718,2.51923,0.109375
1773,2.43763,2.64968,0.101563
1873,2.45626,2.66831,0.105469
1966,2.53947,2.75152,0.078125
2066,2.28776,2.49981,0.121094
2166,2.41721,2.62926,0.109375
2266,2.44246,2.6545,0.111328
2359,2.52051,2.73256,0.078125
2459,2.27352,2.48556,0.121094
2559,2.4008,2.61284,0.109375
2659,2.42988,2.64193,0.111328
2752,2.50194,2.71398,0.078125
2852,2.2634,2.47544,0.125
2952,2.38521,2.59725,0.117188
3052,2.41662,2.62866,0.119141
3145,2.48448,2.69652,0.078125
3245,2.25596,2.46799,0.128906
3345,2.36991,2.58194,0.122396
3445,2.40399,2.61603,0.123047
3538,2.46692,2.67895,0.078125
3638,2.25019,2.46222,0.128906
3738,2.35517,2.5672,0.127604
3838,2.3907,2.60273,0.126953
3931,2.44951,2.66154,0.078125
4031,2.24657,2.4586,0.128906
4131,2.34739,2.55942,0.130208
4231,2.38648,2.59851,0.128906
4324,2.44784,2.65987,0.0859375
4424,2.24607,2.4581,0.132813
4524,2.3459,2.55793,0.132813
4624,2.38521,2.59724,0.130859
4717,2.44618,2.65821,0.0859375
4817,2.24555,2.45758,0.132813
4917,2.3444,2.55643,0.132813
5017,2.38396,2.59599,0.130859
5110,2.44455,2.65658,0.0859375
5210,2.24502,2.45705,0.132813
5310,2.34293,2.55496,0.132813
5410,2.38273,2.59476,0.130859
5503,2.44292,2.65495,0.0859375
5603,2.24448,2.45651,0.132813
5703,2.34148,2.55351,0.132813
5803,2.38148,2.59351,0.130859


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Training/150Epochs/mut33_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,2.41491,2.62698,0.105469
201,2.56059,2.77267,0.0963542
301,2.52535,2.73742,0.101563
394,2.6341,2.84617,0.0703125
494,2.39901,2.61108,0.105469
594,2.53821,2.75028,0.0963542
694,2.49953,2.71159,0.101563
787,2.61112,2.82318,0.0703125
887,2.38522,2.59729,0.105469
987,2.51746,2.72952,0.0963542
1087,2.47558,2.68764,0.101563
1180,2.58952,2.80158,0.0703125
1280,2.3723,2.58436,0.105469
1380,2.49831,2.71036,0.0963542
1480,2.45408,2.66613,0.101563
1573,2.57036,2.78241,0.0703125
1673,2.36143,2.57348,0.105469
1773,2.47925,2.6913,0.0963542
1873,2.43352,2.64557,0.101563
1966,2.5507,2.76275,0.0703125
2066,2.35107,2.56312,0.105469
2166,2.46116,2.67321,0.0963542
2266,2.41368,2.62573,0.101563
2359,2.5312,2.74325,0.0703125
2459,2.3422,2.55424,0.105469
2559,2.44391,2.65595,0.0963542
2659,2.39518,2.60722,0.101563
2752,2.51308,2.72512,0.0703125
2852,2.33447,2.54651,0.105469
2952,2.42804,2.64007,0.0963542
3052,2.37691,2.58895,0.101563
3145,2.49565,2.70768,0.0703125
3245,2.32629,2.53832,0.105469
3345,2.41256,2.6246,0.0963542
3445,2.36126,2.57329,0.101563
3538,2.47985,2.69188,0.0625
3638,2.31817,2.53019,0.101563
3738,2.39797,2.61,0.09375
3838,2.34779,2.55981,0.0996094
3931,2.46452,2.67654,0.0625
4031,2.31196,2.52398,0.101563
4131,2.39091,2.60293,0.09375
4231,2.34377,2.55579,0.0996094
4324,2.46305,2.67507,0.0625
4424,2.31114,2.52317,0.101563
4524,2.38966,2.60169,0.0963542
4624,2.34253,2.55455,0.101563
4717,2.46162,2.67364,0.0625
4817,2.31033,2.52236,0.101563
4917,2.38843,2.60046,0.0963542
5017,2.3413,2.55332,0.101563
5110,2.46019,2.67221,0.0625
5210,2.30952,2.52154,0.101563
5310,2.38722,2.59925,0.0963542
5410,2.34008,2.5521,0.103516
5503,2.45877,2.67079,0.0625
5603,2.3087,2.52073,0.101563
5703,2.38602,2.59804,0.0963542
5803,2.33886,2.55088,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Training/150Epochs/mut33_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,2.40035,2.61243,0.105469
201,2.54152,2.75359,0.0963542
301,2.53689,2.74896,0.101563
394,2.63195,2.84402,0.0703125
494,2.37667,2.58874,0.105469
594,2.51289,2.72496,0.0963542
694,2.5186,2.73066,0.101563
787,2.61122,2.82328,0.0703125
887,2.35248,2.56454,0.105469
987,2.48778,2.69984,0.0963542
1087,2.50284,2.7149,0.101563
1180,2.5902,2.80226,0.0703125
1280,2.32809,2.54015,0.105469
1380,2.46168,2.67374,0.0963542
1480,2.48597,2.69803,0.101563
1573,2.56951,2.78156,0.0703125
1673,2.3025,2.51455,0.105469
1773,2.43808,2.65013,0.0989583
1873,2.46944,2.68149,0.103516
1966,2.54848,2.76053,0.0703125
2066,2.28097,2.49302,0.113281
2166,2.41734,2.62938,0.104167
2266,2.45344,2.66548,0.107422
2359,2.5323,2.74434,0.0703125
2459,2.26384,2.47588,0.113281
2559,2.39657,2.60861,0.104167
2659,2.4363,2.64834,0.107422
2752,2.51813,2.73017,0.0703125
2852,2.24958,2.46162,0.121094
2952,2.37718,2.58922,0.109375
3052,2.42012,2.63216,0.111328
3145,2.50404,2.71608,0.0703125
3245,2.23855,2.45059,0.125
3345,2.35968,2.57171,0.117188
3445,2.4072,2.61924,0.117188
3538,2.48998,2.70201,0.0703125
3638,2.22956,2.44159,0.125
3738,2.34456,2.55659,0.122396
3838,2.39425,2.60628,0.121094
3931,2.47586,2.68789,0.09375
4031,2.2239,2.43593,0.136719
4131,2.3376,2.54962,0.130208
4231,2.38993,2.60196,0.126953
4324,2.47447,2.68649,0.09375
4424,2.22322,2.43525,0.136719
4524,2.33636,2.54839,0.130208
4624,2.38859,2.60062,0.126953
4717,2.47305,2.68507,0.09375
4817,2.22255,2.43458,0.136719
4917,2.33518,2.54721,0.130208
5017,2.38723,2.59925,0.126953
5110,2.47161,2.68363,0.09375
5210,2.22187,2.4339,0.136719
5310,2.33402,2.54605,0.130208
5410,2.38588,2.5979,0.126953
5503,2.47013,2.68216,0.09375
5603,2.2212,2.43322,0.136719
5703,2.33289,2.54492,0.130208
5803,2.38454,2.59657,0.126953


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c33/Training/150Epochs/mut33_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42564,2.63771,0.105469
201,2.56885,2.78092,0.0963542
301,2.51893,2.73101,0.101563
394,2.61967,2.83174,0.0703125
494,2.40934,2.62141,0.105469
594,2.54661,2.75867,0.0963542
694,2.49749,2.70956,0.101563
787,2.59423,2.8063,0.0703125
887,2.39434,2.6064,0.105469
987,2.5264,2.73846,0.0963542
1087,2.47649,2.68855,0.101563
1180,2.56992,2.78197,0.0703125
1280,2.38109,2.59314,0.105469
1380,2.50685,2.71891,0.0963542
1480,2.45629,2.66835,0.101563
1573,2.54764,2.75969,0.0703125
1673,2.37009,2.58214,0.105469
1773,2.48728,2.69933,0.0963542
1873,2.43501,2.64706,0.101563
1966,2.52557,2.73762,0.0703125
2066,2.3597,2.57174,0.105469
2166,2.46784,2.67989,0.0963542
2266,2.41356,2.6256,0.101563
2359,2.50203,2.71407,0.0703125
2459,2.35037,2.56241,0.105469
2559,2.44906,2.6611,0.0963542
2659,2.3939,2.60594,0.101563
2752,2.47997,2.69201,0.0703125
2852,2.34168,2.55372,0.105469
2952,2.43106,2.6431,0.0963542
3052,2.37746,2.58949,0.101563
3145,2.46215,2.67419,0.0703125
3245,2.33275,2.54479,0.105469
3345,2.41468,2.62671,0.0963542
3445,2.36256,2.57459,0.101563
3538,2.44559,2.65762,0.0703125
3638,2.32478,2.53681,0.105469
3738,2.40078,2.61281,0.0963542
3838,2.34873,2.56075,0.103516
3931,2.42933,2.64135,0.0625
4031,2.3189,2.53092,0.101563
4131,2.39405,2.60607,0.09375
4231,2.34425,2.55628,0.101563
4324,2.42776,2.63979,0.0625
4424,2.31818,2.5302,0.101563
4524,2.39288,2.60491,0.09375
4624,2.34287,2.5549,0.101563
4717,2.42622,2.63824,0.0625
4817,2.31746,2.52948,0.101563
4917,2.39171,2.60374,0.09375
5017,2.34149,2.55351,0.101563
5110,2.4247,2.63672,0.0625
5210,2.31673,2.52876,0.101563
5310,2.39056,2.60258,0.09375
5410,2.34014,2.55216,0.101563
5503,2.42319,2.63521,0.0625
5603,2.31602,2.52805,0.105469
5703,2.38945,2.60147,0.0963542
5803,2.33882,2.55085,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/150Epochs/combinedData.csv <==
#step_mut34_150MR1bgr, loss_mut34_150MR1bgr, accuracy_mut34_150MR1bgr,step_mut34_150MR1brg, loss_mut34_150MR1brg, accuracy_mut34_150MR1brg,step_mut34_150MR1gbr, loss_mut34_150MR1gbr, accuracy_mut34_150MR1gbr,step_mut34_150MR1grb, loss_mut34_150MR1grb, accuracy_mut34_150MR1grb,step_mut34_150MR1rbg, loss_mut34_150MR1rbg, accuracy_mut34_150MR1rbg,step_mut34_150MR1rgb, loss_mut34_150MR1rgb, accuracy_mut34_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  2.5320396,  0.1, 393,  2.5357654,  0.098019801, 393,  2.5363734,  0.10297029, 393,  2.5466721,  0.099009901, 393,  2.5420518,  0.10198019, 393,  2.5489707,  0.1009901
 786,  2.5704074,  0.1, 786,  2.5756209,  0.1, 786,  2.5730829,  0.1, 786,  2.5908749,  0.1, 786,  2.5829685,  0.1, 786,  2.5912652,  0.1
 1179,  2.6428032,  0.1, 1179,  2.6550391,  0.1, 1179,  2.6420529,  0.1, 1179,  2.6680932,  0.1, 1179,  2.6526816,  0.1, 1179,  2.6650867,  0.1
 1572,  2.7080355,  0.1, 1572,  2.7279415,  0.1, 1572,  2.7029641,  0.1, 1572,  2.734277,  0.1, 1572,  2.7174811,  0.1, 1572,  2.7304852,  0.1
 1965,  2.7386765,  0.1, 1965,  2.7617741,  0.1, 1965,  2.7316034,  0.1, 1965,  2.7645187,  0.1, 1965,  2.7478297,  0.1, 1965,  2.7606828,  0.1
 2358,  2.7495615,  0.1, 2358,  2.7736778,  0.1, 2358,  2.7416401,  0.1, 2358,  2.7752402,  0.1, 2358,  2.7586675,  0.1, 2358,  2.771281,  0.1
 2751,  2.7530422,  0.1, 2751,  2.7774899,  0.1, 2751,  2.7448537,  0.1, 2751,  2.7786739,  0.1, 2751,  2.7621202,  0.1, 2751,  2.7746868,  0.1
 3144,  2.7541237,  0.1, 3144,  2.7786751,  0.1, 3144,  2.7458532,  0.1, 3144,  2.779742,  0.1, 3144,  2.7631936,  0.1, 3144,  2.7757459,  0.1
 3537,  2.7544577,  0.1, 3537,  2.7790411,  0.1, 3537,  2.7461627,  0.1, 3537,  2.7800708,  0.1, 3537,  2.7635243,  0.1, 3537,  2.7760727,  0.1
 3930,  2.75456,  0.1, 3930,  2.7791531,  0.1, 3930,  2.7462578,  0.1, 3930,  2.7801723,  0.1, 3930,  2.7636261,  0.1, 3930,  2.7761731,  0.1
 4323,  2.7545915,  0.1, 4323,  2.7791872,  0.1, 4323,  2.7462866,  0.1, 4323,  2.7802033,  0.1, 4323,  2.7636571,  0.1, 4323,  2.7762039,  0.1
 4716,  2.7546012,  0.1, 4716,  2.7791979,  0.1, 4716,  2.7462955,  0.1, 4716,  2.7802129,  0.1, 4716,  2.7636669,  0.1, 4716,  2.7762132,  0.1
 5109,  2.7546039,  0.1, 5109,  2.7792013,  0.1, 5109,  2.7462981,  0.1, 5109,  2.7802157,  0.1, 5109,  2.7636695,  0.1, 5109,  2.7762163,  0.1
 5502,  2.7546048,  0.1, 5502,  2.7792022,  0.1, 5502,  2.7462988,  0.1, 5502,  2.780216,  0.1, 5502,  2.7636704,  0.1, 5502,  2.776217,  0.1
 5895,  2.7546053,  0.1, 5895,  2.7792025,  0.1, 5895,  2.7462993,  0.1, 5895,  2.7802162,  0.1, 5895,  2.7636707,  0.1, 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/150Epochs/mut34_150MR1bgr.csv <==
step, loss, accuracy
 393,  2.5320396,  0.1
 786,  2.5704074,  0.1
 1179,  2.6428032,  0.1
 1572,  2.7080355,  0.1
 1965,  2.7386765,  0.1
 2358,  2.7495615,  0.1
 2751,  2.7530422,  0.1
 3144,  2.7541237,  0.1
 3537,  2.7544577,  0.1
 3930,  2.75456,  0.1
 4323,  2.7545915,  0.1
 4716,  2.7546012,  0.1
 5109,  2.7546039,  0.1
 5502,  2.7546048,  0.1
 5895,  2.7546053,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/150Epochs/mut34_150MR1brg.csv <==
step, loss, accuracy
 393,  2.5357654,  0.098019801
 786,  2.5756209,  0.1
 1179,  2.6550391,  0.1
 1572,  2.7279415,  0.1
 1965,  2.7617741,  0.1
 2358,  2.7736778,  0.1
 2751,  2.7774899,  0.1
 3144,  2.7786751,  0.1
 3537,  2.7790411,  0.1
 3930,  2.7791531,  0.1
 4323,  2.7791872,  0.1
 4716,  2.7791979,  0.1
 5109,  2.7792013,  0.1
 5502,  2.7792022,  0.1
 5895,  2.7792025,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/150Epochs/mut34_150MR1gbr.csv <==
step, loss, accuracy
 393,  2.5363734,  0.10297029
 786,  2.5730829,  0.1
 1179,  2.6420529,  0.1
 1572,  2.7029641,  0.1
 1965,  2.7316034,  0.1
 2358,  2.7416401,  0.1
 2751,  2.7448537,  0.1
 3144,  2.7458532,  0.1
 3537,  2.7461627,  0.1
 3930,  2.7462578,  0.1
 4323,  2.7462866,  0.1
 4716,  2.7462955,  0.1
 5109,  2.7462981,  0.1
 5502,  2.7462988,  0.1
 5895,  2.7462993,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/150Epochs/mut34_150MR1grb.csv <==
step, loss, accuracy
 393,  2.5466721,  0.099009901
 786,  2.5908749,  0.1
 1179,  2.6680932,  0.1
 1572,  2.734277,  0.1
 1965,  2.7645187,  0.1
 2358,  2.7752402,  0.1
 2751,  2.7786739,  0.1
 3144,  2.779742,  0.1
 3537,  2.7800708,  0.1
 3930,  2.7801723,  0.1
 4323,  2.7802033,  0.1
 4716,  2.7802129,  0.1
 5109,  2.7802157,  0.1
 5502,  2.780216,  0.1
 5895,  2.7802162,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/150Epochs/mut34_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.5420518,  0.10198019
 786,  2.5829685,  0.1
 1179,  2.6526816,  0.1
 1572,  2.7174811,  0.1
 1965,  2.7478297,  0.1
 2358,  2.7586675,  0.1
 2751,  2.7621202,  0.1
 3144,  2.7631936,  0.1
 3537,  2.7635243,  0.1
 3930,  2.7636261,  0.1
 4323,  2.7636571,  0.1
 4716,  2.7636669,  0.1
 5109,  2.7636695,  0.1
 5502,  2.7636704,  0.1
 5895,  2.7636707,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/150Epochs/mut34_150MR1rgb.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  2.7761731,  0.1
 4323,  2.7762039,  0.1
 4716,  2.7762132,  0.1
 5109,  2.7762163,  0.1
 5502,  2.776217,  0.1
 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/5Epochs/combinedData.csv <==
step_mut34_5MR1bgr, loss_mut34_5MR1bgr, accuracy_mut34_5MR1bgr,step_mut34_5MR1brg, loss_mut34_5MR1brg, accuracy_mut34_5MR1brg,step_mut34_5MR1gbr, loss_mut34_5MR1gbr, accuracy_mut34_5MR1gbr,step_mut34_5MR1grb, loss_mut34_5MR1grb, accuracy_mut34_5MR1grb,step_mut34_5MR1rbg, loss_mut34_5MR1rbg, accuracy_mut34_5MR1rbg,step_mut34_5MR1rgb, loss_mut34_5MR1rgb, accuracy_mut34_5MR1rgb
 40,  2.6241724,  0.12574257, 40,  2.6059742,  0.11188119, 40,  2.6220791,  0.11683168, 40,  2.6022835,  0.08217822, 40,  2.6080425,  0.099009901, 40,  2.6084988,  0.075247526
 80,  2.5470734,  0.1, 80,  2.54056,  0.1, 80,  2.5520332,  0.10198019, 80,  2.5435705,  0.1, 80,  2.5467684,  0.1, 80,  2.5463159,  0.1009901
 120,  2.5282419,  0.1, 120,  2.5252938,  0.1, 120,  2.5344372,  0.10198019, 120,  2.5324168,  0.090099007, 120,  2.5329931,  0.1, 120,  2.5348806,  0.10297029
 160,  2.5237265,  0.1, 160,  2.5222576,  0.1, 160,  2.5297132,  0.10297029, 160,  2.5313525,  0.087128714, 160,  2.529911,  0.10297029, 160,  2.5342238,  0.10396039
 200,  2.5228896,  0.1, 200,  2.5229332,  0.099009901, 200,  2.5286121,  0.10297029, 200,  2.5329618,  0.085148513, 200,  2.5299466,  0.10297029, 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/5Epochs/mut34_5MR1bgr.csv <==
step, loss, accuracy
 40,  2.6241724,  0.12574257
 80,  2.5470734,  0.1
 120,  2.5282419,  0.1
 160,  2.5237265,  0.1
 200,  2.5228896,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/5Epochs/mut34_5MR1brg.csv <==
step, loss, accuracy
 40,  2.6059742,  0.11188119
 80,  2.54056,  0.1
 120,  2.5252938,  0.1
 160,  2.5222576,  0.1
 200,  2.5229332,  0.099009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/5Epochs/mut34_5MR1gbr.csv <==
step, loss, accuracy
 40,  2.6220791,  0.11683168
 80,  2.5520332,  0.10198019
 120,  2.5344372,  0.10198019
 160,  2.5297132,  0.10297029
 200,  2.5286121,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/5Epochs/mut34_5MR1grb.csv <==
step, loss, accuracy
 40,  2.6022835,  0.08217822
 80,  2.5435705,  0.1
 120,  2.5324168,  0.090099007
 160,  2.5313525,  0.087128714
 200,  2.5329618,  0.085148513


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/5Epochs/mut34_5MR1rbg.csv <==
step, loss, accuracy
 40,  2.6080425,  0.099009901
 80,  2.5467684,  0.1
 120,  2.5329931,  0.1
 160,  2.529911,  0.10297029
 200,  2.5299466,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Testing/5Epochs/mut34_5MR1rgb.csv <==
step, loss, accuracy
 40,  2.6084988,  0.075247526
 80,  2.5463159,  0.1009901
 120,  2.5348806,  0.10297029
 160,  2.5342238,  0.10396039
 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Training/150Epochs/combinedData.csv <==
step_mut34_150MR1bgr, cross_entropy_mut34_150MR1bgr, loss_mut34_150MR1bgr, train_accuracy_mut34_150MR1bgr,step_mut34_150MR1brg, cross_entropy_mut34_150MR1brg, loss_mut34_150MR1brg, train_accuracy_mut34_150MR1brg,step_mut34_150MR1gbr, cross_entropy_mut34_150MR1gbr, loss_mut34_150MR1gbr, train_accuracy_mut34_150MR1gbr,step_mut34_150MR1grb, cross_entropy_mut34_150MR1grb, loss_mut34_150MR1grb, train_accuracy_mut34_150MR1grb,step_mut34_150MR1rbg, cross_entropy_mut34_150MR1rbg, loss_mut34_150MR1rbg, train_accuracy_mut34_150MR1rbg,step_mut34_150MR1rgb, cross_entropy_mut34_150MR1rgb, loss_mut34_150MR1rgb, train_accuracy_mut34_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,2.41689,2.62896,0.105469,101,2.38893,2.601,0.105469,101,2.40925,2.62132,0.105469,101,2.41865,2.63072,0.105469,101,2.40571,2.61779,0.105469,101,2.42957,2.64164,0.105469
201,2.55371,2.76578,0.0963542,201,2.56914,2.78121,0.0963542,201,2.55282,2.7649,0.0963542,201,2.57236,2.78444,0.0963542,201,2.55529,2.76737,0.0963542,201,2.57982,2.7919,0.0963542
301,2.53255,2.74463,0.101563,301,2.53651,2.74859,0.101563,301,2.54376,2.75584,0.101563,301,2.5433,2.75538,0.101563,301,2.55251,2.76459,0.101563,301,2.53575,2.74782,0.101563
394,2.66586,2.87793,0.0703125,394,2.6708,2.88288,0.0703125,394,2.6737,2.88577,0.0703125,394,2.65779,2.86986,0.0703125,394,2.65421,2.86629,0.0703125,394,2.64588,2.85796,0.0703125
494,2.41689,2.62896,0.105469,494,2.38893,2.601,0.105469,494,2.40925,2.62132,0.105469,494,2.41865,2.63072,0.105469,494,2.40571,2.61779,0.105469,494,2.42957,2.64164,0.105469
594,2.55371,2.76578,0.0963542,594,2.56914,2.78121,0.0963542,594,2.55282,2.7649,0.0963542,594,2.57236,2.78444,0.0963542,594,2.55529,2.76737,0.0963542,594,2.57982,2.7919,0.0963542
694,2.53255,2.74463,0.101563,694,2.53651,2.74859,0.101563,694,2.54376,2.75584,0.101563,694,2.5433,2.75538,0.101563,694,2.55251,2.76459,0.101563,694,2.53575,2.74782,0.101563
787,2.66586,2.87793,0.0703125,787,2.6708,2.88288,0.0703125,787,2.6737,2.88577,0.0703125,787,2.65779,2.86986,0.0703125,787,2.65421,2.86629,0.0703125,787,2.64588,2.85796,0.0703125
887,2.41689,2.62896,0.105469,887,2.38893,2.601,0.105469,887,2.40925,2.62132,0.105469,887,2.41865,2.63072,0.105469,887,2.40571,2.61779,0.105469,887,2.42957,2.64164,0.105469
987,2.55371,2.76578,0.0963542,987,2.56914,2.78121,0.0963542,987,2.55282,2.7649,0.0963542,987,2.57236,2.78444,0.0963542,987,2.55529,2.76737,0.0963542,987,2.57982,2.7919,0.0963542
1087,2.53255,2.74463,0.101563,1087,2.53651,2.74859,0.101563,1087,2.54376,2.75584,0.101563,1087,2.5433,2.75538,0.101563,1087,2.55251,2.76459,0.101563,1087,2.53575,2.74782,0.101563
1180,2.66586,2.87793,0.0703125,1180,2.6708,2.88288,0.0703125,1180,2.6737,2.88577,0.0703125,1180,2.65779,2.86986,0.0703125,1180,2.65421,2.86629,0.0703125,1180,2.64588,2.85796,0.0703125
1280,2.41689,2.62896,0.105469,1280,2.38893,2.601,0.105469,1280,2.40925,2.62132,0.105469,1280,2.41865,2.63072,0.105469,1280,2.40571,2.61779,0.105469,1280,2.42957,2.64164,0.105469
1380,2.55371,2.76578,0.0963542,1380,2.56914,2.78121,0.0963542,1380,2.55282,2.7649,0.0963542,1380,2.57236,2.78444,0.0963542,1380,2.55529,2.76737,0.0963542,1380,2.57982,2.7919,0.0963542
1480,2.53255,2.74463,0.101563,1480,2.53651,2.74859,0.101563,1480,2.54376,2.75584,0.101563,1480,2.5433,2.75538,0.101563,1480,2.55251,2.76459,0.101563,1480,2.53575,2.74782,0.101563
1573,2.66586,2.87793,0.0703125,1573,2.6708,2.88288,0.0703125,1573,2.6737,2.88577,0.0703125,1573,2.65779,2.86986,0.0703125,1573,2.65421,2.86629,0.0703125,1573,2.64588,2.85796,0.0703125
1673,2.41689,2.62896,0.105469,1673,2.38893,2.601,0.105469,1673,2.40925,2.62132,0.105469,1673,2.41865,2.63072,0.105469,1673,2.40571,2.61779,0.105469,1673,2.42957,2.64164,0.105469
1773,2.55371,2.76578,0.0963542,1773,2.56914,2.78121,0.0963542,1773,2.55282,2.7649,0.0963542,1773,2.57236,2.78444,0.0963542,1773,2.55529,2.76737,0.0963542,1773,2.57982,2.7919,0.0963542
1873,2.53255,2.74463,0.101563,1873,2.53651,2.74859,0.101563,1873,2.54376,2.75584,0.101563,1873,2.5433,2.75538,0.101563,1873,2.55251,2.76459,0.101563,1873,2.53575,2.74782,0.101563
1966,2.66586,2.87793,0.0703125,1966,2.6708,2.88288,0.0703125,1966,2.6737,2.88577,0.0703125,1966,2.65779,2.86986,0.0703125,1966,2.65421,2.86629,0.0703125,1966,2.64588,2.85796,0.0703125
2066,2.41689,2.62896,0.105469,2066,2.38893,2.601,0.105469,2066,2.40925,2.62132,0.105469,2066,2.41865,2.63072,0.105469,2066,2.40571,2.61779,0.105469,2066,2.42957,2.64164,0.105469
2166,2.55371,2.76578,0.0963542,2166,2.56914,2.78121,0.0963542,2166,2.55282,2.7649,0.0963542,2166,2.57236,2.78444,0.0963542,2166,2.55529,2.76737,0.0963542,2166,2.57982,2.7919,0.0963542
2266,2.53255,2.74463,0.101563,2266,2.53651,2.74859,0.101563,2266,2.54376,2.75584,0.101563,2266,2.5433,2.75538,0.101563,2266,2.55251,2.76459,0.101563,2266,2.53575,2.74782,0.101563
2359,2.66586,2.87793,0.0703125,2359,2.6708,2.88288,0.0703125,2359,2.6737,2.88577,0.0703125,2359,2.65779,2.86986,0.0703125,2359,2.65421,2.86629,0.0703125,2359,2.64588,2.85796,0.0703125
2459,2.41689,2.62896,0.105469,2459,2.38893,2.601,0.105469,2459,2.40925,2.62132,0.105469,2459,2.41865,2.63072,0.105469,2459,2.40571,2.61779,0.105469,2459,2.42957,2.64164,0.105469
2559,2.55371,2.76578,0.0963542,2559,2.56914,2.78121,0.0963542,2559,2.55282,2.7649,0.0963542,2559,2.57236,2.78444,0.0963542,2559,2.55529,2.76737,0.0963542,2559,2.57982,2.7919,0.0963542
2659,2.53255,2.74463,0.101563,2659,2.53651,2.74859,0.101563,2659,2.54376,2.75584,0.101563,2659,2.5433,2.75538,0.101563,2659,2.55251,2.76459,0.101563,2659,2.53575,2.74782,0.101563
2752,2.66586,2.87793,0.0703125,2752,2.6708,2.88288,0.0703125,2752,2.6737,2.88577,0.0703125,2752,2.65779,2.86986,0.0703125,2752,2.65421,2.86629,0.0703125,2752,2.64588,2.85796,0.0703125
2852,2.41689,2.62896,0.105469,2852,2.38893,2.601,0.105469,2852,2.40925,2.62132,0.105469,2852,2.41865,2.63072,0.105469,2852,2.40571,2.61779,0.105469,2852,2.42957,2.64164,0.105469
2952,2.55371,2.76578,0.0963542,2952,2.56914,2.78121,0.0963542,2952,2.55282,2.7649,0.0963542,2952,2.57236,2.78444,0.0963542,2952,2.55529,2.76737,0.0963542,2952,2.57982,2.7919,0.0963542
3052,2.53255,2.74463,0.101563,3052,2.53651,2.74859,0.101563,3052,2.54376,2.75584,0.101563,3052,2.5433,2.75538,0.101563,3052,2.55251,2.76459,0.101563,3052,2.53575,2.74782,0.101563
3145,2.66586,2.87793,0.0703125,3145,2.6708,2.88288,0.0703125,3145,2.6737,2.88577,0.0703125,3145,2.65779,2.86986,0.0703125,3145,2.65421,2.86629,0.0703125,3145,2.64588,2.85796,0.0703125
3245,2.41689,2.62896,0.105469,3245,2.38893,2.601,0.105469,3245,2.40925,2.62132,0.105469,3245,2.41865,2.63072,0.105469,3245,2.40571,2.61779,0.105469,3245,2.42957,2.64164,0.105469
3345,2.55371,2.76578,0.0963542,3345,2.56914,2.78121,0.0963542,3345,2.55282,2.7649,0.0963542,3345,2.57236,2.78444,0.0963542,3345,2.55529,2.76737,0.0963542,3345,2.57982,2.7919,0.0963542
3445,2.53255,2.74463,0.101563,3445,2.53651,2.74859,0.101563,3445,2.54376,2.75584,0.101563,3445,2.5433,2.75538,0.101563,3445,2.55251,2.76459,0.101563,3445,2.53575,2.74782,0.101563
3538,2.66586,2.87793,0.0703125,3538,2.6708,2.88288,0.0703125,3538,2.6737,2.88577,0.0703125,3538,2.65779,2.86986,0.0703125,3538,2.65421,2.86629,0.0703125,3538,2.64588,2.85796,0.0703125
3638,2.41689,2.62896,0.105469,3638,2.38893,2.601,0.105469,3638,2.40925,2.62132,0.105469,3638,2.41865,2.63072,0.105469,3638,2.40571,2.61779,0.105469,3638,2.42957,2.64164,0.105469
3738,2.55371,2.76578,0.0963542,3738,2.56914,2.78121,0.0963542,3738,2.55282,2.7649,0.0963542,3738,2.57236,2.78444,0.0963542,3738,2.55529,2.76737,0.0963542,3738,2.57982,2.7919,0.0963542
3838,2.53255,2.74463,0.101563,3838,2.53651,2.74859,0.101563,3838,2.54376,2.75584,0.101563,3838,2.5433,2.75538,0.101563,3838,2.55251,2.76459,0.101563,3838,2.53575,2.74782,0.101563
3931,2.66586,2.87793,0.0703125,3931,2.6708,2.88288,0.0703125,3931,2.6737,2.88577,0.0703125,3931,2.65779,2.86986,0.0703125,3931,2.65421,2.86629,0.0703125,3931,2.64588,2.85796,0.0703125
4031,2.41689,2.62896,0.105469,4031,2.38893,2.601,0.105469,4031,2.40925,2.62132,0.105469,4031,2.41865,2.63072,0.105469,4031,2.40571,2.61779,0.105469,4031,2.42957,2.64164,0.105469
4131,2.55371,2.76578,0.0963542,4131,2.56914,2.78121,0.0963542,4131,2.55282,2.7649,0.0963542,4131,2.57236,2.78444,0.0963542,4131,2.55529,2.76737,0.0963542,4131,2.57982,2.7919,0.0963542
4231,2.53255,2.74463,0.101563,4231,2.53651,2.74859,0.101563,4231,2.54376,2.75584,0.101563,4231,2.5433,2.75538,0.101563,4231,2.55251,2.76459,0.101563,4231,2.53575,2.74782,0.101563
4324,2.66586,2.87793,0.0703125,4324,2.6708,2.88288,0.0703125,4324,2.6737,2.88577,0.0703125,4324,2.65779,2.86986,0.0703125,4324,2.65421,2.86629,0.0703125,4324,2.64588,2.85796,0.0703125
4424,2.41689,2.62896,0.105469,4424,2.38893,2.601,0.105469,4424,2.40925,2.62132,0.105469,4424,2.41865,2.63072,0.105469,4424,2.40571,2.61779,0.105469,4424,2.42957,2.64164,0.105469
4524,2.55371,2.76578,0.0963542,4524,2.56914,2.78121,0.0963542,4524,2.55282,2.7649,0.0963542,4524,2.57236,2.78444,0.0963542,4524,2.55529,2.76737,0.0963542,4524,2.57982,2.7919,0.0963542
4624,2.53255,2.74463,0.101563,4624,2.53651,2.74859,0.101563,4624,2.54376,2.75584,0.101563,4624,2.5433,2.75538,0.101563,4624,2.55251,2.76459,0.101563,4624,2.53575,2.74782,0.101563
4717,2.66586,2.87793,0.0703125,4717,2.6708,2.88288,0.0703125,4717,2.6737,2.88577,0.0703125,4717,2.65779,2.86986,0.0703125,4717,2.65421,2.86629,0.0703125,4717,2.64588,2.85796,0.0703125
4817,2.41689,2.62896,0.105469,4817,2.38893,2.601,0.105469,4817,2.40925,2.62132,0.105469,4817,2.41865,2.63072,0.105469,4817,2.40571,2.61779,0.105469,4817,2.42957,2.64164,0.105469
4917,2.55371,2.76578,0.0963542,4917,2.56914,2.78121,0.0963542,4917,2.55282,2.7649,0.0963542,4917,2.57236,2.78444,0.0963542,4917,2.55529,2.76737,0.0963542,4917,2.57982,2.7919,0.0963542
5017,2.53255,2.74463,0.101563,5017,2.53651,2.74859,0.101563,5017,2.54376,2.75584,0.101563,5017,2.5433,2.75538,0.101563,5017,2.55251,2.76459,0.101563,5017,2.53575,2.74782,0.101563
5110,2.66586,2.87793,0.0703125,5110,2.6708,2.88288,0.0703125,5110,2.6737,2.88577,0.0703125,5110,2.65779,2.86986,0.0703125,5110,2.65421,2.86629,0.0703125,5110,2.64588,2.85796,0.0703125
5210,2.41689,2.62896,0.105469,5210,2.38893,2.601,0.105469,5210,2.40925,2.62132,0.105469,5210,2.41865,2.63072,0.105469,5210,2.40571,2.61779,0.105469,5210,2.42957,2.64164,0.105469
5310,2.55371,2.76578,0.0963542,5310,2.56914,2.78121,0.0963542,5310,2.55282,2.7649,0.0963542,5310,2.57236,2.78444,0.0963542,5310,2.55529,2.76737,0.0963542,5310,2.57982,2.7919,0.0963542
5410,2.53255,2.74463,0.101563,5410,2.53651,2.74859,0.101563,5410,2.54376,2.75584,0.101563,5410,2.5433,2.75538,0.101563,5410,2.55251,2.76459,0.101563,5410,2.53575,2.74782,0.101563
5503,2.66586,2.87793,0.0703125,5503,2.6708,2.88288,0.0703125,5503,2.6737,2.88577,0.0703125,5503,2.65779,2.86986,0.0703125,5503,2.65421,2.86629,0.0703125,5503,2.64588,2.85796,0.0703125
5603,2.41689,2.62896,0.105469,5603,2.38893,2.601,0.105469,5603,2.40925,2.62132,0.105469,5603,2.41865,2.63072,0.105469,5603,2.40571,2.61779,0.105469,5603,2.42957,2.64164,0.105469
5703,2.55371,2.76578,0.0963542,5703,2.56914,2.78121,0.0963542,5703,2.55282,2.7649,0.0963542,5703,2.57236,2.78444,0.0963542,5703,2.55529,2.76737,0.0963542,5703,2.57982,2.7919,0.0963542
5803,2.53255,2.74463,0.101563,5803,2.53651,2.74859,0.101563,5803,2.54376,2.75584,0.101563,5803,2.5433,2.75538,0.101563,5803,2.55251,2.76459,0.101563,5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Training/150Epochs/mut34_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,2.41689,2.62896,0.105469
201,2.55371,2.76578,0.0963542
301,2.53255,2.74463,0.101563
394,2.66586,2.87793,0.0703125
494,2.41689,2.62896,0.105469
594,2.55371,2.76578,0.0963542
694,2.53255,2.74463,0.101563
787,2.66586,2.87793,0.0703125
887,2.41689,2.62896,0.105469
987,2.55371,2.76578,0.0963542
1087,2.53255,2.74463,0.101563
1180,2.66586,2.87793,0.0703125
1280,2.41689,2.62896,0.105469
1380,2.55371,2.76578,0.0963542
1480,2.53255,2.74463,0.101563
1573,2.66586,2.87793,0.0703125
1673,2.41689,2.62896,0.105469
1773,2.55371,2.76578,0.0963542
1873,2.53255,2.74463,0.101563
1966,2.66586,2.87793,0.0703125
2066,2.41689,2.62896,0.105469
2166,2.55371,2.76578,0.0963542
2266,2.53255,2.74463,0.101563
2359,2.66586,2.87793,0.0703125
2459,2.41689,2.62896,0.105469
2559,2.55371,2.76578,0.0963542
2659,2.53255,2.74463,0.101563
2752,2.66586,2.87793,0.0703125
2852,2.41689,2.62896,0.105469
2952,2.55371,2.76578,0.0963542
3052,2.53255,2.74463,0.101563
3145,2.66586,2.87793,0.0703125
3245,2.41689,2.62896,0.105469
3345,2.55371,2.76578,0.0963542
3445,2.53255,2.74463,0.101563
3538,2.66586,2.87793,0.0703125
3638,2.41689,2.62896,0.105469
3738,2.55371,2.76578,0.0963542
3838,2.53255,2.74463,0.101563
3931,2.66586,2.87793,0.0703125
4031,2.41689,2.62896,0.105469
4131,2.55371,2.76578,0.0963542
4231,2.53255,2.74463,0.101563
4324,2.66586,2.87793,0.0703125
4424,2.41689,2.62896,0.105469
4524,2.55371,2.76578,0.0963542
4624,2.53255,2.74463,0.101563
4717,2.66586,2.87793,0.0703125
4817,2.41689,2.62896,0.105469
4917,2.55371,2.76578,0.0963542
5017,2.53255,2.74463,0.101563
5110,2.66586,2.87793,0.0703125
5210,2.41689,2.62896,0.105469
5310,2.55371,2.76578,0.0963542
5410,2.53255,2.74463,0.101563
5503,2.66586,2.87793,0.0703125
5603,2.41689,2.62896,0.105469
5703,2.55371,2.76578,0.0963542
5803,2.53255,2.74463,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Training/150Epochs/mut34_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,2.38893,2.601,0.105469
201,2.56914,2.78121,0.0963542
301,2.53651,2.74859,0.101563
394,2.6708,2.88288,0.0703125
494,2.38893,2.601,0.105469
594,2.56914,2.78121,0.0963542
694,2.53651,2.74859,0.101563
787,2.6708,2.88288,0.0703125
887,2.38893,2.601,0.105469
987,2.56914,2.78121,0.0963542
1087,2.53651,2.74859,0.101563
1180,2.6708,2.88288,0.0703125
1280,2.38893,2.601,0.105469
1380,2.56914,2.78121,0.0963542
1480,2.53651,2.74859,0.101563
1573,2.6708,2.88288,0.0703125
1673,2.38893,2.601,0.105469
1773,2.56914,2.78121,0.0963542
1873,2.53651,2.74859,0.101563
1966,2.6708,2.88288,0.0703125
2066,2.38893,2.601,0.105469
2166,2.56914,2.78121,0.0963542
2266,2.53651,2.74859,0.101563
2359,2.6708,2.88288,0.0703125
2459,2.38893,2.601,0.105469
2559,2.56914,2.78121,0.0963542
2659,2.53651,2.74859,0.101563
2752,2.6708,2.88288,0.0703125
2852,2.38893,2.601,0.105469
2952,2.56914,2.78121,0.0963542
3052,2.53651,2.74859,0.101563
3145,2.6708,2.88288,0.0703125
3245,2.38893,2.601,0.105469
3345,2.56914,2.78121,0.0963542
3445,2.53651,2.74859,0.101563
3538,2.6708,2.88288,0.0703125
3638,2.38893,2.601,0.105469
3738,2.56914,2.78121,0.0963542
3838,2.53651,2.74859,0.101563
3931,2.6708,2.88288,0.0703125
4031,2.38893,2.601,0.105469
4131,2.56914,2.78121,0.0963542
4231,2.53651,2.74859,0.101563
4324,2.6708,2.88288,0.0703125
4424,2.38893,2.601,0.105469
4524,2.56914,2.78121,0.0963542
4624,2.53651,2.74859,0.101563
4717,2.6708,2.88288,0.0703125
4817,2.38893,2.601,0.105469
4917,2.56914,2.78121,0.0963542
5017,2.53651,2.74859,0.101563
5110,2.6708,2.88288,0.0703125
5210,2.38893,2.601,0.105469
5310,2.56914,2.78121,0.0963542
5410,2.53651,2.74859,0.101563
5503,2.6708,2.88288,0.0703125
5603,2.38893,2.601,0.105469
5703,2.56914,2.78121,0.0963542
5803,2.53651,2.74859,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Training/150Epochs/mut34_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,2.40925,2.62132,0.105469
201,2.55282,2.7649,0.0963542
301,2.54376,2.75584,0.101563
394,2.6737,2.88577,0.0703125
494,2.40925,2.62132,0.105469
594,2.55282,2.7649,0.0963542
694,2.54376,2.75584,0.101563
787,2.6737,2.88577,0.0703125
887,2.40925,2.62132,0.105469
987,2.55282,2.7649,0.0963542
1087,2.54376,2.75584,0.101563
1180,2.6737,2.88577,0.0703125
1280,2.40925,2.62132,0.105469
1380,2.55282,2.7649,0.0963542
1480,2.54376,2.75584,0.101563
1573,2.6737,2.88577,0.0703125
1673,2.40925,2.62132,0.105469
1773,2.55282,2.7649,0.0963542
1873,2.54376,2.75584,0.101563
1966,2.6737,2.88577,0.0703125
2066,2.40925,2.62132,0.105469
2166,2.55282,2.7649,0.0963542
2266,2.54376,2.75584,0.101563
2359,2.6737,2.88577,0.0703125
2459,2.40925,2.62132,0.105469
2559,2.55282,2.7649,0.0963542
2659,2.54376,2.75584,0.101563
2752,2.6737,2.88577,0.0703125
2852,2.40925,2.62132,0.105469
2952,2.55282,2.7649,0.0963542
3052,2.54376,2.75584,0.101563
3145,2.6737,2.88577,0.0703125
3245,2.40925,2.62132,0.105469
3345,2.55282,2.7649,0.0963542
3445,2.54376,2.75584,0.101563
3538,2.6737,2.88577,0.0703125
3638,2.40925,2.62132,0.105469
3738,2.55282,2.7649,0.0963542
3838,2.54376,2.75584,0.101563
3931,2.6737,2.88577,0.0703125
4031,2.40925,2.62132,0.105469
4131,2.55282,2.7649,0.0963542
4231,2.54376,2.75584,0.101563
4324,2.6737,2.88577,0.0703125
4424,2.40925,2.62132,0.105469
4524,2.55282,2.7649,0.0963542
4624,2.54376,2.75584,0.101563
4717,2.6737,2.88577,0.0703125
4817,2.40925,2.62132,0.105469
4917,2.55282,2.7649,0.0963542
5017,2.54376,2.75584,0.101563
5110,2.6737,2.88577,0.0703125
5210,2.40925,2.62132,0.105469
5310,2.55282,2.7649,0.0963542
5410,2.54376,2.75584,0.101563
5503,2.6737,2.88577,0.0703125
5603,2.40925,2.62132,0.105469
5703,2.55282,2.7649,0.0963542
5803,2.54376,2.75584,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Training/150Epochs/mut34_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,2.41865,2.63072,0.105469
201,2.57236,2.78444,0.0963542
301,2.5433,2.75538,0.101563
394,2.65779,2.86986,0.0703125
494,2.41865,2.63072,0.105469
594,2.57236,2.78444,0.0963542
694,2.5433,2.75538,0.101563
787,2.65779,2.86986,0.0703125
887,2.41865,2.63072,0.105469
987,2.57236,2.78444,0.0963542
1087,2.5433,2.75538,0.101563
1180,2.65779,2.86986,0.0703125
1280,2.41865,2.63072,0.105469
1380,2.57236,2.78444,0.0963542
1480,2.5433,2.75538,0.101563
1573,2.65779,2.86986,0.0703125
1673,2.41865,2.63072,0.105469
1773,2.57236,2.78444,0.0963542
1873,2.5433,2.75538,0.101563
1966,2.65779,2.86986,0.0703125
2066,2.41865,2.63072,0.105469
2166,2.57236,2.78444,0.0963542
2266,2.5433,2.75538,0.101563
2359,2.65779,2.86986,0.0703125
2459,2.41865,2.63072,0.105469
2559,2.57236,2.78444,0.0963542
2659,2.5433,2.75538,0.101563
2752,2.65779,2.86986,0.0703125
2852,2.41865,2.63072,0.105469
2952,2.57236,2.78444,0.0963542
3052,2.5433,2.75538,0.101563
3145,2.65779,2.86986,0.0703125
3245,2.41865,2.63072,0.105469
3345,2.57236,2.78444,0.0963542
3445,2.5433,2.75538,0.101563
3538,2.65779,2.86986,0.0703125
3638,2.41865,2.63072,0.105469
3738,2.57236,2.78444,0.0963542
3838,2.5433,2.75538,0.101563
3931,2.65779,2.86986,0.0703125
4031,2.41865,2.63072,0.105469
4131,2.57236,2.78444,0.0963542
4231,2.5433,2.75538,0.101563
4324,2.65779,2.86986,0.0703125
4424,2.41865,2.63072,0.105469
4524,2.57236,2.78444,0.0963542
4624,2.5433,2.75538,0.101563
4717,2.65779,2.86986,0.0703125
4817,2.41865,2.63072,0.105469
4917,2.57236,2.78444,0.0963542
5017,2.5433,2.75538,0.101563
5110,2.65779,2.86986,0.0703125
5210,2.41865,2.63072,0.105469
5310,2.57236,2.78444,0.0963542
5410,2.5433,2.75538,0.101563
5503,2.65779,2.86986,0.0703125
5603,2.41865,2.63072,0.105469
5703,2.57236,2.78444,0.0963542
5803,2.5433,2.75538,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Training/150Epochs/mut34_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,2.40571,2.61779,0.105469
201,2.55529,2.76737,0.0963542
301,2.55251,2.76459,0.101563
394,2.65421,2.86629,0.0703125
494,2.40571,2.61779,0.105469
594,2.55529,2.76737,0.0963542
694,2.55251,2.76459,0.101563
787,2.65421,2.86629,0.0703125
887,2.40571,2.61779,0.105469
987,2.55529,2.76737,0.0963542
1087,2.55251,2.76459,0.101563
1180,2.65421,2.86629,0.0703125
1280,2.40571,2.61779,0.105469
1380,2.55529,2.76737,0.0963542
1480,2.55251,2.76459,0.101563
1573,2.65421,2.86629,0.0703125
1673,2.40571,2.61779,0.105469
1773,2.55529,2.76737,0.0963542
1873,2.55251,2.76459,0.101563
1966,2.65421,2.86629,0.0703125
2066,2.40571,2.61779,0.105469
2166,2.55529,2.76737,0.0963542
2266,2.55251,2.76459,0.101563
2359,2.65421,2.86629,0.0703125
2459,2.40571,2.61779,0.105469
2559,2.55529,2.76737,0.0963542
2659,2.55251,2.76459,0.101563
2752,2.65421,2.86629,0.0703125
2852,2.40571,2.61779,0.105469
2952,2.55529,2.76737,0.0963542
3052,2.55251,2.76459,0.101563
3145,2.65421,2.86629,0.0703125
3245,2.40571,2.61779,0.105469
3345,2.55529,2.76737,0.0963542
3445,2.55251,2.76459,0.101563
3538,2.65421,2.86629,0.0703125
3638,2.40571,2.61779,0.105469
3738,2.55529,2.76737,0.0963542
3838,2.55251,2.76459,0.101563
3931,2.65421,2.86629,0.0703125
4031,2.40571,2.61779,0.105469
4131,2.55529,2.76737,0.0963542
4231,2.55251,2.76459,0.101563
4324,2.65421,2.86629,0.0703125
4424,2.40571,2.61779,0.105469
4524,2.55529,2.76737,0.0963542
4624,2.55251,2.76459,0.101563
4717,2.65421,2.86629,0.0703125
4817,2.40571,2.61779,0.105469
4917,2.55529,2.76737,0.0963542
5017,2.55251,2.76459,0.101563
5110,2.65421,2.86629,0.0703125
5210,2.40571,2.61779,0.105469
5310,2.55529,2.76737,0.0963542
5410,2.55251,2.76459,0.101563
5503,2.65421,2.86629,0.0703125
5603,2.40571,2.61779,0.105469
5703,2.55529,2.76737,0.0963542
5803,2.55251,2.76459,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c34/Training/150Epochs/mut34_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,2.64588,2.85796,0.0703125
4031,2.42957,2.64164,0.105469
4131,2.57982,2.7919,0.0963542
4231,2.53575,2.74782,0.101563
4324,2.64588,2.85796,0.0703125
4424,2.42957,2.64164,0.105469
4524,2.57982,2.7919,0.0963542
4624,2.53575,2.74782,0.101563
4717,2.64588,2.85796,0.0703125
4817,2.42957,2.64164,0.105469
4917,2.57982,2.7919,0.0963542
5017,2.53575,2.74782,0.101563
5110,2.64588,2.85796,0.0703125
5210,2.42957,2.64164,0.105469
5310,2.57982,2.7919,0.0963542
5410,2.53575,2.74782,0.101563
5503,2.64588,2.85796,0.0703125
5603,2.42957,2.64164,0.105469
5703,2.57982,2.7919,0.0963542
5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/150Epochs/combinedData.csv <==
#step_mut35_150MR1bgr, loss_mut35_150MR1bgr, accuracy_mut35_150MR1bgr,step_mut35_150MR1brg, loss_mut35_150MR1brg, accuracy_mut35_150MR1brg,step_mut35_150MR1gbr, loss_mut35_150MR1gbr, accuracy_mut35_150MR1gbr,step_mut35_150MR1grb, loss_mut35_150MR1grb, accuracy_mut35_150MR1grb,step_mut35_150MR1rbg, loss_mut35_150MR1rbg, accuracy_mut35_150MR1rbg,step_mut35_150MR1rgb, loss_mut35_150MR1rgb, accuracy_mut35_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  2.5320396,  0.1, 393,  2.5357654,  0.098019801, 393,  2.5363734,  0.10297029, 393,  2.5466721,  0.099009901, 393,  2.5420518,  0.10198019, 393,  2.5489707,  0.1009901
 786,  2.5704074,  0.1, 786,  2.5756209,  0.1, 786,  2.5730829,  0.1, 786,  2.5908749,  0.1, 786,  2.5829685,  0.1, 786,  2.5912652,  0.1
 1179,  2.6428032,  0.1, 1179,  2.6550391,  0.1, 1179,  2.6420529,  0.1, 1179,  2.6680932,  0.1, 1179,  2.6526816,  0.1, 1179,  2.6650867,  0.1
 1572,  2.7080355,  0.1, 1572,  2.7279415,  0.1, 1572,  2.7029641,  0.1, 1572,  2.734277,  0.1, 1572,  2.7174811,  0.1, 1572,  2.7304852,  0.1
 1965,  2.7386765,  0.1, 1965,  2.7617741,  0.1, 1965,  2.7316034,  0.1, 1965,  2.7645187,  0.1, 1965,  2.7478297,  0.1, 1965,  2.7606828,  0.1
 2358,  2.7495615,  0.1, 2358,  2.7736778,  0.1, 2358,  2.7416401,  0.1, 2358,  2.7752402,  0.1, 2358,  2.7586675,  0.1, 2358,  2.771281,  0.1
 2751,  2.7530422,  0.1, 2751,  2.7774899,  0.1, 2751,  2.7448537,  0.1, 2751,  2.7786739,  0.1, 2751,  2.7621202,  0.1, 2751,  2.7746868,  0.1
 3144,  2.7541237,  0.1, 3144,  2.7786751,  0.1, 3144,  2.7458532,  0.1, 3144,  2.779742,  0.1, 3144,  2.7631936,  0.1, 3144,  2.7757459,  0.1
 3537,  2.7544577,  0.1, 3537,  2.7790411,  0.1, 3537,  2.7461627,  0.1, 3537,  2.7800708,  0.1, 3537,  2.7635243,  0.1, 3537,  2.7760727,  0.1
 3930,  2.75456,  0.1, 3930,  2.7791531,  0.1, 3930,  2.7462578,  0.1, 3930,  2.7801723,  0.1, 3930,  2.7636261,  0.1, 3930,  2.7761731,  0.1
 4323,  2.7545915,  0.1, 4323,  2.7791872,  0.1, 4323,  2.7462866,  0.1, 4323,  2.7802033,  0.1, 4323,  2.7636571,  0.1, 4323,  2.7762039,  0.1
 4716,  2.7546012,  0.1, 4716,  2.7791979,  0.1, 4716,  2.7462955,  0.1, 4716,  2.7802129,  0.1, 4716,  2.7636669,  0.1, 4716,  2.7762132,  0.1
 5109,  2.7546039,  0.1, 5109,  2.7792013,  0.1, 5109,  2.7462981,  0.1, 5109,  2.7802157,  0.1, 5109,  2.7636695,  0.1, 5109,  2.7762163,  0.1
 5502,  2.7546048,  0.1, 5502,  2.7792022,  0.1, 5502,  2.7462988,  0.1, 5502,  2.780216,  0.1, 5502,  2.7636704,  0.1, 5502,  2.776217,  0.1
 5895,  2.7546053,  0.1, 5895,  2.7792025,  0.1, 5895,  2.7462993,  0.1, 5895,  2.7802162,  0.1, 5895,  2.7636707,  0.1, 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/150Epochs/mut35_150MR1bgr.csv <==
step, loss, accuracy
 393,  2.5320396,  0.1
 786,  2.5704074,  0.1
 1179,  2.6428032,  0.1
 1572,  2.7080355,  0.1
 1965,  2.7386765,  0.1
 2358,  2.7495615,  0.1
 2751,  2.7530422,  0.1
 3144,  2.7541237,  0.1
 3537,  2.7544577,  0.1
 3930,  2.75456,  0.1
 4323,  2.7545915,  0.1
 4716,  2.7546012,  0.1
 5109,  2.7546039,  0.1
 5502,  2.7546048,  0.1
 5895,  2.7546053,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/150Epochs/mut35_150MR1brg.csv <==
step, loss, accuracy
 393,  2.5357654,  0.098019801
 786,  2.5756209,  0.1
 1179,  2.6550391,  0.1
 1572,  2.7279415,  0.1
 1965,  2.7617741,  0.1
 2358,  2.7736778,  0.1
 2751,  2.7774899,  0.1
 3144,  2.7786751,  0.1
 3537,  2.7790411,  0.1
 3930,  2.7791531,  0.1
 4323,  2.7791872,  0.1
 4716,  2.7791979,  0.1
 5109,  2.7792013,  0.1
 5502,  2.7792022,  0.1
 5895,  2.7792025,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/150Epochs/mut35_150MR1gbr.csv <==
step, loss, accuracy
 393,  2.5363734,  0.10297029
 786,  2.5730829,  0.1
 1179,  2.6420529,  0.1
 1572,  2.7029641,  0.1
 1965,  2.7316034,  0.1
 2358,  2.7416401,  0.1
 2751,  2.7448537,  0.1
 3144,  2.7458532,  0.1
 3537,  2.7461627,  0.1
 3930,  2.7462578,  0.1
 4323,  2.7462866,  0.1
 4716,  2.7462955,  0.1
 5109,  2.7462981,  0.1
 5502,  2.7462988,  0.1
 5895,  2.7462993,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/150Epochs/mut35_150MR1grb.csv <==
step, loss, accuracy
 393,  2.5466721,  0.099009901
 786,  2.5908749,  0.1
 1179,  2.6680932,  0.1
 1572,  2.734277,  0.1
 1965,  2.7645187,  0.1
 2358,  2.7752402,  0.1
 2751,  2.7786739,  0.1
 3144,  2.779742,  0.1
 3537,  2.7800708,  0.1
 3930,  2.7801723,  0.1
 4323,  2.7802033,  0.1
 4716,  2.7802129,  0.1
 5109,  2.7802157,  0.1
 5502,  2.780216,  0.1
 5895,  2.7802162,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/150Epochs/mut35_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.5420518,  0.10198019
 786,  2.5829685,  0.1
 1179,  2.6526816,  0.1
 1572,  2.7174811,  0.1
 1965,  2.7478297,  0.1
 2358,  2.7586675,  0.1
 2751,  2.7621202,  0.1
 3144,  2.7631936,  0.1
 3537,  2.7635243,  0.1
 3930,  2.7636261,  0.1
 4323,  2.7636571,  0.1
 4716,  2.7636669,  0.1
 5109,  2.7636695,  0.1
 5502,  2.7636704,  0.1
 5895,  2.7636707,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/150Epochs/mut35_150MR1rgb.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  2.7761731,  0.1
 4323,  2.7762039,  0.1
 4716,  2.7762132,  0.1
 5109,  2.7762163,  0.1
 5502,  2.776217,  0.1
 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/5Epochs/combinedData.csv <==
step_mut35_5MR1bgr, loss_mut35_5MR1bgr, accuracy_mut35_5MR1bgr,step_mut35_5MR1brg, loss_mut35_5MR1brg, accuracy_mut35_5MR1brg,step_mut35_5MR1gbr, loss_mut35_5MR1gbr, accuracy_mut35_5MR1gbr,step_mut35_5MR1grb, loss_mut35_5MR1grb, accuracy_mut35_5MR1grb,step_mut35_5MR1rbg, loss_mut35_5MR1rbg, accuracy_mut35_5MR1rbg,step_mut35_5MR1rgb, loss_mut35_5MR1rgb, accuracy_mut35_5MR1rgb
 40,  2.6241724,  0.12574257, 40,  2.6059742,  0.11188119, 40,  2.6220791,  0.11683168, 40,  2.6022835,  0.08217822, 40,  2.6080425,  0.099009901, 40,  2.6084988,  0.075247526
 80,  2.5470734,  0.1, 80,  2.54056,  0.1, 80,  2.5520332,  0.10198019, 80,  2.5435705,  0.1, 80,  2.5467684,  0.1, 80,  2.5463159,  0.1009901
 120,  2.5282419,  0.1, 120,  2.5252938,  0.1, 120,  2.5344372,  0.10198019, 120,  2.5324168,  0.090099007, 120,  2.5329931,  0.1, 120,  2.5348806,  0.10297029
 160,  2.5237265,  0.1, 160,  2.5222576,  0.1, 160,  2.5297132,  0.10297029, 160,  2.5313525,  0.087128714, 160,  2.529911,  0.10297029, 160,  2.5342238,  0.10396039
 200,  2.5228896,  0.1, 200,  2.5229332,  0.099009901, 200,  2.5286121,  0.10297029, 200,  2.5329618,  0.085148513, 200,  2.5299466,  0.10297029, 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/5Epochs/mut35_5MR1bgr.csv <==
step, loss, accuracy
 40,  2.6241724,  0.12574257
 80,  2.5470734,  0.1
 120,  2.5282419,  0.1
 160,  2.5237265,  0.1
 200,  2.5228896,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/5Epochs/mut35_5MR1brg.csv <==
step, loss, accuracy
 40,  2.6059742,  0.11188119
 80,  2.54056,  0.1
 120,  2.5252938,  0.1
 160,  2.5222576,  0.1
 200,  2.5229332,  0.099009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/5Epochs/mut35_5MR1gbr.csv <==
step, loss, accuracy
 40,  2.6220791,  0.11683168
 80,  2.5520332,  0.10198019
 120,  2.5344372,  0.10198019
 160,  2.5297132,  0.10297029
 200,  2.5286121,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/5Epochs/mut35_5MR1grb.csv <==
step, loss, accuracy
 40,  2.6022835,  0.08217822
 80,  2.5435705,  0.1
 120,  2.5324168,  0.090099007
 160,  2.5313525,  0.087128714
 200,  2.5329618,  0.085148513


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/5Epochs/mut35_5MR1rbg.csv <==
step, loss, accuracy
 40,  2.6080425,  0.099009901
 80,  2.5467684,  0.1
 120,  2.5329931,  0.1
 160,  2.529911,  0.10297029
 200,  2.5299466,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Testing/5Epochs/mut35_5MR1rgb.csv <==
step, loss, accuracy
 40,  2.6084988,  0.075247526
 80,  2.5463159,  0.1009901
 120,  2.5348806,  0.10297029
 160,  2.5342238,  0.10396039
 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Training/150Epochs/combinedData.csv <==
step_mut35_150MR1bgr, cross_entropy_mut35_150MR1bgr, loss_mut35_150MR1bgr, train_accuracy_mut35_150MR1bgr,step_mut35_150MR1brg, cross_entropy_mut35_150MR1brg, loss_mut35_150MR1brg, train_accuracy_mut35_150MR1brg,step_mut35_150MR1gbr, cross_entropy_mut35_150MR1gbr, loss_mut35_150MR1gbr, train_accuracy_mut35_150MR1gbr,step_mut35_150MR1grb, cross_entropy_mut35_150MR1grb, loss_mut35_150MR1grb, train_accuracy_mut35_150MR1grb,step_mut35_150MR1rbg, cross_entropy_mut35_150MR1rbg, loss_mut35_150MR1rbg, train_accuracy_mut35_150MR1rbg,step_mut35_150MR1rgb, cross_entropy_mut35_150MR1rgb, loss_mut35_150MR1rgb, train_accuracy_mut35_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,2.41689,2.62896,0.105469,101,2.38893,2.601,0.105469,101,2.40925,2.62132,0.105469,101,2.41865,2.63072,0.105469,101,2.40571,2.61779,0.105469,101,2.42957,2.64164,0.105469
201,2.55371,2.76578,0.0963542,201,2.56914,2.78121,0.0963542,201,2.55282,2.7649,0.0963542,201,2.57236,2.78444,0.0963542,201,2.55529,2.76737,0.0963542,201,2.57982,2.7919,0.0963542
301,2.53255,2.74463,0.101563,301,2.53651,2.74859,0.101563,301,2.54376,2.75584,0.101563,301,2.5433,2.75538,0.101563,301,2.55251,2.76459,0.101563,301,2.53575,2.74782,0.101563
394,2.66586,2.87793,0.0703125,394,2.6708,2.88288,0.0703125,394,2.6737,2.88577,0.0703125,394,2.65779,2.86986,0.0703125,394,2.65421,2.86629,0.0703125,394,2.64588,2.85796,0.0703125
494,2.41689,2.62896,0.105469,494,2.38893,2.601,0.105469,494,2.40925,2.62132,0.105469,494,2.41865,2.63072,0.105469,494,2.40571,2.61779,0.105469,494,2.42957,2.64164,0.105469
594,2.55371,2.76578,0.0963542,594,2.56914,2.78121,0.0963542,594,2.55282,2.7649,0.0963542,594,2.57236,2.78444,0.0963542,594,2.55529,2.76737,0.0963542,594,2.57982,2.7919,0.0963542
694,2.53255,2.74463,0.101563,694,2.53651,2.74859,0.101563,694,2.54376,2.75584,0.101563,694,2.5433,2.75538,0.101563,694,2.55251,2.76459,0.101563,694,2.53575,2.74782,0.101563
787,2.66586,2.87793,0.0703125,787,2.6708,2.88288,0.0703125,787,2.6737,2.88577,0.0703125,787,2.65779,2.86986,0.0703125,787,2.65421,2.86629,0.0703125,787,2.64588,2.85796,0.0703125
887,2.41689,2.62896,0.105469,887,2.38893,2.601,0.105469,887,2.40925,2.62132,0.105469,887,2.41865,2.63072,0.105469,887,2.40571,2.61779,0.105469,887,2.42957,2.64164,0.105469
987,2.55371,2.76578,0.0963542,987,2.56914,2.78121,0.0963542,987,2.55282,2.7649,0.0963542,987,2.57236,2.78444,0.0963542,987,2.55529,2.76737,0.0963542,987,2.57982,2.7919,0.0963542
1087,2.53255,2.74463,0.101563,1087,2.53651,2.74859,0.101563,1087,2.54376,2.75584,0.101563,1087,2.5433,2.75538,0.101563,1087,2.55251,2.76459,0.101563,1087,2.53575,2.74782,0.101563
1180,2.66586,2.87793,0.0703125,1180,2.6708,2.88288,0.0703125,1180,2.6737,2.88577,0.0703125,1180,2.65779,2.86986,0.0703125,1180,2.65421,2.86629,0.0703125,1180,2.64588,2.85796,0.0703125
1280,2.41689,2.62896,0.105469,1280,2.38893,2.601,0.105469,1280,2.40925,2.62132,0.105469,1280,2.41865,2.63072,0.105469,1280,2.40571,2.61779,0.105469,1280,2.42957,2.64164,0.105469
1380,2.55371,2.76578,0.0963542,1380,2.56914,2.78121,0.0963542,1380,2.55282,2.7649,0.0963542,1380,2.57236,2.78444,0.0963542,1380,2.55529,2.76737,0.0963542,1380,2.57982,2.7919,0.0963542
1480,2.53255,2.74463,0.101563,1480,2.53651,2.74859,0.101563,1480,2.54376,2.75584,0.101563,1480,2.5433,2.75538,0.101563,1480,2.55251,2.76459,0.101563,1480,2.53575,2.74782,0.101563
1573,2.66586,2.87793,0.0703125,1573,2.6708,2.88288,0.0703125,1573,2.6737,2.88577,0.0703125,1573,2.65779,2.86986,0.0703125,1573,2.65421,2.86629,0.0703125,1573,2.64588,2.85796,0.0703125
1673,2.41689,2.62896,0.105469,1673,2.38893,2.601,0.105469,1673,2.40925,2.62132,0.105469,1673,2.41865,2.63072,0.105469,1673,2.40571,2.61779,0.105469,1673,2.42957,2.64164,0.105469
1773,2.55371,2.76578,0.0963542,1773,2.56914,2.78121,0.0963542,1773,2.55282,2.7649,0.0963542,1773,2.57236,2.78444,0.0963542,1773,2.55529,2.76737,0.0963542,1773,2.57982,2.7919,0.0963542
1873,2.53255,2.74463,0.101563,1873,2.53651,2.74859,0.101563,1873,2.54376,2.75584,0.101563,1873,2.5433,2.75538,0.101563,1873,2.55251,2.76459,0.101563,1873,2.53575,2.74782,0.101563
1966,2.66586,2.87793,0.0703125,1966,2.6708,2.88288,0.0703125,1966,2.6737,2.88577,0.0703125,1966,2.65779,2.86986,0.0703125,1966,2.65421,2.86629,0.0703125,1966,2.64588,2.85796,0.0703125
2066,2.41689,2.62896,0.105469,2066,2.38893,2.601,0.105469,2066,2.40925,2.62132,0.105469,2066,2.41865,2.63072,0.105469,2066,2.40571,2.61779,0.105469,2066,2.42957,2.64164,0.105469
2166,2.55371,2.76578,0.0963542,2166,2.56914,2.78121,0.0963542,2166,2.55282,2.7649,0.0963542,2166,2.57236,2.78444,0.0963542,2166,2.55529,2.76737,0.0963542,2166,2.57982,2.7919,0.0963542
2266,2.53255,2.74463,0.101563,2266,2.53651,2.74859,0.101563,2266,2.54376,2.75584,0.101563,2266,2.5433,2.75538,0.101563,2266,2.55251,2.76459,0.101563,2266,2.53575,2.74782,0.101563
2359,2.66586,2.87793,0.0703125,2359,2.6708,2.88288,0.0703125,2359,2.6737,2.88577,0.0703125,2359,2.65779,2.86986,0.0703125,2359,2.65421,2.86629,0.0703125,2359,2.64588,2.85796,0.0703125
2459,2.41689,2.62896,0.105469,2459,2.38893,2.601,0.105469,2459,2.40925,2.62132,0.105469,2459,2.41865,2.63072,0.105469,2459,2.40571,2.61779,0.105469,2459,2.42957,2.64164,0.105469
2559,2.55371,2.76578,0.0963542,2559,2.56914,2.78121,0.0963542,2559,2.55282,2.7649,0.0963542,2559,2.57236,2.78444,0.0963542,2559,2.55529,2.76737,0.0963542,2559,2.57982,2.7919,0.0963542
2659,2.53255,2.74463,0.101563,2659,2.53651,2.74859,0.101563,2659,2.54376,2.75584,0.101563,2659,2.5433,2.75538,0.101563,2659,2.55251,2.76459,0.101563,2659,2.53575,2.74782,0.101563
2752,2.66586,2.87793,0.0703125,2752,2.6708,2.88288,0.0703125,2752,2.6737,2.88577,0.0703125,2752,2.65779,2.86986,0.0703125,2752,2.65421,2.86629,0.0703125,2752,2.64588,2.85796,0.0703125
2852,2.41689,2.62896,0.105469,2852,2.38893,2.601,0.105469,2852,2.40925,2.62132,0.105469,2852,2.41865,2.63072,0.105469,2852,2.40571,2.61779,0.105469,2852,2.42957,2.64164,0.105469
2952,2.55371,2.76578,0.0963542,2952,2.56914,2.78121,0.0963542,2952,2.55282,2.7649,0.0963542,2952,2.57236,2.78444,0.0963542,2952,2.55529,2.76737,0.0963542,2952,2.57982,2.7919,0.0963542
3052,2.53255,2.74463,0.101563,3052,2.53651,2.74859,0.101563,3052,2.54376,2.75584,0.101563,3052,2.5433,2.75538,0.101563,3052,2.55251,2.76459,0.101563,3052,2.53575,2.74782,0.101563
3145,2.66586,2.87793,0.0703125,3145,2.6708,2.88288,0.0703125,3145,2.6737,2.88577,0.0703125,3145,2.65779,2.86986,0.0703125,3145,2.65421,2.86629,0.0703125,3145,2.64588,2.85796,0.0703125
3245,2.41689,2.62896,0.105469,3245,2.38893,2.601,0.105469,3245,2.40925,2.62132,0.105469,3245,2.41865,2.63072,0.105469,3245,2.40571,2.61779,0.105469,3245,2.42957,2.64164,0.105469
3345,2.55371,2.76578,0.0963542,3345,2.56914,2.78121,0.0963542,3345,2.55282,2.7649,0.0963542,3345,2.57236,2.78444,0.0963542,3345,2.55529,2.76737,0.0963542,3345,2.57982,2.7919,0.0963542
3445,2.53255,2.74463,0.101563,3445,2.53651,2.74859,0.101563,3445,2.54376,2.75584,0.101563,3445,2.5433,2.75538,0.101563,3445,2.55251,2.76459,0.101563,3445,2.53575,2.74782,0.101563
3538,2.66586,2.87793,0.0703125,3538,2.6708,2.88288,0.0703125,3538,2.6737,2.88577,0.0703125,3538,2.65779,2.86986,0.0703125,3538,2.65421,2.86629,0.0703125,3538,2.64588,2.85796,0.0703125
3638,2.41689,2.62896,0.105469,3638,2.38893,2.601,0.105469,3638,2.40925,2.62132,0.105469,3638,2.41865,2.63072,0.105469,3638,2.40571,2.61779,0.105469,3638,2.42957,2.64164,0.105469
3738,2.55371,2.76578,0.0963542,3738,2.56914,2.78121,0.0963542,3738,2.55282,2.7649,0.0963542,3738,2.57236,2.78444,0.0963542,3738,2.55529,2.76737,0.0963542,3738,2.57982,2.7919,0.0963542
3838,2.53255,2.74463,0.101563,3838,2.53651,2.74859,0.101563,3838,2.54376,2.75584,0.101563,3838,2.5433,2.75538,0.101563,3838,2.55251,2.76459,0.101563,3838,2.53575,2.74782,0.101563
3931,2.66586,2.87793,0.0703125,3931,2.6708,2.88288,0.0703125,3931,2.6737,2.88577,0.0703125,3931,2.65779,2.86986,0.0703125,3931,2.65421,2.86629,0.0703125,3931,2.64588,2.85796,0.0703125
4031,2.41689,2.62896,0.105469,4031,2.38893,2.601,0.105469,4031,2.40925,2.62132,0.105469,4031,2.41865,2.63072,0.105469,4031,2.40571,2.61779,0.105469,4031,2.42957,2.64164,0.105469
4131,2.55371,2.76578,0.0963542,4131,2.56914,2.78121,0.0963542,4131,2.55282,2.7649,0.0963542,4131,2.57236,2.78444,0.0963542,4131,2.55529,2.76737,0.0963542,4131,2.57982,2.7919,0.0963542
4231,2.53255,2.74463,0.101563,4231,2.53651,2.74859,0.101563,4231,2.54376,2.75584,0.101563,4231,2.5433,2.75538,0.101563,4231,2.55251,2.76459,0.101563,4231,2.53575,2.74782,0.101563
4324,2.66586,2.87793,0.0703125,4324,2.6708,2.88288,0.0703125,4324,2.6737,2.88577,0.0703125,4324,2.65779,2.86986,0.0703125,4324,2.65421,2.86629,0.0703125,4324,2.64588,2.85796,0.0703125
4424,2.41689,2.62896,0.105469,4424,2.38893,2.601,0.105469,4424,2.40925,2.62132,0.105469,4424,2.41865,2.63072,0.105469,4424,2.40571,2.61779,0.105469,4424,2.42957,2.64164,0.105469
4524,2.55371,2.76578,0.0963542,4524,2.56914,2.78121,0.0963542,4524,2.55282,2.7649,0.0963542,4524,2.57236,2.78444,0.0963542,4524,2.55529,2.76737,0.0963542,4524,2.57982,2.7919,0.0963542
4624,2.53255,2.74463,0.101563,4624,2.53651,2.74859,0.101563,4624,2.54376,2.75584,0.101563,4624,2.5433,2.75538,0.101563,4624,2.55251,2.76459,0.101563,4624,2.53575,2.74782,0.101563
4717,2.66586,2.87793,0.0703125,4717,2.6708,2.88288,0.0703125,4717,2.6737,2.88577,0.0703125,4717,2.65779,2.86986,0.0703125,4717,2.65421,2.86629,0.0703125,4717,2.64588,2.85796,0.0703125
4817,2.41689,2.62896,0.105469,4817,2.38893,2.601,0.105469,4817,2.40925,2.62132,0.105469,4817,2.41865,2.63072,0.105469,4817,2.40571,2.61779,0.105469,4817,2.42957,2.64164,0.105469
4917,2.55371,2.76578,0.0963542,4917,2.56914,2.78121,0.0963542,4917,2.55282,2.7649,0.0963542,4917,2.57236,2.78444,0.0963542,4917,2.55529,2.76737,0.0963542,4917,2.57982,2.7919,0.0963542
5017,2.53255,2.74463,0.101563,5017,2.53651,2.74859,0.101563,5017,2.54376,2.75584,0.101563,5017,2.5433,2.75538,0.101563,5017,2.55251,2.76459,0.101563,5017,2.53575,2.74782,0.101563
5110,2.66586,2.87793,0.0703125,5110,2.6708,2.88288,0.0703125,5110,2.6737,2.88577,0.0703125,5110,2.65779,2.86986,0.0703125,5110,2.65421,2.86629,0.0703125,5110,2.64588,2.85796,0.0703125
5210,2.41689,2.62896,0.105469,5210,2.38893,2.601,0.105469,5210,2.40925,2.62132,0.105469,5210,2.41865,2.63072,0.105469,5210,2.40571,2.61779,0.105469,5210,2.42957,2.64164,0.105469
5310,2.55371,2.76578,0.0963542,5310,2.56914,2.78121,0.0963542,5310,2.55282,2.7649,0.0963542,5310,2.57236,2.78444,0.0963542,5310,2.55529,2.76737,0.0963542,5310,2.57982,2.7919,0.0963542
5410,2.53255,2.74463,0.101563,5410,2.53651,2.74859,0.101563,5410,2.54376,2.75584,0.101563,5410,2.5433,2.75538,0.101563,5410,2.55251,2.76459,0.101563,5410,2.53575,2.74782,0.101563
5503,2.66586,2.87793,0.0703125,5503,2.6708,2.88288,0.0703125,5503,2.6737,2.88577,0.0703125,5503,2.65779,2.86986,0.0703125,5503,2.65421,2.86629,0.0703125,5503,2.64588,2.85796,0.0703125
5603,2.41689,2.62896,0.105469,5603,2.38893,2.601,0.105469,5603,2.40925,2.62132,0.105469,5603,2.41865,2.63072,0.105469,5603,2.40571,2.61779,0.105469,5603,2.42957,2.64164,0.105469
5703,2.55371,2.76578,0.0963542,5703,2.56914,2.78121,0.0963542,5703,2.55282,2.7649,0.0963542,5703,2.57236,2.78444,0.0963542,5703,2.55529,2.76737,0.0963542,5703,2.57982,2.7919,0.0963542
5803,2.53255,2.74463,0.101563,5803,2.53651,2.74859,0.101563,5803,2.54376,2.75584,0.101563,5803,2.5433,2.75538,0.101563,5803,2.55251,2.76459,0.101563,5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Training/150Epochs/mut35_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,2.41689,2.62896,0.105469
201,2.55371,2.76578,0.0963542
301,2.53255,2.74463,0.101563
394,2.66586,2.87793,0.0703125
494,2.41689,2.62896,0.105469
594,2.55371,2.76578,0.0963542
694,2.53255,2.74463,0.101563
787,2.66586,2.87793,0.0703125
887,2.41689,2.62896,0.105469
987,2.55371,2.76578,0.0963542
1087,2.53255,2.74463,0.101563
1180,2.66586,2.87793,0.0703125
1280,2.41689,2.62896,0.105469
1380,2.55371,2.76578,0.0963542
1480,2.53255,2.74463,0.101563
1573,2.66586,2.87793,0.0703125
1673,2.41689,2.62896,0.105469
1773,2.55371,2.76578,0.0963542
1873,2.53255,2.74463,0.101563
1966,2.66586,2.87793,0.0703125
2066,2.41689,2.62896,0.105469
2166,2.55371,2.76578,0.0963542
2266,2.53255,2.74463,0.101563
2359,2.66586,2.87793,0.0703125
2459,2.41689,2.62896,0.105469
2559,2.55371,2.76578,0.0963542
2659,2.53255,2.74463,0.101563
2752,2.66586,2.87793,0.0703125
2852,2.41689,2.62896,0.105469
2952,2.55371,2.76578,0.0963542
3052,2.53255,2.74463,0.101563
3145,2.66586,2.87793,0.0703125
3245,2.41689,2.62896,0.105469
3345,2.55371,2.76578,0.0963542
3445,2.53255,2.74463,0.101563
3538,2.66586,2.87793,0.0703125
3638,2.41689,2.62896,0.105469
3738,2.55371,2.76578,0.0963542
3838,2.53255,2.74463,0.101563
3931,2.66586,2.87793,0.0703125
4031,2.41689,2.62896,0.105469
4131,2.55371,2.76578,0.0963542
4231,2.53255,2.74463,0.101563
4324,2.66586,2.87793,0.0703125
4424,2.41689,2.62896,0.105469
4524,2.55371,2.76578,0.0963542
4624,2.53255,2.74463,0.101563
4717,2.66586,2.87793,0.0703125
4817,2.41689,2.62896,0.105469
4917,2.55371,2.76578,0.0963542
5017,2.53255,2.74463,0.101563
5110,2.66586,2.87793,0.0703125
5210,2.41689,2.62896,0.105469
5310,2.55371,2.76578,0.0963542
5410,2.53255,2.74463,0.101563
5503,2.66586,2.87793,0.0703125
5603,2.41689,2.62896,0.105469
5703,2.55371,2.76578,0.0963542
5803,2.53255,2.74463,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Training/150Epochs/mut35_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,2.38893,2.601,0.105469
201,2.56914,2.78121,0.0963542
301,2.53651,2.74859,0.101563
394,2.6708,2.88288,0.0703125
494,2.38893,2.601,0.105469
594,2.56914,2.78121,0.0963542
694,2.53651,2.74859,0.101563
787,2.6708,2.88288,0.0703125
887,2.38893,2.601,0.105469
987,2.56914,2.78121,0.0963542
1087,2.53651,2.74859,0.101563
1180,2.6708,2.88288,0.0703125
1280,2.38893,2.601,0.105469
1380,2.56914,2.78121,0.0963542
1480,2.53651,2.74859,0.101563
1573,2.6708,2.88288,0.0703125
1673,2.38893,2.601,0.105469
1773,2.56914,2.78121,0.0963542
1873,2.53651,2.74859,0.101563
1966,2.6708,2.88288,0.0703125
2066,2.38893,2.601,0.105469
2166,2.56914,2.78121,0.0963542
2266,2.53651,2.74859,0.101563
2359,2.6708,2.88288,0.0703125
2459,2.38893,2.601,0.105469
2559,2.56914,2.78121,0.0963542
2659,2.53651,2.74859,0.101563
2752,2.6708,2.88288,0.0703125
2852,2.38893,2.601,0.105469
2952,2.56914,2.78121,0.0963542
3052,2.53651,2.74859,0.101563
3145,2.6708,2.88288,0.0703125
3245,2.38893,2.601,0.105469
3345,2.56914,2.78121,0.0963542
3445,2.53651,2.74859,0.101563
3538,2.6708,2.88288,0.0703125
3638,2.38893,2.601,0.105469
3738,2.56914,2.78121,0.0963542
3838,2.53651,2.74859,0.101563
3931,2.6708,2.88288,0.0703125
4031,2.38893,2.601,0.105469
4131,2.56914,2.78121,0.0963542
4231,2.53651,2.74859,0.101563
4324,2.6708,2.88288,0.0703125
4424,2.38893,2.601,0.105469
4524,2.56914,2.78121,0.0963542
4624,2.53651,2.74859,0.101563
4717,2.6708,2.88288,0.0703125
4817,2.38893,2.601,0.105469
4917,2.56914,2.78121,0.0963542
5017,2.53651,2.74859,0.101563
5110,2.6708,2.88288,0.0703125
5210,2.38893,2.601,0.105469
5310,2.56914,2.78121,0.0963542
5410,2.53651,2.74859,0.101563
5503,2.6708,2.88288,0.0703125
5603,2.38893,2.601,0.105469
5703,2.56914,2.78121,0.0963542
5803,2.53651,2.74859,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Training/150Epochs/mut35_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,2.40925,2.62132,0.105469
201,2.55282,2.7649,0.0963542
301,2.54376,2.75584,0.101563
394,2.6737,2.88577,0.0703125
494,2.40925,2.62132,0.105469
594,2.55282,2.7649,0.0963542
694,2.54376,2.75584,0.101563
787,2.6737,2.88577,0.0703125
887,2.40925,2.62132,0.105469
987,2.55282,2.7649,0.0963542
1087,2.54376,2.75584,0.101563
1180,2.6737,2.88577,0.0703125
1280,2.40925,2.62132,0.105469
1380,2.55282,2.7649,0.0963542
1480,2.54376,2.75584,0.101563
1573,2.6737,2.88577,0.0703125
1673,2.40925,2.62132,0.105469
1773,2.55282,2.7649,0.0963542
1873,2.54376,2.75584,0.101563
1966,2.6737,2.88577,0.0703125
2066,2.40925,2.62132,0.105469
2166,2.55282,2.7649,0.0963542
2266,2.54376,2.75584,0.101563
2359,2.6737,2.88577,0.0703125
2459,2.40925,2.62132,0.105469
2559,2.55282,2.7649,0.0963542
2659,2.54376,2.75584,0.101563
2752,2.6737,2.88577,0.0703125
2852,2.40925,2.62132,0.105469
2952,2.55282,2.7649,0.0963542
3052,2.54376,2.75584,0.101563
3145,2.6737,2.88577,0.0703125
3245,2.40925,2.62132,0.105469
3345,2.55282,2.7649,0.0963542
3445,2.54376,2.75584,0.101563
3538,2.6737,2.88577,0.0703125
3638,2.40925,2.62132,0.105469
3738,2.55282,2.7649,0.0963542
3838,2.54376,2.75584,0.101563
3931,2.6737,2.88577,0.0703125
4031,2.40925,2.62132,0.105469
4131,2.55282,2.7649,0.0963542
4231,2.54376,2.75584,0.101563
4324,2.6737,2.88577,0.0703125
4424,2.40925,2.62132,0.105469
4524,2.55282,2.7649,0.0963542
4624,2.54376,2.75584,0.101563
4717,2.6737,2.88577,0.0703125
4817,2.40925,2.62132,0.105469
4917,2.55282,2.7649,0.0963542
5017,2.54376,2.75584,0.101563
5110,2.6737,2.88577,0.0703125
5210,2.40925,2.62132,0.105469
5310,2.55282,2.7649,0.0963542
5410,2.54376,2.75584,0.101563
5503,2.6737,2.88577,0.0703125
5603,2.40925,2.62132,0.105469
5703,2.55282,2.7649,0.0963542
5803,2.54376,2.75584,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Training/150Epochs/mut35_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,2.41865,2.63072,0.105469
201,2.57236,2.78444,0.0963542
301,2.5433,2.75538,0.101563
394,2.65779,2.86986,0.0703125
494,2.41865,2.63072,0.105469
594,2.57236,2.78444,0.0963542
694,2.5433,2.75538,0.101563
787,2.65779,2.86986,0.0703125
887,2.41865,2.63072,0.105469
987,2.57236,2.78444,0.0963542
1087,2.5433,2.75538,0.101563
1180,2.65779,2.86986,0.0703125
1280,2.41865,2.63072,0.105469
1380,2.57236,2.78444,0.0963542
1480,2.5433,2.75538,0.101563
1573,2.65779,2.86986,0.0703125
1673,2.41865,2.63072,0.105469
1773,2.57236,2.78444,0.0963542
1873,2.5433,2.75538,0.101563
1966,2.65779,2.86986,0.0703125
2066,2.41865,2.63072,0.105469
2166,2.57236,2.78444,0.0963542
2266,2.5433,2.75538,0.101563
2359,2.65779,2.86986,0.0703125
2459,2.41865,2.63072,0.105469
2559,2.57236,2.78444,0.0963542
2659,2.5433,2.75538,0.101563
2752,2.65779,2.86986,0.0703125
2852,2.41865,2.63072,0.105469
2952,2.57236,2.78444,0.0963542
3052,2.5433,2.75538,0.101563
3145,2.65779,2.86986,0.0703125
3245,2.41865,2.63072,0.105469
3345,2.57236,2.78444,0.0963542
3445,2.5433,2.75538,0.101563
3538,2.65779,2.86986,0.0703125
3638,2.41865,2.63072,0.105469
3738,2.57236,2.78444,0.0963542
3838,2.5433,2.75538,0.101563
3931,2.65779,2.86986,0.0703125
4031,2.41865,2.63072,0.105469
4131,2.57236,2.78444,0.0963542
4231,2.5433,2.75538,0.101563
4324,2.65779,2.86986,0.0703125
4424,2.41865,2.63072,0.105469
4524,2.57236,2.78444,0.0963542
4624,2.5433,2.75538,0.101563
4717,2.65779,2.86986,0.0703125
4817,2.41865,2.63072,0.105469
4917,2.57236,2.78444,0.0963542
5017,2.5433,2.75538,0.101563
5110,2.65779,2.86986,0.0703125
5210,2.41865,2.63072,0.105469
5310,2.57236,2.78444,0.0963542
5410,2.5433,2.75538,0.101563
5503,2.65779,2.86986,0.0703125
5603,2.41865,2.63072,0.105469
5703,2.57236,2.78444,0.0963542
5803,2.5433,2.75538,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Training/150Epochs/mut35_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,2.40571,2.61779,0.105469
201,2.55529,2.76737,0.0963542
301,2.55251,2.76459,0.101563
394,2.65421,2.86629,0.0703125
494,2.40571,2.61779,0.105469
594,2.55529,2.76737,0.0963542
694,2.55251,2.76459,0.101563
787,2.65421,2.86629,0.0703125
887,2.40571,2.61779,0.105469
987,2.55529,2.76737,0.0963542
1087,2.55251,2.76459,0.101563
1180,2.65421,2.86629,0.0703125
1280,2.40571,2.61779,0.105469
1380,2.55529,2.76737,0.0963542
1480,2.55251,2.76459,0.101563
1573,2.65421,2.86629,0.0703125
1673,2.40571,2.61779,0.105469
1773,2.55529,2.76737,0.0963542
1873,2.55251,2.76459,0.101563
1966,2.65421,2.86629,0.0703125
2066,2.40571,2.61779,0.105469
2166,2.55529,2.76737,0.0963542
2266,2.55251,2.76459,0.101563
2359,2.65421,2.86629,0.0703125
2459,2.40571,2.61779,0.105469
2559,2.55529,2.76737,0.0963542
2659,2.55251,2.76459,0.101563
2752,2.65421,2.86629,0.0703125
2852,2.40571,2.61779,0.105469
2952,2.55529,2.76737,0.0963542
3052,2.55251,2.76459,0.101563
3145,2.65421,2.86629,0.0703125
3245,2.40571,2.61779,0.105469
3345,2.55529,2.76737,0.0963542
3445,2.55251,2.76459,0.101563
3538,2.65421,2.86629,0.0703125
3638,2.40571,2.61779,0.105469
3738,2.55529,2.76737,0.0963542
3838,2.55251,2.76459,0.101563
3931,2.65421,2.86629,0.0703125
4031,2.40571,2.61779,0.105469
4131,2.55529,2.76737,0.0963542
4231,2.55251,2.76459,0.101563
4324,2.65421,2.86629,0.0703125
4424,2.40571,2.61779,0.105469
4524,2.55529,2.76737,0.0963542
4624,2.55251,2.76459,0.101563
4717,2.65421,2.86629,0.0703125
4817,2.40571,2.61779,0.105469
4917,2.55529,2.76737,0.0963542
5017,2.55251,2.76459,0.101563
5110,2.65421,2.86629,0.0703125
5210,2.40571,2.61779,0.105469
5310,2.55529,2.76737,0.0963542
5410,2.55251,2.76459,0.101563
5503,2.65421,2.86629,0.0703125
5603,2.40571,2.61779,0.105469
5703,2.55529,2.76737,0.0963542
5803,2.55251,2.76459,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c35/Training/150Epochs/mut35_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,2.64588,2.85796,0.0703125
4031,2.42957,2.64164,0.105469
4131,2.57982,2.7919,0.0963542
4231,2.53575,2.74782,0.101563
4324,2.64588,2.85796,0.0703125
4424,2.42957,2.64164,0.105469
4524,2.57982,2.7919,0.0963542
4624,2.53575,2.74782,0.101563
4717,2.64588,2.85796,0.0703125
4817,2.42957,2.64164,0.105469
4917,2.57982,2.7919,0.0963542
5017,2.53575,2.74782,0.101563
5110,2.64588,2.85796,0.0703125
5210,2.42957,2.64164,0.105469
5310,2.57982,2.7919,0.0963542
5410,2.53575,2.74782,0.101563
5503,2.64588,2.85796,0.0703125
5603,2.42957,2.64164,0.105469
5703,2.57982,2.7919,0.0963542
5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/150Epochs/combinedData.csv <==
#step_mut36_150MR1bgr, loss_mut36_150MR1bgr, accuracy_mut36_150MR1bgr,step_mut36_150MR1brg, loss_mut36_150MR1brg, accuracy_mut36_150MR1brg,step_mut36_150MR1gbr, loss_mut36_150MR1gbr, accuracy_mut36_150MR1gbr,step_mut36_150MR1grb, loss_mut36_150MR1grb, accuracy_mut36_150MR1grb,step_mut36_150MR1rbg, loss_mut36_150MR1rbg, accuracy_mut36_150MR1rbg,step_mut36_150MR1rgb, loss_mut36_150MR1rgb, accuracy_mut36_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  2.5320396,  0.1, 393,  2.5357654,  0.098019801, 393,  2.5363734,  0.10297029, 393,  2.5466721,  0.099009901, 393,  2.5420518,  0.10198019, 393,  2.5489707,  0.1009901
 786,  2.5704074,  0.1, 786,  2.5756209,  0.1, 786,  2.5730829,  0.1, 786,  2.5908749,  0.1, 786,  2.5829685,  0.1, 786,  2.5912652,  0.1
 1179,  2.6428032,  0.1, 1179,  2.6550391,  0.1, 1179,  2.6420529,  0.1, 1179,  2.6680932,  0.1, 1179,  2.6526816,  0.1, 1179,  2.6650867,  0.1
 1572,  2.7080355,  0.1, 1572,  2.7279415,  0.1, 1572,  2.7029641,  0.1, 1572,  2.734277,  0.1, 1572,  2.7174811,  0.1, 1572,  2.7304852,  0.1
 1965,  2.7386765,  0.1, 1965,  2.7617741,  0.1, 1965,  2.7316034,  0.1, 1965,  2.7645187,  0.1, 1965,  2.7478297,  0.1, 1965,  2.7606828,  0.1
 2358,  2.7495615,  0.1, 2358,  2.7736778,  0.1, 2358,  2.7416401,  0.1, 2358,  2.7752402,  0.1, 2358,  2.7586675,  0.1, 2358,  2.771281,  0.1
 2751,  2.7530422,  0.1, 2751,  2.7774899,  0.1, 2751,  2.7448537,  0.1, 2751,  2.7786739,  0.1, 2751,  2.7621202,  0.1, 2751,  2.7746868,  0.1
 3144,  2.7541237,  0.1, 3144,  2.7786751,  0.1, 3144,  2.7458532,  0.1, 3144,  2.779742,  0.1, 3144,  2.7631936,  0.1, 3144,  2.7757459,  0.1
 3537,  2.7544577,  0.1, 3537,  2.7790411,  0.1, 3537,  2.7461627,  0.1, 3537,  2.7800708,  0.1, 3537,  2.7635243,  0.1, 3537,  2.7760727,  0.1
 3930,  2.75456,  0.1, 3930,  2.7791531,  0.1, 3930,  2.7462578,  0.1, 3930,  2.7801723,  0.1, 3930,  2.7636261,  0.1, 3930,  2.7761731,  0.1
 4323,  2.7545915,  0.1, 4323,  2.7791872,  0.1, 4323,  2.7462866,  0.1, 4323,  2.7802033,  0.1, 4323,  2.7636571,  0.1, 4323,  2.7762039,  0.1
 4716,  2.7546012,  0.1, 4716,  2.7791979,  0.1, 4716,  2.7462955,  0.1, 4716,  2.7802129,  0.1, 4716,  2.7636669,  0.1, 4716,  2.7762132,  0.1
 5109,  2.7546039,  0.1, 5109,  2.7792013,  0.1, 5109,  2.7462981,  0.1, 5109,  2.7802157,  0.1, 5109,  2.7636695,  0.1, 5109,  2.7762163,  0.1
 5502,  2.7546048,  0.1, 5502,  2.7792022,  0.1, 5502,  2.7462988,  0.1, 5502,  2.780216,  0.1, 5502,  2.7636704,  0.1, 5502,  2.776217,  0.1
 5895,  2.7546053,  0.1, 5895,  2.7792025,  0.1, 5895,  2.7462993,  0.1, 5895,  2.7802162,  0.1, 5895,  2.7636707,  0.1, 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/150Epochs/mut36_150MR1bgr.csv <==
step, loss, accuracy
 393,  2.5320396,  0.1
 786,  2.5704074,  0.1
 1179,  2.6428032,  0.1
 1572,  2.7080355,  0.1
 1965,  2.7386765,  0.1
 2358,  2.7495615,  0.1
 2751,  2.7530422,  0.1
 3144,  2.7541237,  0.1
 3537,  2.7544577,  0.1
 3930,  2.75456,  0.1
 4323,  2.7545915,  0.1
 4716,  2.7546012,  0.1
 5109,  2.7546039,  0.1
 5502,  2.7546048,  0.1
 5895,  2.7546053,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/150Epochs/mut36_150MR1brg.csv <==
step, loss, accuracy
 393,  2.5357654,  0.098019801
 786,  2.5756209,  0.1
 1179,  2.6550391,  0.1
 1572,  2.7279415,  0.1
 1965,  2.7617741,  0.1
 2358,  2.7736778,  0.1
 2751,  2.7774899,  0.1
 3144,  2.7786751,  0.1
 3537,  2.7790411,  0.1
 3930,  2.7791531,  0.1
 4323,  2.7791872,  0.1
 4716,  2.7791979,  0.1
 5109,  2.7792013,  0.1
 5502,  2.7792022,  0.1
 5895,  2.7792025,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/150Epochs/mut36_150MR1gbr.csv <==
step, loss, accuracy
 393,  2.5363734,  0.10297029
 786,  2.5730829,  0.1
 1179,  2.6420529,  0.1
 1572,  2.7029641,  0.1
 1965,  2.7316034,  0.1
 2358,  2.7416401,  0.1
 2751,  2.7448537,  0.1
 3144,  2.7458532,  0.1
 3537,  2.7461627,  0.1
 3930,  2.7462578,  0.1
 4323,  2.7462866,  0.1
 4716,  2.7462955,  0.1
 5109,  2.7462981,  0.1
 5502,  2.7462988,  0.1
 5895,  2.7462993,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/150Epochs/mut36_150MR1grb.csv <==
step, loss, accuracy
 393,  2.5466721,  0.099009901
 786,  2.5908749,  0.1
 1179,  2.6680932,  0.1
 1572,  2.734277,  0.1
 1965,  2.7645187,  0.1
 2358,  2.7752402,  0.1
 2751,  2.7786739,  0.1
 3144,  2.779742,  0.1
 3537,  2.7800708,  0.1
 3930,  2.7801723,  0.1
 4323,  2.7802033,  0.1
 4716,  2.7802129,  0.1
 5109,  2.7802157,  0.1
 5502,  2.780216,  0.1
 5895,  2.7802162,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/150Epochs/mut36_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.5420518,  0.10198019
 786,  2.5829685,  0.1
 1179,  2.6526816,  0.1
 1572,  2.7174811,  0.1
 1965,  2.7478297,  0.1
 2358,  2.7586675,  0.1
 2751,  2.7621202,  0.1
 3144,  2.7631936,  0.1
 3537,  2.7635243,  0.1
 3930,  2.7636261,  0.1
 4323,  2.7636571,  0.1
 4716,  2.7636669,  0.1
 5109,  2.7636695,  0.1
 5502,  2.7636704,  0.1
 5895,  2.7636707,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/150Epochs/mut36_150MR1rgb.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  2.7761731,  0.1
 4323,  2.7762039,  0.1
 4716,  2.7762132,  0.1
 5109,  2.7762163,  0.1
 5502,  2.776217,  0.1
 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/5Epochs/combinedData.csv <==
step_mut36_5MR1bgr, loss_mut36_5MR1bgr, accuracy_mut36_5MR1bgr,step_mut36_5MR1brg, loss_mut36_5MR1brg, accuracy_mut36_5MR1brg,step_mut36_5MR1gbr, loss_mut36_5MR1gbr, accuracy_mut36_5MR1gbr,step_mut36_5MR1grb, loss_mut36_5MR1grb, accuracy_mut36_5MR1grb,step_mut36_5MR1rbg, loss_mut36_5MR1rbg, accuracy_mut36_5MR1rbg,step_mut36_5MR1rgb, loss_mut36_5MR1rgb, accuracy_mut36_5MR1rgb
 40,  2.6241724,  0.12574257, 40,  2.6059742,  0.11188119, 40,  2.6220791,  0.11683168, 40,  2.6022835,  0.08217822, 40,  2.6080425,  0.099009901, 40,  2.6084988,  0.075247526
 80,  2.5470734,  0.1, 80,  2.54056,  0.1, 80,  2.5520332,  0.10198019, 80,  2.5435705,  0.1, 80,  2.5467684,  0.1, 80,  2.5463159,  0.1009901
 120,  2.5282419,  0.1, 120,  2.5252938,  0.1, 120,  2.5344372,  0.10198019, 120,  2.5324168,  0.090099007, 120,  2.5329931,  0.1, 120,  2.5348806,  0.10297029
 160,  2.5237265,  0.1, 160,  2.5222576,  0.1, 160,  2.5297132,  0.10297029, 160,  2.5313525,  0.087128714, 160,  2.529911,  0.10297029, 160,  2.5342238,  0.10396039
 200,  2.5228896,  0.1, 200,  2.5229332,  0.099009901, 200,  2.5286121,  0.10297029, 200,  2.5329618,  0.085148513, 200,  2.5299466,  0.10297029, 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/5Epochs/mut36_5MR1bgr.csv <==
step, loss, accuracy
 40,  2.6241724,  0.12574257
 80,  2.5470734,  0.1
 120,  2.5282419,  0.1
 160,  2.5237265,  0.1
 200,  2.5228896,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/5Epochs/mut36_5MR1brg.csv <==
step, loss, accuracy
 40,  2.6059742,  0.11188119
 80,  2.54056,  0.1
 120,  2.5252938,  0.1
 160,  2.5222576,  0.1
 200,  2.5229332,  0.099009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/5Epochs/mut36_5MR1gbr.csv <==
step, loss, accuracy
 40,  2.6220791,  0.11683168
 80,  2.5520332,  0.10198019
 120,  2.5344372,  0.10198019
 160,  2.5297132,  0.10297029
 200,  2.5286121,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/5Epochs/mut36_5MR1grb.csv <==
step, loss, accuracy
 40,  2.6022835,  0.08217822
 80,  2.5435705,  0.1
 120,  2.5324168,  0.090099007
 160,  2.5313525,  0.087128714
 200,  2.5329618,  0.085148513


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/5Epochs/mut36_5MR1rbg.csv <==
step, loss, accuracy
 40,  2.6080425,  0.099009901
 80,  2.5467684,  0.1
 120,  2.5329931,  0.1
 160,  2.529911,  0.10297029
 200,  2.5299466,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Testing/5Epochs/mut36_5MR1rgb.csv <==
step, loss, accuracy
 40,  2.6084988,  0.075247526
 80,  2.5463159,  0.1009901
 120,  2.5348806,  0.10297029
 160,  2.5342238,  0.10396039
 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Training/150Epochs/combinedData.csv <==
step_mut36_150MR1bgr, cross_entropy_mut36_150MR1bgr, loss_mut36_150MR1bgr, train_accuracy_mut36_150MR1bgr,step_mut36_150MR1brg, cross_entropy_mut36_150MR1brg, loss_mut36_150MR1brg, train_accuracy_mut36_150MR1brg,step_mut36_150MR1gbr, cross_entropy_mut36_150MR1gbr, loss_mut36_150MR1gbr, train_accuracy_mut36_150MR1gbr,step_mut36_150MR1grb, cross_entropy_mut36_150MR1grb, loss_mut36_150MR1grb, train_accuracy_mut36_150MR1grb,step_mut36_150MR1rbg, cross_entropy_mut36_150MR1rbg, loss_mut36_150MR1rbg, train_accuracy_mut36_150MR1rbg,step_mut36_150MR1rgb, cross_entropy_mut36_150MR1rgb, loss_mut36_150MR1rgb, train_accuracy_mut36_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,2.41689,2.62896,0.105469,101,2.38893,2.601,0.105469,101,2.40925,2.62132,0.105469,101,2.41865,2.63072,0.105469,101,2.40571,2.61779,0.105469,101,2.42957,2.64164,0.105469
201,2.55371,2.76578,0.0963542,201,2.56914,2.78121,0.0963542,201,2.55282,2.7649,0.0963542,201,2.57236,2.78444,0.0963542,201,2.55529,2.76737,0.0963542,201,2.57982,2.7919,0.0963542
301,2.53255,2.74463,0.101563,301,2.53651,2.74859,0.101563,301,2.54376,2.75584,0.101563,301,2.5433,2.75538,0.101563,301,2.55251,2.76459,0.101563,301,2.53575,2.74782,0.101563
394,2.66586,2.87793,0.0703125,394,2.6708,2.88288,0.0703125,394,2.6737,2.88577,0.0703125,394,2.65779,2.86986,0.0703125,394,2.65421,2.86629,0.0703125,394,2.64588,2.85796,0.0703125
494,2.41689,2.62896,0.105469,494,2.38893,2.601,0.105469,494,2.40925,2.62132,0.105469,494,2.41865,2.63072,0.105469,494,2.40571,2.61779,0.105469,494,2.42957,2.64164,0.105469
594,2.55371,2.76578,0.0963542,594,2.56914,2.78121,0.0963542,594,2.55282,2.7649,0.0963542,594,2.57236,2.78444,0.0963542,594,2.55529,2.76737,0.0963542,594,2.57982,2.7919,0.0963542
694,2.53255,2.74463,0.101563,694,2.53651,2.74859,0.101563,694,2.54376,2.75584,0.101563,694,2.5433,2.75538,0.101563,694,2.55251,2.76459,0.101563,694,2.53575,2.74782,0.101563
787,2.66586,2.87793,0.0703125,787,2.6708,2.88288,0.0703125,787,2.6737,2.88577,0.0703125,787,2.65779,2.86986,0.0703125,787,2.65421,2.86629,0.0703125,787,2.64588,2.85796,0.0703125
887,2.41689,2.62896,0.105469,887,2.38893,2.601,0.105469,887,2.40925,2.62132,0.105469,887,2.41865,2.63072,0.105469,887,2.40571,2.61779,0.105469,887,2.42957,2.64164,0.105469
987,2.55371,2.76578,0.0963542,987,2.56914,2.78121,0.0963542,987,2.55282,2.7649,0.0963542,987,2.57236,2.78444,0.0963542,987,2.55529,2.76737,0.0963542,987,2.57982,2.7919,0.0963542
1087,2.53255,2.74463,0.101563,1087,2.53651,2.74859,0.101563,1087,2.54376,2.75584,0.101563,1087,2.5433,2.75538,0.101563,1087,2.55251,2.76459,0.101563,1087,2.53575,2.74782,0.101563
1180,2.66586,2.87793,0.0703125,1180,2.6708,2.88288,0.0703125,1180,2.6737,2.88577,0.0703125,1180,2.65779,2.86986,0.0703125,1180,2.65421,2.86629,0.0703125,1180,2.64588,2.85796,0.0703125
1280,2.41689,2.62896,0.105469,1280,2.38893,2.601,0.105469,1280,2.40925,2.62132,0.105469,1280,2.41865,2.63072,0.105469,1280,2.40571,2.61779,0.105469,1280,2.42957,2.64164,0.105469
1380,2.55371,2.76578,0.0963542,1380,2.56914,2.78121,0.0963542,1380,2.55282,2.7649,0.0963542,1380,2.57236,2.78444,0.0963542,1380,2.55529,2.76737,0.0963542,1380,2.57982,2.7919,0.0963542
1480,2.53255,2.74463,0.101563,1480,2.53651,2.74859,0.101563,1480,2.54376,2.75584,0.101563,1480,2.5433,2.75538,0.101563,1480,2.55251,2.76459,0.101563,1480,2.53575,2.74782,0.101563
1573,2.66586,2.87793,0.0703125,1573,2.6708,2.88288,0.0703125,1573,2.6737,2.88577,0.0703125,1573,2.65779,2.86986,0.0703125,1573,2.65421,2.86629,0.0703125,1573,2.64588,2.85796,0.0703125
1673,2.41689,2.62896,0.105469,1673,2.38893,2.601,0.105469,1673,2.40925,2.62132,0.105469,1673,2.41865,2.63072,0.105469,1673,2.40571,2.61779,0.105469,1673,2.42957,2.64164,0.105469
1773,2.55371,2.76578,0.0963542,1773,2.56914,2.78121,0.0963542,1773,2.55282,2.7649,0.0963542,1773,2.57236,2.78444,0.0963542,1773,2.55529,2.76737,0.0963542,1773,2.57982,2.7919,0.0963542
1873,2.53255,2.74463,0.101563,1873,2.53651,2.74859,0.101563,1873,2.54376,2.75584,0.101563,1873,2.5433,2.75538,0.101563,1873,2.55251,2.76459,0.101563,1873,2.53575,2.74782,0.101563
1966,2.66586,2.87793,0.0703125,1966,2.6708,2.88288,0.0703125,1966,2.6737,2.88577,0.0703125,1966,2.65779,2.86986,0.0703125,1966,2.65421,2.86629,0.0703125,1966,2.64588,2.85796,0.0703125
2066,2.41689,2.62896,0.105469,2066,2.38893,2.601,0.105469,2066,2.40925,2.62132,0.105469,2066,2.41865,2.63072,0.105469,2066,2.40571,2.61779,0.105469,2066,2.42957,2.64164,0.105469
2166,2.55371,2.76578,0.0963542,2166,2.56914,2.78121,0.0963542,2166,2.55282,2.7649,0.0963542,2166,2.57236,2.78444,0.0963542,2166,2.55529,2.76737,0.0963542,2166,2.57982,2.7919,0.0963542
2266,2.53255,2.74463,0.101563,2266,2.53651,2.74859,0.101563,2266,2.54376,2.75584,0.101563,2266,2.5433,2.75538,0.101563,2266,2.55251,2.76459,0.101563,2266,2.53575,2.74782,0.101563
2359,2.66586,2.87793,0.0703125,2359,2.6708,2.88288,0.0703125,2359,2.6737,2.88577,0.0703125,2359,2.65779,2.86986,0.0703125,2359,2.65421,2.86629,0.0703125,2359,2.64588,2.85796,0.0703125
2459,2.41689,2.62896,0.105469,2459,2.38893,2.601,0.105469,2459,2.40925,2.62132,0.105469,2459,2.41865,2.63072,0.105469,2459,2.40571,2.61779,0.105469,2459,2.42957,2.64164,0.105469
2559,2.55371,2.76578,0.0963542,2559,2.56914,2.78121,0.0963542,2559,2.55282,2.7649,0.0963542,2559,2.57236,2.78444,0.0963542,2559,2.55529,2.76737,0.0963542,2559,2.57982,2.7919,0.0963542
2659,2.53255,2.74463,0.101563,2659,2.53651,2.74859,0.101563,2659,2.54376,2.75584,0.101563,2659,2.5433,2.75538,0.101563,2659,2.55251,2.76459,0.101563,2659,2.53575,2.74782,0.101563
2752,2.66586,2.87793,0.0703125,2752,2.6708,2.88288,0.0703125,2752,2.6737,2.88577,0.0703125,2752,2.65779,2.86986,0.0703125,2752,2.65421,2.86629,0.0703125,2752,2.64588,2.85796,0.0703125
2852,2.41689,2.62896,0.105469,2852,2.38893,2.601,0.105469,2852,2.40925,2.62132,0.105469,2852,2.41865,2.63072,0.105469,2852,2.40571,2.61779,0.105469,2852,2.42957,2.64164,0.105469
2952,2.55371,2.76578,0.0963542,2952,2.56914,2.78121,0.0963542,2952,2.55282,2.7649,0.0963542,2952,2.57236,2.78444,0.0963542,2952,2.55529,2.76737,0.0963542,2952,2.57982,2.7919,0.0963542
3052,2.53255,2.74463,0.101563,3052,2.53651,2.74859,0.101563,3052,2.54376,2.75584,0.101563,3052,2.5433,2.75538,0.101563,3052,2.55251,2.76459,0.101563,3052,2.53575,2.74782,0.101563
3145,2.66586,2.87793,0.0703125,3145,2.6708,2.88288,0.0703125,3145,2.6737,2.88577,0.0703125,3145,2.65779,2.86986,0.0703125,3145,2.65421,2.86629,0.0703125,3145,2.64588,2.85796,0.0703125
3245,2.41689,2.62896,0.105469,3245,2.38893,2.601,0.105469,3245,2.40925,2.62132,0.105469,3245,2.41865,2.63072,0.105469,3245,2.40571,2.61779,0.105469,3245,2.42957,2.64164,0.105469
3345,2.55371,2.76578,0.0963542,3345,2.56914,2.78121,0.0963542,3345,2.55282,2.7649,0.0963542,3345,2.57236,2.78444,0.0963542,3345,2.55529,2.76737,0.0963542,3345,2.57982,2.7919,0.0963542
3445,2.53255,2.74463,0.101563,3445,2.53651,2.74859,0.101563,3445,2.54376,2.75584,0.101563,3445,2.5433,2.75538,0.101563,3445,2.55251,2.76459,0.101563,3445,2.53575,2.74782,0.101563
3538,2.66586,2.87793,0.0703125,3538,2.6708,2.88288,0.0703125,3538,2.6737,2.88577,0.0703125,3538,2.65779,2.86986,0.0703125,3538,2.65421,2.86629,0.0703125,3538,2.64588,2.85796,0.0703125
3638,2.41689,2.62896,0.105469,3638,2.38893,2.601,0.105469,3638,2.40925,2.62132,0.105469,3638,2.41865,2.63072,0.105469,3638,2.40571,2.61779,0.105469,3638,2.42957,2.64164,0.105469
3738,2.55371,2.76578,0.0963542,3738,2.56914,2.78121,0.0963542,3738,2.55282,2.7649,0.0963542,3738,2.57236,2.78444,0.0963542,3738,2.55529,2.76737,0.0963542,3738,2.57982,2.7919,0.0963542
3838,2.53255,2.74463,0.101563,3838,2.53651,2.74859,0.101563,3838,2.54376,2.75584,0.101563,3838,2.5433,2.75538,0.101563,3838,2.55251,2.76459,0.101563,3838,2.53575,2.74782,0.101563
3931,2.66586,2.87793,0.0703125,3931,2.6708,2.88288,0.0703125,3931,2.6737,2.88577,0.0703125,3931,2.65779,2.86986,0.0703125,3931,2.65421,2.86629,0.0703125,3931,2.64588,2.85796,0.0703125
4031,2.41689,2.62896,0.105469,4031,2.38893,2.601,0.105469,4031,2.40925,2.62132,0.105469,4031,2.41865,2.63072,0.105469,4031,2.40571,2.61779,0.105469,4031,2.42957,2.64164,0.105469
4131,2.55371,2.76578,0.0963542,4131,2.56914,2.78121,0.0963542,4131,2.55282,2.7649,0.0963542,4131,2.57236,2.78444,0.0963542,4131,2.55529,2.76737,0.0963542,4131,2.57982,2.7919,0.0963542
4231,2.53255,2.74463,0.101563,4231,2.53651,2.74859,0.101563,4231,2.54376,2.75584,0.101563,4231,2.5433,2.75538,0.101563,4231,2.55251,2.76459,0.101563,4231,2.53575,2.74782,0.101563
4324,2.66586,2.87793,0.0703125,4324,2.6708,2.88288,0.0703125,4324,2.6737,2.88577,0.0703125,4324,2.65779,2.86986,0.0703125,4324,2.65421,2.86629,0.0703125,4324,2.64588,2.85796,0.0703125
4424,2.41689,2.62896,0.105469,4424,2.38893,2.601,0.105469,4424,2.40925,2.62132,0.105469,4424,2.41865,2.63072,0.105469,4424,2.40571,2.61779,0.105469,4424,2.42957,2.64164,0.105469
4524,2.55371,2.76578,0.0963542,4524,2.56914,2.78121,0.0963542,4524,2.55282,2.7649,0.0963542,4524,2.57236,2.78444,0.0963542,4524,2.55529,2.76737,0.0963542,4524,2.57982,2.7919,0.0963542
4624,2.53255,2.74463,0.101563,4624,2.53651,2.74859,0.101563,4624,2.54376,2.75584,0.101563,4624,2.5433,2.75538,0.101563,4624,2.55251,2.76459,0.101563,4624,2.53575,2.74782,0.101563
4717,2.66586,2.87793,0.0703125,4717,2.6708,2.88288,0.0703125,4717,2.6737,2.88577,0.0703125,4717,2.65779,2.86986,0.0703125,4717,2.65421,2.86629,0.0703125,4717,2.64588,2.85796,0.0703125
4817,2.41689,2.62896,0.105469,4817,2.38893,2.601,0.105469,4817,2.40925,2.62132,0.105469,4817,2.41865,2.63072,0.105469,4817,2.40571,2.61779,0.105469,4817,2.42957,2.64164,0.105469
4917,2.55371,2.76578,0.0963542,4917,2.56914,2.78121,0.0963542,4917,2.55282,2.7649,0.0963542,4917,2.57236,2.78444,0.0963542,4917,2.55529,2.76737,0.0963542,4917,2.57982,2.7919,0.0963542
5017,2.53255,2.74463,0.101563,5017,2.53651,2.74859,0.101563,5017,2.54376,2.75584,0.101563,5017,2.5433,2.75538,0.101563,5017,2.55251,2.76459,0.101563,5017,2.53575,2.74782,0.101563
5110,2.66586,2.87793,0.0703125,5110,2.6708,2.88288,0.0703125,5110,2.6737,2.88577,0.0703125,5110,2.65779,2.86986,0.0703125,5110,2.65421,2.86629,0.0703125,5110,2.64588,2.85796,0.0703125
5210,2.41689,2.62896,0.105469,5210,2.38893,2.601,0.105469,5210,2.40925,2.62132,0.105469,5210,2.41865,2.63072,0.105469,5210,2.40571,2.61779,0.105469,5210,2.42957,2.64164,0.105469
5310,2.55371,2.76578,0.0963542,5310,2.56914,2.78121,0.0963542,5310,2.55282,2.7649,0.0963542,5310,2.57236,2.78444,0.0963542,5310,2.55529,2.76737,0.0963542,5310,2.57982,2.7919,0.0963542
5410,2.53255,2.74463,0.101563,5410,2.53651,2.74859,0.101563,5410,2.54376,2.75584,0.101563,5410,2.5433,2.75538,0.101563,5410,2.55251,2.76459,0.101563,5410,2.53575,2.74782,0.101563
5503,2.66586,2.87793,0.0703125,5503,2.6708,2.88288,0.0703125,5503,2.6737,2.88577,0.0703125,5503,2.65779,2.86986,0.0703125,5503,2.65421,2.86629,0.0703125,5503,2.64588,2.85796,0.0703125
5603,2.41689,2.62896,0.105469,5603,2.38893,2.601,0.105469,5603,2.40925,2.62132,0.105469,5603,2.41865,2.63072,0.105469,5603,2.40571,2.61779,0.105469,5603,2.42957,2.64164,0.105469
5703,2.55371,2.76578,0.0963542,5703,2.56914,2.78121,0.0963542,5703,2.55282,2.7649,0.0963542,5703,2.57236,2.78444,0.0963542,5703,2.55529,2.76737,0.0963542,5703,2.57982,2.7919,0.0963542
5803,2.53255,2.74463,0.101563,5803,2.53651,2.74859,0.101563,5803,2.54376,2.75584,0.101563,5803,2.5433,2.75538,0.101563,5803,2.55251,2.76459,0.101563,5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Training/150Epochs/mut36_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,2.41689,2.62896,0.105469
201,2.55371,2.76578,0.0963542
301,2.53255,2.74463,0.101563
394,2.66586,2.87793,0.0703125
494,2.41689,2.62896,0.105469
594,2.55371,2.76578,0.0963542
694,2.53255,2.74463,0.101563
787,2.66586,2.87793,0.0703125
887,2.41689,2.62896,0.105469
987,2.55371,2.76578,0.0963542
1087,2.53255,2.74463,0.101563
1180,2.66586,2.87793,0.0703125
1280,2.41689,2.62896,0.105469
1380,2.55371,2.76578,0.0963542
1480,2.53255,2.74463,0.101563
1573,2.66586,2.87793,0.0703125
1673,2.41689,2.62896,0.105469
1773,2.55371,2.76578,0.0963542
1873,2.53255,2.74463,0.101563
1966,2.66586,2.87793,0.0703125
2066,2.41689,2.62896,0.105469
2166,2.55371,2.76578,0.0963542
2266,2.53255,2.74463,0.101563
2359,2.66586,2.87793,0.0703125
2459,2.41689,2.62896,0.105469
2559,2.55371,2.76578,0.0963542
2659,2.53255,2.74463,0.101563
2752,2.66586,2.87793,0.0703125
2852,2.41689,2.62896,0.105469
2952,2.55371,2.76578,0.0963542
3052,2.53255,2.74463,0.101563
3145,2.66586,2.87793,0.0703125
3245,2.41689,2.62896,0.105469
3345,2.55371,2.76578,0.0963542
3445,2.53255,2.74463,0.101563
3538,2.66586,2.87793,0.0703125
3638,2.41689,2.62896,0.105469
3738,2.55371,2.76578,0.0963542
3838,2.53255,2.74463,0.101563
3931,2.66586,2.87793,0.0703125
4031,2.41689,2.62896,0.105469
4131,2.55371,2.76578,0.0963542
4231,2.53255,2.74463,0.101563
4324,2.66586,2.87793,0.0703125
4424,2.41689,2.62896,0.105469
4524,2.55371,2.76578,0.0963542
4624,2.53255,2.74463,0.101563
4717,2.66586,2.87793,0.0703125
4817,2.41689,2.62896,0.105469
4917,2.55371,2.76578,0.0963542
5017,2.53255,2.74463,0.101563
5110,2.66586,2.87793,0.0703125
5210,2.41689,2.62896,0.105469
5310,2.55371,2.76578,0.0963542
5410,2.53255,2.74463,0.101563
5503,2.66586,2.87793,0.0703125
5603,2.41689,2.62896,0.105469
5703,2.55371,2.76578,0.0963542
5803,2.53255,2.74463,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Training/150Epochs/mut36_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,2.38893,2.601,0.105469
201,2.56914,2.78121,0.0963542
301,2.53651,2.74859,0.101563
394,2.6708,2.88288,0.0703125
494,2.38893,2.601,0.105469
594,2.56914,2.78121,0.0963542
694,2.53651,2.74859,0.101563
787,2.6708,2.88288,0.0703125
887,2.38893,2.601,0.105469
987,2.56914,2.78121,0.0963542
1087,2.53651,2.74859,0.101563
1180,2.6708,2.88288,0.0703125
1280,2.38893,2.601,0.105469
1380,2.56914,2.78121,0.0963542
1480,2.53651,2.74859,0.101563
1573,2.6708,2.88288,0.0703125
1673,2.38893,2.601,0.105469
1773,2.56914,2.78121,0.0963542
1873,2.53651,2.74859,0.101563
1966,2.6708,2.88288,0.0703125
2066,2.38893,2.601,0.105469
2166,2.56914,2.78121,0.0963542
2266,2.53651,2.74859,0.101563
2359,2.6708,2.88288,0.0703125
2459,2.38893,2.601,0.105469
2559,2.56914,2.78121,0.0963542
2659,2.53651,2.74859,0.101563
2752,2.6708,2.88288,0.0703125
2852,2.38893,2.601,0.105469
2952,2.56914,2.78121,0.0963542
3052,2.53651,2.74859,0.101563
3145,2.6708,2.88288,0.0703125
3245,2.38893,2.601,0.105469
3345,2.56914,2.78121,0.0963542
3445,2.53651,2.74859,0.101563
3538,2.6708,2.88288,0.0703125
3638,2.38893,2.601,0.105469
3738,2.56914,2.78121,0.0963542
3838,2.53651,2.74859,0.101563
3931,2.6708,2.88288,0.0703125
4031,2.38893,2.601,0.105469
4131,2.56914,2.78121,0.0963542
4231,2.53651,2.74859,0.101563
4324,2.6708,2.88288,0.0703125
4424,2.38893,2.601,0.105469
4524,2.56914,2.78121,0.0963542
4624,2.53651,2.74859,0.101563
4717,2.6708,2.88288,0.0703125
4817,2.38893,2.601,0.105469
4917,2.56914,2.78121,0.0963542
5017,2.53651,2.74859,0.101563
5110,2.6708,2.88288,0.0703125
5210,2.38893,2.601,0.105469
5310,2.56914,2.78121,0.0963542
5410,2.53651,2.74859,0.101563
5503,2.6708,2.88288,0.0703125
5603,2.38893,2.601,0.105469
5703,2.56914,2.78121,0.0963542
5803,2.53651,2.74859,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Training/150Epochs/mut36_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,2.40925,2.62132,0.105469
201,2.55282,2.7649,0.0963542
301,2.54376,2.75584,0.101563
394,2.6737,2.88577,0.0703125
494,2.40925,2.62132,0.105469
594,2.55282,2.7649,0.0963542
694,2.54376,2.75584,0.101563
787,2.6737,2.88577,0.0703125
887,2.40925,2.62132,0.105469
987,2.55282,2.7649,0.0963542
1087,2.54376,2.75584,0.101563
1180,2.6737,2.88577,0.0703125
1280,2.40925,2.62132,0.105469
1380,2.55282,2.7649,0.0963542
1480,2.54376,2.75584,0.101563
1573,2.6737,2.88577,0.0703125
1673,2.40925,2.62132,0.105469
1773,2.55282,2.7649,0.0963542
1873,2.54376,2.75584,0.101563
1966,2.6737,2.88577,0.0703125
2066,2.40925,2.62132,0.105469
2166,2.55282,2.7649,0.0963542
2266,2.54376,2.75584,0.101563
2359,2.6737,2.88577,0.0703125
2459,2.40925,2.62132,0.105469
2559,2.55282,2.7649,0.0963542
2659,2.54376,2.75584,0.101563
2752,2.6737,2.88577,0.0703125
2852,2.40925,2.62132,0.105469
2952,2.55282,2.7649,0.0963542
3052,2.54376,2.75584,0.101563
3145,2.6737,2.88577,0.0703125
3245,2.40925,2.62132,0.105469
3345,2.55282,2.7649,0.0963542
3445,2.54376,2.75584,0.101563
3538,2.6737,2.88577,0.0703125
3638,2.40925,2.62132,0.105469
3738,2.55282,2.7649,0.0963542
3838,2.54376,2.75584,0.101563
3931,2.6737,2.88577,0.0703125
4031,2.40925,2.62132,0.105469
4131,2.55282,2.7649,0.0963542
4231,2.54376,2.75584,0.101563
4324,2.6737,2.88577,0.0703125
4424,2.40925,2.62132,0.105469
4524,2.55282,2.7649,0.0963542
4624,2.54376,2.75584,0.101563
4717,2.6737,2.88577,0.0703125
4817,2.40925,2.62132,0.105469
4917,2.55282,2.7649,0.0963542
5017,2.54376,2.75584,0.101563
5110,2.6737,2.88577,0.0703125
5210,2.40925,2.62132,0.105469
5310,2.55282,2.7649,0.0963542
5410,2.54376,2.75584,0.101563
5503,2.6737,2.88577,0.0703125
5603,2.40925,2.62132,0.105469
5703,2.55282,2.7649,0.0963542
5803,2.54376,2.75584,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Training/150Epochs/mut36_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,2.41865,2.63072,0.105469
201,2.57236,2.78444,0.0963542
301,2.5433,2.75538,0.101563
394,2.65779,2.86986,0.0703125
494,2.41865,2.63072,0.105469
594,2.57236,2.78444,0.0963542
694,2.5433,2.75538,0.101563
787,2.65779,2.86986,0.0703125
887,2.41865,2.63072,0.105469
987,2.57236,2.78444,0.0963542
1087,2.5433,2.75538,0.101563
1180,2.65779,2.86986,0.0703125
1280,2.41865,2.63072,0.105469
1380,2.57236,2.78444,0.0963542
1480,2.5433,2.75538,0.101563
1573,2.65779,2.86986,0.0703125
1673,2.41865,2.63072,0.105469
1773,2.57236,2.78444,0.0963542
1873,2.5433,2.75538,0.101563
1966,2.65779,2.86986,0.0703125
2066,2.41865,2.63072,0.105469
2166,2.57236,2.78444,0.0963542
2266,2.5433,2.75538,0.101563
2359,2.65779,2.86986,0.0703125
2459,2.41865,2.63072,0.105469
2559,2.57236,2.78444,0.0963542
2659,2.5433,2.75538,0.101563
2752,2.65779,2.86986,0.0703125
2852,2.41865,2.63072,0.105469
2952,2.57236,2.78444,0.0963542
3052,2.5433,2.75538,0.101563
3145,2.65779,2.86986,0.0703125
3245,2.41865,2.63072,0.105469
3345,2.57236,2.78444,0.0963542
3445,2.5433,2.75538,0.101563
3538,2.65779,2.86986,0.0703125
3638,2.41865,2.63072,0.105469
3738,2.57236,2.78444,0.0963542
3838,2.5433,2.75538,0.101563
3931,2.65779,2.86986,0.0703125
4031,2.41865,2.63072,0.105469
4131,2.57236,2.78444,0.0963542
4231,2.5433,2.75538,0.101563
4324,2.65779,2.86986,0.0703125
4424,2.41865,2.63072,0.105469
4524,2.57236,2.78444,0.0963542
4624,2.5433,2.75538,0.101563
4717,2.65779,2.86986,0.0703125
4817,2.41865,2.63072,0.105469
4917,2.57236,2.78444,0.0963542
5017,2.5433,2.75538,0.101563
5110,2.65779,2.86986,0.0703125
5210,2.41865,2.63072,0.105469
5310,2.57236,2.78444,0.0963542
5410,2.5433,2.75538,0.101563
5503,2.65779,2.86986,0.0703125
5603,2.41865,2.63072,0.105469
5703,2.57236,2.78444,0.0963542
5803,2.5433,2.75538,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Training/150Epochs/mut36_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,2.40571,2.61779,0.105469
201,2.55529,2.76737,0.0963542
301,2.55251,2.76459,0.101563
394,2.65421,2.86629,0.0703125
494,2.40571,2.61779,0.105469
594,2.55529,2.76737,0.0963542
694,2.55251,2.76459,0.101563
787,2.65421,2.86629,0.0703125
887,2.40571,2.61779,0.105469
987,2.55529,2.76737,0.0963542
1087,2.55251,2.76459,0.101563
1180,2.65421,2.86629,0.0703125
1280,2.40571,2.61779,0.105469
1380,2.55529,2.76737,0.0963542
1480,2.55251,2.76459,0.101563
1573,2.65421,2.86629,0.0703125
1673,2.40571,2.61779,0.105469
1773,2.55529,2.76737,0.0963542
1873,2.55251,2.76459,0.101563
1966,2.65421,2.86629,0.0703125
2066,2.40571,2.61779,0.105469
2166,2.55529,2.76737,0.0963542
2266,2.55251,2.76459,0.101563
2359,2.65421,2.86629,0.0703125
2459,2.40571,2.61779,0.105469
2559,2.55529,2.76737,0.0963542
2659,2.55251,2.76459,0.101563
2752,2.65421,2.86629,0.0703125
2852,2.40571,2.61779,0.105469
2952,2.55529,2.76737,0.0963542
3052,2.55251,2.76459,0.101563
3145,2.65421,2.86629,0.0703125
3245,2.40571,2.61779,0.105469
3345,2.55529,2.76737,0.0963542
3445,2.55251,2.76459,0.101563
3538,2.65421,2.86629,0.0703125
3638,2.40571,2.61779,0.105469
3738,2.55529,2.76737,0.0963542
3838,2.55251,2.76459,0.101563
3931,2.65421,2.86629,0.0703125
4031,2.40571,2.61779,0.105469
4131,2.55529,2.76737,0.0963542
4231,2.55251,2.76459,0.101563
4324,2.65421,2.86629,0.0703125
4424,2.40571,2.61779,0.105469
4524,2.55529,2.76737,0.0963542
4624,2.55251,2.76459,0.101563
4717,2.65421,2.86629,0.0703125
4817,2.40571,2.61779,0.105469
4917,2.55529,2.76737,0.0963542
5017,2.55251,2.76459,0.101563
5110,2.65421,2.86629,0.0703125
5210,2.40571,2.61779,0.105469
5310,2.55529,2.76737,0.0963542
5410,2.55251,2.76459,0.101563
5503,2.65421,2.86629,0.0703125
5603,2.40571,2.61779,0.105469
5703,2.55529,2.76737,0.0963542
5803,2.55251,2.76459,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c36/Training/150Epochs/mut36_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,2.64588,2.85796,0.0703125
4031,2.42957,2.64164,0.105469
4131,2.57982,2.7919,0.0963542
4231,2.53575,2.74782,0.101563
4324,2.64588,2.85796,0.0703125
4424,2.42957,2.64164,0.105469
4524,2.57982,2.7919,0.0963542
4624,2.53575,2.74782,0.101563
4717,2.64588,2.85796,0.0703125
4817,2.42957,2.64164,0.105469
4917,2.57982,2.7919,0.0963542
5017,2.53575,2.74782,0.101563
5110,2.64588,2.85796,0.0703125
5210,2.42957,2.64164,0.105469
5310,2.57982,2.7919,0.0963542
5410,2.53575,2.74782,0.101563
5503,2.64588,2.85796,0.0703125
5603,2.42957,2.64164,0.105469
5703,2.57982,2.7919,0.0963542
5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/150Epochs/combinedData.csv <==
#step_mut43_150MR1bgr, loss_mut43_150MR1bgr, accuracy_mut43_150MR1bgr,step_mut43_150MR1brg, loss_mut43_150MR1brg, accuracy_mut43_150MR1brg,step_mut43_150MR1gbr, loss_mut43_150MR1gbr, accuracy_mut43_150MR1gbr,step_mut43_150MR1grb, loss_mut43_150MR1grb, accuracy_mut43_150MR1grb,step_mut43_150MR1rbg, loss_mut43_150MR1rbg, accuracy_mut43_150MR1rbg,step_mut43_150MR1rgb, loss_mut43_150MR1rgb, accuracy_mut43_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  9.664917,  0.15742575, 393,  4.8572178,  0.21188119, 393,  3.0204868,  0.27326733, 393,  15.371604,  0.12376238, 393,  2.9044569,  0.24752475, 393,  7.0395761,  0.19306931
 786,  9.1815262,  0.22475247, 786,  5.0898485,  0.24950495, 786,  5.1086493,  0.24653466, 786,  4.5543985,  0.35544553, 786,  2.8425105,  0.37821782, 786,  4.9477229,  0.28316832
 1179,  2.2929199,  0.48118812, 1179,  1.9080169,  0.55049503, 1179,  4.0776124,  0.28712872, 1179,  2.2085922,  0.50297028, 1179,  2.1537704,  0.42772278, 1179,  3.1833339,  0.3841584
 1572,  1.9443924,  0.55445546, 1572,  2.1373444,  0.50099009, 1572,  2.2864673,  0.49009901, 1572,  2.9909542,  0.40000001, 1572,  1.8382336,  0.54059404, 1572,  1.5512886,  0.61683166
 1965,  2.4734807,  0.4871287, 1965,  1.6477748,  0.6118812, 1965,  1.6470745,  0.61782175, 1965,  2.0347166,  0.55445546, 1965,  1.8132348,  0.59207922, 1965,  1.7286508,  0.59603959
 2358,  1.6708336,  0.62277228, 2358,  2.2054768,  0.58613861, 2358,  2.0368063,  0.58910888, 2358,  2.3097985,  0.57326734, 2358,  1.6491958,  0.64653468, 2358,  2.67945,  0.5
 2751,  2.7416623,  0.54554456, 2751,  2.9777484,  0.5079208, 2751,  1.8092502,  0.64257425, 2751,  2.4551277,  0.54653466, 2751,  3.1135364,  0.50693071, 2751,  2.5755379,  0.51485151
 3144,  2.1612055,  0.59207922, 3144,  2.4944761,  0.58910888, 3144,  3.5774934,  0.47326732, 3144,  2.5758576,  0.59207922, 3144,  2.6906404,  0.55742574, 3144,  2.9095531,  0.52574259
 3537,  1.5169681,  0.690099, 3537,  2.7602191,  0.58019805, 3537,  2.9040143,  0.55445546, 3537,  2.2140334,  0.60891092, 3537,  2.6912227,  0.55643564, 3537,  2.1877267,  0.60891092
 3930,  4.0945606,  0.42574257, 3930,  4.6878147,  0.35940593, 3930,  6.1105318,  0.37425742, 3930,  3.4822764,  0.45940593, 3930,  8.9972029,  0.29603961, 3930,  5.0711355,  0.41782179
 4323,  3.7418292,  0.25148514, 4323,  2.904583,  0.25544554, 4323,  4.9337692,  0.17425743, 4323,  3.0318394,  0.16633664, 4323,  3.1094544,  0.27623764, 4323,  5.9531231,  0.1920792
 4716,  3.6043453,  0.25643563, 4716,  2.5942321,  0.38217822, 4716,  2.517375,  0.45445544, 4716,  2.6275387,  0.27029702, 4716,  4.700717,  0.19306931, 4716,  2.4150691,  0.37227723
 5109,  3.7774286,  0.37227723, 5109,  2.3616724,  0.46336633, 5109,  1.7723553,  0.56138617, 5109,  4.5101438,  0.27029702, 5109,  2.2390389,  0.39108911, 5109,  2.1823864,  0.45544556
 5502,  1.5646245,  0.62475246, 5502,  4.255167,  0.42079207, 5502,  2.7219572,  0.47920793, 5502,  5.1981201,  0.2851485, 5502,  2.5070493,  0.45346534, 5502,  2.6000059,  0.52970296
 5895,  7.5732646,  0.21881188, 5895,  10.956211,  0.22277227, 5895,  15.967966,  0.18910891, 5895,  8.6198244,  0.15940595, 5895,  25.491253,  0.1049505, 5895,  30.899252,  0.1079208


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/150Epochs/mut43_150MR1bgr.csv <==
step, loss, accuracy
 393,  9.664917,  0.15742575
 786,  9.1815262,  0.22475247
 1179,  2.2929199,  0.48118812
 1572,  1.9443924,  0.55445546
 1965,  2.4734807,  0.4871287
 2358,  1.6708336,  0.62277228
 2751,  2.7416623,  0.54554456
 3144,  2.1612055,  0.59207922
 3537,  1.5169681,  0.690099
 3930,  4.0945606,  0.42574257
 4323,  3.7418292,  0.25148514
 4716,  3.6043453,  0.25643563
 5109,  3.7774286,  0.37227723
 5502,  1.5646245,  0.62475246
 5895,  7.5732646,  0.21881188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/150Epochs/mut43_150MR1brg.csv <==
step, loss, accuracy
 393,  4.8572178,  0.21188119
 786,  5.0898485,  0.24950495
 1179,  1.9080169,  0.55049503
 1572,  2.1373444,  0.50099009
 1965,  1.6477748,  0.6118812
 2358,  2.2054768,  0.58613861
 2751,  2.9777484,  0.5079208
 3144,  2.4944761,  0.58910888
 3537,  2.7602191,  0.58019805
 3930,  4.6878147,  0.35940593
 4323,  2.904583,  0.25544554
 4716,  2.5942321,  0.38217822
 5109,  2.3616724,  0.46336633
 5502,  4.255167,  0.42079207
 5895,  10.956211,  0.22277227


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/150Epochs/mut43_150MR1gbr.csv <==
step, loss, accuracy
 393,  3.0204868,  0.27326733
 786,  5.1086493,  0.24653466
 1179,  4.0776124,  0.28712872
 1572,  2.2864673,  0.49009901
 1965,  1.6470745,  0.61782175
 2358,  2.0368063,  0.58910888
 2751,  1.8092502,  0.64257425
 3144,  3.5774934,  0.47326732
 3537,  2.9040143,  0.55445546
 3930,  6.1105318,  0.37425742
 4323,  4.9337692,  0.17425743
 4716,  2.517375,  0.45445544
 5109,  1.7723553,  0.56138617
 5502,  2.7219572,  0.47920793
 5895,  15.967966,  0.18910891


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/150Epochs/mut43_150MR1grb.csv <==
step, loss, accuracy
 393,  15.371604,  0.12376238
 786,  4.5543985,  0.35544553
 1179,  2.2085922,  0.50297028
 1572,  2.9909542,  0.40000001
 1965,  2.0347166,  0.55445546
 2358,  2.3097985,  0.57326734
 2751,  2.4551277,  0.54653466
 3144,  2.5758576,  0.59207922
 3537,  2.2140334,  0.60891092
 3930,  3.4822764,  0.45940593
 4323,  3.0318394,  0.16633664
 4716,  2.6275387,  0.27029702
 5109,  4.5101438,  0.27029702
 5502,  5.1981201,  0.2851485
 5895,  8.6198244,  0.15940595


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/150Epochs/mut43_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.9044569,  0.24752475
 786,  2.8425105,  0.37821782
 1179,  2.1537704,  0.42772278
 1572,  1.8382336,  0.54059404
 1965,  1.8132348,  0.59207922
 2358,  1.6491958,  0.64653468
 2751,  3.1135364,  0.50693071
 3144,  2.6906404,  0.55742574
 3537,  2.6912227,  0.55643564
 3930,  8.9972029,  0.29603961
 4323,  3.1094544,  0.27623764
 4716,  4.700717,  0.19306931
 5109,  2.2390389,  0.39108911
 5502,  2.5070493,  0.45346534
 5895,  25.491253,  0.1049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/150Epochs/mut43_150MR1rgb.csv <==
step, loss, accuracy
 393,  7.0395761,  0.19306931
 786,  4.9477229,  0.28316832
 1179,  3.1833339,  0.3841584
 1572,  1.5512886,  0.61683166
 1965,  1.7286508,  0.59603959
 2358,  2.67945,  0.5
 2751,  2.5755379,  0.51485151
 3144,  2.9095531,  0.52574259
 3537,  2.1877267,  0.60891092
 3930,  5.0711355,  0.41782179
 4323,  5.9531231,  0.1920792
 4716,  2.4150691,  0.37227723
 5109,  2.1823864,  0.45544556
 5502,  2.6000059,  0.52970296
 5895,  30.899252,  0.1079208


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/5Epochs/combinedData.csv <==
step_mut43_5MR1bgr, loss_mut43_5MR1bgr, accuracy_mut43_5MR1bgr,step_mut43_5MR1brg, loss_mut43_5MR1brg, accuracy_mut43_5MR1brg,step_mut43_5MR1gbr, loss_mut43_5MR1gbr, accuracy_mut43_5MR1gbr,step_mut43_5MR1grb, loss_mut43_5MR1grb, accuracy_mut43_5MR1grb,step_mut43_5MR1rbg, loss_mut43_5MR1rbg, accuracy_mut43_5MR1rbg,step_mut43_5MR1rgb, loss_mut43_5MR1rgb, accuracy_mut43_5MR1rgb
 40,  34.86129,  0.10396039, 40,  58.035934,  0.10297029, 40,  92.801666,  0.12574257, 40,  8.9122992,  0.16039604, 40,  272.09882,  0.1, 40,  19.050289,  0.1009901
 80,  13.217614,  0.12079208, 80,  14.236255,  0.10396039, 80,  47.570679,  0.1079208, 80,  5.4575906,  0.12376238, 80,  37.129066,  0.1, 80,  51.808216,  0.1
 120,  8.0321598,  0.11386139, 120,  6.8877573,  0.096039601, 120,  9.4524174,  0.11089109, 120,  6.0646353,  0.10297029, 120,  16.328039,  0.1, 120,  31.349846,  0.1
 160,  5.4897714,  0.10198019, 160,  4.8132405,  0.13069306, 160,  5.8810072,  0.12178218, 160,  7.0443254,  0.15643564, 160,  6.4431953,  0.1, 160,  15.747468,  0.099009901
 200,  5.9433823,  0.13960396, 200,  3.9520576,  0.15544555, 200,  2.9726775,  0.1940594, 200,  3.285872,  0.18316832, 200,  6.012136,  0.1, 200,  5.4860325,  0.13564357


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/5Epochs/mut43_5MR1bgr.csv <==
step, loss, accuracy
 40,  34.86129,  0.10396039
 80,  13.217614,  0.12079208
 120,  8.0321598,  0.11386139
 160,  5.4897714,  0.10198019
 200,  5.9433823,  0.13960396


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/5Epochs/mut43_5MR1brg.csv <==
step, loss, accuracy
 40,  58.035934,  0.10297029
 80,  14.236255,  0.10396039
 120,  6.8877573,  0.096039601
 160,  4.8132405,  0.13069306
 200,  3.9520576,  0.15544555


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/5Epochs/mut43_5MR1gbr.csv <==
step, loss, accuracy
 40,  92.801666,  0.12574257
 80,  47.570679,  0.1079208
 120,  9.4524174,  0.11089109
 160,  5.8810072,  0.12178218
 200,  2.9726775,  0.1940594


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/5Epochs/mut43_5MR1grb.csv <==
step, loss, accuracy
 40,  8.9122992,  0.16039604
 80,  5.4575906,  0.12376238
 120,  6.0646353,  0.10297029
 160,  7.0443254,  0.15643564
 200,  3.285872,  0.18316832


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/5Epochs/mut43_5MR1rbg.csv <==
step, loss, accuracy
 40,  272.09882,  0.1
 80,  37.129066,  0.1
 120,  16.328039,  0.1
 160,  6.4431953,  0.1
 200,  6.012136,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Testing/5Epochs/mut43_5MR1rgb.csv <==
step, loss, accuracy
 40,  19.050289,  0.1009901
 80,  51.808216,  0.1
 120,  31.349846,  0.1
 160,  15.747468,  0.099009901
 200,  5.4860325,  0.13564357


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/150Epochs/combinedData.csv <==
step_mut43_150MR1bgr, cross_entropy_mut43_150MR1bgr, loss_mut43_150MR1bgr, train_accuracy_mut43_150MR1bgr,step_mut43_150MR1brg, cross_entropy_mut43_150MR1brg, loss_mut43_150MR1brg, train_accuracy_mut43_150MR1brg,step_mut43_150MR1gbr, cross_entropy_mut43_150MR1gbr, loss_mut43_150MR1gbr, train_accuracy_mut43_150MR1gbr,step_mut43_150MR1grb, cross_entropy_mut43_150MR1grb, loss_mut43_150MR1grb, train_accuracy_mut43_150MR1grb,step_mut43_150MR1rbg, cross_entropy_mut43_150MR1rbg, loss_mut43_150MR1rbg, train_accuracy_mut43_150MR1rbg,step_mut43_150MR1rgb, cross_entropy_mut43_150MR1rgb, loss_mut43_150MR1rgb, train_accuracy_mut43_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,1.7482,1.96028,0.226563,101,1.80896,2.02195,0.191406,101,1.71562,1.92872,0.183594,101,1.7632,1.97617,0.191406,101,1.79853,2.01096,0.207031,101,1.66459,1.87697,0.226563
201,1.39442,1.60556,0.315104,201,1.35394,1.566,0.276042,201,1.32243,1.535,0.276042,201,1.29356,1.50677,0.302083,201,1.38592,1.59659,0.286458,201,1.35468,1.56681,0.315104
301,1.35698,1.56835,0.359375,301,1.23824,1.45051,0.357422,301,1.27408,1.48716,0.347656,301,1.18779,1.40142,0.359375,301,1.23086,1.44101,0.361328,301,1.20472,1.41698,0.386719
394,1.12474,1.33726,0.601563,394,1.04921,1.26264,0.625,394,1.0311,1.2448,0.554688,394,1.01237,1.22638,0.648438,394,1.13835,1.34873,0.5625,394,1.00304,1.21636,0.632813
494,1.1425,1.357,0.605469,494,1.05988,1.27518,0.613281,494,1.09993,1.31549,0.5625,494,1.17366,1.38888,0.613281,494,1.20532,1.41685,0.546875,494,1.1391,1.3542,0.59375
594,0.972528,1.18972,0.611979,594,1.00619,1.2237,0.606771,594,0.932638,1.15041,0.591146,594,1.0086,1.22566,0.611979,594,1.04181,1.25532,0.557292,594,1.07496,1.29216,0.604167
694,1.00973,1.22986,0.625,694,0.894414,1.11469,0.623047,694,0.969425,1.19001,0.605469,694,0.938065,1.15694,0.628906,694,0.992059,1.20748,0.580078,694,0.959194,1.17919,0.626953
787,0.77212,0.995658,0.742188,787,0.692284,0.914952,0.742188,787,0.546124,0.769701,0.835938,787,0.663391,0.884274,0.796875,787,0.712198,0.930014,0.734375,787,0.679203,0.901899,0.765625
887,0.808943,1.03567,0.695313,887,0.855773,1.08149,0.691406,887,0.901282,1.12832,0.726563,887,0.86775,1.09122,0.730469,887,0.909634,1.13007,0.710938,887,0.782436,1.00856,0.726563
987,0.689117,0.919497,0.713542,987,0.737056,0.966128,0.705729,987,0.707901,0.938124,0.736979,987,0.745819,0.972214,0.723958,987,0.750456,0.97404,0.71875,987,0.740008,0.969719,0.734375
1087,0.61757,0.852008,0.726563,1087,0.555183,0.787975,0.724609,1087,0.579209,0.812982,0.757813,1087,0.822068,1.05193,0.724609,1087,0.683119,0.910164,0.726563,1087,0.649131,0.882538,0.734375
1180,0.43926,0.677539,0.835938,1180,0.489424,0.726213,0.828125,1180,0.333202,0.570742,0.890625,1180,0.384624,0.617876,0.882813,1180,0.447466,0.678105,0.804688,1180,0.478767,0.716041,0.835938
1280,0.633728,0.875996,0.789063,1280,0.548311,0.78909,0.792969,1280,0.602613,0.84418,0.839844,1280,0.676961,0.913906,0.808594,1280,0.661132,0.89561,0.765625,1280,0.707485,0.949209,0.789063
1380,0.54729,0.793846,0.802083,1380,0.527727,0.772901,0.799479,1380,0.551902,0.797813,0.835938,1380,0.499568,0.740635,0.804688,1380,0.557386,0.796351,0.763021,1380,0.436598,0.683201,0.8125
1480,0.473458,0.724585,0.808594,1480,0.504785,0.754871,0.808594,1480,0.420843,0.670976,0.84375,1480,0.4714,0.717183,0.816406,1480,0.438369,0.681749,0.783203,1480,0.533322,0.784298,0.810547
1573,0.312776,0.568178,0.875,1573,0.341831,0.596486,0.867188,1573,0.334185,0.58896,0.882813,1573,0.286854,0.536623,0.921875,1573,0.303994,0.551852,0.882813,1573,0.344,0.599409,0.875
1673,0.456915,0.716987,0.847656,1673,0.485684,0.744814,0.84375,1673,0.548773,0.808129,0.84375,1673,0.535566,0.789569,0.859375,1673,0.607012,0.860119,0.816406,1673,0.517344,0.777447,0.84375
1773,0.406558,0.671593,0.859375,1773,0.366542,0.630613,0.846354,1773,0.330986,0.59535,0.856771,1773,0.42972,0.68887,0.835938,1773,0.475789,0.733931,0.820313,1773,0.309004,0.574584,0.859375
1873,0.341247,0.61042,0.863281,1873,0.364991,0.633857,0.845703,1873,0.256743,0.525397,0.869141,1873,0.332865,0.597137,0.845703,1873,0.403387,0.666724,0.830078,1873,0.284364,0.554248,0.871094
1966,0.250967,0.524516,0.90625,1966,0.246153,0.519738,0.890625,1966,0.178738,0.451824,0.914063,1966,0.218984,0.487296,0.921875,1966,0.205618,0.473992,0.921875,1966,0.307652,0.582294,0.914063
2066,0.520747,0.799124,0.851563,2066,0.416663,0.695719,0.863281,2066,0.399564,0.676867,0.886719,2066,0.355175,0.627718,0.890625,2066,0.445045,0.718876,0.871094,2066,0.371761,0.650975,0.882813
2166,0.280296,0.563325,0.867188,2166,0.276403,0.560086,0.872396,2166,0.1887,0.470425,0.898438,2166,0.466478,0.74351,0.869792,2166,0.316469,0.594548,0.869792,2166,0.323007,0.6068,0.885417
2266,0.218462,0.504482,0.882813,2266,0.278523,0.566115,0.882813,2266,0.124884,0.409741,0.908203,2266,0.218989,0.500616,0.882813,2266,0.30989,0.592351,0.871094,2266,0.315197,0.602349,0.888672
2359,0.189869,0.479329,0.921875,2359,0.181849,0.473691,0.929688,2359,0.146112,0.434405,0.945313,2359,0.165273,0.450637,0.929688,2359,0.185796,0.472613,0.953125,2359,0.240503,0.532558,0.929688
2459,0.357788,0.651692,0.890625,2459,0.299291,0.595281,0.917969,2459,0.339131,0.631638,0.914063,2459,0.308785,0.597475,0.894531,2459,0.337506,0.629069,0.910156,2459,0.358513,0.654268,0.890625
2559,0.198623,0.495569,0.901042,2559,0.288676,0.587708,0.911458,2559,0.30111,0.597402,0.914063,2559,0.348931,0.641443,0.880208,2559,0.296006,0.591017,0.898438,2559,0.271007,0.570438,0.90625
2659,0.227216,0.526814,0.90625,2659,0.218249,0.520636,0.910156,2659,0.218804,0.518857,0.914063,2659,0.235232,0.531915,0.892578,2659,0.196372,0.495007,0.90625,2659,0.246154,0.548358,0.908203
2752,0.113886,0.416509,0.960938,2752,0.243276,0.548942,0.914063,2752,0.136484,0.439131,0.945313,2752,0.177639,0.477467,0.953125,2752,0.169107,0.471668,0.945313,2752,0.153693,0.459183,0.9375
2852,0.253355,0.55938,0.933594,2852,0.169836,0.478847,0.929688,2852,0.235189,0.539947,0.9375,2852,0.28417,0.58683,0.914063,2852,0.190172,0.495551,0.933594,2852,0.290099,0.598012,0.90625
2952,0.213592,0.522378,0.929688,2952,0.172936,0.483772,0.929688,2952,0.243388,0.55007,0.929688,2952,0.190471,0.496206,0.921875,2952,0.224034,0.531348,0.932292,2952,0.28832,0.598139,0.90625
3052,0.153386,0.462757,0.9375,3052,0.235913,0.548899,0.929688,3052,0.123884,0.434135,0.941406,3052,0.254979,0.563483,0.925781,3052,0.141032,0.451093,0.9375,3052,0.133092,0.44442,0.916016
3145,0.090684,0.40202,0.96875,3145,0.164285,0.480364,0.960938,3145,0.127887,0.439931,0.960938,3145,0.112361,0.423551,0.96875,3145,0.167743,0.480069,0.953125,3145,0.152975,0.465857,0.96875
3245,0.295339,0.609046,0.9375,3245,0.180703,0.499372,0.945313,3245,0.279237,0.592957,0.933594,3245,0.184901,0.496762,0.941406,3245,0.201091,0.514411,0.9375,3245,0.164704,0.480614,0.960938
3345,0.201732,0.516631,0.940104,3345,0.219413,0.540075,0.942708,3345,0.161876,0.476763,0.924479,3345,0.262066,0.576102,0.929688,3345,0.16362,0.478803,0.940104,3345,0.111787,0.429194,0.963542
3445,0.214734,0.530606,0.9375,3445,0.13122,0.453646,0.951172,3445,0.176765,0.492688,0.925781,3445,0.176166,0.491728,0.927734,3445,0.142039,0.458396,0.943359,3445,0.106528,0.42461,0.962891
3538,0.140795,0.457999,0.945313,3538,0.15707,0.48012,0.953125,3538,0.154795,0.471642,0.953125,3538,0.143733,0.460854,0.96875,3538,0.0552843,0.373298,0.992188,3538,0.173085,0.492901,0.960938
3638,0.249389,0.568478,0.917969,3638,0.158627,0.484776,0.941406,3638,0.134087,0.452243,0.957031,3638,0.219624,0.536804,0.957031,3638,0.256377,0.575284,0.953125,3638,0.173051,0.494499,0.941406
3738,0.122155,0.440227,0.927083,3738,0.116641,0.444968,0.945313,3738,0.138362,0.45586,0.953125,3738,0.179676,0.498711,0.953125,3738,0.214828,0.535474,0.940104,3738,0.1237,0.445291,0.945313
3838,0.168476,0.486372,0.927734,3838,0.22946,0.557913,0.935547,3838,0.0934503,0.41011,0.953125,3838,0.172631,0.491975,0.947266,3838,0.0804846,0.402138,0.947266,3838,0.180682,0.502018,0.947266
3931,0.848234,1.16823,0.820313,3931,0.805833,1.13455,0.757813,3931,0.431224,0.749313,0.859375,3931,0.643185,0.96425,0.789063,3931,1.0268,1.34971,0.742188,3931,0.710032,1.03211,0.773438
4031,1.65088,2.238,0.625,4031,1.55411,2.13371,0.589844,4031,1.29629,1.89229,0.683594,4031,1.68126,2.34042,0.546875,4031,1.59079,2.20915,0.566406,4031,1.44113,2.02678,0.609375
4131,1.36169,1.82934,0.583333,4131,1.26274,1.7337,0.567708,4131,1.1155,1.61445,0.658854,4131,1.53701,2.0292,0.505208,4131,1.36252,1.84982,0.533854,4131,1.19147,1.67072,0.59375
4231,1.29851,1.71157,0.574219,4231,1.22449,1.64703,0.564453,4231,0.963703,1.41683,0.666016,4231,1.29566,1.70033,0.515625,4231,1.24797,1.66947,0.556641,4231,1.28119,1.69948,0.578125
4324,0.910288,1.29279,0.640625,4324,0.874669,1.27814,0.671875,4324,0.82428,1.25454,0.664063,4324,1.15966,1.5231,0.578125,4324,1.09667,1.48086,0.625,4324,0.953074,1.34266,0.632813
4424,1.1826,1.55256,0.59375,4424,1.02859,1.42857,0.652344,4424,1.01801,1.44542,0.636719,4424,1.24224,1.58715,0.550781,4424,1.14153,1.50442,0.582031,4424,1.08464,1.45996,0.605469
4524,1.06034,1.42987,0.604167,4524,1.03225,1.42949,0.648438,4524,0.883719,1.30811,0.661458,4524,1.15439,1.4918,0.541667,4524,1.15086,1.50056,0.583333,4524,1.22366,1.59243,0.59375
4624,0.893246,1.27061,0.615234,4624,0.890698,1.29678,0.65625,4624,0.842637,1.28263,0.669922,4624,1.05794,1.40806,0.5625,4624,1.20024,1.55425,0.574219,4624,0.927931,1.31032,0.607422
4717,0.770575,1.15961,0.703125,4717,0.887228,1.30117,0.6875,4717,0.75191,1.19193,0.75,4717,0.948058,1.30381,0.695313,4717,0.880879,1.23481,0.679688,4717,0.842458,1.23606,0.6875
4817,0.935754,1.33093,0.671875,4817,0.941127,1.37319,0.644531,4817,0.899751,1.35241,0.675781,4817,0.988752,1.35787,0.648438,4817,1.02578,1.39368,0.625,4817,0.931207,1.33427,0.652344
4917,0.890317,1.29201,0.669271,4917,1.03096,1.46893,0.653646,4917,0.76029,1.21479,0.692708,4917,0.994143,1.36801,0.632813,4917,1.10752,1.47792,0.622396,4917,0.983393,1.39749,0.674479
5017,0.829914,1.25413,0.675781,5017,0.823701,1.27974,0.673828,5017,0.806976,1.27829,0.697266,5017,0.861986,1.25538,0.650391,5017,0.881268,1.27173,0.636719,5017,0.80617,1.24071,0.689453
5110,0.740458,1.17629,0.726563,5110,0.669932,1.13309,0.789063,5110,0.655125,1.13393,0.773438,5110,0.90156,1.30665,0.679688,5110,0.727582,1.1241,0.757813,5110,0.77018,1.20799,0.710938
5210,0.854805,1.30509,0.691406,5210,0.755961,1.23161,0.765625,5210,0.913126,1.4039,0.734375,5210,0.991692,1.40683,0.644531,5210,0.859499,1.27453,0.703125,5210,0.848743,1.296,0.679688
5310,0.944889,1.4058,0.697917,5310,0.856589,1.33574,0.760417,5310,0.852395,1.34549,0.729167,5310,0.879935,1.30252,0.661458,5310,0.939474,1.36022,0.684896,5310,0.866147,1.3253,0.682292
5410,0.828539,1.3043,0.703125,5410,0.845381,1.33766,0.75,5410,0.793692,1.29959,0.726563,5410,0.953294,1.38864,0.658203,5410,0.754007,1.19034,0.691406,5410,0.847869,1.32016,0.681641
5503,0.675375,1.1493,0.75,5503,0.693969,1.19206,0.75,5503,0.627172,1.14005,0.742188,5503,0.681348,1.12534,0.804688,5503,0.734951,1.17913,0.757813,5503,0.657702,1.13319,0.773438
5603,0.847213,1.3271,0.707031,5603,0.789781,1.30026,0.726563,5603,0.742221,1.2567,0.726563,5603,0.823597,1.28017,0.742188,5603,0.741588,1.19289,0.734375,5603,0.751988,1.2402,0.742188
5703,0.825158,1.31761,0.710938,5703,0.72753,1.23628,0.729167,5703,0.848546,1.3702,0.716146,5703,0.783371,1.2461,0.736979,5703,0.947225,1.40552,0.710938,5703,0.900375,1.39233,0.723958
5803,0.769092,1.27317,0.712891,5803,0.68955,1.21031,0.740234,5803,0.689368,1.23199,0.730469,5803,0.826428,1.30025,0.734375,5803,0.773649,1.2447,0.716797,5803,0.680925,1.18003,0.732422


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/150Epochs/mut43_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,1.7482,1.96028,0.226563
201,1.39442,1.60556,0.315104
301,1.35698,1.56835,0.359375
394,1.12474,1.33726,0.601563
494,1.1425,1.357,0.605469
594,0.972528,1.18972,0.611979
694,1.00973,1.22986,0.625
787,0.77212,0.995658,0.742188
887,0.808943,1.03567,0.695313
987,0.689117,0.919497,0.713542
1087,0.61757,0.852008,0.726563
1180,0.43926,0.677539,0.835938
1280,0.633728,0.875996,0.789063
1380,0.54729,0.793846,0.802083
1480,0.473458,0.724585,0.808594
1573,0.312776,0.568178,0.875
1673,0.456915,0.716987,0.847656
1773,0.406558,0.671593,0.859375
1873,0.341247,0.61042,0.863281
1966,0.250967,0.524516,0.90625
2066,0.520747,0.799124,0.851563
2166,0.280296,0.563325,0.867188
2266,0.218462,0.504482,0.882813
2359,0.189869,0.479329,0.921875
2459,0.357788,0.651692,0.890625
2559,0.198623,0.495569,0.901042
2659,0.227216,0.526814,0.90625
2752,0.113886,0.416509,0.960938
2852,0.253355,0.55938,0.933594
2952,0.213592,0.522378,0.929688
3052,0.153386,0.462757,0.9375
3145,0.090684,0.40202,0.96875
3245,0.295339,0.609046,0.9375
3345,0.201732,0.516631,0.940104
3445,0.214734,0.530606,0.9375
3538,0.140795,0.457999,0.945313
3638,0.249389,0.568478,0.917969
3738,0.122155,0.440227,0.927083
3838,0.168476,0.486372,0.927734
3931,0.848234,1.16823,0.820313
4031,1.65088,2.238,0.625
4131,1.36169,1.82934,0.583333
4231,1.29851,1.71157,0.574219
4324,0.910288,1.29279,0.640625
4424,1.1826,1.55256,0.59375
4524,1.06034,1.42987,0.604167
4624,0.893246,1.27061,0.615234
4717,0.770575,1.15961,0.703125
4817,0.935754,1.33093,0.671875
4917,0.890317,1.29201,0.669271
5017,0.829914,1.25413,0.675781
5110,0.740458,1.17629,0.726563
5210,0.854805,1.30509,0.691406
5310,0.944889,1.4058,0.697917
5410,0.828539,1.3043,0.703125
5503,0.675375,1.1493,0.75
5603,0.847213,1.3271,0.707031
5703,0.825158,1.31761,0.710938
5803,0.769092,1.27317,0.712891


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/150Epochs/mut43_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,1.80896,2.02195,0.191406
201,1.35394,1.566,0.276042
301,1.23824,1.45051,0.357422
394,1.04921,1.26264,0.625
494,1.05988,1.27518,0.613281
594,1.00619,1.2237,0.606771
694,0.894414,1.11469,0.623047
787,0.692284,0.914952,0.742188
887,0.855773,1.08149,0.691406
987,0.737056,0.966128,0.705729
1087,0.555183,0.787975,0.724609
1180,0.489424,0.726213,0.828125
1280,0.548311,0.78909,0.792969
1380,0.527727,0.772901,0.799479
1480,0.504785,0.754871,0.808594
1573,0.341831,0.596486,0.867188
1673,0.485684,0.744814,0.84375
1773,0.366542,0.630613,0.846354
1873,0.364991,0.633857,0.845703
1966,0.246153,0.519738,0.890625
2066,0.416663,0.695719,0.863281
2166,0.276403,0.560086,0.872396
2266,0.278523,0.566115,0.882813
2359,0.181849,0.473691,0.929688
2459,0.299291,0.595281,0.917969
2559,0.288676,0.587708,0.911458
2659,0.218249,0.520636,0.910156
2752,0.243276,0.548942,0.914063
2852,0.169836,0.478847,0.929688
2952,0.172936,0.483772,0.929688
3052,0.235913,0.548899,0.929688
3145,0.164285,0.480364,0.960938
3245,0.180703,0.499372,0.945313
3345,0.219413,0.540075,0.942708
3445,0.13122,0.453646,0.951172
3538,0.15707,0.48012,0.953125
3638,0.158627,0.484776,0.941406
3738,0.116641,0.444968,0.945313
3838,0.22946,0.557913,0.935547
3931,0.805833,1.13455,0.757813
4031,1.55411,2.13371,0.589844
4131,1.26274,1.7337,0.567708
4231,1.22449,1.64703,0.564453
4324,0.874669,1.27814,0.671875
4424,1.02859,1.42857,0.652344
4524,1.03225,1.42949,0.648438
4624,0.890698,1.29678,0.65625
4717,0.887228,1.30117,0.6875
4817,0.941127,1.37319,0.644531
4917,1.03096,1.46893,0.653646
5017,0.823701,1.27974,0.673828
5110,0.669932,1.13309,0.789063
5210,0.755961,1.23161,0.765625
5310,0.856589,1.33574,0.760417
5410,0.845381,1.33766,0.75
5503,0.693969,1.19206,0.75
5603,0.789781,1.30026,0.726563
5703,0.72753,1.23628,0.729167
5803,0.68955,1.21031,0.740234


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/150Epochs/mut43_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,1.71562,1.92872,0.183594
201,1.32243,1.535,0.276042
301,1.27408,1.48716,0.347656
394,1.0311,1.2448,0.554688
494,1.09993,1.31549,0.5625
594,0.932638,1.15041,0.591146
694,0.969425,1.19001,0.605469
787,0.546124,0.769701,0.835938
887,0.901282,1.12832,0.726563
987,0.707901,0.938124,0.736979
1087,0.579209,0.812982,0.757813
1180,0.333202,0.570742,0.890625
1280,0.602613,0.84418,0.839844
1380,0.551902,0.797813,0.835938
1480,0.420843,0.670976,0.84375
1573,0.334185,0.58896,0.882813
1673,0.548773,0.808129,0.84375
1773,0.330986,0.59535,0.856771
1873,0.256743,0.525397,0.869141
1966,0.178738,0.451824,0.914063
2066,0.399564,0.676867,0.886719
2166,0.1887,0.470425,0.898438
2266,0.124884,0.409741,0.908203
2359,0.146112,0.434405,0.945313
2459,0.339131,0.631638,0.914063
2559,0.30111,0.597402,0.914063
2659,0.218804,0.518857,0.914063
2752,0.136484,0.439131,0.945313
2852,0.235189,0.539947,0.9375
2952,0.243388,0.55007,0.929688
3052,0.123884,0.434135,0.941406
3145,0.127887,0.439931,0.960938
3245,0.279237,0.592957,0.933594
3345,0.161876,0.476763,0.924479
3445,0.176765,0.492688,0.925781
3538,0.154795,0.471642,0.953125
3638,0.134087,0.452243,0.957031
3738,0.138362,0.45586,0.953125
3838,0.0934503,0.41011,0.953125
3931,0.431224,0.749313,0.859375
4031,1.29629,1.89229,0.683594
4131,1.1155,1.61445,0.658854
4231,0.963703,1.41683,0.666016
4324,0.82428,1.25454,0.664063
4424,1.01801,1.44542,0.636719
4524,0.883719,1.30811,0.661458
4624,0.842637,1.28263,0.669922
4717,0.75191,1.19193,0.75
4817,0.899751,1.35241,0.675781
4917,0.76029,1.21479,0.692708
5017,0.806976,1.27829,0.697266
5110,0.655125,1.13393,0.773438
5210,0.913126,1.4039,0.734375
5310,0.852395,1.34549,0.729167
5410,0.793692,1.29959,0.726563
5503,0.627172,1.14005,0.742188
5603,0.742221,1.2567,0.726563
5703,0.848546,1.3702,0.716146
5803,0.689368,1.23199,0.730469


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/150Epochs/mut43_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,1.7632,1.97617,0.191406
201,1.29356,1.50677,0.302083
301,1.18779,1.40142,0.359375
394,1.01237,1.22638,0.648438
494,1.17366,1.38888,0.613281
594,1.0086,1.22566,0.611979
694,0.938065,1.15694,0.628906
787,0.663391,0.884274,0.796875
887,0.86775,1.09122,0.730469
987,0.745819,0.972214,0.723958
1087,0.822068,1.05193,0.724609
1180,0.384624,0.617876,0.882813
1280,0.676961,0.913906,0.808594
1380,0.499568,0.740635,0.804688
1480,0.4714,0.717183,0.816406
1573,0.286854,0.536623,0.921875
1673,0.535566,0.789569,0.859375
1773,0.42972,0.68887,0.835938
1873,0.332865,0.597137,0.845703
1966,0.218984,0.487296,0.921875
2066,0.355175,0.627718,0.890625
2166,0.466478,0.74351,0.869792
2266,0.218989,0.500616,0.882813
2359,0.165273,0.450637,0.929688
2459,0.308785,0.597475,0.894531
2559,0.348931,0.641443,0.880208
2659,0.235232,0.531915,0.892578
2752,0.177639,0.477467,0.953125
2852,0.28417,0.58683,0.914063
2952,0.190471,0.496206,0.921875
3052,0.254979,0.563483,0.925781
3145,0.112361,0.423551,0.96875
3245,0.184901,0.496762,0.941406
3345,0.262066,0.576102,0.929688
3445,0.176166,0.491728,0.927734
3538,0.143733,0.460854,0.96875
3638,0.219624,0.536804,0.957031
3738,0.179676,0.498711,0.953125
3838,0.172631,0.491975,0.947266
3931,0.643185,0.96425,0.789063
4031,1.68126,2.34042,0.546875
4131,1.53701,2.0292,0.505208
4231,1.29566,1.70033,0.515625
4324,1.15966,1.5231,0.578125
4424,1.24224,1.58715,0.550781
4524,1.15439,1.4918,0.541667
4624,1.05794,1.40806,0.5625
4717,0.948058,1.30381,0.695313
4817,0.988752,1.35787,0.648438
4917,0.994143,1.36801,0.632813
5017,0.861986,1.25538,0.650391
5110,0.90156,1.30665,0.679688
5210,0.991692,1.40683,0.644531
5310,0.879935,1.30252,0.661458
5410,0.953294,1.38864,0.658203
5503,0.681348,1.12534,0.804688
5603,0.823597,1.28017,0.742188
5703,0.783371,1.2461,0.736979
5803,0.826428,1.30025,0.734375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/150Epochs/mut43_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,1.79853,2.01096,0.207031
201,1.38592,1.59659,0.286458
301,1.23086,1.44101,0.361328
394,1.13835,1.34873,0.5625
494,1.20532,1.41685,0.546875
594,1.04181,1.25532,0.557292
694,0.992059,1.20748,0.580078
787,0.712198,0.930014,0.734375
887,0.909634,1.13007,0.710938
987,0.750456,0.97404,0.71875
1087,0.683119,0.910164,0.726563
1180,0.447466,0.678105,0.804688
1280,0.661132,0.89561,0.765625
1380,0.557386,0.796351,0.763021
1480,0.438369,0.681749,0.783203
1573,0.303994,0.551852,0.882813
1673,0.607012,0.860119,0.816406
1773,0.475789,0.733931,0.820313
1873,0.403387,0.666724,0.830078
1966,0.205618,0.473992,0.921875
2066,0.445045,0.718876,0.871094
2166,0.316469,0.594548,0.869792
2266,0.30989,0.592351,0.871094
2359,0.185796,0.472613,0.953125
2459,0.337506,0.629069,0.910156
2559,0.296006,0.591017,0.898438
2659,0.196372,0.495007,0.90625
2752,0.169107,0.471668,0.945313
2852,0.190172,0.495551,0.933594
2952,0.224034,0.531348,0.932292
3052,0.141032,0.451093,0.9375
3145,0.167743,0.480069,0.953125
3245,0.201091,0.514411,0.9375
3345,0.16362,0.478803,0.940104
3445,0.142039,0.458396,0.943359
3538,0.0552843,0.373298,0.992188
3638,0.256377,0.575284,0.953125
3738,0.214828,0.535474,0.940104
3838,0.0804846,0.402138,0.947266
3931,1.0268,1.34971,0.742188
4031,1.59079,2.20915,0.566406
4131,1.36252,1.84982,0.533854
4231,1.24797,1.66947,0.556641
4324,1.09667,1.48086,0.625
4424,1.14153,1.50442,0.582031
4524,1.15086,1.50056,0.583333
4624,1.20024,1.55425,0.574219
4717,0.880879,1.23481,0.679688
4817,1.02578,1.39368,0.625
4917,1.10752,1.47792,0.622396
5017,0.881268,1.27173,0.636719
5110,0.727582,1.1241,0.757813
5210,0.859499,1.27453,0.703125
5310,0.939474,1.36022,0.684896
5410,0.754007,1.19034,0.691406
5503,0.734951,1.17913,0.757813
5603,0.741588,1.19289,0.734375
5703,0.947225,1.40552,0.710938
5803,0.773649,1.2447,0.716797


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/150Epochs/mut43_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,1.66459,1.87697,0.226563
201,1.35468,1.56681,0.315104
301,1.20472,1.41698,0.386719
394,1.00304,1.21636,0.632813
494,1.1391,1.3542,0.59375
594,1.07496,1.29216,0.604167
694,0.959194,1.17919,0.626953
787,0.679203,0.901899,0.765625
887,0.782436,1.00856,0.726563
987,0.740008,0.969719,0.734375
1087,0.649131,0.882538,0.734375
1180,0.478767,0.716041,0.835938
1280,0.707485,0.949209,0.789063
1380,0.436598,0.683201,0.8125
1480,0.533322,0.784298,0.810547
1573,0.344,0.599409,0.875
1673,0.517344,0.777447,0.84375
1773,0.309004,0.574584,0.859375
1873,0.284364,0.554248,0.871094
1966,0.307652,0.582294,0.914063
2066,0.371761,0.650975,0.882813
2166,0.323007,0.6068,0.885417
2266,0.315197,0.602349,0.888672
2359,0.240503,0.532558,0.929688
2459,0.358513,0.654268,0.890625
2559,0.271007,0.570438,0.90625
2659,0.246154,0.548358,0.908203
2752,0.153693,0.459183,0.9375
2852,0.290099,0.598012,0.90625
2952,0.28832,0.598139,0.90625
3052,0.133092,0.44442,0.916016
3145,0.152975,0.465857,0.96875
3245,0.164704,0.480614,0.960938
3345,0.111787,0.429194,0.963542
3445,0.106528,0.42461,0.962891
3538,0.173085,0.492901,0.960938
3638,0.173051,0.494499,0.941406
3738,0.1237,0.445291,0.945313
3838,0.180682,0.502018,0.947266
3931,0.710032,1.03211,0.773438
4031,1.44113,2.02678,0.609375
4131,1.19147,1.67072,0.59375
4231,1.28119,1.69948,0.578125
4324,0.953074,1.34266,0.632813
4424,1.08464,1.45996,0.605469
4524,1.22366,1.59243,0.59375
4624,0.927931,1.31032,0.607422
4717,0.842458,1.23606,0.6875
4817,0.931207,1.33427,0.652344
4917,0.983393,1.39749,0.674479
5017,0.80617,1.24071,0.689453
5110,0.77018,1.20799,0.710938
5210,0.848743,1.296,0.679688
5310,0.866147,1.3253,0.682292
5410,0.847869,1.32016,0.681641
5503,0.657702,1.13319,0.773438
5603,0.751988,1.2402,0.742188
5703,0.900375,1.39233,0.723958
5803,0.680925,1.18003,0.732422


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/5Epochs/combinedData.csv <==
step_mut43_5MR1bgr, cross_entropy_mut43_5MR1bgr, loss_mut43_5MR1bgr, train_accuracy_mut43_5MR1bgr,step_mut43_5MR1brg, cross_entropy_mut43_5MR1brg, loss_mut43_5MR1brg, train_accuracy_mut43_5MR1brg,step_mut43_5MR1gbr, cross_entropy_mut43_5MR1gbr, loss_mut43_5MR1gbr, train_accuracy_mut43_5MR1gbr,step_mut43_5MR1grb, cross_entropy_mut43_5MR1grb, loss_mut43_5MR1grb, train_accuracy_mut43_5MR1grb,step_mut43_5MR1rbg, cross_entropy_mut43_5MR1rbg, loss_mut43_5MR1rbg, train_accuracy_mut43_5MR1rbg,step_mut43_5MR1rgb, cross_entropy_mut43_5MR1rgb, loss_mut43_5MR1rgb, train_accuracy_mut43_5MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
41,1.7244,1.93751,0.390625,41,1.78381,1.99728,0.351563,41,1.77578,1.98933,0.289063,41,1.71032,1.9239,0.367188,41,1.86456,2.07832,0.34375,41,1.74493,1.95825,0.34375
81,1.68763,1.90041,0.390625,81,1.64169,1.85508,0.382813,81,1.63527,1.84856,0.359375,81,1.58113,1.79427,0.359375,81,1.74169,1.95457,0.359375,81,1.53724,1.75011,0.453125
121,1.55547,1.76742,0.414063,121,1.51403,1.7268,0.421875,121,1.51953,1.73213,0.398438,121,1.37758,1.59089,0.515625,121,1.59831,1.80997,0.398438,121,1.45168,1.66399,0.492188
161,1.48429,1.69566,0.429688,161,1.34392,1.55667,0.492188,161,1.40018,1.61269,0.453125,161,1.32845,1.54221,0.507813,161,1.4689,1.68009,0.484375,161,1.32803,1.54016,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/5Epochs/mut43_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
41,1.7244,1.93751,0.390625
81,1.68763,1.90041,0.390625
121,1.55547,1.76742,0.414063
161,1.48429,1.69566,0.429688


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/5Epochs/mut43_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
41,1.78381,1.99728,0.351563
81,1.64169,1.85508,0.382813
121,1.51403,1.7268,0.421875
161,1.34392,1.55667,0.492188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/5Epochs/mut43_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
41,1.77578,1.98933,0.289063
81,1.63527,1.84856,0.359375
121,1.51953,1.73213,0.398438
161,1.40018,1.61269,0.453125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/5Epochs/mut43_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
41,1.71032,1.9239,0.367188
81,1.58113,1.79427,0.359375
121,1.37758,1.59089,0.515625
161,1.32845,1.54221,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/5Epochs/mut43_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
41,1.86456,2.07832,0.34375
81,1.74169,1.95457,0.359375
121,1.59831,1.80997,0.398438
161,1.4689,1.68009,0.484375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c43/Training/5Epochs/mut43_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
41,1.74493,1.95825,0.34375
81,1.53724,1.75011,0.453125
121,1.45168,1.66399,0.492188
161,1.32803,1.54016,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/150Epochs/combinedData.csv <==
#step_mut44_150MR1bgr, loss_mut44_150MR1bgr, accuracy_mut44_150MR1bgr,step_mut44_150MR1brg, loss_mut44_150MR1brg, accuracy_mut44_150MR1brg,step_mut44_150MR1gbr, loss_mut44_150MR1gbr, accuracy_mut44_150MR1gbr,step_mut44_150MR1grb, loss_mut44_150MR1grb, accuracy_mut44_150MR1grb,step_mut44_150MR1rbg, loss_mut44_150MR1rbg, accuracy_mut44_150MR1rbg,step_mut44_150MR1rgb, loss_mut44_150MR1rgb, accuracy_mut44_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  2.5320396,  0.1, 393,  2.5357654,  0.098019801, 393,  2.5363734,  0.10297029, 393,  2.5466721,  0.099009901, 393,  2.5420518,  0.10198019, 393,  2.5489707,  0.1009901
 786,  2.5704074,  0.1, 786,  2.5756209,  0.1, 786,  2.5730829,  0.1, 786,  2.5908749,  0.1, 786,  2.5829685,  0.1, 786,  2.5912652,  0.1
 1179,  2.6428032,  0.1, 1179,  2.6550391,  0.1, 1179,  2.6420529,  0.1, 1179,  2.6680932,  0.1, 1179,  2.6526816,  0.1, 1179,  2.6650867,  0.1
 1572,  2.7080355,  0.1, 1572,  2.7279415,  0.1, 1572,  2.7029641,  0.1, 1572,  2.734277,  0.1, 1572,  2.7174811,  0.1, 1572,  2.7304852,  0.1
 1965,  2.7386765,  0.1, 1965,  2.7617741,  0.1, 1965,  2.7316034,  0.1, 1965,  2.7645187,  0.1, 1965,  2.7478297,  0.1, 1965,  2.7606828,  0.1
 2358,  2.7495615,  0.1, 2358,  2.7736778,  0.1, 2358,  2.7416401,  0.1, 2358,  2.7752402,  0.1, 2358,  2.7586675,  0.1, 2358,  2.771281,  0.1
 2751,  2.7530422,  0.1, 2751,  2.7774899,  0.1, 2751,  2.7448537,  0.1, 2751,  2.7786739,  0.1, 2751,  2.7621202,  0.1, 2751,  2.7746868,  0.1
 3144,  2.7541237,  0.1, 3144,  2.7786751,  0.1, 3144,  2.7458532,  0.1, 3144,  2.779742,  0.1, 3144,  2.7631936,  0.1, 3144,  2.7757459,  0.1
 3537,  2.7544577,  0.1, 3537,  2.7790411,  0.1, 3537,  2.7461627,  0.1, 3537,  2.7800708,  0.1, 3537,  2.7635243,  0.1, 3537,  2.7760727,  0.1
 3930,  21754728.0,  0.1, 3930,  82284368.0,  0.1, 3930,  2263257.8,  0.1, 3930,  9.5548186e+08,  0.1, 3930,  2715529.0,  0.1, 3930,  1.0595328e+08,  0.1
 4323,  3.2938688,  0.1, 4323,  2.7293475,  0.1, 4323,  2.9283423,  0.12574257, 4323,  3.1432464,  0.1, 4323,  3.5283611,  0.1, 4323,  3.3940887,  0.1
 4716,  3.6716259,  0.1, 4716,  2.4044151,  0.1, 4716,  3.6575055,  0.1, 4716,  2.4877241,  0.1, 4716,  3.5065188,  0.1, 4716,  3.1491067,  0.1
 5109,  4.1146736,  0.10198019, 5109,  2.3390121,  0.1, 5109,  3.8675518,  0.1, 5109,  2.3557808,  0.1, 5109,  3.2874191,  0.10891089, 5109,  2.388329,  0.24158415
 5502,  5.7808914,  0.17425743, 5502,  2.3258476,  0.1, 5502,  3.792594,  0.1, 5502,  2.3292232,  0.1, 5502,  3.0892062,  0.22871287, 5502,  3.3943837,  0.14257425
 5895,  7.2959609,  0.16039604, 5895,  2.4173052,  0.1, 5895,  72.61013,  0.1, 5895,  2.4179595,  0.1, 5895,  4.9322333,  0.15247525, 5895,  22.575775,  0.1049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/150Epochs/mut44_150MR1bgr.csv <==
step, loss, accuracy
 393,  2.5320396,  0.1
 786,  2.5704074,  0.1
 1179,  2.6428032,  0.1
 1572,  2.7080355,  0.1
 1965,  2.7386765,  0.1
 2358,  2.7495615,  0.1
 2751,  2.7530422,  0.1
 3144,  2.7541237,  0.1
 3537,  2.7544577,  0.1
 3930,  21754728.0,  0.1
 4323,  3.2938688,  0.1
 4716,  3.6716259,  0.1
 5109,  4.1146736,  0.10198019
 5502,  5.7808914,  0.17425743
 5895,  7.2959609,  0.16039604


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/150Epochs/mut44_150MR1brg.csv <==
step, loss, accuracy
 393,  2.5357654,  0.098019801
 786,  2.5756209,  0.1
 1179,  2.6550391,  0.1
 1572,  2.7279415,  0.1
 1965,  2.7617741,  0.1
 2358,  2.7736778,  0.1
 2751,  2.7774899,  0.1
 3144,  2.7786751,  0.1
 3537,  2.7790411,  0.1
 3930,  82284368.0,  0.1
 4323,  2.7293475,  0.1
 4716,  2.4044151,  0.1
 5109,  2.3390121,  0.1
 5502,  2.3258476,  0.1
 5895,  2.4173052,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/150Epochs/mut44_150MR1gbr.csv <==
step, loss, accuracy
 393,  2.5363734,  0.10297029
 786,  2.5730829,  0.1
 1179,  2.6420529,  0.1
 1572,  2.7029641,  0.1
 1965,  2.7316034,  0.1
 2358,  2.7416401,  0.1
 2751,  2.7448537,  0.1
 3144,  2.7458532,  0.1
 3537,  2.7461627,  0.1
 3930,  2263257.8,  0.1
 4323,  2.9283423,  0.12574257
 4716,  3.6575055,  0.1
 5109,  3.8675518,  0.1
 5502,  3.792594,  0.1
 5895,  72.61013,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/150Epochs/mut44_150MR1grb.csv <==
step, loss, accuracy
 393,  2.5466721,  0.099009901
 786,  2.5908749,  0.1
 1179,  2.6680932,  0.1
 1572,  2.734277,  0.1
 1965,  2.7645187,  0.1
 2358,  2.7752402,  0.1
 2751,  2.7786739,  0.1
 3144,  2.779742,  0.1
 3537,  2.7800708,  0.1
 3930,  9.5548186e+08,  0.1
 4323,  3.1432464,  0.1
 4716,  2.4877241,  0.1
 5109,  2.3557808,  0.1
 5502,  2.3292232,  0.1
 5895,  2.4179595,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/150Epochs/mut44_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.5420518,  0.10198019
 786,  2.5829685,  0.1
 1179,  2.6526816,  0.1
 1572,  2.7174811,  0.1
 1965,  2.7478297,  0.1
 2358,  2.7586675,  0.1
 2751,  2.7621202,  0.1
 3144,  2.7631936,  0.1
 3537,  2.7635243,  0.1
 3930,  2715529.0,  0.1
 4323,  3.5283611,  0.1
 4716,  3.5065188,  0.1
 5109,  3.2874191,  0.10891089
 5502,  3.0892062,  0.22871287
 5895,  4.9322333,  0.15247525


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/150Epochs/mut44_150MR1rgb.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  1.0595328e+08,  0.1
 4323,  3.3940887,  0.1
 4716,  3.1491067,  0.1
 5109,  2.388329,  0.24158415
 5502,  3.3943837,  0.14257425
 5895,  22.575775,  0.1049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/5Epochs/combinedData.csv <==
step_mut44_5MR1bgr, loss_mut44_5MR1bgr, accuracy_mut44_5MR1bgr,step_mut44_5MR1brg, loss_mut44_5MR1brg, accuracy_mut44_5MR1brg,step_mut44_5MR1gbr, loss_mut44_5MR1gbr, accuracy_mut44_5MR1gbr,step_mut44_5MR1grb, loss_mut44_5MR1grb, accuracy_mut44_5MR1grb,step_mut44_5MR1rbg, loss_mut44_5MR1rbg, accuracy_mut44_5MR1rbg,step_mut44_5MR1rgb, loss_mut44_5MR1rgb, accuracy_mut44_5MR1rgb
 40,  2.6241724,  0.12574257, 40,  2.6059742,  0.11188119, 40,  2.6220791,  0.11683168, 40,  2.6022835,  0.08217822, 40,  2.6080425,  0.099009901, 40,  2.6084988,  0.075247526
 80,  2.5470734,  0.1, 80,  2.54056,  0.1, 80,  2.5520332,  0.10198019, 80,  2.5435705,  0.1, 80,  2.5467684,  0.1, 80,  2.5463159,  0.1009901
 120,  2.5282419,  0.1, 120,  2.5252938,  0.1, 120,  2.5344372,  0.10198019, 120,  2.5324168,  0.090099007, 120,  2.5329931,  0.1, 120,  2.5348806,  0.10297029
 160,  2.5237265,  0.1, 160,  2.5222576,  0.1, 160,  2.5297132,  0.10297029, 160,  2.5313525,  0.087128714, 160,  2.529911,  0.10297029, 160,  2.5342238,  0.10396039
 200,  2.5228896,  0.1, 200,  2.5229332,  0.099009901, 200,  2.5286121,  0.10297029, 200,  2.5329618,  0.085148513, 200,  2.5299466,  0.10297029, 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/5Epochs/mut44_5MR1bgr.csv <==
step, loss, accuracy
 40,  2.6241724,  0.12574257
 80,  2.5470734,  0.1
 120,  2.5282419,  0.1
 160,  2.5237265,  0.1
 200,  2.5228896,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/5Epochs/mut44_5MR1brg.csv <==
step, loss, accuracy
 40,  2.6059742,  0.11188119
 80,  2.54056,  0.1
 120,  2.5252938,  0.1
 160,  2.5222576,  0.1
 200,  2.5229332,  0.099009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/5Epochs/mut44_5MR1gbr.csv <==
step, loss, accuracy
 40,  2.6220791,  0.11683168
 80,  2.5520332,  0.10198019
 120,  2.5344372,  0.10198019
 160,  2.5297132,  0.10297029
 200,  2.5286121,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/5Epochs/mut44_5MR1grb.csv <==
step, loss, accuracy
 40,  2.6022835,  0.08217822
 80,  2.5435705,  0.1
 120,  2.5324168,  0.090099007
 160,  2.5313525,  0.087128714
 200,  2.5329618,  0.085148513


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/5Epochs/mut44_5MR1rbg.csv <==
step, loss, accuracy
 40,  2.6080425,  0.099009901
 80,  2.5467684,  0.1
 120,  2.5329931,  0.1
 160,  2.529911,  0.10297029
 200,  2.5299466,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Testing/5Epochs/mut44_5MR1rgb.csv <==
step, loss, accuracy
 40,  2.6084988,  0.075247526
 80,  2.5463159,  0.1009901
 120,  2.5348806,  0.10297029
 160,  2.5342238,  0.10396039
 200,  2.5358489,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/150Epochs/combinedData.csv <==
step_mut44_150MR1bgr, cross_entropy_mut44_150MR1bgr, loss_mut44_150MR1bgr, train_accuracy_mut44_150MR1bgr,step_mut44_150MR1brg, cross_entropy_mut44_150MR1brg, loss_mut44_150MR1brg, train_accuracy_mut44_150MR1brg,step_mut44_150MR1gbr, cross_entropy_mut44_150MR1gbr, loss_mut44_150MR1gbr, train_accuracy_mut44_150MR1gbr,step_mut44_150MR1grb, cross_entropy_mut44_150MR1grb, loss_mut44_150MR1grb, train_accuracy_mut44_150MR1grb,step_mut44_150MR1rbg, cross_entropy_mut44_150MR1rbg, loss_mut44_150MR1rbg, train_accuracy_mut44_150MR1rbg,step_mut44_150MR1rgb, cross_entropy_mut44_150MR1rgb, loss_mut44_150MR1rgb, train_accuracy_mut44_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,2.41689,2.62896,0.105469,101,2.38893,2.601,0.105469,101,2.40925,2.62132,0.105469,101,2.41865,2.63072,0.105469,101,2.40571,2.61779,0.105469,101,2.42957,2.64164,0.105469
201,2.55371,2.76578,0.0963542,201,2.56914,2.78121,0.0963542,201,2.55282,2.7649,0.0963542,201,2.57236,2.78444,0.0963542,201,2.55529,2.76737,0.0963542,201,2.57982,2.7919,0.0963542
301,2.53255,2.74463,0.101563,301,2.53651,2.74859,0.101563,301,2.54376,2.75584,0.101563,301,2.5433,2.75538,0.101563,301,2.55251,2.76459,0.101563,301,2.53575,2.74782,0.101563
394,2.66586,2.87793,0.0703125,394,2.6708,2.88288,0.0703125,394,2.6737,2.88577,0.0703125,394,2.65779,2.86986,0.0703125,394,2.65421,2.86629,0.0703125,394,2.64588,2.85796,0.0703125
494,2.41689,2.62896,0.105469,494,2.38893,2.601,0.105469,494,2.40925,2.62132,0.105469,494,2.41865,2.63072,0.105469,494,2.40571,2.61779,0.105469,494,2.42957,2.64164,0.105469
594,2.55371,2.76578,0.0963542,594,2.56914,2.78121,0.0963542,594,2.55282,2.7649,0.0963542,594,2.57236,2.78444,0.0963542,594,2.55529,2.76737,0.0963542,594,2.57982,2.7919,0.0963542
694,2.53255,2.74463,0.101563,694,2.53651,2.74859,0.101563,694,2.54376,2.75584,0.101563,694,2.5433,2.75538,0.101563,694,2.55251,2.76459,0.101563,694,2.53575,2.74782,0.101563
787,2.66586,2.87793,0.0703125,787,2.6708,2.88288,0.0703125,787,2.6737,2.88577,0.0703125,787,2.65779,2.86986,0.0703125,787,2.65421,2.86629,0.0703125,787,2.64588,2.85796,0.0703125
887,2.41689,2.62896,0.105469,887,2.38893,2.601,0.105469,887,2.40925,2.62132,0.105469,887,2.41865,2.63072,0.105469,887,2.40571,2.61779,0.105469,887,2.42957,2.64164,0.105469
987,2.55371,2.76578,0.0963542,987,2.56914,2.78121,0.0963542,987,2.55282,2.7649,0.0963542,987,2.57236,2.78444,0.0963542,987,2.55529,2.76737,0.0963542,987,2.57982,2.7919,0.0963542
1087,2.53255,2.74463,0.101563,1087,2.53651,2.74859,0.101563,1087,2.54376,2.75584,0.101563,1087,2.5433,2.75538,0.101563,1087,2.55251,2.76459,0.101563,1087,2.53575,2.74782,0.101563
1180,2.66586,2.87793,0.0703125,1180,2.6708,2.88288,0.0703125,1180,2.6737,2.88577,0.0703125,1180,2.65779,2.86986,0.0703125,1180,2.65421,2.86629,0.0703125,1180,2.64588,2.85796,0.0703125
1280,2.41689,2.62896,0.105469,1280,2.38893,2.601,0.105469,1280,2.40925,2.62132,0.105469,1280,2.41865,2.63072,0.105469,1280,2.40571,2.61779,0.105469,1280,2.42957,2.64164,0.105469
1380,2.55371,2.76578,0.0963542,1380,2.56914,2.78121,0.0963542,1380,2.55282,2.7649,0.0963542,1380,2.57236,2.78444,0.0963542,1380,2.55529,2.76737,0.0963542,1380,2.57982,2.7919,0.0963542
1480,2.53255,2.74463,0.101563,1480,2.53651,2.74859,0.101563,1480,2.54376,2.75584,0.101563,1480,2.5433,2.75538,0.101563,1480,2.55251,2.76459,0.101563,1480,2.53575,2.74782,0.101563
1573,2.66586,2.87793,0.0703125,1573,2.6708,2.88288,0.0703125,1573,2.6737,2.88577,0.0703125,1573,2.65779,2.86986,0.0703125,1573,2.65421,2.86629,0.0703125,1573,2.64588,2.85796,0.0703125
1673,2.41689,2.62896,0.105469,1673,2.38893,2.601,0.105469,1673,2.40925,2.62132,0.105469,1673,2.41865,2.63072,0.105469,1673,2.40571,2.61779,0.105469,1673,2.42957,2.64164,0.105469
1773,2.55371,2.76578,0.0963542,1773,2.56914,2.78121,0.0963542,1773,2.55282,2.7649,0.0963542,1773,2.57236,2.78444,0.0963542,1773,2.55529,2.76737,0.0963542,1773,2.57982,2.7919,0.0963542
1873,2.53255,2.74463,0.101563,1873,2.53651,2.74859,0.101563,1873,2.54376,2.75584,0.101563,1873,2.5433,2.75538,0.101563,1873,2.55251,2.76459,0.101563,1873,2.53575,2.74782,0.101563
1966,2.66586,2.87793,0.0703125,1966,2.6708,2.88288,0.0703125,1966,2.6737,2.88577,0.0703125,1966,2.65779,2.86986,0.0703125,1966,2.65421,2.86629,0.0703125,1966,2.64588,2.85796,0.0703125
2066,2.41689,2.62896,0.105469,2066,2.38893,2.601,0.105469,2066,2.40925,2.62132,0.105469,2066,2.41865,2.63072,0.105469,2066,2.40571,2.61779,0.105469,2066,2.42957,2.64164,0.105469
2166,2.55371,2.76578,0.0963542,2166,2.56914,2.78121,0.0963542,2166,2.55282,2.7649,0.0963542,2166,2.57236,2.78444,0.0963542,2166,2.55529,2.76737,0.0963542,2166,2.57982,2.7919,0.0963542
2266,2.53255,2.74463,0.101563,2266,2.53651,2.74859,0.101563,2266,2.54376,2.75584,0.101563,2266,2.5433,2.75538,0.101563,2266,2.55251,2.76459,0.101563,2266,2.53575,2.74782,0.101563
2359,2.66586,2.87793,0.0703125,2359,2.6708,2.88288,0.0703125,2359,2.6737,2.88577,0.0703125,2359,2.65779,2.86986,0.0703125,2359,2.65421,2.86629,0.0703125,2359,2.64588,2.85796,0.0703125
2459,2.41689,2.62896,0.105469,2459,2.38893,2.601,0.105469,2459,2.40925,2.62132,0.105469,2459,2.41865,2.63072,0.105469,2459,2.40571,2.61779,0.105469,2459,2.42957,2.64164,0.105469
2559,2.55371,2.76578,0.0963542,2559,2.56914,2.78121,0.0963542,2559,2.55282,2.7649,0.0963542,2559,2.57236,2.78444,0.0963542,2559,2.55529,2.76737,0.0963542,2559,2.57982,2.7919,0.0963542
2659,2.53255,2.74463,0.101563,2659,2.53651,2.74859,0.101563,2659,2.54376,2.75584,0.101563,2659,2.5433,2.75538,0.101563,2659,2.55251,2.76459,0.101563,2659,2.53575,2.74782,0.101563
2752,2.66586,2.87793,0.0703125,2752,2.6708,2.88288,0.0703125,2752,2.6737,2.88577,0.0703125,2752,2.65779,2.86986,0.0703125,2752,2.65421,2.86629,0.0703125,2752,2.64588,2.85796,0.0703125
2852,2.41689,2.62896,0.105469,2852,2.38893,2.601,0.105469,2852,2.40925,2.62132,0.105469,2852,2.41865,2.63072,0.105469,2852,2.40571,2.61779,0.105469,2852,2.42957,2.64164,0.105469
2952,2.55371,2.76578,0.0963542,2952,2.56914,2.78121,0.0963542,2952,2.55282,2.7649,0.0963542,2952,2.57236,2.78444,0.0963542,2952,2.55529,2.76737,0.0963542,2952,2.57982,2.7919,0.0963542
3052,2.53255,2.74463,0.101563,3052,2.53651,2.74859,0.101563,3052,2.54376,2.75584,0.101563,3052,2.5433,2.75538,0.101563,3052,2.55251,2.76459,0.101563,3052,2.53575,2.74782,0.101563
3145,2.66586,2.87793,0.0703125,3145,2.6708,2.88288,0.0703125,3145,2.6737,2.88577,0.0703125,3145,2.65779,2.86986,0.0703125,3145,2.65421,2.86629,0.0703125,3145,2.64588,2.85796,0.0703125
3245,2.41689,2.62896,0.105469,3245,2.38893,2.601,0.105469,3245,2.40925,2.62132,0.105469,3245,2.41865,2.63072,0.105469,3245,2.40571,2.61779,0.105469,3245,2.42957,2.64164,0.105469
3345,2.55371,2.76578,0.0963542,3345,2.56914,2.78121,0.0963542,3345,2.55282,2.7649,0.0963542,3345,2.57236,2.78444,0.0963542,3345,2.55529,2.76737,0.0963542,3345,2.57982,2.7919,0.0963542
3445,2.53255,2.74463,0.101563,3445,2.53651,2.74859,0.101563,3445,2.54376,2.75584,0.101563,3445,2.5433,2.75538,0.101563,3445,2.55251,2.76459,0.101563,3445,2.53575,2.74782,0.101563
3538,2.66586,2.87793,0.0703125,3538,2.6708,2.88288,0.0703125,3538,2.6737,2.88577,0.0703125,3538,2.65779,2.86986,0.0703125,3538,2.65421,2.86629,0.0703125,3538,2.64588,2.85796,0.0703125
3638,2.41689,2.62896,0.105469,3638,2.38893,2.601,0.105469,3638,2.40925,2.62132,0.105469,3638,2.41865,2.63072,0.105469,3638,2.40571,2.61779,0.105469,3638,2.42957,2.64164,0.105469
3738,2.55371,2.76578,0.0963542,3738,2.56914,2.78121,0.0963542,3738,2.55282,2.7649,0.0963542,3738,2.57236,2.78444,0.0963542,3738,2.55529,2.76737,0.0963542,3738,2.57982,2.7919,0.0963542
3838,2.53255,2.74463,0.101563,3838,2.53651,2.74859,0.101563,3838,2.54376,2.75584,0.101563,3838,2.5433,2.75538,0.101563,3838,2.55251,2.76459,0.101563,3838,2.53575,2.74782,0.101563
3931,5.44972,5.67003,0.132813,3931,5.28483,5.50568,0.148438,3931,5.04938,5.27105,0.171875,3931,5.25378,5.47505,0.125,3931,5.66053,5.88263,0.125,3931,5.07836,5.29942,0.132813
4031,2.31563,4.31268,0.144531,4031,2.36809,3.7122,0.117188,4031,2.3363,3.81157,0.160156,4031,2.3681,5.07965,0.105469,4031,2.31877,4.52588,0.117188,4031,2.36844,5.90866,0.109375
4131,2.07065,3.40917,0.158854,4131,2.31905,3.213,0.109375,4131,2.15854,3.14376,0.164063,4131,2.31905,4.12248,0.101563,4131,2.03963,3.51543,0.151042,4131,2.31905,4.67367,0.104167
4231,2.13242,3.03003,0.169922,4231,2.31982,2.91434,0.105469,4231,2.08874,2.75835,0.171875,4231,2.31982,3.51918,0.0996094,4231,2.11334,3.10443,0.154297,4231,2.31982,3.88575,0.101563
4324,2.04763,2.67158,0.226563,4324,2.32286,2.72972,0.140625,4324,2.00337,2.47478,0.21875,4324,2.32286,3.14361,0.140625,4324,1.98765,2.68012,0.21875,4324,2.32286,3.39446,0.140625
4424,1.966,2.39762,0.214844,4424,2.3664,2.637,0.113281,4424,2.02916,2.35656,0.210938,4424,2.3664,2.91226,0.113281,4424,1.91554,2.39816,0.246094,4424,2.3872,3.10052,0.117188
4524,1.77996,2.09632,0.25,4524,2.31906,2.49901,0.106771,4524,1.91398,2.15136,0.21875,4524,2.31906,2.68207,0.106771,4524,1.812,2.16043,0.239583,4524,2.0273,2.51613,0.145833
4624,1.81174,2.06057,0.261719,4624,2.31982,2.4395,0.103516,4624,1.88867,2.08301,0.25,4624,2.31982,2.56125,0.103516,4624,1.89811,2.15239,0.248047,4624,1.99765,2.34605,0.164063
4717,1.63459,1.84909,0.367188,4717,2.32286,2.40478,0.140625,4717,1.60408,1.77147,0.421875,4717,2.32286,2.48809,0.140625,4717,1.73508,1.94171,0.359375,4717,1.77888,2.04253,0.34375
4817,1.7137,1.90945,0.355469,4817,2.3664,2.42091,0.113281,4817,1.72579,1.88214,0.390625,4817,2.3664,2.47631,0.113281,4817,1.74326,1.9273,0.34375,4817,1.82226,2.03628,0.328125
4917,1.56053,1.75262,0.375,4917,2.31906,2.3553,0.106771,4917,1.57803,1.73603,0.380208,4917,2.31906,2.39214,0.106771,4917,1.66594,1.83672,0.348958,4917,1.66328,1.8472,0.348958
5017,1.46127,1.66842,0.392578,5017,2.31982,2.34393,0.103516,5017,1.43064,1.60077,0.425781,5017,2.31982,2.36843,0.103516,5017,1.59344,1.76602,0.371094,5017,1.5074,1.6825,0.384766
5110,1.28965,1.51723,0.492188,5110,2.32286,2.33938,0.140625,5110,1.38056,1.5629,0.507813,5110,2.32286,2.35615,0.140625,5110,1.61334,1.79183,0.351563,5110,1.46908,1.64236,0.421875
5210,1.31219,1.55954,0.5,5210,2.3664,2.37741,0.113281,5210,1.31537,1.51065,0.515625,5210,2.3664,2.38856,0.113281,5210,1.62398,1.81426,0.382813,5210,1.50618,1.68692,0.421875
5310,1.27095,1.5409,0.513021,5310,2.31906,2.32637,0.106771,5310,1.39503,1.60607,0.507813,5310,2.31906,2.33379,0.106771,5310,1.45861,1.65516,0.403646,5310,1.44592,1.63676,0.414063
5410,1.29312,1.59335,0.515625,5410,2.31982,2.32469,0.103516,5410,1.28592,1.51618,0.515625,5410,2.31982,2.32962,0.103516,5410,1.29185,1.50457,0.435547,5410,1.43651,1.64817,0.4375
5503,1.12676,1.44621,0.539063,5503,2.32286,2.32622,0.140625,5503,1.20154,1.44541,0.515625,5503,2.32286,2.32959,0.140625,5503,1.28737,1.51457,0.453125,5503,1.23375,1.45852,0.523438
5603,1.26421,1.59941,0.523438,5603,2.3664,2.36866,0.113281,5603,1.2355,1.49878,0.511719,5603,2.3664,2.3709,0.113281,5603,1.34843,1.58939,0.484375,5603,1.30585,1.54706,0.507813
5703,1.30106,1.65137,0.526042,5703,2.31906,2.32055,0.106771,5703,1.24222,1.51453,0.510417,5703,2.31906,2.32204,0.106771,5703,1.33672,1.58916,0.489583,5703,1.25492,1.51218,0.5
5803,1.0568,1.43186,0.548828,5803,2.31982,2.32082,0.103516,5803,1.19926,1.4896,0.546875,5803,2.31982,2.32181,0.103516,5803,1.32731,1.59943,0.492188,5803,1.25158,1.52951,0.529297


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/150Epochs/mut44_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,2.41689,2.62896,0.105469
201,2.55371,2.76578,0.0963542
301,2.53255,2.74463,0.101563
394,2.66586,2.87793,0.0703125
494,2.41689,2.62896,0.105469
594,2.55371,2.76578,0.0963542
694,2.53255,2.74463,0.101563
787,2.66586,2.87793,0.0703125
887,2.41689,2.62896,0.105469
987,2.55371,2.76578,0.0963542
1087,2.53255,2.74463,0.101563
1180,2.66586,2.87793,0.0703125
1280,2.41689,2.62896,0.105469
1380,2.55371,2.76578,0.0963542
1480,2.53255,2.74463,0.101563
1573,2.66586,2.87793,0.0703125
1673,2.41689,2.62896,0.105469
1773,2.55371,2.76578,0.0963542
1873,2.53255,2.74463,0.101563
1966,2.66586,2.87793,0.0703125
2066,2.41689,2.62896,0.105469
2166,2.55371,2.76578,0.0963542
2266,2.53255,2.74463,0.101563
2359,2.66586,2.87793,0.0703125
2459,2.41689,2.62896,0.105469
2559,2.55371,2.76578,0.0963542
2659,2.53255,2.74463,0.101563
2752,2.66586,2.87793,0.0703125
2852,2.41689,2.62896,0.105469
2952,2.55371,2.76578,0.0963542
3052,2.53255,2.74463,0.101563
3145,2.66586,2.87793,0.0703125
3245,2.41689,2.62896,0.105469
3345,2.55371,2.76578,0.0963542
3445,2.53255,2.74463,0.101563
3538,2.66586,2.87793,0.0703125
3638,2.41689,2.62896,0.105469
3738,2.55371,2.76578,0.0963542
3838,2.53255,2.74463,0.101563
3931,5.44972,5.67003,0.132813
4031,2.31563,4.31268,0.144531
4131,2.07065,3.40917,0.158854
4231,2.13242,3.03003,0.169922
4324,2.04763,2.67158,0.226563
4424,1.966,2.39762,0.214844
4524,1.77996,2.09632,0.25
4624,1.81174,2.06057,0.261719
4717,1.63459,1.84909,0.367188
4817,1.7137,1.90945,0.355469
4917,1.56053,1.75262,0.375
5017,1.46127,1.66842,0.392578
5110,1.28965,1.51723,0.492188
5210,1.31219,1.55954,0.5
5310,1.27095,1.5409,0.513021
5410,1.29312,1.59335,0.515625
5503,1.12676,1.44621,0.539063
5603,1.26421,1.59941,0.523438
5703,1.30106,1.65137,0.526042
5803,1.0568,1.43186,0.548828


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/150Epochs/mut44_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,2.38893,2.601,0.105469
201,2.56914,2.78121,0.0963542
301,2.53651,2.74859,0.101563
394,2.6708,2.88288,0.0703125
494,2.38893,2.601,0.105469
594,2.56914,2.78121,0.0963542
694,2.53651,2.74859,0.101563
787,2.6708,2.88288,0.0703125
887,2.38893,2.601,0.105469
987,2.56914,2.78121,0.0963542
1087,2.53651,2.74859,0.101563
1180,2.6708,2.88288,0.0703125
1280,2.38893,2.601,0.105469
1380,2.56914,2.78121,0.0963542
1480,2.53651,2.74859,0.101563
1573,2.6708,2.88288,0.0703125
1673,2.38893,2.601,0.105469
1773,2.56914,2.78121,0.0963542
1873,2.53651,2.74859,0.101563
1966,2.6708,2.88288,0.0703125
2066,2.38893,2.601,0.105469
2166,2.56914,2.78121,0.0963542
2266,2.53651,2.74859,0.101563
2359,2.6708,2.88288,0.0703125
2459,2.38893,2.601,0.105469
2559,2.56914,2.78121,0.0963542
2659,2.53651,2.74859,0.101563
2752,2.6708,2.88288,0.0703125
2852,2.38893,2.601,0.105469
2952,2.56914,2.78121,0.0963542
3052,2.53651,2.74859,0.101563
3145,2.6708,2.88288,0.0703125
3245,2.38893,2.601,0.105469
3345,2.56914,2.78121,0.0963542
3445,2.53651,2.74859,0.101563
3538,2.6708,2.88288,0.0703125
3638,2.38893,2.601,0.105469
3738,2.56914,2.78121,0.0963542
3838,2.53651,2.74859,0.101563
3931,5.28483,5.50568,0.148438
4031,2.36809,3.7122,0.117188
4131,2.31905,3.213,0.109375
4231,2.31982,2.91434,0.105469
4324,2.32286,2.72972,0.140625
4424,2.3664,2.637,0.113281
4524,2.31906,2.49901,0.106771
4624,2.31982,2.4395,0.103516
4717,2.32286,2.40478,0.140625
4817,2.3664,2.42091,0.113281
4917,2.31906,2.3553,0.106771
5017,2.31982,2.34393,0.103516
5110,2.32286,2.33938,0.140625
5210,2.3664,2.37741,0.113281
5310,2.31906,2.32637,0.106771
5410,2.31982,2.32469,0.103516
5503,2.32286,2.32622,0.140625
5603,2.3664,2.36866,0.113281
5703,2.31906,2.32055,0.106771
5803,2.31982,2.32082,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/150Epochs/mut44_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,2.40925,2.62132,0.105469
201,2.55282,2.7649,0.0963542
301,2.54376,2.75584,0.101563
394,2.6737,2.88577,0.0703125
494,2.40925,2.62132,0.105469
594,2.55282,2.7649,0.0963542
694,2.54376,2.75584,0.101563
787,2.6737,2.88577,0.0703125
887,2.40925,2.62132,0.105469
987,2.55282,2.7649,0.0963542
1087,2.54376,2.75584,0.101563
1180,2.6737,2.88577,0.0703125
1280,2.40925,2.62132,0.105469
1380,2.55282,2.7649,0.0963542
1480,2.54376,2.75584,0.101563
1573,2.6737,2.88577,0.0703125
1673,2.40925,2.62132,0.105469
1773,2.55282,2.7649,0.0963542
1873,2.54376,2.75584,0.101563
1966,2.6737,2.88577,0.0703125
2066,2.40925,2.62132,0.105469
2166,2.55282,2.7649,0.0963542
2266,2.54376,2.75584,0.101563
2359,2.6737,2.88577,0.0703125
2459,2.40925,2.62132,0.105469
2559,2.55282,2.7649,0.0963542
2659,2.54376,2.75584,0.101563
2752,2.6737,2.88577,0.0703125
2852,2.40925,2.62132,0.105469
2952,2.55282,2.7649,0.0963542
3052,2.54376,2.75584,0.101563
3145,2.6737,2.88577,0.0703125
3245,2.40925,2.62132,0.105469
3345,2.55282,2.7649,0.0963542
3445,2.54376,2.75584,0.101563
3538,2.6737,2.88577,0.0703125
3638,2.40925,2.62132,0.105469
3738,2.55282,2.7649,0.0963542
3838,2.54376,2.75584,0.101563
3931,5.04938,5.27105,0.171875
4031,2.3363,3.81157,0.160156
4131,2.15854,3.14376,0.164063
4231,2.08874,2.75835,0.171875
4324,2.00337,2.47478,0.21875
4424,2.02916,2.35656,0.210938
4524,1.91398,2.15136,0.21875
4624,1.88867,2.08301,0.25
4717,1.60408,1.77147,0.421875
4817,1.72579,1.88214,0.390625
4917,1.57803,1.73603,0.380208
5017,1.43064,1.60077,0.425781
5110,1.38056,1.5629,0.507813
5210,1.31537,1.51065,0.515625
5310,1.39503,1.60607,0.507813
5410,1.28592,1.51618,0.515625
5503,1.20154,1.44541,0.515625
5603,1.2355,1.49878,0.511719
5703,1.24222,1.51453,0.510417
5803,1.19926,1.4896,0.546875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/150Epochs/mut44_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,2.41865,2.63072,0.105469
201,2.57236,2.78444,0.0963542
301,2.5433,2.75538,0.101563
394,2.65779,2.86986,0.0703125
494,2.41865,2.63072,0.105469
594,2.57236,2.78444,0.0963542
694,2.5433,2.75538,0.101563
787,2.65779,2.86986,0.0703125
887,2.41865,2.63072,0.105469
987,2.57236,2.78444,0.0963542
1087,2.5433,2.75538,0.101563
1180,2.65779,2.86986,0.0703125
1280,2.41865,2.63072,0.105469
1380,2.57236,2.78444,0.0963542
1480,2.5433,2.75538,0.101563
1573,2.65779,2.86986,0.0703125
1673,2.41865,2.63072,0.105469
1773,2.57236,2.78444,0.0963542
1873,2.5433,2.75538,0.101563
1966,2.65779,2.86986,0.0703125
2066,2.41865,2.63072,0.105469
2166,2.57236,2.78444,0.0963542
2266,2.5433,2.75538,0.101563
2359,2.65779,2.86986,0.0703125
2459,2.41865,2.63072,0.105469
2559,2.57236,2.78444,0.0963542
2659,2.5433,2.75538,0.101563
2752,2.65779,2.86986,0.0703125
2852,2.41865,2.63072,0.105469
2952,2.57236,2.78444,0.0963542
3052,2.5433,2.75538,0.101563
3145,2.65779,2.86986,0.0703125
3245,2.41865,2.63072,0.105469
3345,2.57236,2.78444,0.0963542
3445,2.5433,2.75538,0.101563
3538,2.65779,2.86986,0.0703125
3638,2.41865,2.63072,0.105469
3738,2.57236,2.78444,0.0963542
3838,2.5433,2.75538,0.101563
3931,5.25378,5.47505,0.125
4031,2.3681,5.07965,0.105469
4131,2.31905,4.12248,0.101563
4231,2.31982,3.51918,0.0996094
4324,2.32286,3.14361,0.140625
4424,2.3664,2.91226,0.113281
4524,2.31906,2.68207,0.106771
4624,2.31982,2.56125,0.103516
4717,2.32286,2.48809,0.140625
4817,2.3664,2.47631,0.113281
4917,2.31906,2.39214,0.106771
5017,2.31982,2.36843,0.103516
5110,2.32286,2.35615,0.140625
5210,2.3664,2.38856,0.113281
5310,2.31906,2.33379,0.106771
5410,2.31982,2.32962,0.103516
5503,2.32286,2.32959,0.140625
5603,2.3664,2.3709,0.113281
5703,2.31906,2.32204,0.106771
5803,2.31982,2.32181,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/150Epochs/mut44_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,2.40571,2.61779,0.105469
201,2.55529,2.76737,0.0963542
301,2.55251,2.76459,0.101563
394,2.65421,2.86629,0.0703125
494,2.40571,2.61779,0.105469
594,2.55529,2.76737,0.0963542
694,2.55251,2.76459,0.101563
787,2.65421,2.86629,0.0703125
887,2.40571,2.61779,0.105469
987,2.55529,2.76737,0.0963542
1087,2.55251,2.76459,0.101563
1180,2.65421,2.86629,0.0703125
1280,2.40571,2.61779,0.105469
1380,2.55529,2.76737,0.0963542
1480,2.55251,2.76459,0.101563
1573,2.65421,2.86629,0.0703125
1673,2.40571,2.61779,0.105469
1773,2.55529,2.76737,0.0963542
1873,2.55251,2.76459,0.101563
1966,2.65421,2.86629,0.0703125
2066,2.40571,2.61779,0.105469
2166,2.55529,2.76737,0.0963542
2266,2.55251,2.76459,0.101563
2359,2.65421,2.86629,0.0703125
2459,2.40571,2.61779,0.105469
2559,2.55529,2.76737,0.0963542
2659,2.55251,2.76459,0.101563
2752,2.65421,2.86629,0.0703125
2852,2.40571,2.61779,0.105469
2952,2.55529,2.76737,0.0963542
3052,2.55251,2.76459,0.101563
3145,2.65421,2.86629,0.0703125
3245,2.40571,2.61779,0.105469
3345,2.55529,2.76737,0.0963542
3445,2.55251,2.76459,0.101563
3538,2.65421,2.86629,0.0703125
3638,2.40571,2.61779,0.105469
3738,2.55529,2.76737,0.0963542
3838,2.55251,2.76459,0.101563
3931,5.66053,5.88263,0.125
4031,2.31877,4.52588,0.117188
4131,2.03963,3.51543,0.151042
4231,2.11334,3.10443,0.154297
4324,1.98765,2.68012,0.21875
4424,1.91554,2.39816,0.246094
4524,1.812,2.16043,0.239583
4624,1.89811,2.15239,0.248047
4717,1.73508,1.94171,0.359375
4817,1.74326,1.9273,0.34375
4917,1.66594,1.83672,0.348958
5017,1.59344,1.76602,0.371094
5110,1.61334,1.79183,0.351563
5210,1.62398,1.81426,0.382813
5310,1.45861,1.65516,0.403646
5410,1.29185,1.50457,0.435547
5503,1.28737,1.51457,0.453125
5603,1.34843,1.58939,0.484375
5703,1.33672,1.58916,0.489583
5803,1.32731,1.59943,0.492188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/150Epochs/mut44_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,5.07836,5.29942,0.132813
4031,2.36844,5.90866,0.109375
4131,2.31905,4.67367,0.104167
4231,2.31982,3.88575,0.101563
4324,2.32286,3.39446,0.140625
4424,2.3872,3.10052,0.117188
4524,2.0273,2.51613,0.145833
4624,1.99765,2.34605,0.164063
4717,1.77888,2.04253,0.34375
4817,1.82226,2.03628,0.328125
4917,1.66328,1.8472,0.348958
5017,1.5074,1.6825,0.384766
5110,1.46908,1.64236,0.421875
5210,1.50618,1.68692,0.421875
5310,1.44592,1.63676,0.414063
5410,1.43651,1.64817,0.4375
5503,1.23375,1.45852,0.523438
5603,1.30585,1.54706,0.507813
5703,1.25492,1.51218,0.5
5803,1.25158,1.52951,0.529297


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/5Epochs/combinedData.csv <==
step_mut44_5MR1bgr, cross_entropy_mut44_5MR1bgr, loss_mut44_5MR1bgr, train_accuracy_mut44_5MR1bgr,step_mut44_5MR1brg, cross_entropy_mut44_5MR1brg, loss_mut44_5MR1brg, train_accuracy_mut44_5MR1brg,step_mut44_5MR1gbr, cross_entropy_mut44_5MR1gbr, loss_mut44_5MR1gbr, train_accuracy_mut44_5MR1gbr,step_mut44_5MR1grb, cross_entropy_mut44_5MR1grb, loss_mut44_5MR1grb, train_accuracy_mut44_5MR1grb,step_mut44_5MR1rbg, cross_entropy_mut44_5MR1rbg, loss_mut44_5MR1rbg, train_accuracy_mut44_5MR1rbg,step_mut44_5MR1rgb, cross_entropy_mut44_5MR1rgb, loss_mut44_5MR1rgb, train_accuracy_mut44_5MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
41,2.66586,2.87793,0.0703125,41,2.6708,2.88288,0.0703125,41,2.6737,2.88577,0.0703125,41,2.65779,2.86986,0.0703125,41,2.65421,2.86629,0.0703125,41,2.64588,2.85796,0.0703125
81,2.66586,2.87793,0.0703125,81,2.6708,2.88288,0.0703125,81,2.6737,2.88577,0.0703125,81,2.65779,2.86986,0.0703125,81,2.65421,2.86629,0.0703125,81,2.64588,2.85796,0.0703125
121,2.66586,2.87793,0.0703125,121,2.6708,2.88288,0.0703125,121,2.6737,2.88577,0.0703125,121,2.65779,2.86986,0.0703125,121,2.65421,2.86629,0.0703125,121,2.64588,2.85796,0.0703125
161,2.66586,2.87793,0.0703125,161,2.6708,2.88288,0.0703125,161,2.6737,2.88577,0.0703125,161,2.65779,2.86986,0.0703125,161,2.65421,2.86629,0.0703125,161,2.64588,2.85796,0.0703125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/5Epochs/mut44_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
41,2.66586,2.87793,0.0703125
81,2.66586,2.87793,0.0703125
121,2.66586,2.87793,0.0703125
161,2.66586,2.87793,0.0703125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/5Epochs/mut44_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
41,2.6708,2.88288,0.0703125
81,2.6708,2.88288,0.0703125
121,2.6708,2.88288,0.0703125
161,2.6708,2.88288,0.0703125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/5Epochs/mut44_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
41,2.6737,2.88577,0.0703125
81,2.6737,2.88577,0.0703125
121,2.6737,2.88577,0.0703125
161,2.6737,2.88577,0.0703125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/5Epochs/mut44_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
41,2.65779,2.86986,0.0703125
81,2.65779,2.86986,0.0703125
121,2.65779,2.86986,0.0703125
161,2.65779,2.86986,0.0703125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/5Epochs/mut44_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
41,2.65421,2.86629,0.0703125
81,2.65421,2.86629,0.0703125
121,2.65421,2.86629,0.0703125
161,2.65421,2.86629,0.0703125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c44/Training/5Epochs/mut44_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
41,2.64588,2.85796,0.0703125
81,2.64588,2.85796,0.0703125
121,2.64588,2.85796,0.0703125
161,2.64588,2.85796,0.0703125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/150Epochs/combinedData.csv <==
#step_mut45_150MR1bgr, loss_mut45_150MR1bgr, accuracy_mut45_150MR1bgr,step_mut45_150MR1brg, loss_mut45_150MR1brg, accuracy_mut45_150MR1brg,step_mut45_150MR1gbr, loss_mut45_150MR1gbr, accuracy_mut45_150MR1gbr,step_mut45_150MR1grb, loss_mut45_150MR1grb, accuracy_mut45_150MR1grb,step_mut45_150MR1rbg, loss_mut45_150MR1rbg, accuracy_mut45_150MR1rbg,step_mut45_150MR1rgb, loss_mut45_150MR1rgb, accuracy_mut45_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  9.664917,  0.15742575, 393,  4.8572178,  0.21188119, 393,  3.0204868,  0.27326733, 393,  15.371604,  0.12376238, 393,  2.9044569,  0.24752475, 393,  7.0395761,  0.19306931
 786,  9.1815262,  0.22475247, 786,  5.0898485,  0.24950495, 786,  5.1086493,  0.24653466, 786,  4.5543985,  0.35544553, 786,  2.8425105,  0.37821782, 786,  4.9477229,  0.28316832
 1179,  2.2929199,  0.48118812, 1179,  1.9080169,  0.55049503, 1179,  4.0776124,  0.28712872, 1179,  2.2085922,  0.50297028, 1179,  2.1537704,  0.42772278, 1179,  3.1833339,  0.3841584
 1572,  1.9443924,  0.55445546, 1572,  2.1373444,  0.50099009, 1572,  2.2864673,  0.49009901, 1572,  2.9909542,  0.40000001, 1572,  1.8382336,  0.54059404, 1572,  1.5512886,  0.61683166
 1965,  2.4734807,  0.4871287, 1965,  1.6477748,  0.6118812, 1965,  1.6470745,  0.61782175, 1965,  2.0347166,  0.55445546, 1965,  1.8132348,  0.59207922, 1965,  1.7286508,  0.59603959
 2358,  1.6708336,  0.62277228, 2358,  2.2054768,  0.58613861, 2358,  2.0368063,  0.58910888, 2358,  2.3097985,  0.57326734, 2358,  1.6491958,  0.64653468, 2358,  2.67945,  0.5
 2751,  2.7416623,  0.54554456, 2751,  2.9777484,  0.5079208, 2751,  1.8092502,  0.64257425, 2751,  2.4551277,  0.54653466, 2751,  3.1135364,  0.50693071, 2751,  2.5755379,  0.51485151
 3144,  2.1612055,  0.59207922, 3144,  2.4944761,  0.58910888, 3144,  3.5774934,  0.47326732, 3144,  2.5758576,  0.59207922, 3144,  2.6906404,  0.55742574, 3144,  2.9095531,  0.52574259
 3537,  1.5169681,  0.690099, 3537,  2.7602191,  0.58019805, 3537,  2.9040143,  0.55445546, 3537,  2.2140334,  0.60891092, 3537,  2.6912227,  0.55643564, 3537,  2.1877267,  0.60891092
 3930,  3.253067,  0.49009901, 3930,  4.0088854,  0.42079207, 3930,  4.9455867,  0.41485149, 3930,  2.6631551,  0.5237624, 3930,  6.4033337,  0.3970297, 3930,  4.1232271,  0.48019803
 4323,  4.3942881,  0.309901, 4323,  5.0431461,  0.21881188, 4323,  2.6522677,  0.2851485, 4323,  4.0987277,  0.27029702, 4323,  8.005127,  0.18118812, 4323,  2.2977657,  0.33366337
 4716,  2.9564364,  0.36138615, 4716,  2.3640859,  0.46435642, 4716,  2.2242701,  0.45643565, 4716,  1.9573752,  0.46732673, 4716,  5.1129389,  0.37821782, 4716,  2.6520491,  0.45544556
 5109,  4.236434,  0.31089109, 5109,  2.9109178,  0.4089109, 5109,  2.1889336,  0.47524753, 5109,  2.3262663,  0.41584158, 5109,  2.4480209,  0.4128713, 5109,  2.9346659,  0.40000001
 5502,  2.4071536,  0.46039605, 5502,  2.363296,  0.55742574, 5502,  3.3403139,  0.43762377, 5502,  2.1967554,  0.5158416, 5502,  2.4390042,  0.43267328, 5502,  3.9454005,  0.39108911
 5895,  3.0774467,  0.47722772, 5895,  3.0909491,  0.43762377, 5895,  3.8878152,  0.44455445, 5895,  6.5282788,  0.32871288, 5895,  2.6575062,  0.50891089, 5895,  5.7650266,  0.34554455


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/150Epochs/mut45_150MR1bgr.csv <==
step, loss, accuracy
 393,  9.664917,  0.15742575
 786,  9.1815262,  0.22475247
 1179,  2.2929199,  0.48118812
 1572,  1.9443924,  0.55445546
 1965,  2.4734807,  0.4871287
 2358,  1.6708336,  0.62277228
 2751,  2.7416623,  0.54554456
 3144,  2.1612055,  0.59207922
 3537,  1.5169681,  0.690099
 3930,  3.253067,  0.49009901
 4323,  4.3942881,  0.309901
 4716,  2.9564364,  0.36138615
 5109,  4.236434,  0.31089109
 5502,  2.4071536,  0.46039605
 5895,  3.0774467,  0.47722772


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/150Epochs/mut45_150MR1brg.csv <==
step, loss, accuracy
 393,  4.8572178,  0.21188119
 786,  5.0898485,  0.24950495
 1179,  1.9080169,  0.55049503
 1572,  2.1373444,  0.50099009
 1965,  1.6477748,  0.6118812
 2358,  2.2054768,  0.58613861
 2751,  2.9777484,  0.5079208
 3144,  2.4944761,  0.58910888
 3537,  2.7602191,  0.58019805
 3930,  4.0088854,  0.42079207
 4323,  5.0431461,  0.21881188
 4716,  2.3640859,  0.46435642
 5109,  2.9109178,  0.4089109
 5502,  2.363296,  0.55742574
 5895,  3.0909491,  0.43762377


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/150Epochs/mut45_150MR1gbr.csv <==
step, loss, accuracy
 393,  3.0204868,  0.27326733
 786,  5.1086493,  0.24653466
 1179,  4.0776124,  0.28712872
 1572,  2.2864673,  0.49009901
 1965,  1.6470745,  0.61782175
 2358,  2.0368063,  0.58910888
 2751,  1.8092502,  0.64257425
 3144,  3.5774934,  0.47326732
 3537,  2.9040143,  0.55445546
 3930,  4.9455867,  0.41485149
 4323,  2.6522677,  0.2851485
 4716,  2.2242701,  0.45643565
 5109,  2.1889336,  0.47524753
 5502,  3.3403139,  0.43762377
 5895,  3.8878152,  0.44455445


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/150Epochs/mut45_150MR1grb.csv <==
step, loss, accuracy
 393,  15.371604,  0.12376238
 786,  4.5543985,  0.35544553
 1179,  2.2085922,  0.50297028
 1572,  2.9909542,  0.40000001
 1965,  2.0347166,  0.55445546
 2358,  2.3097985,  0.57326734
 2751,  2.4551277,  0.54653466
 3144,  2.5758576,  0.59207922
 3537,  2.2140334,  0.60891092
 3930,  2.6631551,  0.5237624
 4323,  4.0987277,  0.27029702
 4716,  1.9573752,  0.46732673
 5109,  2.3262663,  0.41584158
 5502,  2.1967554,  0.5158416
 5895,  6.5282788,  0.32871288


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/150Epochs/mut45_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.9044569,  0.24752475
 786,  2.8425105,  0.37821782
 1179,  2.1537704,  0.42772278
 1572,  1.8382336,  0.54059404
 1965,  1.8132348,  0.59207922
 2358,  1.6491958,  0.64653468
 2751,  3.1135364,  0.50693071
 3144,  2.6906404,  0.55742574
 3537,  2.6912227,  0.55643564
 3930,  6.4033337,  0.3970297
 4323,  8.005127,  0.18118812
 4716,  5.1129389,  0.37821782
 5109,  2.4480209,  0.4128713
 5502,  2.4390042,  0.43267328
 5895,  2.6575062,  0.50891089


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/150Epochs/mut45_150MR1rgb.csv <==
step, loss, accuracy
 393,  7.0395761,  0.19306931
 786,  4.9477229,  0.28316832
 1179,  3.1833339,  0.3841584
 1572,  1.5512886,  0.61683166
 1965,  1.7286508,  0.59603959
 2358,  2.67945,  0.5
 2751,  2.5755379,  0.51485151
 3144,  2.9095531,  0.52574259
 3537,  2.1877267,  0.60891092
 3930,  4.1232271,  0.48019803
 4323,  2.2977657,  0.33366337
 4716,  2.6520491,  0.45544556
 5109,  2.9346659,  0.40000001
 5502,  3.9454005,  0.39108911
 5895,  5.7650266,  0.34554455


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/5Epochs/combinedData.csv <==
step_mut45_5MR1bgr, loss_mut45_5MR1bgr, accuracy_mut45_5MR1bgr,step_mut45_5MR1brg, loss_mut45_5MR1brg, accuracy_mut45_5MR1brg,step_mut45_5MR1gbr, loss_mut45_5MR1gbr, accuracy_mut45_5MR1gbr,step_mut45_5MR1grb, loss_mut45_5MR1grb, accuracy_mut45_5MR1grb,step_mut45_5MR1rbg, loss_mut45_5MR1rbg, accuracy_mut45_5MR1rbg,step_mut45_5MR1rgb, loss_mut45_5MR1rgb, accuracy_mut45_5MR1rgb
 40,  34.86129,  0.10396039, 40,  58.035934,  0.10297029, 40,  92.801666,  0.12574257, 40,  8.9122992,  0.16039604, 40,  272.09882,  0.1, 40,  19.050289,  0.1009901
 80,  13.217614,  0.12079208, 80,  14.236255,  0.10396039, 80,  47.570679,  0.1079208, 80,  5.4575906,  0.12376238, 80,  37.129066,  0.1, 80,  51.808216,  0.1
 120,  8.0321598,  0.11386139, 120,  6.8877573,  0.096039601, 120,  9.4524174,  0.11089109, 120,  6.0646353,  0.10297029, 120,  16.328039,  0.1, 120,  31.349846,  0.1
 160,  5.4897714,  0.10198019, 160,  4.8132405,  0.13069306, 160,  5.8810072,  0.12178218, 160,  7.0443254,  0.15643564, 160,  6.4431953,  0.1, 160,  15.747468,  0.099009901
 200,  5.9433823,  0.13960396, 200,  3.9520576,  0.15544555, 200,  2.9726775,  0.1940594, 200,  3.285872,  0.18316832, 200,  6.012136,  0.1, 200,  5.4860325,  0.13564357


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/5Epochs/mut45_5MR1bgr.csv <==
step, loss, accuracy
 40,  34.86129,  0.10396039
 80,  13.217614,  0.12079208
 120,  8.0321598,  0.11386139
 160,  5.4897714,  0.10198019
 200,  5.9433823,  0.13960396


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/5Epochs/mut45_5MR1brg.csv <==
step, loss, accuracy
 40,  58.035934,  0.10297029
 80,  14.236255,  0.10396039
 120,  6.8877573,  0.096039601
 160,  4.8132405,  0.13069306
 200,  3.9520576,  0.15544555


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/5Epochs/mut45_5MR1gbr.csv <==
step, loss, accuracy
 40,  92.801666,  0.12574257
 80,  47.570679,  0.1079208
 120,  9.4524174,  0.11089109
 160,  5.8810072,  0.12178218
 200,  2.9726775,  0.1940594


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/5Epochs/mut45_5MR1grb.csv <==
step, loss, accuracy
 40,  8.9122992,  0.16039604
 80,  5.4575906,  0.12376238
 120,  6.0646353,  0.10297029
 160,  7.0443254,  0.15643564
 200,  3.285872,  0.18316832


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/5Epochs/mut45_5MR1rbg.csv <==
step, loss, accuracy
 40,  272.09882,  0.1
 80,  37.129066,  0.1
 120,  16.328039,  0.1
 160,  6.4431953,  0.1
 200,  6.012136,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Testing/5Epochs/mut45_5MR1rgb.csv <==
step, loss, accuracy
 40,  19.050289,  0.1009901
 80,  51.808216,  0.1
 120,  31.349846,  0.1
 160,  15.747468,  0.099009901
 200,  5.4860325,  0.13564357


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/150Epochs/combinedData.csv <==
step_mut45_150MR1bgr, cross_entropy_mut45_150MR1bgr, loss_mut45_150MR1bgr, train_accuracy_mut45_150MR1bgr,step_mut45_150MR1brg, cross_entropy_mut45_150MR1brg, loss_mut45_150MR1brg, train_accuracy_mut45_150MR1brg,step_mut45_150MR1gbr, cross_entropy_mut45_150MR1gbr, loss_mut45_150MR1gbr, train_accuracy_mut45_150MR1gbr,step_mut45_150MR1grb, cross_entropy_mut45_150MR1grb, loss_mut45_150MR1grb, train_accuracy_mut45_150MR1grb,step_mut45_150MR1rbg, cross_entropy_mut45_150MR1rbg, loss_mut45_150MR1rbg, train_accuracy_mut45_150MR1rbg,step_mut45_150MR1rgb, cross_entropy_mut45_150MR1rgb, loss_mut45_150MR1rgb, train_accuracy_mut45_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,1.7482,1.96028,0.226563,101,1.80896,2.02195,0.191406,101,1.71562,1.92872,0.183594,101,1.7632,1.97617,0.191406,101,1.79853,2.01096,0.207031,101,1.66459,1.87697,0.226563
201,1.39442,1.60556,0.315104,201,1.35394,1.566,0.276042,201,1.32243,1.535,0.276042,201,1.29356,1.50677,0.302083,201,1.38592,1.59659,0.286458,201,1.35468,1.56681,0.315104
301,1.35698,1.56835,0.359375,301,1.23824,1.45051,0.357422,301,1.27408,1.48716,0.347656,301,1.18779,1.40142,0.359375,301,1.23086,1.44101,0.361328,301,1.20472,1.41698,0.386719
394,1.12474,1.33726,0.601563,394,1.04921,1.26264,0.625,394,1.0311,1.2448,0.554688,394,1.01237,1.22638,0.648438,394,1.13835,1.34873,0.5625,394,1.00304,1.21636,0.632813
494,1.1425,1.357,0.605469,494,1.05988,1.27518,0.613281,494,1.09993,1.31549,0.5625,494,1.17366,1.38888,0.613281,494,1.20532,1.41685,0.546875,494,1.1391,1.3542,0.59375
594,0.972528,1.18972,0.611979,594,1.00619,1.2237,0.606771,594,0.932638,1.15041,0.591146,594,1.0086,1.22566,0.611979,594,1.04181,1.25532,0.557292,594,1.07496,1.29216,0.604167
694,1.00973,1.22986,0.625,694,0.894414,1.11469,0.623047,694,0.969425,1.19001,0.605469,694,0.938065,1.15694,0.628906,694,0.992059,1.20748,0.580078,694,0.959194,1.17919,0.626953
787,0.77212,0.995658,0.742188,787,0.692284,0.914952,0.742188,787,0.546124,0.769701,0.835938,787,0.663391,0.884274,0.796875,787,0.712198,0.930014,0.734375,787,0.679203,0.901899,0.765625
887,0.808943,1.03567,0.695313,887,0.855773,1.08149,0.691406,887,0.901282,1.12832,0.726563,887,0.86775,1.09122,0.730469,887,0.909634,1.13007,0.710938,887,0.782436,1.00856,0.726563
987,0.689117,0.919497,0.713542,987,0.737056,0.966128,0.705729,987,0.707901,0.938124,0.736979,987,0.745819,0.972214,0.723958,987,0.750456,0.97404,0.71875,987,0.740008,0.969719,0.734375
1087,0.61757,0.852008,0.726563,1087,0.555183,0.787975,0.724609,1087,0.579209,0.812982,0.757813,1087,0.822068,1.05193,0.724609,1087,0.683119,0.910164,0.726563,1087,0.649131,0.882538,0.734375
1180,0.43926,0.677539,0.835938,1180,0.489424,0.726213,0.828125,1180,0.333202,0.570742,0.890625,1180,0.384624,0.617876,0.882813,1180,0.447466,0.678105,0.804688,1180,0.478767,0.716041,0.835938
1280,0.633728,0.875996,0.789063,1280,0.548311,0.78909,0.792969,1280,0.602613,0.84418,0.839844,1280,0.676961,0.913906,0.808594,1280,0.661132,0.89561,0.765625,1280,0.707485,0.949209,0.789063
1380,0.54729,0.793846,0.802083,1380,0.527727,0.772901,0.799479,1380,0.551902,0.797813,0.835938,1380,0.499568,0.740635,0.804688,1380,0.557386,0.796351,0.763021,1380,0.436598,0.683201,0.8125
1480,0.473458,0.724585,0.808594,1480,0.504785,0.754871,0.808594,1480,0.420843,0.670976,0.84375,1480,0.4714,0.717183,0.816406,1480,0.438369,0.681749,0.783203,1480,0.533322,0.784298,0.810547
1573,0.312776,0.568178,0.875,1573,0.341831,0.596486,0.867188,1573,0.334185,0.58896,0.882813,1573,0.286854,0.536623,0.921875,1573,0.303994,0.551852,0.882813,1573,0.344,0.599409,0.875
1673,0.456915,0.716987,0.847656,1673,0.485684,0.744814,0.84375,1673,0.548773,0.808129,0.84375,1673,0.535566,0.789569,0.859375,1673,0.607012,0.860119,0.816406,1673,0.517344,0.777447,0.84375
1773,0.406558,0.671593,0.859375,1773,0.366542,0.630613,0.846354,1773,0.330986,0.59535,0.856771,1773,0.42972,0.68887,0.835938,1773,0.475789,0.733931,0.820313,1773,0.309004,0.574584,0.859375
1873,0.341247,0.61042,0.863281,1873,0.364991,0.633857,0.845703,1873,0.256743,0.525397,0.869141,1873,0.332865,0.597137,0.845703,1873,0.403387,0.666724,0.830078,1873,0.284364,0.554248,0.871094
1966,0.250967,0.524516,0.90625,1966,0.246153,0.519738,0.890625,1966,0.178738,0.451824,0.914063,1966,0.218984,0.487296,0.921875,1966,0.205618,0.473992,0.921875,1966,0.307652,0.582294,0.914063
2066,0.520747,0.799124,0.851563,2066,0.416663,0.695719,0.863281,2066,0.399564,0.676867,0.886719,2066,0.355175,0.627718,0.890625,2066,0.445045,0.718876,0.871094,2066,0.371761,0.650975,0.882813
2166,0.280296,0.563325,0.867188,2166,0.276403,0.560086,0.872396,2166,0.1887,0.470425,0.898438,2166,0.466478,0.74351,0.869792,2166,0.316469,0.594548,0.869792,2166,0.323007,0.6068,0.885417
2266,0.218462,0.504482,0.882813,2266,0.278523,0.566115,0.882813,2266,0.124884,0.409741,0.908203,2266,0.218989,0.500616,0.882813,2266,0.30989,0.592351,0.871094,2266,0.315197,0.602349,0.888672
2359,0.189869,0.479329,0.921875,2359,0.181849,0.473691,0.929688,2359,0.146112,0.434405,0.945313,2359,0.165273,0.450637,0.929688,2359,0.185796,0.472613,0.953125,2359,0.240503,0.532558,0.929688
2459,0.357788,0.651692,0.890625,2459,0.299291,0.595281,0.917969,2459,0.339131,0.631638,0.914063,2459,0.308785,0.597475,0.894531,2459,0.337506,0.629069,0.910156,2459,0.358513,0.654268,0.890625
2559,0.198623,0.495569,0.901042,2559,0.288676,0.587708,0.911458,2559,0.30111,0.597402,0.914063,2559,0.348931,0.641443,0.880208,2559,0.296006,0.591017,0.898438,2559,0.271007,0.570438,0.90625
2659,0.227216,0.526814,0.90625,2659,0.218249,0.520636,0.910156,2659,0.218804,0.518857,0.914063,2659,0.235232,0.531915,0.892578,2659,0.196372,0.495007,0.90625,2659,0.246154,0.548358,0.908203
2752,0.113886,0.416509,0.960938,2752,0.243276,0.548942,0.914063,2752,0.136484,0.439131,0.945313,2752,0.177639,0.477467,0.953125,2752,0.169107,0.471668,0.945313,2752,0.153693,0.459183,0.9375
2852,0.253355,0.55938,0.933594,2852,0.169836,0.478847,0.929688,2852,0.235189,0.539947,0.9375,2852,0.28417,0.58683,0.914063,2852,0.190172,0.495551,0.933594,2852,0.290099,0.598012,0.90625
2952,0.213592,0.522378,0.929688,2952,0.172936,0.483772,0.929688,2952,0.243388,0.55007,0.929688,2952,0.190471,0.496206,0.921875,2952,0.224034,0.531348,0.932292,2952,0.28832,0.598139,0.90625
3052,0.153386,0.462757,0.9375,3052,0.235913,0.548899,0.929688,3052,0.123884,0.434135,0.941406,3052,0.254979,0.563483,0.925781,3052,0.141032,0.451093,0.9375,3052,0.133092,0.44442,0.916016
3145,0.090684,0.40202,0.96875,3145,0.164285,0.480364,0.960938,3145,0.127887,0.439931,0.960938,3145,0.112361,0.423551,0.96875,3145,0.167743,0.480069,0.953125,3145,0.152975,0.465857,0.96875
3245,0.295339,0.609046,0.9375,3245,0.180703,0.499372,0.945313,3245,0.279237,0.592957,0.933594,3245,0.184901,0.496762,0.941406,3245,0.201091,0.514411,0.9375,3245,0.164704,0.480614,0.960938
3345,0.201732,0.516631,0.940104,3345,0.219413,0.540075,0.942708,3345,0.161876,0.476763,0.924479,3345,0.262066,0.576102,0.929688,3345,0.16362,0.478803,0.940104,3345,0.111787,0.429194,0.963542
3445,0.214734,0.530606,0.9375,3445,0.13122,0.453646,0.951172,3445,0.176765,0.492688,0.925781,3445,0.176166,0.491728,0.927734,3445,0.142039,0.458396,0.943359,3445,0.106528,0.42461,0.962891
3538,0.140795,0.457999,0.945313,3538,0.15707,0.48012,0.953125,3538,0.154795,0.471642,0.953125,3538,0.143733,0.460854,0.96875,3538,0.0552843,0.373298,0.992188,3538,0.173085,0.492901,0.960938
3638,0.249389,0.568478,0.917969,3638,0.158627,0.484776,0.941406,3638,0.134087,0.452243,0.957031,3638,0.219624,0.536804,0.957031,3638,0.256377,0.575284,0.953125,3638,0.173051,0.494499,0.941406
3738,0.122155,0.440227,0.927083,3738,0.116641,0.444968,0.945313,3738,0.138362,0.45586,0.953125,3738,0.179676,0.498711,0.953125,3738,0.214828,0.535474,0.940104,3738,0.1237,0.445291,0.945313
3838,0.168476,0.486372,0.927734,3838,0.22946,0.557913,0.935547,3838,0.0934503,0.41011,0.953125,3838,0.172631,0.491975,0.947266,3838,0.0804846,0.402138,0.947266,3838,0.180682,0.502018,0.947266
3931,0.604692,0.924463,0.84375,3931,0.53976,0.868192,0.84375,3931,0.266925,0.584747,0.929688,3931,0.386819,0.707585,0.835938,3931,0.657896,0.980479,0.8125,3931,0.383813,0.705652,0.882813
4031,1.30878,1.80677,0.6875,4031,1.27486,1.78125,0.671875,4031,1.24591,1.76061,0.722656,4031,1.36474,1.88093,0.667969,4031,1.37513,1.89237,0.652344,4031,1.2574,1.79988,0.707031
4131,1.15222,1.59458,0.638021,4131,1.19041,1.64139,0.638021,4131,1.09796,1.56418,0.684896,4131,1.28245,1.72545,0.614583,4131,1.09343,1.54693,0.622396,4131,1.16425,1.63443,0.661458
4231,0.953034,1.37701,0.642578,4231,0.920813,1.34662,0.638672,4231,0.996675,1.44047,0.679688,4231,1.11049,1.51536,0.609375,4231,0.880201,1.3083,0.638672,4231,0.985013,1.41303,0.642578
4324,0.824698,1.23974,0.695313,4324,0.7583,1.17649,0.6875,4324,0.642423,1.0696,0.78125,4324,0.790945,1.17248,0.695313,4324,0.766924,1.18227,0.742188,4324,0.933655,1.3444,0.617188
4424,0.84291,1.25652,0.683594,4424,0.949362,1.36824,0.660156,4424,0.859302,1.28537,0.714844,4424,0.954659,1.33256,0.671875,4424,0.948435,1.36787,0.703125,4424,0.834343,1.2449,0.671875
4524,0.925744,1.34581,0.682292,4524,0.86324,1.2801,0.658854,4524,0.949687,1.37699,0.697917,4524,0.990903,1.36846,0.645833,4524,0.92669,1.34519,0.708333,4524,1.00936,1.42141,0.677083
4624,0.758227,1.19286,0.703125,4624,0.782265,1.20761,0.673828,4624,0.719777,1.15552,0.697266,4624,0.760823,1.14767,0.662109,4624,0.799611,1.22456,0.714844,4624,0.743224,1.16717,0.697266
4717,0.651088,1.09099,0.796875,4717,0.639591,1.0664,0.804688,4717,0.629631,1.06869,0.773438,4717,0.708389,1.10237,0.773438,4717,0.637378,1.06938,0.773438,4717,0.629614,1.05587,0.75
4817,0.593801,1.04025,0.796875,4817,0.790838,1.22773,0.765625,4817,0.752555,1.20446,0.746094,4817,0.852742,1.25979,0.734375,4817,0.657411,1.10431,0.753906,4817,0.670496,1.10873,0.765625
4917,0.747714,1.19986,0.783854,4917,0.873477,1.32123,0.734375,4917,0.832664,1.28886,0.742188,4917,0.931245,1.34699,0.705729,4917,0.840613,1.29212,0.736979,4917,0.878179,1.32715,0.744792
5017,0.680574,1.15057,0.783203,5017,0.665763,1.13049,0.75,5017,0.58135,1.05329,0.753906,5017,0.610819,1.04057,0.724609,5017,0.754187,1.21633,0.742188,5017,0.79014,1.24665,0.736328
5110,0.766191,1.23832,0.734375,5110,0.679623,1.14949,0.765625,5110,0.648493,1.12681,0.765625,5110,0.608245,1.04116,0.804688,5110,0.639568,1.10995,0.796875,5110,0.632755,1.101,0.78125
5210,0.700996,1.18481,0.746094,5210,0.755139,1.23073,0.753906,5210,0.697984,1.19012,0.753906,5210,0.685267,1.13394,0.765625,5210,0.687558,1.17499,0.761719,5210,0.630628,1.10285,0.773438
5310,1.01596,1.5043,0.721354,5310,0.758733,1.24808,0.75,5310,0.975365,1.46896,0.736979,5310,0.881087,1.33682,0.755208,5310,0.82846,1.32037,0.742188,5310,0.863307,1.34273,0.757813
5410,0.602106,1.10298,0.744141,5410,0.555465,1.0526,0.759766,5410,0.697619,1.20437,0.744141,5410,0.663994,1.13235,0.763672,5410,0.667078,1.16528,0.757813,5410,0.782655,1.27621,0.744141
5503,0.680905,1.19174,0.765625,5503,0.599139,1.09852,0.789063,5503,0.473226,0.980646,0.8125,5503,0.66268,1.13737,0.773438,5503,0.590735,1.08757,0.804688,5503,0.588356,1.08773,0.789063
5603,0.700479,1.21343,0.753906,5603,0.702558,1.20791,0.753906,5603,0.606427,1.1196,0.808594,5603,0.600058,1.08073,0.773438,5603,0.576962,1.09122,0.773438,5603,0.647941,1.15297,0.789063
5703,0.704916,1.22174,0.744792,5703,0.790298,1.308,0.739583,5703,0.784048,1.30383,0.783854,5703,0.898027,1.38566,0.752604,5703,0.964964,1.48238,0.755208,5703,0.698357,1.20413,0.770833
5803,0.678477,1.2156,0.753906,5803,0.523189,1.04794,0.761719,5803,0.586482,1.12292,0.792969,5803,0.573237,1.0726,0.767578,5803,0.704342,1.23158,0.757813,5803,0.6511,1.16449,0.767578


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/150Epochs/mut45_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,1.7482,1.96028,0.226563
201,1.39442,1.60556,0.315104
301,1.35698,1.56835,0.359375
394,1.12474,1.33726,0.601563
494,1.1425,1.357,0.605469
594,0.972528,1.18972,0.611979
694,1.00973,1.22986,0.625
787,0.77212,0.995658,0.742188
887,0.808943,1.03567,0.695313
987,0.689117,0.919497,0.713542
1087,0.61757,0.852008,0.726563
1180,0.43926,0.677539,0.835938
1280,0.633728,0.875996,0.789063
1380,0.54729,0.793846,0.802083
1480,0.473458,0.724585,0.808594
1573,0.312776,0.568178,0.875
1673,0.456915,0.716987,0.847656
1773,0.406558,0.671593,0.859375
1873,0.341247,0.61042,0.863281
1966,0.250967,0.524516,0.90625
2066,0.520747,0.799124,0.851563
2166,0.280296,0.563325,0.867188
2266,0.218462,0.504482,0.882813
2359,0.189869,0.479329,0.921875
2459,0.357788,0.651692,0.890625
2559,0.198623,0.495569,0.901042
2659,0.227216,0.526814,0.90625
2752,0.113886,0.416509,0.960938
2852,0.253355,0.55938,0.933594
2952,0.213592,0.522378,0.929688
3052,0.153386,0.462757,0.9375
3145,0.090684,0.40202,0.96875
3245,0.295339,0.609046,0.9375
3345,0.201732,0.516631,0.940104
3445,0.214734,0.530606,0.9375
3538,0.140795,0.457999,0.945313
3638,0.249389,0.568478,0.917969
3738,0.122155,0.440227,0.927083
3838,0.168476,0.486372,0.927734
3931,0.604692,0.924463,0.84375
4031,1.30878,1.80677,0.6875
4131,1.15222,1.59458,0.638021
4231,0.953034,1.37701,0.642578
4324,0.824698,1.23974,0.695313
4424,0.84291,1.25652,0.683594
4524,0.925744,1.34581,0.682292
4624,0.758227,1.19286,0.703125
4717,0.651088,1.09099,0.796875
4817,0.593801,1.04025,0.796875
4917,0.747714,1.19986,0.783854
5017,0.680574,1.15057,0.783203
5110,0.766191,1.23832,0.734375
5210,0.700996,1.18481,0.746094
5310,1.01596,1.5043,0.721354
5410,0.602106,1.10298,0.744141
5503,0.680905,1.19174,0.765625
5603,0.700479,1.21343,0.753906
5703,0.704916,1.22174,0.744792
5803,0.678477,1.2156,0.753906


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/150Epochs/mut45_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,1.80896,2.02195,0.191406
201,1.35394,1.566,0.276042
301,1.23824,1.45051,0.357422
394,1.04921,1.26264,0.625
494,1.05988,1.27518,0.613281
594,1.00619,1.2237,0.606771
694,0.894414,1.11469,0.623047
787,0.692284,0.914952,0.742188
887,0.855773,1.08149,0.691406
987,0.737056,0.966128,0.705729
1087,0.555183,0.787975,0.724609
1180,0.489424,0.726213,0.828125
1280,0.548311,0.78909,0.792969
1380,0.527727,0.772901,0.799479
1480,0.504785,0.754871,0.808594
1573,0.341831,0.596486,0.867188
1673,0.485684,0.744814,0.84375
1773,0.366542,0.630613,0.846354
1873,0.364991,0.633857,0.845703
1966,0.246153,0.519738,0.890625
2066,0.416663,0.695719,0.863281
2166,0.276403,0.560086,0.872396
2266,0.278523,0.566115,0.882813
2359,0.181849,0.473691,0.929688
2459,0.299291,0.595281,0.917969
2559,0.288676,0.587708,0.911458
2659,0.218249,0.520636,0.910156
2752,0.243276,0.548942,0.914063
2852,0.169836,0.478847,0.929688
2952,0.172936,0.483772,0.929688
3052,0.235913,0.548899,0.929688
3145,0.164285,0.480364,0.960938
3245,0.180703,0.499372,0.945313
3345,0.219413,0.540075,0.942708
3445,0.13122,0.453646,0.951172
3538,0.15707,0.48012,0.953125
3638,0.158627,0.484776,0.941406
3738,0.116641,0.444968,0.945313
3838,0.22946,0.557913,0.935547
3931,0.53976,0.868192,0.84375
4031,1.27486,1.78125,0.671875
4131,1.19041,1.64139,0.638021
4231,0.920813,1.34662,0.638672
4324,0.7583,1.17649,0.6875
4424,0.949362,1.36824,0.660156
4524,0.86324,1.2801,0.658854
4624,0.782265,1.20761,0.673828
4717,0.639591,1.0664,0.804688
4817,0.790838,1.22773,0.765625
4917,0.873477,1.32123,0.734375
5017,0.665763,1.13049,0.75
5110,0.679623,1.14949,0.765625
5210,0.755139,1.23073,0.753906
5310,0.758733,1.24808,0.75
5410,0.555465,1.0526,0.759766
5503,0.599139,1.09852,0.789063
5603,0.702558,1.20791,0.753906
5703,0.790298,1.308,0.739583
5803,0.523189,1.04794,0.761719


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/150Epochs/mut45_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,1.71562,1.92872,0.183594
201,1.32243,1.535,0.276042
301,1.27408,1.48716,0.347656
394,1.0311,1.2448,0.554688
494,1.09993,1.31549,0.5625
594,0.932638,1.15041,0.591146
694,0.969425,1.19001,0.605469
787,0.546124,0.769701,0.835938
887,0.901282,1.12832,0.726563
987,0.707901,0.938124,0.736979
1087,0.579209,0.812982,0.757813
1180,0.333202,0.570742,0.890625
1280,0.602613,0.84418,0.839844
1380,0.551902,0.797813,0.835938
1480,0.420843,0.670976,0.84375
1573,0.334185,0.58896,0.882813
1673,0.548773,0.808129,0.84375
1773,0.330986,0.59535,0.856771
1873,0.256743,0.525397,0.869141
1966,0.178738,0.451824,0.914063
2066,0.399564,0.676867,0.886719
2166,0.1887,0.470425,0.898438
2266,0.124884,0.409741,0.908203
2359,0.146112,0.434405,0.945313
2459,0.339131,0.631638,0.914063
2559,0.30111,0.597402,0.914063
2659,0.218804,0.518857,0.914063
2752,0.136484,0.439131,0.945313
2852,0.235189,0.539947,0.9375
2952,0.243388,0.55007,0.929688
3052,0.123884,0.434135,0.941406
3145,0.127887,0.439931,0.960938
3245,0.279237,0.592957,0.933594
3345,0.161876,0.476763,0.924479
3445,0.176765,0.492688,0.925781
3538,0.154795,0.471642,0.953125
3638,0.134087,0.452243,0.957031
3738,0.138362,0.45586,0.953125
3838,0.0934503,0.41011,0.953125
3931,0.266925,0.584747,0.929688
4031,1.24591,1.76061,0.722656
4131,1.09796,1.56418,0.684896
4231,0.996675,1.44047,0.679688
4324,0.642423,1.0696,0.78125
4424,0.859302,1.28537,0.714844
4524,0.949687,1.37699,0.697917
4624,0.719777,1.15552,0.697266
4717,0.629631,1.06869,0.773438
4817,0.752555,1.20446,0.746094
4917,0.832664,1.28886,0.742188
5017,0.58135,1.05329,0.753906
5110,0.648493,1.12681,0.765625
5210,0.697984,1.19012,0.753906
5310,0.975365,1.46896,0.736979
5410,0.697619,1.20437,0.744141
5503,0.473226,0.980646,0.8125
5603,0.606427,1.1196,0.808594
5703,0.784048,1.30383,0.783854
5803,0.586482,1.12292,0.792969


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/150Epochs/mut45_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,1.7632,1.97617,0.191406
201,1.29356,1.50677,0.302083
301,1.18779,1.40142,0.359375
394,1.01237,1.22638,0.648438
494,1.17366,1.38888,0.613281
594,1.0086,1.22566,0.611979
694,0.938065,1.15694,0.628906
787,0.663391,0.884274,0.796875
887,0.86775,1.09122,0.730469
987,0.745819,0.972214,0.723958
1087,0.822068,1.05193,0.724609
1180,0.384624,0.617876,0.882813
1280,0.676961,0.913906,0.808594
1380,0.499568,0.740635,0.804688
1480,0.4714,0.717183,0.816406
1573,0.286854,0.536623,0.921875
1673,0.535566,0.789569,0.859375
1773,0.42972,0.68887,0.835938
1873,0.332865,0.597137,0.845703
1966,0.218984,0.487296,0.921875
2066,0.355175,0.627718,0.890625
2166,0.466478,0.74351,0.869792
2266,0.218989,0.500616,0.882813
2359,0.165273,0.450637,0.929688
2459,0.308785,0.597475,0.894531
2559,0.348931,0.641443,0.880208
2659,0.235232,0.531915,0.892578
2752,0.177639,0.477467,0.953125
2852,0.28417,0.58683,0.914063
2952,0.190471,0.496206,0.921875
3052,0.254979,0.563483,0.925781
3145,0.112361,0.423551,0.96875
3245,0.184901,0.496762,0.941406
3345,0.262066,0.576102,0.929688
3445,0.176166,0.491728,0.927734
3538,0.143733,0.460854,0.96875
3638,0.219624,0.536804,0.957031
3738,0.179676,0.498711,0.953125
3838,0.172631,0.491975,0.947266
3931,0.386819,0.707585,0.835938
4031,1.36474,1.88093,0.667969
4131,1.28245,1.72545,0.614583
4231,1.11049,1.51536,0.609375
4324,0.790945,1.17248,0.695313
4424,0.954659,1.33256,0.671875
4524,0.990903,1.36846,0.645833
4624,0.760823,1.14767,0.662109
4717,0.708389,1.10237,0.773438
4817,0.852742,1.25979,0.734375
4917,0.931245,1.34699,0.705729
5017,0.610819,1.04057,0.724609
5110,0.608245,1.04116,0.804688
5210,0.685267,1.13394,0.765625
5310,0.881087,1.33682,0.755208
5410,0.663994,1.13235,0.763672
5503,0.66268,1.13737,0.773438
5603,0.600058,1.08073,0.773438
5703,0.898027,1.38566,0.752604
5803,0.573237,1.0726,0.767578


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/150Epochs/mut45_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,1.79853,2.01096,0.207031
201,1.38592,1.59659,0.286458
301,1.23086,1.44101,0.361328
394,1.13835,1.34873,0.5625
494,1.20532,1.41685,0.546875
594,1.04181,1.25532,0.557292
694,0.992059,1.20748,0.580078
787,0.712198,0.930014,0.734375
887,0.909634,1.13007,0.710938
987,0.750456,0.97404,0.71875
1087,0.683119,0.910164,0.726563
1180,0.447466,0.678105,0.804688
1280,0.661132,0.89561,0.765625
1380,0.557386,0.796351,0.763021
1480,0.438369,0.681749,0.783203
1573,0.303994,0.551852,0.882813
1673,0.607012,0.860119,0.816406
1773,0.475789,0.733931,0.820313
1873,0.403387,0.666724,0.830078
1966,0.205618,0.473992,0.921875
2066,0.445045,0.718876,0.871094
2166,0.316469,0.594548,0.869792
2266,0.30989,0.592351,0.871094
2359,0.185796,0.472613,0.953125
2459,0.337506,0.629069,0.910156
2559,0.296006,0.591017,0.898438
2659,0.196372,0.495007,0.90625
2752,0.169107,0.471668,0.945313
2852,0.190172,0.495551,0.933594
2952,0.224034,0.531348,0.932292
3052,0.141032,0.451093,0.9375
3145,0.167743,0.480069,0.953125
3245,0.201091,0.514411,0.9375
3345,0.16362,0.478803,0.940104
3445,0.142039,0.458396,0.943359
3538,0.0552843,0.373298,0.992188
3638,0.256377,0.575284,0.953125
3738,0.214828,0.535474,0.940104
3838,0.0804846,0.402138,0.947266
3931,0.657896,0.980479,0.8125
4031,1.37513,1.89237,0.652344
4131,1.09343,1.54693,0.622396
4231,0.880201,1.3083,0.638672
4324,0.766924,1.18227,0.742188
4424,0.948435,1.36787,0.703125
4524,0.92669,1.34519,0.708333
4624,0.799611,1.22456,0.714844
4717,0.637378,1.06938,0.773438
4817,0.657411,1.10431,0.753906
4917,0.840613,1.29212,0.736979
5017,0.754187,1.21633,0.742188
5110,0.639568,1.10995,0.796875
5210,0.687558,1.17499,0.761719
5310,0.82846,1.32037,0.742188
5410,0.667078,1.16528,0.757813
5503,0.590735,1.08757,0.804688
5603,0.576962,1.09122,0.773438
5703,0.964964,1.48238,0.755208
5803,0.704342,1.23158,0.757813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/150Epochs/mut45_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,1.66459,1.87697,0.226563
201,1.35468,1.56681,0.315104
301,1.20472,1.41698,0.386719
394,1.00304,1.21636,0.632813
494,1.1391,1.3542,0.59375
594,1.07496,1.29216,0.604167
694,0.959194,1.17919,0.626953
787,0.679203,0.901899,0.765625
887,0.782436,1.00856,0.726563
987,0.740008,0.969719,0.734375
1087,0.649131,0.882538,0.734375
1180,0.478767,0.716041,0.835938
1280,0.707485,0.949209,0.789063
1380,0.436598,0.683201,0.8125
1480,0.533322,0.784298,0.810547
1573,0.344,0.599409,0.875
1673,0.517344,0.777447,0.84375
1773,0.309004,0.574584,0.859375
1873,0.284364,0.554248,0.871094
1966,0.307652,0.582294,0.914063
2066,0.371761,0.650975,0.882813
2166,0.323007,0.6068,0.885417
2266,0.315197,0.602349,0.888672
2359,0.240503,0.532558,0.929688
2459,0.358513,0.654268,0.890625
2559,0.271007,0.570438,0.90625
2659,0.246154,0.548358,0.908203
2752,0.153693,0.459183,0.9375
2852,0.290099,0.598012,0.90625
2952,0.28832,0.598139,0.90625
3052,0.133092,0.44442,0.916016
3145,0.152975,0.465857,0.96875
3245,0.164704,0.480614,0.960938
3345,0.111787,0.429194,0.963542
3445,0.106528,0.42461,0.962891
3538,0.173085,0.492901,0.960938
3638,0.173051,0.494499,0.941406
3738,0.1237,0.445291,0.945313
3838,0.180682,0.502018,0.947266
3931,0.383813,0.705652,0.882813
4031,1.2574,1.79988,0.707031
4131,1.16425,1.63443,0.661458
4231,0.985013,1.41303,0.642578
4324,0.933655,1.3444,0.617188
4424,0.834343,1.2449,0.671875
4524,1.00936,1.42141,0.677083
4624,0.743224,1.16717,0.697266
4717,0.629614,1.05587,0.75
4817,0.670496,1.10873,0.765625
4917,0.878179,1.32715,0.744792
5017,0.79014,1.24665,0.736328
5110,0.632755,1.101,0.78125
5210,0.630628,1.10285,0.773438
5310,0.863307,1.34273,0.757813
5410,0.782655,1.27621,0.744141
5503,0.588356,1.08773,0.789063
5603,0.647941,1.15297,0.789063
5703,0.698357,1.20413,0.770833
5803,0.6511,1.16449,0.767578


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/5Epochs/combinedData.csv <==
step_mut45_5MR1bgr, cross_entropy_mut45_5MR1bgr, loss_mut45_5MR1bgr, train_accuracy_mut45_5MR1bgr,step_mut45_5MR1brg, cross_entropy_mut45_5MR1brg, loss_mut45_5MR1brg, train_accuracy_mut45_5MR1brg,step_mut45_5MR1gbr, cross_entropy_mut45_5MR1gbr, loss_mut45_5MR1gbr, train_accuracy_mut45_5MR1gbr,step_mut45_5MR1grb, cross_entropy_mut45_5MR1grb, loss_mut45_5MR1grb, train_accuracy_mut45_5MR1grb,step_mut45_5MR1rbg, cross_entropy_mut45_5MR1rbg, loss_mut45_5MR1rbg, train_accuracy_mut45_5MR1rbg,step_mut45_5MR1rgb, cross_entropy_mut45_5MR1rgb, loss_mut45_5MR1rgb, train_accuracy_mut45_5MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
41,1.7244,1.93751,0.390625,41,1.78381,1.99728,0.351563,41,1.77578,1.98933,0.289063,41,1.71032,1.9239,0.367188,41,1.86456,2.07832,0.34375,41,1.74493,1.95825,0.34375
81,1.68763,1.90041,0.390625,81,1.64169,1.85508,0.382813,81,1.63527,1.84856,0.359375,81,1.58113,1.79427,0.359375,81,1.74169,1.95457,0.359375,81,1.53724,1.75011,0.453125
121,1.55547,1.76742,0.414063,121,1.51403,1.7268,0.421875,121,1.51953,1.73213,0.398438,121,1.37758,1.59089,0.515625,121,1.59831,1.80997,0.398438,121,1.45168,1.66399,0.492188
161,1.48429,1.69566,0.429688,161,1.34392,1.55667,0.492188,161,1.40018,1.61269,0.453125,161,1.32845,1.54221,0.507813,161,1.4689,1.68009,0.484375,161,1.32803,1.54016,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/5Epochs/mut45_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
41,1.7244,1.93751,0.390625
81,1.68763,1.90041,0.390625
121,1.55547,1.76742,0.414063
161,1.48429,1.69566,0.429688


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/5Epochs/mut45_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
41,1.78381,1.99728,0.351563
81,1.64169,1.85508,0.382813
121,1.51403,1.7268,0.421875
161,1.34392,1.55667,0.492188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/5Epochs/mut45_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
41,1.77578,1.98933,0.289063
81,1.63527,1.84856,0.359375
121,1.51953,1.73213,0.398438
161,1.40018,1.61269,0.453125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/5Epochs/mut45_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
41,1.71032,1.9239,0.367188
81,1.58113,1.79427,0.359375
121,1.37758,1.59089,0.515625
161,1.32845,1.54221,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/5Epochs/mut45_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
41,1.86456,2.07832,0.34375
81,1.74169,1.95457,0.359375
121,1.59831,1.80997,0.398438
161,1.4689,1.68009,0.484375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c45/Training/5Epochs/mut45_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
41,1.74493,1.95825,0.34375
81,1.53724,1.75011,0.453125
121,1.45168,1.66399,0.492188
161,1.32803,1.54016,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/150Epochs/combinedData.csv <==
#step_mut49_150MR1bgr, loss_mut49_150MR1bgr, accuracy_mut49_150MR1bgr,step_mut49_150MR1brg, loss_mut49_150MR1brg, accuracy_mut49_150MR1brg,step_mut49_150MR1gbr, loss_mut49_150MR1gbr, accuracy_mut49_150MR1gbr,step_mut49_150MR1grb, loss_mut49_150MR1grb, accuracy_mut49_150MR1grb,step_mut49_150MR1rbg, loss_mut49_150MR1rbg, accuracy_mut49_150MR1rbg,step_mut49_150MR1rgb, loss_mut49_150MR1rgb, accuracy_mut49_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 79,  13.729605,  0.14495924, 79,  14.157806,  0.10121296, 79,  23.382042,  0.11891032, 79,  8.2654657,  0.14674886, 79,  43.180977,  0.13601114, 79,  44.449211,  0.10001989
 158,  6.1621246,  0.13084112, 158,  9.423501,  0.11871147, 158,  34.665028,  0.12726188, 158,  10.043766,  0.08510638, 158,  28.365915,  0.12825611, 158,  28.917156,  0.10021873
 237,  11.596597,  0.11095645, 237,  19.223743,  0.12368264, 237,  10.685891,  0.14177769, 237,  22.135504,  0.098031417, 237,  32.419823,  0.11493339, 237,  8.7116852,  0.11891032
 316,  32.882698,  0.10956453, 316,  75.210434,  0.12189302, 316,  18.767979,  0.10996222, 316,  25.025162,  0.098230265, 316,  50.27634,  0.10101411, 316,  12.399638,  0.1230861
 395,  22.518713,  0.11533108, 395,  13.420148,  0.14396501, 395,  13.008245,  0.12666534, 395,  10.376523,  0.14575462, 395,  46.06118,  0.10041758, 395,  7.495481,  0.203619
 474,  13.993711,  0.1648439, 474,  30.99873,  0.13044342, 474,  10.837637,  0.14257307, 474,  20.423729,  0.095844105, 474,  29.268887,  0.13422151, 474,  13.735186,  0.17100815
 553,  10.536298,  0.17677471, 553,  7.6882782,  0.19685823, 553,  8.4060068,  0.22509445, 553,  16.417824,  0.16742891, 553,  9.8281736,  0.20242593, 553,  9.2199631,  0.21475442
 632,  10.745371,  0.18592165, 632,  17.338974,  0.17140585, 632,  9.308547,  0.20222709, 632,  4.6720543,  0.27301651, 632,  10.03834,  0.22469676, 632,  7.8904295,  0.24517797
 711,  10.99937,  0.20600517, 711,  9.2272148,  0.26784649, 711,  11.176599,  0.21813482, 711,  9.6575441,  0.24438258, 711,  6.0969954,  0.25273415, 711,  9.9901981,  0.2763969
 790,  4.8973436,  0.26963612, 790,  13.200089,  0.19407436, 790,  10.331881,  0.24378604, 790,  5.9561329,  0.33545437, 790,  6.3549523,  0.31457546, 790,  8.4539785,  0.30821237
 869,  4.9892225,  0.31835356, 869,  6.5781603,  0.34818056, 869,  4.9914827,  0.34718633, 869,  5.2871399,  0.34022668, 869,  5.5392084,  0.36846292, 869,  4.8974562,  0.38059255
 948,  5.203074,  0.31139392, 948,  6.1394105,  0.35354942, 948,  5.5627961,  0.33803937, 948,  3.2770073,  0.47285742, 948,  4.8186851,  0.36209983, 948,  9.5961409,  0.30721813
 1027,  4.5485706,  0.39709684, 1027,  4.6110616,  0.4595347, 1027,  6.1249132,  0.3782064, 1027,  3.9656677,  0.45555776, 1027,  5.2363501,  0.36766753, 1027,  4.61204,  0.40982303
 1106,  4.2625251,  0.45615432, 1106,  5.4171305,  0.40365878, 1106,  4.7142615,  0.37403062, 1106,  4.6486759,  0.37283754, 1106,  3.9614854,  0.41877112, 1106,  4.4353547,  0.42473653
 1185,  4.2633877,  0.42592961, 1185,  4.5252872,  0.41439649, 1185,  6.0771284,  0.39272222, 1185,  3.7902589,  0.47564128, 1185,  3.9451351,  0.42155498, 1185,  5.7577505,  0.36607677


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/150Epochs/mut49_150MR1bgr.csv <==
step, loss, accuracy
 79,  13.729605,  0.14495924
 158,  6.1621246,  0.13084112
 237,  11.596597,  0.11095645
 316,  32.882698,  0.10956453
 395,  22.518713,  0.11533108
 474,  13.993711,  0.1648439
 553,  10.536298,  0.17677471
 632,  10.745371,  0.18592165
 711,  10.99937,  0.20600517
 790,  4.8973436,  0.26963612
 869,  4.9892225,  0.31835356
 948,  5.203074,  0.31139392
 1027,  4.5485706,  0.39709684
 1106,  4.2625251,  0.45615432
 1185,  4.2633877,  0.42592961


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/150Epochs/mut49_150MR1brg.csv <==
step, loss, accuracy
 79,  14.157806,  0.10121296
 158,  9.423501,  0.11871147
 237,  19.223743,  0.12368264
 316,  75.210434,  0.12189302
 395,  13.420148,  0.14396501
 474,  30.99873,  0.13044342
 553,  7.6882782,  0.19685823
 632,  17.338974,  0.17140585
 711,  9.2272148,  0.26784649
 790,  13.200089,  0.19407436
 869,  6.5781603,  0.34818056
 948,  6.1394105,  0.35354942
 1027,  4.6110616,  0.4595347
 1106,  5.4171305,  0.40365878
 1185,  4.5252872,  0.41439649


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/150Epochs/mut49_150MR1gbr.csv <==
step, loss, accuracy
 79,  23.382042,  0.11891032
 158,  34.665028,  0.12726188
 237,  10.685891,  0.14177769
 316,  18.767979,  0.10996222
 395,  13.008245,  0.12666534
 474,  10.837637,  0.14257307
 553,  8.4060068,  0.22509445
 632,  9.308547,  0.20222709
 711,  11.176599,  0.21813482
 790,  10.331881,  0.24378604
 869,  4.9914827,  0.34718633
 948,  5.5627961,  0.33803937
 1027,  6.1249132,  0.3782064
 1106,  4.7142615,  0.37403062
 1185,  6.0771284,  0.39272222


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/150Epochs/mut49_150MR1grb.csv <==
step, loss, accuracy
 79,  8.2654657,  0.14674886
 158,  10.043766,  0.08510638
 237,  22.135504,  0.098031417
 316,  25.025162,  0.098230265
 395,  10.376523,  0.14575462
 474,  20.423729,  0.095844105
 553,  16.417824,  0.16742891
 632,  4.6720543,  0.27301651
 711,  9.6575441,  0.24438258
 790,  5.9561329,  0.33545437
 869,  5.2871399,  0.34022668
 948,  3.2770073,  0.47285742
 1027,  3.9656677,  0.45555776
 1106,  4.6486759,  0.37283754
 1185,  3.7902589,  0.47564128


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/150Epochs/mut49_150MR1rbg.csv <==
step, loss, accuracy
 79,  43.180977,  0.13601114
 158,  28.365915,  0.12825611
 237,  32.419823,  0.11493339
 316,  50.27634,  0.10101411
 395,  46.06118,  0.10041758
 474,  29.268887,  0.13422151
 553,  9.8281736,  0.20242593
 632,  10.03834,  0.22469676
 711,  6.0969954,  0.25273415
 790,  6.3549523,  0.31457546
 869,  5.5392084,  0.36846292
 948,  4.8186851,  0.36209983
 1027,  5.2363501,  0.36766753
 1106,  3.9614854,  0.41877112
 1185,  3.9451351,  0.42155498


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/150Epochs/mut49_150MR1rgb.csv <==
step, loss, accuracy
 79,  44.449211,  0.10001989
 158,  28.917156,  0.10021873
 237,  8.7116852,  0.11891032
 316,  12.399638,  0.1230861
 395,  7.495481,  0.203619
 474,  13.735186,  0.17100815
 553,  9.2199631,  0.21475442
 632,  7.8904295,  0.24517797
 711,  9.9901981,  0.2763969
 790,  8.4539785,  0.30821237
 869,  4.8974562,  0.38059255
 948,  9.5961409,  0.30721813
 1027,  4.61204,  0.40982303
 1106,  4.4353547,  0.42473653
 1185,  5.7577505,  0.36607677


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/5Epochs/combinedData.csv <==
step_mut49_5MR1bgr, loss_mut49_5MR1bgr, accuracy_mut49_5MR1bgr,step_mut49_5MR1brg, loss_mut49_5MR1brg, accuracy_mut49_5MR1brg,step_mut49_5MR1gbr, loss_mut49_5MR1gbr, accuracy_mut49_5MR1gbr,step_mut49_5MR1grb, loss_mut49_5MR1grb, accuracy_mut49_5MR1grb,step_mut49_5MR1rbg, loss_mut49_5MR1rbg, accuracy_mut49_5MR1rbg,step_mut49_5MR1rgb, loss_mut49_5MR1rgb, accuracy_mut49_5MR1rgb
 8,  2.7711878,  0.14575462, 8,  5.9050684,  0.099821039, 8,  4.228003,  0.10001989, 8,  4.4787502,  0.10021873, 8,  4.4661684,  0.10001989, 8,  4.4720464,  0.10618413
 16,  14.177811,  0.10001989, 16,  15.399536,  0.10001989, 16,  14.516591,  0.10001989, 16,  9.1931953,  0.11672301, 16,  14.030069,  0.10320143, 16,  13.330866,  0.10061643
 24,  14.143718,  0.14257307, 24,  18.708218,  0.10001989, 24,  10.272459,  0.13103996, 24,  22.074717,  0.10260489, 24,  22.788616,  0.10777491, 24,  25.440769,  0.11612646
 32,  19.107527,  0.13620998, 32,  48.553093,  0.099821039, 32,  8.9651699,  0.12706304, 32,  12.243551,  0.14356731, 32,  39.687012,  0.10001989, 32,  20.127382,  0.099821039
 40,  26.249975,  0.10081527, 40,  11.56395,  0.11314376, 40,  26.154123,  0.093656793, 40,  28.317453,  0.14297077, 40,  13.750023,  0.10598528, 40,  21.83272,  0.10001989


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/5Epochs/mut49_5MR1bgr.csv <==
step, loss, accuracy
 8,  2.7711878,  0.14575462
 16,  14.177811,  0.10001989
 24,  14.143718,  0.14257307
 32,  19.107527,  0.13620998
 40,  26.249975,  0.10081527


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/5Epochs/mut49_5MR1brg.csv <==
step, loss, accuracy
 8,  5.9050684,  0.099821039
 16,  15.399536,  0.10001989
 24,  18.708218,  0.10001989
 32,  48.553093,  0.099821039
 40,  11.56395,  0.11314376


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/5Epochs/mut49_5MR1gbr.csv <==
step, loss, accuracy
 8,  4.228003,  0.10001989
 16,  14.516591,  0.10001989
 24,  10.272459,  0.13103996
 32,  8.9651699,  0.12706304
 40,  26.154123,  0.093656793


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/5Epochs/mut49_5MR1grb.csv <==
step, loss, accuracy
 8,  4.4787502,  0.10021873
 16,  9.1931953,  0.11672301
 24,  22.074717,  0.10260489
 32,  12.243551,  0.14356731
 40,  28.317453,  0.14297077


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/5Epochs/mut49_5MR1rbg.csv <==
step, loss, accuracy
 8,  4.4661684,  0.10001989
 16,  14.030069,  0.10320143
 24,  22.788616,  0.10777491
 32,  39.687012,  0.10001989
 40,  13.750023,  0.10598528


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Testing/5Epochs/mut49_5MR1rgb.csv <==
step, loss, accuracy
 8,  4.4720464,  0.10618413
 16,  13.330866,  0.10061643
 24,  25.440769,  0.11612646
 32,  20.127382,  0.099821039
 40,  21.83272,  0.10001989


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/150Epochs/combinedData.csv <==
step_mut49_150MR1bgr, cross_entropy_mut49_150MR1bgr, loss_mut49_150MR1bgr, train_accuracy_mut49_150MR1bgr,step_mut49_150MR1brg, cross_entropy_mut49_150MR1brg, loss_mut49_150MR1brg, train_accuracy_mut49_150MR1brg,step_mut49_150MR1gbr, cross_entropy_mut49_150MR1gbr, loss_mut49_150MR1gbr, train_accuracy_mut49_150MR1gbr,step_mut49_150MR1grb, cross_entropy_mut49_150MR1grb, loss_mut49_150MR1grb, train_accuracy_mut49_150MR1grb,step_mut49_150MR1rbg, cross_entropy_mut49_150MR1rbg, loss_mut49_150MR1rbg, train_accuracy_mut49_150MR1rbg,step_mut49_150MR1rgb, cross_entropy_mut49_150MR1rgb, loss_mut49_150MR1rgb, train_accuracy_mut49_150MR1rgb
1,2.55947,2.77155,0.0859375,1,2.57342,2.7855,0.0859375,1,2.55973,2.77181,0.0859375,1,2.60579,2.81787,0.0859375,1,2.57858,2.79066,0.0859375,1,2.59503,2.8071,0.0859375
80,1.63172,1.84602,0.367188,80,1.53568,1.74983,0.429688,80,1.49419,1.70884,0.492188,80,1.5179,1.73175,0.40625,80,1.58045,1.79512,0.414063,80,1.51387,1.7289,0.429688
159,1.27236,1.48802,0.515625,159,1.2728,1.48836,0.5,159,1.27699,1.49321,0.570313,159,1.24919,1.46478,0.523438,159,1.21897,1.43575,0.59375,159,1.2002,1.41641,0.523438
238,0.987252,1.20733,0.679688,238,0.973249,1.19438,0.65625,238,1.13103,1.3521,0.625,238,0.846269,1.06699,0.664063,238,0.935561,1.1582,0.648438,238,0.996836,1.21736,0.617188
317,0.65432,0.882413,0.773438,317,0.723496,0.95264,0.757813,317,0.808948,1.0382,0.742188,317,0.604262,0.832793,0.8125,317,0.712465,0.943642,0.773438,317,0.69314,0.921564,0.734375
396,0.431842,0.669443,0.84375,396,0.448536,0.687205,0.835938,396,0.538572,0.777646,0.789063,396,0.439562,0.677859,0.84375,396,0.520234,0.761486,0.8125,396,0.584541,0.823086,0.75
475,0.388592,0.635693,0.875,475,0.289521,0.538309,0.875,475,0.264101,0.513428,0.914063,475,0.268098,0.516997,0.898438,475,0.390209,0.642449,0.859375,475,0.531037,0.780126,0.820313
554,0.256454,0.513615,0.90625,554,0.407445,0.666284,0.859375,554,0.21384,0.473551,0.914063,554,0.379771,0.636734,0.851563,554,0.308455,0.569857,0.914063,554,0.210957,0.468749,0.921875
633,0.129121,0.394308,0.953125,633,0.264377,0.531735,0.890625,633,0.154145,0.422575,0.953125,633,0.0968759,0.36141,0.976563,633,0.158556,0.42714,0.945313,633,0.165199,0.431187,0.929688
712,0.0871196,0.357164,0.976563,712,0.275236,0.54804,0.890625,712,0.150431,0.423123,0.945313,712,0.156893,0.425542,0.953125,712,0.177643,0.450048,0.9375,712,0.0942584,0.366611,0.96875
791,0.0714885,0.344261,0.984375,791,0.0612825,0.338016,0.984375,791,0.11058,0.38807,0.945313,791,0.0918049,0.362342,0.96875,791,0.106661,0.384458,0.960938,791,0.343486,0.617827,0.914063
870,0.0875659,0.362841,0.976563,870,0.0574992,0.332633,0.976563,870,0.0807746,0.360617,0.976563,870,0.0386495,0.309108,0.992188,870,0.106837,0.385205,0.976563,870,0.110543,0.38724,0.953125
949,0.0893023,0.364446,0.953125,949,0.183747,0.460243,0.9375,949,0.094711,0.373361,0.960938,949,0.0476899,0.31527,0.984375,949,0.0139432,0.28873,1.0,949,0.152954,0.430625,0.976563
1028,0.063385,0.338733,0.976563,1028,0.0709602,0.34574,0.976563,1028,0.0445454,0.321887,0.992188,1028,0.0694903,0.336059,0.976563,1028,0.0304582,0.300449,0.992188,1028,0.0617195,0.340364,0.984375
1107,0.0195557,0.291986,1.0,1107,0.0397104,0.310997,0.984375,1107,0.0982611,0.375039,0.96875,1107,0.13573,0.404135,0.960938,1107,0.0657765,0.336536,0.96875,1107,0.0361714,0.31482,0.984375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/150Epochs/mut49_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55947,2.77155,0.0859375
80,1.63172,1.84602,0.367188
159,1.27236,1.48802,0.515625
238,0.987252,1.20733,0.679688
317,0.65432,0.882413,0.773438
396,0.431842,0.669443,0.84375
475,0.388592,0.635693,0.875
554,0.256454,0.513615,0.90625
633,0.129121,0.394308,0.953125
712,0.0871196,0.357164,0.976563
791,0.0714885,0.344261,0.984375
870,0.0875659,0.362841,0.976563
949,0.0893023,0.364446,0.953125
1028,0.063385,0.338733,0.976563
1107,0.0195557,0.291986,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/150Epochs/mut49_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.57342,2.7855,0.0859375
80,1.53568,1.74983,0.429688
159,1.2728,1.48836,0.5
238,0.973249,1.19438,0.65625
317,0.723496,0.95264,0.757813
396,0.448536,0.687205,0.835938
475,0.289521,0.538309,0.875
554,0.407445,0.666284,0.859375
633,0.264377,0.531735,0.890625
712,0.275236,0.54804,0.890625
791,0.0612825,0.338016,0.984375
870,0.0574992,0.332633,0.976563
949,0.183747,0.460243,0.9375
1028,0.0709602,0.34574,0.976563
1107,0.0397104,0.310997,0.984375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/150Epochs/mut49_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55973,2.77181,0.0859375
80,1.49419,1.70884,0.492188
159,1.27699,1.49321,0.570313
238,1.13103,1.3521,0.625
317,0.808948,1.0382,0.742188
396,0.538572,0.777646,0.789063
475,0.264101,0.513428,0.914063
554,0.21384,0.473551,0.914063
633,0.154145,0.422575,0.953125
712,0.150431,0.423123,0.945313
791,0.11058,0.38807,0.945313
870,0.0807746,0.360617,0.976563
949,0.094711,0.373361,0.960938
1028,0.0445454,0.321887,0.992188
1107,0.0982611,0.375039,0.96875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/150Epochs/mut49_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.60579,2.81787,0.0859375
80,1.5179,1.73175,0.40625
159,1.24919,1.46478,0.523438
238,0.846269,1.06699,0.664063
317,0.604262,0.832793,0.8125
396,0.439562,0.677859,0.84375
475,0.268098,0.516997,0.898438
554,0.379771,0.636734,0.851563
633,0.0968759,0.36141,0.976563
712,0.156893,0.425542,0.953125
791,0.0918049,0.362342,0.96875
870,0.0386495,0.309108,0.992188
949,0.0476899,0.31527,0.984375
1028,0.0694903,0.336059,0.976563
1107,0.13573,0.404135,0.960938


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/150Epochs/mut49_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.57858,2.79066,0.0859375
80,1.58045,1.79512,0.414063
159,1.21897,1.43575,0.59375
238,0.935561,1.1582,0.648438
317,0.712465,0.943642,0.773438
396,0.520234,0.761486,0.8125
475,0.390209,0.642449,0.859375
554,0.308455,0.569857,0.914063
633,0.158556,0.42714,0.945313
712,0.177643,0.450048,0.9375
791,0.106661,0.384458,0.960938
870,0.106837,0.385205,0.976563
949,0.0139432,0.28873,1.0
1028,0.0304582,0.300449,0.992188
1107,0.0657765,0.336536,0.96875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/150Epochs/mut49_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.59503,2.8071,0.0859375
80,1.51387,1.7289,0.429688
159,1.2002,1.41641,0.523438
238,0.996836,1.21736,0.617188
317,0.69314,0.921564,0.734375
396,0.584541,0.823086,0.75
475,0.531037,0.780126,0.820313
554,0.210957,0.468749,0.921875
633,0.165199,0.431187,0.929688
712,0.0942584,0.366611,0.96875
791,0.343486,0.617827,0.914063
870,0.110543,0.38724,0.953125
949,0.152954,0.430625,0.976563
1028,0.0617195,0.340364,0.984375
1107,0.0361714,0.31482,0.984375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/5Epochs/combinedData.csv <==
step_mut49_5MR1bgr, cross_entropy_mut49_5MR1bgr, loss_mut49_5MR1bgr, train_accuracy_mut49_5MR1bgr,step_mut49_5MR1brg, cross_entropy_mut49_5MR1brg, loss_mut49_5MR1brg, train_accuracy_mut49_5MR1brg,step_mut49_5MR1gbr, cross_entropy_mut49_5MR1gbr, loss_mut49_5MR1gbr, train_accuracy_mut49_5MR1gbr,step_mut49_5MR1grb, cross_entropy_mut49_5MR1grb, loss_mut49_5MR1grb, train_accuracy_mut49_5MR1grb,step_mut49_5MR1rbg, cross_entropy_mut49_5MR1rbg, loss_mut49_5MR1rbg, train_accuracy_mut49_5MR1rbg,step_mut49_5MR1rgb, cross_entropy_mut49_5MR1rgb, loss_mut49_5MR1rgb, train_accuracy_mut49_5MR1rgb
1,2.55947,2.77155,0.0859375,1,2.57342,2.7855,0.0859375,1,2.55973,2.77181,0.0859375,1,2.60579,2.81787,0.0859375,1,2.57858,2.79066,0.0859375,1,2.59503,2.8071,0.0859375
9,2.15472,2.36682,0.1875,9,2.2358,2.44787,0.164063,9,2.2062,2.4183,0.1875,9,2.23357,2.44563,0.171875,9,2.14685,2.35897,0.195313,9,2.11949,2.33161,0.140625
17,2.05041,2.26306,0.164063,17,2.00473,2.21723,0.125,17,2.08458,2.29715,0.1875,17,2.09835,2.31076,0.1875,17,1.9943,2.20694,0.21875,17,2.06615,2.27884,0.1875
25,1.86573,2.07891,0.234375,25,1.93639,2.14937,0.234375,25,1.83654,2.04964,0.304688,25,1.99523,2.20803,0.25,25,1.86999,2.08319,0.28125,25,2.00097,2.21441,0.226563
33,1.81044,2.02408,0.257813,33,1.85273,2.06616,0.25,33,1.80256,2.01628,0.328125,33,1.84957,2.06281,0.28125,33,1.73251,1.94625,0.289063,33,1.78687,2.00105,0.28125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/5Epochs/mut49_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55947,2.77155,0.0859375
9,2.15472,2.36682,0.1875
17,2.05041,2.26306,0.164063
25,1.86573,2.07891,0.234375
33,1.81044,2.02408,0.257813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/5Epochs/mut49_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.57342,2.7855,0.0859375
9,2.2358,2.44787,0.164063
17,2.00473,2.21723,0.125
25,1.93639,2.14937,0.234375
33,1.85273,2.06616,0.25


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/5Epochs/mut49_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55973,2.77181,0.0859375
9,2.2062,2.4183,0.1875
17,2.08458,2.29715,0.1875
25,1.83654,2.04964,0.304688
33,1.80256,2.01628,0.328125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/5Epochs/mut49_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.60579,2.81787,0.0859375
9,2.23357,2.44563,0.171875
17,2.09835,2.31076,0.1875
25,1.99523,2.20803,0.25
33,1.84957,2.06281,0.28125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/5Epochs/mut49_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.57858,2.79066,0.0859375
9,2.14685,2.35897,0.195313
17,1.9943,2.20694,0.21875
25,1.86999,2.08319,0.28125
33,1.73251,1.94625,0.289063


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c49/Training/5Epochs/mut49_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.59503,2.8071,0.0859375
9,2.11949,2.33161,0.140625
17,2.06615,2.27884,0.1875
25,2.00097,2.21441,0.226563
33,1.78687,2.00105,0.28125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/150Epochs/combinedData.csv <==
#step_mut50_150MR1bgr, loss_mut50_150MR1bgr, accuracy_mut50_150MR1bgr,step_mut50_150MR1brg, loss_mut50_150MR1brg, accuracy_mut50_150MR1brg,step_mut50_150MR1gbr, loss_mut50_150MR1gbr, accuracy_mut50_150MR1gbr,step_mut50_150MR1grb, loss_mut50_150MR1grb, accuracy_mut50_150MR1grb,step_mut50_150MR1rbg, loss_mut50_150MR1rbg, accuracy_mut50_150MR1rbg,step_mut50_150MR1rgb, loss_mut50_150MR1rgb, accuracy_mut50_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  11.286257,  0.11683168, 393,  4.0313878,  0.28118813, 393,  9.7962608,  0.19504951, 393,  3.3906591,  0.24455446, 393,  13.499861,  0.16732673, 393,  11.408664,  0.16732673
 786,  9.3812265,  0.21485148, 786,  7.5120683,  0.23564357, 786,  12.419424,  0.18316832, 786,  6.0937896,  0.25346535, 786,  6.9885936,  0.31287128, 786,  6.1507969,  0.28613862
 1179,  4.2962909,  0.43762377, 1179,  4.1859846,  0.37821782, 1179,  3.6071513,  0.36534652, 1179,  5.002059,  0.33762378, 1179,  4.7136426,  0.37524754, 1179,  3.9601688,  0.3920792
 1572,  3.5274944,  0.35247526, 1572,  3.3751178,  0.37524754, 1572,  3.3546228,  0.41188118, 1572,  3.3239419,  0.30495051, 1572,  4.0939054,  0.32178217, 1572,  3.2105858,  0.34752476
 1965,  3.4467578,  0.29009902, 1965,  4.4955134,  0.25148514, 1965,  3.8434539,  0.33069307, 1965,  3.9274199,  0.19504951, 1965,  4.1116028,  0.25049505, 1965,  3.6765103,  0.27623764
 2358,  3.4060118,  0.26138613, 2358,  5.2404981,  0.17425743, 2358,  3.7820349,  0.27920792, 2358,  3.9310758,  0.17227723, 2358,  4.1076226,  0.21683168, 2358,  3.6651661,  0.25445545
 2751,  3.2789447,  0.25544554, 2751,  4.9346933,  0.16336633, 2751,  3.5826125,  0.26633662, 2751,  3.7787249,  0.16237624, 2751,  4.0270076,  0.2029703, 2751,  3.4943388,  0.25148514
 3144,  3.1275146,  0.25445545, 3144,  4.5371246,  0.15940595, 3144,  3.3868806,  0.25544554, 3144,  3.6210504,  0.15940595, 3144,  3.9067161,  0.2, 3144,  3.3120086,  0.25148514
 3537,  2.9921393,  0.25544554, 3537,  4.1960607,  0.16138613, 3537,  3.2197077,  0.26039603, 3537,  3.4916973,  0.15742575, 3537,  3.7644327,  0.19702971, 3537,  3.1509118,  0.26237625
 3930,  2.864857,  0.26138613, 3930,  3.9436126,  0.16831683, 3930,  3.0805407,  0.25940594, 3930,  3.3899803,  0.15841584, 3930,  3.6140661,  0.19702971, 3930,  3.0114803,  0.26831684
 4323,  2.1259494,  0.45940593, 4323,  2.2935219,  0.42574257, 4323,  2.1058431,  0.45445544, 4323,  2.4084628,  0.35940593, 4323,  2.3533525,  0.38712871, 4323,  2.3531392,  0.42178217
 4716,  2.0006642,  0.5168317, 4716,  2.0274301,  0.50099009, 4716,  1.9628879,  0.49405941, 4716,  2.3073704,  0.41881189, 4716,  2.0501444,  0.46732673, 4716,  2.1387413,  0.45940593
 5109,  1.9837022,  0.5168317, 5109,  1.9951836,  0.52574259, 5109,  1.9663991,  0.50198019, 5109,  2.3197961,  0.43663368, 5109,  2.0123358,  0.4871287, 5109,  2.0954885,  0.48217821
 5502,  1.9794381,  0.51386136, 5502,  1.9872645,  0.52871287, 5502,  1.9699104,  0.49900991, 5502,  2.3262033,  0.43564355, 5502,  2.0035069,  0.49306932, 5502,  2.0837979,  0.48514852
 5895,  1.9765489,  0.51287127, 5895,  1.9821428,  0.52673268, 5895,  1.9685779,  0.49900991, 5895,  2.325938,  0.43960395, 5895,  1.9980682,  0.4960396, 5895,  2.0780735,  0.4831683


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/150Epochs/mut50_150MR1bgr.csv <==
step, loss, accuracy
 393,  11.286257,  0.11683168
 786,  9.3812265,  0.21485148
 1179,  4.2962909,  0.43762377
 1572,  3.5274944,  0.35247526
 1965,  3.4467578,  0.29009902
 2358,  3.4060118,  0.26138613
 2751,  3.2789447,  0.25544554
 3144,  3.1275146,  0.25445545
 3537,  2.9921393,  0.25544554
 3930,  2.864857,  0.26138613
 4323,  2.1259494,  0.45940593
 4716,  2.0006642,  0.5168317
 5109,  1.9837022,  0.5168317
 5502,  1.9794381,  0.51386136
 5895,  1.9765489,  0.51287127


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/150Epochs/mut50_150MR1brg.csv <==
step, loss, accuracy
 393,  4.0313878,  0.28118813
 786,  7.5120683,  0.23564357
 1179,  4.1859846,  0.37821782
 1572,  3.3751178,  0.37524754
 1965,  4.4955134,  0.25148514
 2358,  5.2404981,  0.17425743
 2751,  4.9346933,  0.16336633
 3144,  4.5371246,  0.15940595
 3537,  4.1960607,  0.16138613
 3930,  3.9436126,  0.16831683
 4323,  2.2935219,  0.42574257
 4716,  2.0274301,  0.50099009
 5109,  1.9951836,  0.52574259
 5502,  1.9872645,  0.52871287
 5895,  1.9821428,  0.52673268


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/150Epochs/mut50_150MR1gbr.csv <==
step, loss, accuracy
 393,  9.7962608,  0.19504951
 786,  12.419424,  0.18316832
 1179,  3.6071513,  0.36534652
 1572,  3.3546228,  0.41188118
 1965,  3.8434539,  0.33069307
 2358,  3.7820349,  0.27920792
 2751,  3.5826125,  0.26633662
 3144,  3.3868806,  0.25544554
 3537,  3.2197077,  0.26039603
 3930,  3.0805407,  0.25940594
 4323,  2.1058431,  0.45445544
 4716,  1.9628879,  0.49405941
 5109,  1.9663991,  0.50198019
 5502,  1.9699104,  0.49900991
 5895,  1.9685779,  0.49900991


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/150Epochs/mut50_150MR1grb.csv <==
step, loss, accuracy
 393,  3.3906591,  0.24455446
 786,  6.0937896,  0.25346535
 1179,  5.002059,  0.33762378
 1572,  3.3239419,  0.30495051
 1965,  3.9274199,  0.19504951
 2358,  3.9310758,  0.17227723
 2751,  3.7787249,  0.16237624
 3144,  3.6210504,  0.15940595
 3537,  3.4916973,  0.15742575
 3930,  3.3899803,  0.15841584
 4323,  2.4084628,  0.35940593
 4716,  2.3073704,  0.41881189
 5109,  2.3197961,  0.43663368
 5502,  2.3262033,  0.43564355
 5895,  2.325938,  0.43960395


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/150Epochs/mut50_150MR1rbg.csv <==
step, loss, accuracy
 393,  13.499861,  0.16732673
 786,  6.9885936,  0.31287128
 1179,  4.7136426,  0.37524754
 1572,  4.0939054,  0.32178217
 1965,  4.1116028,  0.25049505
 2358,  4.1076226,  0.21683168
 2751,  4.0270076,  0.2029703
 3144,  3.9067161,  0.2
 3537,  3.7644327,  0.19702971
 3930,  3.6140661,  0.19702971
 4323,  2.3533525,  0.38712871
 4716,  2.0501444,  0.46732673
 5109,  2.0123358,  0.4871287
 5502,  2.0035069,  0.49306932
 5895,  1.9980682,  0.4960396


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/150Epochs/mut50_150MR1rgb.csv <==
step, loss, accuracy
 393,  11.408664,  0.16732673
 786,  6.1507969,  0.28613862
 1179,  3.9601688,  0.3920792
 1572,  3.2105858,  0.34752476
 1965,  3.6765103,  0.27623764
 2358,  3.6651661,  0.25445545
 2751,  3.4943388,  0.25148514
 3144,  3.3120086,  0.25148514
 3537,  3.1509118,  0.26237625
 3930,  3.0114803,  0.26831684
 4323,  2.3531392,  0.42178217
 4716,  2.1387413,  0.45940593
 5109,  2.0954885,  0.48217821
 5502,  2.0837979,  0.48514852
 5895,  2.0780735,  0.4831683


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/5Epochs/combinedData.csv <==
step_mut50_5MR1bgr, loss_mut50_5MR1bgr, accuracy_mut50_5MR1bgr,step_mut50_5MR1brg, loss_mut50_5MR1brg, accuracy_mut50_5MR1brg,step_mut50_5MR1gbr, loss_mut50_5MR1gbr, accuracy_mut50_5MR1gbr,step_mut50_5MR1grb, loss_mut50_5MR1grb, accuracy_mut50_5MR1grb,step_mut50_5MR1rbg, loss_mut50_5MR1rbg, accuracy_mut50_5MR1rbg,step_mut50_5MR1rgb, loss_mut50_5MR1rgb, accuracy_mut50_5MR1rgb
 40,  976.63971,  0.1, 40,  795.5849,  0.1, 40,  126.7082,  0.1, 40,  579.5257,  0.1, 40,  50.185623,  0.1, 40,  118.4101,  0.1009901
 80,  70.965302,  0.12376238, 80,  329.62177,  0.1, 80,  17.481125,  0.13168317, 80,  268.98215,  0.13366337, 80,  94.818344,  0.14257425, 80,  46.347176,  0.1
 120,  44.879539,  0.13861386, 120,  95.632751,  0.1, 120,  12.576093,  0.1009901, 120,  82.612946,  0.1, 120,  30.949671,  0.11980198, 120,  6.8042669,  0.16039604
 160,  16.286879,  0.14554456, 160,  42.22094,  0.1, 160,  5.9553251,  0.13960396, 160,  37.833923,  0.1, 160,  20.833904,  0.1009901, 160,  6.7724161,  0.12673268
 200,  27.253422,  0.11287129, 200,  21.933741,  0.1, 200,  3.4526079,  0.14752476, 200,  12.619059,  0.1, 200,  6.1978049,  0.14554456, 200,  5.3968697,  0.12970297


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/5Epochs/mut50_5MR1bgr.csv <==
step, loss, accuracy
 40,  976.63971,  0.1
 80,  70.965302,  0.12376238
 120,  44.879539,  0.13861386
 160,  16.286879,  0.14554456
 200,  27.253422,  0.11287129


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/5Epochs/mut50_5MR1brg.csv <==
step, loss, accuracy
 40,  795.5849,  0.1
 80,  329.62177,  0.1
 120,  95.632751,  0.1
 160,  42.22094,  0.1
 200,  21.933741,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/5Epochs/mut50_5MR1gbr.csv <==
step, loss, accuracy
 40,  126.7082,  0.1
 80,  17.481125,  0.13168317
 120,  12.576093,  0.1009901
 160,  5.9553251,  0.13960396
 200,  3.4526079,  0.14752476


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/5Epochs/mut50_5MR1grb.csv <==
step, loss, accuracy
 40,  579.5257,  0.1
 80,  268.98215,  0.13366337
 120,  82.612946,  0.1
 160,  37.833923,  0.1
 200,  12.619059,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/5Epochs/mut50_5MR1rbg.csv <==
step, loss, accuracy
 40,  50.185623,  0.1
 80,  94.818344,  0.14257425
 120,  30.949671,  0.11980198
 160,  20.833904,  0.1009901
 200,  6.1978049,  0.14554456


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Testing/5Epochs/mut50_5MR1rgb.csv <==
step, loss, accuracy
 40,  118.4101,  0.1009901
 80,  46.347176,  0.1
 120,  6.8042669,  0.16039604
 160,  6.7724161,  0.12673268
 200,  5.3968697,  0.12970297


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/150Epochs/combinedData.csv <==
step_mut50_150MR1bgr, cross_entropy_mut50_150MR1bgr, loss_mut50_150MR1bgr, train_accuracy_mut50_150MR1bgr,step_mut50_150MR1brg, cross_entropy_mut50_150MR1brg, loss_mut50_150MR1brg, train_accuracy_mut50_150MR1brg,step_mut50_150MR1gbr, cross_entropy_mut50_150MR1gbr, loss_mut50_150MR1gbr, train_accuracy_mut50_150MR1gbr,step_mut50_150MR1grb, cross_entropy_mut50_150MR1grb, loss_mut50_150MR1grb, train_accuracy_mut50_150MR1grb,step_mut50_150MR1rbg, cross_entropy_mut50_150MR1rbg, loss_mut50_150MR1rbg, train_accuracy_mut50_150MR1rbg,step_mut50_150MR1rgb, cross_entropy_mut50_150MR1rgb, loss_mut50_150MR1rgb, train_accuracy_mut50_150MR1rgb
1,2.52697,2.73897,0.0625,1,2.52508,2.73709,0.078125,1,2.4857,2.69771,0.0859375,1,2.53913,2.75114,0.0546875,1,2.49336,2.70536,0.0625,1,2.5297,2.74171,0.0625
101,1.46984,1.68348,0.25,101,1.62894,1.84076,0.25,101,1.59015,1.8037,0.253906,101,1.63252,1.84486,0.234375,101,1.70563,1.91951,0.214844,101,1.55655,1.77013,0.257813
201,1.15843,1.37304,0.356771,201,1.35674,1.56816,0.322917,201,1.11576,1.32989,0.372396,201,1.40481,1.61664,0.317708,201,1.20947,1.42474,0.335938,201,1.14131,1.3563,0.367188
301,1.0577,1.27739,0.423828,301,1.14653,1.36188,0.388672,301,1.14423,1.3631,0.433594,301,1.17953,1.39457,0.388672,301,0.946058,1.16648,0.417969,301,0.989668,1.21142,0.445313
394,0.977264,1.20591,0.671875,394,0.794703,1.01715,0.742188,394,0.875224,1.10236,0.710938,394,0.783219,1.00529,0.71875,394,0.881654,1.11109,0.65625,394,0.872731,1.10606,0.71875
494,0.702412,0.943836,0.710938,494,0.688289,0.924119,0.726563,494,0.65059,0.890455,0.746094,494,0.803577,1.04028,0.699219,494,0.689172,0.932313,0.707031,494,0.576365,0.824667,0.746094
594,0.494713,0.752177,0.742188,594,0.463025,0.715705,0.763021,594,0.472525,0.730457,0.770833,594,0.652869,0.907869,0.71875,594,0.534848,0.794117,0.747396,594,0.432418,0.699807,0.773438
694,0.40316,0.680471,0.773438,694,0.418331,0.689365,0.785156,694,0.445275,0.721206,0.787109,694,0.38258,0.657423,0.755859,694,0.426445,0.704467,0.769531,694,0.284975,0.572211,0.804688
787,0.3684,0.661915,0.890625,787,0.269681,0.558572,0.929688,787,0.437633,0.731236,0.84375,787,0.460546,0.754949,0.859375,787,0.192999,0.48693,0.921875,787,0.268854,0.57199,0.90625
887,0.197636,0.507223,0.898438,887,0.268006,0.572866,0.921875,887,0.221816,0.532048,0.875,887,0.351236,0.665943,0.867188,887,0.172208,0.481114,0.929688,887,0.170123,0.487432,0.929688
987,0.181131,0.502097,0.911458,987,0.218798,0.535789,0.916667,987,0.303006,0.629357,0.882813,987,0.212982,0.543429,0.882813,987,0.136493,0.457441,0.932292,987,0.135498,0.462683,0.9375
1087,0.0737011,0.401981,0.923828,1087,0.147644,0.473469,0.929688,1087,0.0933954,0.42664,0.902344,1087,0.0528904,0.39213,0.910156,1087,0.059944,0.3878,0.943359,1087,0.0319782,0.364609,0.953125
1180,0.0259775,0.353616,0.992188,1180,0.0645165,0.392244,0.976563,1180,0.106374,0.440446,0.960938,1180,0.0364815,0.374758,0.984375,1180,0.0897654,0.420807,0.96875,1180,0.0511396,0.385671,0.984375
1280,0.0197728,0.342468,0.992188,1280,0.0731805,0.400062,0.976563,1280,0.0477654,0.378043,0.972656,1280,0.0442816,0.3758,0.980469,1280,0.0284806,0.35648,0.980469,1280,0.019054,0.346601,0.988281
1380,0.00441381,0.319321,0.994792,1380,0.0368147,0.360719,0.981771,1380,0.058543,0.383105,0.973958,1380,0.00429857,0.328049,0.986979,1380,0.0486128,0.373734,0.981771,1380,0.00174933,0.319082,0.992188
1480,0.00134515,0.306064,0.996094,1480,0.00709764,0.325501,0.986328,1480,0.0187365,0.33821,0.980469,1480,0.00138013,0.31358,0.990234,1480,0.0329665,0.35416,0.982422,1480,0.000641233,0.306203,0.994141
1573,0.000788645,0.294663,1.0,1573,0.0189691,0.334022,1.0,1573,0.00931814,0.324171,1.0,1573,0.000498887,0.301508,1.0,1573,0.0114198,0.325919,1.0,1573,0.000653242,0.295208,1.0
1673,0.000734993,0.283228,1.0,1673,0.0445785,0.354658,0.988281,1673,0.00417417,0.31092,1.0,1673,0.000807832,0.290185,1.0,1673,0.00100369,0.304726,1.0,1673,0.000748268,0.283899,1.0
1773,0.000447733,0.271998,1.0,1773,0.0253145,0.328984,0.989583,1773,0.000638398,0.296065,1.0,1773,0.000571661,0.27876,1.0,1773,0.000632196,0.292613,1.0,1773,0.000602389,0.272793,1.0
1873,0.0004755,0.261517,1.0,1873,0.00157561,0.296663,0.992188,1873,0.000463282,0.284447,1.0,1873,0.000511595,0.267954,1.0,1873,0.000469404,0.281134,1.0,1873,0.000542196,0.262209,1.0
1966,0.000531694,0.252178,1.0,1966,0.000755127,0.28538,1.0,1966,0.000536495,0.274268,1.0,1966,0.000510013,0.258346,1.0,1966,0.00069435,0.27123,1.0,1966,0.00064793,0.252906,1.0
2066,0.00078213,0.242716,1.0,2066,0.000743743,0.27434,1.0,2066,0.000771011,0.263897,1.0,2066,0.000887395,0.24879,1.0,2066,0.00073268,0.260796,1.0,2066,0.000797534,0.243329,1.0
2166,0.000551797,0.233158,1.0,2166,0.000521176,0.263502,1.0,2166,0.000577204,0.253514,1.0,2166,0.000601244,0.23896,1.0,2166,0.000619111,0.250622,1.0,2166,0.000651389,0.233842,1.0
2266,0.000539351,0.224194,1.0,2266,0.000522829,0.25331,1.0,2266,0.000496006,0.243655,1.0,2266,0.000588032,0.229788,1.0,2266,0.000489667,0.24084,1.0,2266,0.000605982,0.224831,1.0
2359,0.000609417,0.216264,1.0,2359,0.000423073,0.244096,1.0,2359,0.000599409,0.235017,1.0,2359,0.000612782,0.221627,1.0,2359,0.00079306,0.232513,1.0,2359,0.000703566,0.216916,1.0
2459,0.000888277,0.208275,1.0,2459,0.000800891,0.235053,1.0,2459,0.000803362,0.226187,1.0,2459,0.00102892,0.213582,1.0,2459,0.000877045,0.22368,1.0,2459,0.000896521,0.208827,1.0
2559,0.000652167,0.200096,1.0,2559,0.000636933,0.225842,1.0,2559,0.000688778,0.217397,1.0,2559,0.000688125,0.205111,1.0,2559,0.000726834,0.214965,1.0,2559,0.000715871,0.20069,1.0
2659,0.0006005,0.192424,1.0,2659,0.000587765,0.217114,1.0,2659,0.000576369,0.208962,1.0,2659,0.000651458,0.197273,1.0,2659,0.0005689,0.206591,1.0,2659,0.000663087,0.193002,1.0
2752,0.000693832,0.185706,1.0,2752,0.000547564,0.209318,1.0,2752,0.00068405,0.20163,1.0,2752,0.000691825,0.190341,1.0,2752,0.000901454,0.199579,1.0,2752,0.000757506,0.186272,1.0
2852,0.000982216,0.178954,1.0,2852,0.000950329,0.201707,1.0,2852,0.000880514,0.19414,1.0,2852,0.00111565,0.183556,1.0,2852,0.00100045,0.192088,1.0,2852,0.000976745,0.179435,1.0
2952,0.00071618,0.171921,1.0,2952,0.00074026,0.1938,1.0,2952,0.000794521,0.186669,1.0,2952,0.000756558,0.176268,1.0,2952,0.000807406,0.184603,1.0,2952,0.000764899,0.172444,1.0
3052,0.000646005,0.165359,1.0,3052,0.000640693,0.186318,1.0,3052,0.000640798,0.179432,1.0,3052,0.000679759,0.169541,1.0,3052,0.000616638,0.177417,1.0,3052,0.000699995,0.165871,1.0
3145,0.000743179,0.159653,1.0,3145,0.000663368,0.179743,1.0,3145,0.000750719,0.173209,1.0,3145,0.00073412,0.163651,1.0,3145,0.000949325,0.171494,1.0,3145,0.000793844,0.160148,1.0
3245,0.00104048,0.15395,1.0,3245,0.00106478,0.173327,1.0,3245,0.000948675,0.166863,1.0,3245,0.0011498,0.157921,1.0,3245,0.0010676,0.165148,1.0,3245,0.0010286,0.154369,1.0
3345,0.000754086,0.147894,1.0,3345,0.000796548,0.166509,1.0,3345,0.000875673,0.160501,1.0,3345,0.00078944,0.15165,1.0,3345,0.000849721,0.158717,1.0,3345,0.000793463,0.148352,1.0
3445,0.000671281,0.142276,1.0,3445,0.000671673,0.1601,1.0,3445,0.000681497,0.154274,1.0,3445,0.000687402,0.145875,1.0,3445,0.000635384,0.15254,1.0,3445,0.000712861,0.142722,1.0
3538,0.000762768,0.137419,1.0,3538,0.000741719,0.154555,1.0,3538,0.000793529,0.148992,1.0,3538,0.000744037,0.140861,1.0,3538,0.00095425,0.147528,1.0,3538,0.000808692,0.137858,1.0
3638,0.00106079,0.132601,1.0,3638,0.00113675,0.149146,1.0,3638,0.000994603,0.143618,1.0,3638,0.00117882,0.136053,1.0,3638,0.00110246,0.142165,1.0,3638,0.00106913,0.132989,1.0
3738,0.000778505,0.127395,1.0,3738,0.000816304,0.143247,1.0,3738,0.000926039,0.138189,1.0,3738,0.000801446,0.13063,1.0,3738,0.000867834,0.136631,1.0,3738,0.000811474,0.127798,1.0
3838,0.000681783,0.122576,1.0,3838,0.00068839,0.137766,1.0,3838,0.000697254,0.132818,1.0,3838,0.000686524,0.125673,1.0,3838,0.000638798,0.131317,1.0,3838,0.00071155,0.122963,1.0
3931,0.000764502,0.118477,1.0,3931,0.00078403,0.133124,1.0,3931,0.000813939,0.128381,1.0,3931,0.000738689,0.121439,1.0,3931,0.000941679,0.127116,1.0,3931,0.00081031,0.118871,1.0
4031,0.00101544,0.118284,1.0,4031,0.00111716,0.132953,1.0,4031,0.000974048,0.128057,1.0,4031,0.00113741,0.121383,1.0,4031,0.00106474,0.126761,1.0,4031,0.001036,0.118651,1.0
4131,0.000782323,0.117607,1.0,4131,0.000821257,0.132156,1.0,4131,0.000933126,0.127534,1.0,4131,0.000810241,0.120601,1.0,4131,0.000868865,0.126088,1.0,4131,0.000820811,0.117991,1.0
4231,0.00066699,0.117051,1.0,4231,0.000681019,0.131516,1.0,4231,0.00067892,0.126799,1.0,4231,0.000663122,0.120001,1.0,4231,0.000628596,0.125373,1.0,4231,0.000698028,0.117426,1.0
4324,0.000769636,0.116745,1.0,4324,0.000789052,0.131161,1.0,4324,0.000818432,0.126494,1.0,4324,0.000745925,0.119666,1.0,4324,0.000940269,0.125244,1.0,4324,0.000815907,0.117135,1.0
4424,0.00102283,0.116561,1.0,4424,0.0011252,0.131002,1.0,4424,0.000981634,0.126181,1.0,4424,0.00115171,0.119623,1.0,4424,0.00107486,0.124908,1.0,4424,0.00104252,0.116923,1.0
4524,0.000782784,0.115885,1.0,4524,0.000820578,0.130203,1.0,4524,0.000935557,0.12566,1.0,4524,0.000809358,0.118833,1.0,4524,0.000868145,0.124232,1.0,4524,0.000821149,0.116265,1.0
4624,0.000669376,0.115337,1.0,4624,0.00068272,0.129574,1.0,4624,0.000682037,0.124934,1.0,4624,0.00066516,0.118244,1.0,4624,0.000630439,0.123527,1.0,4624,0.000699538,0.115708,1.0
4717,0.000772504,0.115038,1.0,4717,0.000792779,0.129228,1.0,4717,0.000821882,0.124636,1.0,4717,0.000748084,0.117915,1.0,4717,0.000939826,0.123403,1.0,4717,0.000818421,0.115424,1.0
4817,0.00102761,0.114863,1.0,4817,0.00113215,0.12908,1.0,4817,0.000987325,0.124333,1.0,4817,0.00116065,0.117886,1.0,4817,0.00108228,0.123083,1.0,4817,0.00104849,0.115222,1.0
4917,0.000784146,0.11419,1.0,4917,0.000820537,0.128282,1.0,4917,0.000938351,0.123817,1.0,4917,0.000809633,0.117095,1.0,4917,0.000868852,0.122407,1.0,4917,0.000822674,0.114566,1.0
5017,0.000670985,0.113649,1.0,5017,0.000684325,0.127662,1.0,5017,0.000683898,0.123097,1.0,5017,0.000666068,0.116513,1.0,5017,0.000632181,0.12171,1.0,5017,0.000700545,0.114016,1.0
5110,0.000774389,0.113357,1.0,5110,0.000795873,0.127326,1.0,5110,0.00082431,0.122807,1.0,5110,0.000748335,0.116189,1.0,5110,0.000939386,0.121591,1.0,5110,0.000819374,0.113738,1.0
5210,0.00103097,0.11319,1.0,5210,0.00113804,0.127188,1.0,5210,0.000992209,0.122514,1.0,5210,0.00116727,0.116174,1.0,5210,0.00108814,0.121284,1.0,5210,0.00105373,0.113548,1.0
5310,0.000785663,0.112522,1.0,5310,0.000820997,0.126393,1.0,5310,0.000941168,0.122003,1.0,5310,0.000810415,0.115384,1.0,5310,0.000869961,0.120611,1.0,5310,0.000824662,0.112895,1.0
5410,0.000672169,0.111988,1.0,5410,0.000685829,0.125781,1.0,5410,0.000685113,0.121289,1.0,5410,0.00066654,0.114808,1.0,5410,0.000633621,0.119922,1.0,5410,0.000701203,0.11235,1.0
5503,0.00077583,0.111702,1.0,5503,0.000798407,0.125453,1.0,5503,0.000826348,0.121007,1.0,5503,0.000747782,0.11449,1.0,5503,0.000939016,0.119808,1.0,5503,0.00081966,0.112078,1.0
5603,0.00103361,0.111543,1.0,5603,0.00114312,0.125326,1.0,5603,0.000996588,0.120723,1.0,5603,0.00117299,0.114488,1.0,5603,0.00109292,0.119513,1.0,5603,0.00105831,0.111899,1.0
5703,0.000787223,0.11088,1.0,5703,0.000821516,0.124533,1.0,5703,0.000943916,0.120218,1.0,5703,0.000811405,0.1137,1.0,5703,0.000871184,0.118844,1.0,5703,0.000826735,0.11125,1.0
5803,0.000673084,0.110352,1.0,5803,0.00068721,0.12393,1.0,5803,0.000685997,0.119509,1.0,5803,0.000666847,0.113131,1.0,5803,0.000634776,0.118161,1.0,5803,0.00070168,0.11071,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/150Epochs/mut50_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52697,2.73897,0.0625
101,1.46984,1.68348,0.25
201,1.15843,1.37304,0.356771
301,1.0577,1.27739,0.423828
394,0.977264,1.20591,0.671875
494,0.702412,0.943836,0.710938
594,0.494713,0.752177,0.742188
694,0.40316,0.680471,0.773438
787,0.3684,0.661915,0.890625
887,0.197636,0.507223,0.898438
987,0.181131,0.502097,0.911458
1087,0.0737011,0.401981,0.923828
1180,0.0259775,0.353616,0.992188
1280,0.0197728,0.342468,0.992188
1380,0.00441381,0.319321,0.994792
1480,0.00134515,0.306064,0.996094
1573,0.000788645,0.294663,1.0
1673,0.000734993,0.283228,1.0
1773,0.000447733,0.271998,1.0
1873,0.0004755,0.261517,1.0
1966,0.000531694,0.252178,1.0
2066,0.00078213,0.242716,1.0
2166,0.000551797,0.233158,1.0
2266,0.000539351,0.224194,1.0
2359,0.000609417,0.216264,1.0
2459,0.000888277,0.208275,1.0
2559,0.000652167,0.200096,1.0
2659,0.0006005,0.192424,1.0
2752,0.000693832,0.185706,1.0
2852,0.000982216,0.178954,1.0
2952,0.00071618,0.171921,1.0
3052,0.000646005,0.165359,1.0
3145,0.000743179,0.159653,1.0
3245,0.00104048,0.15395,1.0
3345,0.000754086,0.147894,1.0
3445,0.000671281,0.142276,1.0
3538,0.000762768,0.137419,1.0
3638,0.00106079,0.132601,1.0
3738,0.000778505,0.127395,1.0
3838,0.000681783,0.122576,1.0
3931,0.000764502,0.118477,1.0
4031,0.00101544,0.118284,1.0
4131,0.000782323,0.117607,1.0
4231,0.00066699,0.117051,1.0
4324,0.000769636,0.116745,1.0
4424,0.00102283,0.116561,1.0
4524,0.000782784,0.115885,1.0
4624,0.000669376,0.115337,1.0
4717,0.000772504,0.115038,1.0
4817,0.00102761,0.114863,1.0
4917,0.000784146,0.11419,1.0
5017,0.000670985,0.113649,1.0
5110,0.000774389,0.113357,1.0
5210,0.00103097,0.11319,1.0
5310,0.000785663,0.112522,1.0
5410,0.000672169,0.111988,1.0
5503,0.00077583,0.111702,1.0
5603,0.00103361,0.111543,1.0
5703,0.000787223,0.11088,1.0
5803,0.000673084,0.110352,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/150Epochs/mut50_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52508,2.73709,0.078125
101,1.62894,1.84076,0.25
201,1.35674,1.56816,0.322917
301,1.14653,1.36188,0.388672
394,0.794703,1.01715,0.742188
494,0.688289,0.924119,0.726563
594,0.463025,0.715705,0.763021
694,0.418331,0.689365,0.785156
787,0.269681,0.558572,0.929688
887,0.268006,0.572866,0.921875
987,0.218798,0.535789,0.916667
1087,0.147644,0.473469,0.929688
1180,0.0645165,0.392244,0.976563
1280,0.0731805,0.400062,0.976563
1380,0.0368147,0.360719,0.981771
1480,0.00709764,0.325501,0.986328
1573,0.0189691,0.334022,1.0
1673,0.0445785,0.354658,0.988281
1773,0.0253145,0.328984,0.989583
1873,0.00157561,0.296663,0.992188
1966,0.000755127,0.28538,1.0
2066,0.000743743,0.27434,1.0
2166,0.000521176,0.263502,1.0
2266,0.000522829,0.25331,1.0
2359,0.000423073,0.244096,1.0
2459,0.000800891,0.235053,1.0
2559,0.000636933,0.225842,1.0
2659,0.000587765,0.217114,1.0
2752,0.000547564,0.209318,1.0
2852,0.000950329,0.201707,1.0
2952,0.00074026,0.1938,1.0
3052,0.000640693,0.186318,1.0
3145,0.000663368,0.179743,1.0
3245,0.00106478,0.173327,1.0
3345,0.000796548,0.166509,1.0
3445,0.000671673,0.1601,1.0
3538,0.000741719,0.154555,1.0
3638,0.00113675,0.149146,1.0
3738,0.000816304,0.143247,1.0
3838,0.00068839,0.137766,1.0
3931,0.00078403,0.133124,1.0
4031,0.00111716,0.132953,1.0
4131,0.000821257,0.132156,1.0
4231,0.000681019,0.131516,1.0
4324,0.000789052,0.131161,1.0
4424,0.0011252,0.131002,1.0
4524,0.000820578,0.130203,1.0
4624,0.00068272,0.129574,1.0
4717,0.000792779,0.129228,1.0
4817,0.00113215,0.12908,1.0
4917,0.000820537,0.128282,1.0
5017,0.000684325,0.127662,1.0
5110,0.000795873,0.127326,1.0
5210,0.00113804,0.127188,1.0
5310,0.000820997,0.126393,1.0
5410,0.000685829,0.125781,1.0
5503,0.000798407,0.125453,1.0
5603,0.00114312,0.125326,1.0
5703,0.000821516,0.124533,1.0
5803,0.00068721,0.12393,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/150Epochs/mut50_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.4857,2.69771,0.0859375
101,1.59015,1.8037,0.253906
201,1.11576,1.32989,0.372396
301,1.14423,1.3631,0.433594
394,0.875224,1.10236,0.710938
494,0.65059,0.890455,0.746094
594,0.472525,0.730457,0.770833
694,0.445275,0.721206,0.787109
787,0.437633,0.731236,0.84375
887,0.221816,0.532048,0.875
987,0.303006,0.629357,0.882813
1087,0.0933954,0.42664,0.902344
1180,0.106374,0.440446,0.960938
1280,0.0477654,0.378043,0.972656
1380,0.058543,0.383105,0.973958
1480,0.0187365,0.33821,0.980469
1573,0.00931814,0.324171,1.0
1673,0.00417417,0.31092,1.0
1773,0.000638398,0.296065,1.0
1873,0.000463282,0.284447,1.0
1966,0.000536495,0.274268,1.0
2066,0.000771011,0.263897,1.0
2166,0.000577204,0.253514,1.0
2266,0.000496006,0.243655,1.0
2359,0.000599409,0.235017,1.0
2459,0.000803362,0.226187,1.0
2559,0.000688778,0.217397,1.0
2659,0.000576369,0.208962,1.0
2752,0.00068405,0.20163,1.0
2852,0.000880514,0.19414,1.0
2952,0.000794521,0.186669,1.0
3052,0.000640798,0.179432,1.0
3145,0.000750719,0.173209,1.0
3245,0.000948675,0.166863,1.0
3345,0.000875673,0.160501,1.0
3445,0.000681497,0.154274,1.0
3538,0.000793529,0.148992,1.0
3638,0.000994603,0.143618,1.0
3738,0.000926039,0.138189,1.0
3838,0.000697254,0.132818,1.0
3931,0.000813939,0.128381,1.0
4031,0.000974048,0.128057,1.0
4131,0.000933126,0.127534,1.0
4231,0.00067892,0.126799,1.0
4324,0.000818432,0.126494,1.0
4424,0.000981634,0.126181,1.0
4524,0.000935557,0.12566,1.0
4624,0.000682037,0.124934,1.0
4717,0.000821882,0.124636,1.0
4817,0.000987325,0.124333,1.0
4917,0.000938351,0.123817,1.0
5017,0.000683898,0.123097,1.0
5110,0.00082431,0.122807,1.0
5210,0.000992209,0.122514,1.0
5310,0.000941168,0.122003,1.0
5410,0.000685113,0.121289,1.0
5503,0.000826348,0.121007,1.0
5603,0.000996588,0.120723,1.0
5703,0.000943916,0.120218,1.0
5803,0.000685997,0.119509,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/150Epochs/mut50_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53913,2.75114,0.0546875
101,1.63252,1.84486,0.234375
201,1.40481,1.61664,0.317708
301,1.17953,1.39457,0.388672
394,0.783219,1.00529,0.71875
494,0.803577,1.04028,0.699219
594,0.652869,0.907869,0.71875
694,0.38258,0.657423,0.755859
787,0.460546,0.754949,0.859375
887,0.351236,0.665943,0.867188
987,0.212982,0.543429,0.882813
1087,0.0528904,0.39213,0.910156
1180,0.0364815,0.374758,0.984375
1280,0.0442816,0.3758,0.980469
1380,0.00429857,0.328049,0.986979
1480,0.00138013,0.31358,0.990234
1573,0.000498887,0.301508,1.0
1673,0.000807832,0.290185,1.0
1773,0.000571661,0.27876,1.0
1873,0.000511595,0.267954,1.0
1966,0.000510013,0.258346,1.0
2066,0.000887395,0.24879,1.0
2166,0.000601244,0.23896,1.0
2266,0.000588032,0.229788,1.0
2359,0.000612782,0.221627,1.0
2459,0.00102892,0.213582,1.0
2559,0.000688125,0.205111,1.0
2659,0.000651458,0.197273,1.0
2752,0.000691825,0.190341,1.0
2852,0.00111565,0.183556,1.0
2952,0.000756558,0.176268,1.0
3052,0.000679759,0.169541,1.0
3145,0.00073412,0.163651,1.0
3245,0.0011498,0.157921,1.0
3345,0.00078944,0.15165,1.0
3445,0.000687402,0.145875,1.0
3538,0.000744037,0.140861,1.0
3638,0.00117882,0.136053,1.0
3738,0.000801446,0.13063,1.0
3838,0.000686524,0.125673,1.0
3931,0.000738689,0.121439,1.0
4031,0.00113741,0.121383,1.0
4131,0.000810241,0.120601,1.0
4231,0.000663122,0.120001,1.0
4324,0.000745925,0.119666,1.0
4424,0.00115171,0.119623,1.0
4524,0.000809358,0.118833,1.0
4624,0.00066516,0.118244,1.0
4717,0.000748084,0.117915,1.0
4817,0.00116065,0.117886,1.0
4917,0.000809633,0.117095,1.0
5017,0.000666068,0.116513,1.0
5110,0.000748335,0.116189,1.0
5210,0.00116727,0.116174,1.0
5310,0.000810415,0.115384,1.0
5410,0.00066654,0.114808,1.0
5503,0.000747782,0.11449,1.0
5603,0.00117299,0.114488,1.0
5703,0.000811405,0.1137,1.0
5803,0.000666847,0.113131,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/150Epochs/mut50_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.49336,2.70536,0.0625
101,1.70563,1.91951,0.214844
201,1.20947,1.42474,0.335938
301,0.946058,1.16648,0.417969
394,0.881654,1.11109,0.65625
494,0.689172,0.932313,0.707031
594,0.534848,0.794117,0.747396
694,0.426445,0.704467,0.769531
787,0.192999,0.48693,0.921875
887,0.172208,0.481114,0.929688
987,0.136493,0.457441,0.932292
1087,0.059944,0.3878,0.943359
1180,0.0897654,0.420807,0.96875
1280,0.0284806,0.35648,0.980469
1380,0.0486128,0.373734,0.981771
1480,0.0329665,0.35416,0.982422
1573,0.0114198,0.325919,1.0
1673,0.00100369,0.304726,1.0
1773,0.000632196,0.292613,1.0
1873,0.000469404,0.281134,1.0
1966,0.00069435,0.27123,1.0
2066,0.00073268,0.260796,1.0
2166,0.000619111,0.250622,1.0
2266,0.000489667,0.24084,1.0
2359,0.00079306,0.232513,1.0
2459,0.000877045,0.22368,1.0
2559,0.000726834,0.214965,1.0
2659,0.0005689,0.206591,1.0
2752,0.000901454,0.199579,1.0
2852,0.00100045,0.192088,1.0
2952,0.000807406,0.184603,1.0
3052,0.000616638,0.177417,1.0
3145,0.000949325,0.171494,1.0
3245,0.0010676,0.165148,1.0
3345,0.000849721,0.158717,1.0
3445,0.000635384,0.15254,1.0
3538,0.00095425,0.147528,1.0
3638,0.00110246,0.142165,1.0
3738,0.000867834,0.136631,1.0
3838,0.000638798,0.131317,1.0
3931,0.000941679,0.127116,1.0
4031,0.00106474,0.126761,1.0
4131,0.000868865,0.126088,1.0
4231,0.000628596,0.125373,1.0
4324,0.000940269,0.125244,1.0
4424,0.00107486,0.124908,1.0
4524,0.000868145,0.124232,1.0
4624,0.000630439,0.123527,1.0
4717,0.000939826,0.123403,1.0
4817,0.00108228,0.123083,1.0
4917,0.000868852,0.122407,1.0
5017,0.000632181,0.12171,1.0
5110,0.000939386,0.121591,1.0
5210,0.00108814,0.121284,1.0
5310,0.000869961,0.120611,1.0
5410,0.000633621,0.119922,1.0
5503,0.000939016,0.119808,1.0
5603,0.00109292,0.119513,1.0
5703,0.000871184,0.118844,1.0
5803,0.000634776,0.118161,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/150Epochs/mut50_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.5297,2.74171,0.0625
101,1.55655,1.77013,0.257813
201,1.14131,1.3563,0.367188
301,0.989668,1.21142,0.445313
394,0.872731,1.10606,0.71875
494,0.576365,0.824667,0.746094
594,0.432418,0.699807,0.773438
694,0.284975,0.572211,0.804688
787,0.268854,0.57199,0.90625
887,0.170123,0.487432,0.929688
987,0.135498,0.462683,0.9375
1087,0.0319782,0.364609,0.953125
1180,0.0511396,0.385671,0.984375
1280,0.019054,0.346601,0.988281
1380,0.00174933,0.319082,0.992188
1480,0.000641233,0.306203,0.994141
1573,0.000653242,0.295208,1.0
1673,0.000748268,0.283899,1.0
1773,0.000602389,0.272793,1.0
1873,0.000542196,0.262209,1.0
1966,0.00064793,0.252906,1.0
2066,0.000797534,0.243329,1.0
2166,0.000651389,0.233842,1.0
2266,0.000605982,0.224831,1.0
2359,0.000703566,0.216916,1.0
2459,0.000896521,0.208827,1.0
2559,0.000715871,0.20069,1.0
2659,0.000663087,0.193002,1.0
2752,0.000757506,0.186272,1.0
2852,0.000976745,0.179435,1.0
2952,0.000764899,0.172444,1.0
3052,0.000699995,0.165871,1.0
3145,0.000793844,0.160148,1.0
3245,0.0010286,0.154369,1.0
3345,0.000793463,0.148352,1.0
3445,0.000712861,0.142722,1.0
3538,0.000808692,0.137858,1.0
3638,0.00106913,0.132989,1.0
3738,0.000811474,0.127798,1.0
3838,0.00071155,0.122963,1.0
3931,0.00081031,0.118871,1.0
4031,0.001036,0.118651,1.0
4131,0.000820811,0.117991,1.0
4231,0.000698028,0.117426,1.0
4324,0.000815907,0.117135,1.0
4424,0.00104252,0.116923,1.0
4524,0.000821149,0.116265,1.0
4624,0.000699538,0.115708,1.0
4717,0.000818421,0.115424,1.0
4817,0.00104849,0.115222,1.0
4917,0.000822674,0.114566,1.0
5017,0.000700545,0.114016,1.0
5110,0.000819374,0.113738,1.0
5210,0.00105373,0.113548,1.0
5310,0.000824662,0.112895,1.0
5410,0.000701203,0.11235,1.0
5503,0.00081966,0.112078,1.0
5603,0.00105831,0.111899,1.0
5703,0.000826735,0.11125,1.0
5803,0.00070168,0.11071,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/5Epochs/combinedData.csv <==
step_mut50_5MR1bgr, cross_entropy_mut50_5MR1bgr, loss_mut50_5MR1bgr, train_accuracy_mut50_5MR1bgr,step_mut50_5MR1brg, cross_entropy_mut50_5MR1brg, loss_mut50_5MR1brg, train_accuracy_mut50_5MR1brg,step_mut50_5MR1gbr, cross_entropy_mut50_5MR1gbr, loss_mut50_5MR1gbr, train_accuracy_mut50_5MR1gbr,step_mut50_5MR1grb, cross_entropy_mut50_5MR1grb, loss_mut50_5MR1grb, train_accuracy_mut50_5MR1grb,step_mut50_5MR1rbg, cross_entropy_mut50_5MR1rbg, loss_mut50_5MR1rbg, train_accuracy_mut50_5MR1rbg,step_mut50_5MR1rgb, cross_entropy_mut50_5MR1rgb, loss_mut50_5MR1rgb, train_accuracy_mut50_5MR1rgb
1,2.52697,2.73897,0.0625,1,2.52508,2.73709,0.078125,1,2.4857,2.69771,0.0859375,1,2.53913,2.75114,0.0546875,1,2.49336,2.70536,0.0625,1,2.5297,2.74171,0.0625
41,1.80111,2.01489,0.328125,41,1.8526,2.0658,0.351563,41,1.88481,2.09859,0.226563,41,1.90856,2.12196,0.265625,41,1.85267,2.06659,0.28125,41,1.82515,2.03914,0.3125
81,1.62965,1.84333,0.414063,81,1.66506,1.8774,0.40625,81,1.57296,1.78659,0.40625,81,1.70115,1.91389,0.382813,81,1.60989,1.82359,0.453125,81,1.80687,2.0205,0.375
121,1.41274,1.62599,0.523438,121,1.55724,1.76843,0.429688,121,1.48986,1.70304,0.484375,121,1.53233,1.74388,0.40625,121,1.53282,1.74604,0.4375,121,1.57529,1.78842,0.476563
161,1.3632,1.57649,0.484375,161,1.47185,1.68256,0.476563,161,1.36343,1.57636,0.460938,161,1.39411,1.60496,0.476563,161,1.44024,1.65364,0.445313,161,1.39537,1.60842,0.53125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/5Epochs/mut50_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52697,2.73897,0.0625
41,1.80111,2.01489,0.328125
81,1.62965,1.84333,0.414063
121,1.41274,1.62599,0.523438
161,1.3632,1.57649,0.484375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/5Epochs/mut50_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52508,2.73709,0.078125
41,1.8526,2.0658,0.351563
81,1.66506,1.8774,0.40625
121,1.55724,1.76843,0.429688
161,1.47185,1.68256,0.476563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/5Epochs/mut50_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.4857,2.69771,0.0859375
41,1.88481,2.09859,0.226563
81,1.57296,1.78659,0.40625
121,1.48986,1.70304,0.484375
161,1.36343,1.57636,0.460938


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/5Epochs/mut50_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53913,2.75114,0.0546875
41,1.90856,2.12196,0.265625
81,1.70115,1.91389,0.382813
121,1.53233,1.74388,0.40625
161,1.39411,1.60496,0.476563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/5Epochs/mut50_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.49336,2.70536,0.0625
41,1.85267,2.06659,0.28125
81,1.60989,1.82359,0.453125
121,1.53282,1.74604,0.4375
161,1.44024,1.65364,0.445313


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/c50/Training/5Epochs/mut50_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.5297,2.74171,0.0625
41,1.82515,2.03914,0.3125
81,1.80687,2.0205,0.375
121,1.57529,1.78842,0.476563
161,1.39537,1.60842,0.53125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/150Epochs/combinedData.csv <==
#step_mut48_150MR1bgr, loss_mut48_150MR1bgr, accuracy_mut48_150MR1bgr,step_mut48_150MR1brg, loss_mut48_150MR1brg, accuracy_mut48_150MR1brg,step_mut48_150MR1gbr, loss_mut48_150MR1gbr, accuracy_mut48_150MR1gbr,step_mut48_150MR1grb, loss_mut48_150MR1grb, accuracy_mut48_150MR1grb,step_mut48_150MR1rbg, loss_mut48_150MR1rbg, accuracy_mut48_150MR1rbg,step_mut48_150MR1rgb, loss_mut48_150MR1rgb, accuracy_mut48_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  3.3969924,  0.1960396, 393,  4.1831598,  0.2049505, 393,  3.2654684,  0.26633662, 393,  3.3588898,  0.26633662, 393,  9.8681993,  0.11980198, 393,  7.102766,  0.21287128
 786,  4.4078712,  0.32673267, 786,  3.3031693,  0.3881188, 786,  5.5460248,  0.28811881, 786,  2.7617307,  0.31287128, 786,  5.7288442,  0.26732674, 786,  3.8204572,  0.35940593
 1179,  2.7836769,  0.41881189, 1179,  2.2212389,  0.48910892, 1179,  1.7216899,  0.51089108, 1179,  2.9306388,  0.35247526, 1179,  1.9459684,  0.50297028, 1179,  2.7512105,  0.43069306
 1572,  3.137846,  0.44059405, 1572,  1.9094412,  0.55643564, 1572,  1.6345353,  0.59207922, 1572,  3.5360572,  0.34059405, 1572,  1.6373075,  0.56732672, 1572,  2.4667034,  0.46534654
 1965,  1.7150408,  0.62376237, 1965,  2.2048838,  0.4920792, 1965,  1.5798683,  0.63861388, 1965,  2.1607733,  0.49504951, 1965,  2.8103485,  0.41089109, 1965,  2.7249916,  0.47920793
 2358,  1.7908546,  0.58316833, 2358,  2.207829,  0.54653466, 2358,  2.020802,  0.60792077, 2358,  1.949199,  0.55148512, 2358,  1.984586,  0.59207922, 2358,  2.2710328,  0.54653466
 2751,  1.9349936,  0.60000002, 2751,  1.9178901,  0.61683166, 2751,  1.9334714,  0.60000002, 2751,  2.2651515,  0.57227725, 2751,  1.7448779,  0.62079209, 2751,  2.4156826,  0.53465348
 3144,  1.6713246,  0.61386138, 3144,  2.7828467,  0.5168317, 3144,  2.1221819,  0.59900987, 3144,  1.9028695,  0.60594058, 3144,  4.0565381,  0.46534654, 3144,  4.3917112,  0.44851485
 3537,  3.2320499,  0.53267324, 3537,  1.9495122,  0.62178218, 3537,  2.0615003,  0.63366336, 3537,  2.4877427,  0.5792079, 3537,  3.1170173,  0.56237626, 3537,  3.7088306,  0.47524753
 3930,  2.251265,  0.58910888, 3930,  1.9454226,  0.61881191, 3930,  2.0064151,  0.62277228, 3930,  3.3369853,  0.47524753, 3930,  2.0147631,  0.66534656, 3930,  3.3244431,  0.55049503
 4323,  1.4021871,  0.74653465, 4323,  1.3339262,  0.74554455, 4323,  1.4368348,  0.74851483, 4323,  1.5018921,  0.74059409, 4323,  1.4162066,  0.74455446, 4323,  1.4435,  0.74851483
 4716,  1.4139802,  0.75940591, 4716,  1.4100965,  0.74257427, 4716,  1.4560219,  0.75742573, 4716,  1.4890053,  0.74356437, 4716,  1.4341619,  0.74950492, 4716,  1.4609597,  0.74950492
 5109,  1.4483538,  0.76138616, 5109,  1.4509008,  0.74752474, 5109,  1.4815629,  0.75940591, 5109,  1.5089196,  0.74554455, 5109,  1.4577731,  0.74554455, 5109,  1.499043,  0.75247526
 5502,  1.4733529,  0.76435643, 5502,  1.4769036,  0.74851483, 5502,  1.4965348,  0.75841582, 5502,  1.5266792,  0.74455446, 5502,  1.4774059,  0.74950492, 5502,  1.528856,  0.75049508
 5895,  1.4893675,  0.76534653, 5895,  1.495029,  0.74851483, 5895,  1.505486,  0.76039606, 5895,  1.5398959,  0.74257427, 5895,  1.4922938,  0.75148517, 5895,  1.549814,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/150Epochs/mut48_150MR1bgr.csv <==
step, loss, accuracy
 393,  3.3969924,  0.1960396
 786,  4.4078712,  0.32673267
 1179,  2.7836769,  0.41881189
 1572,  3.137846,  0.44059405
 1965,  1.7150408,  0.62376237
 2358,  1.7908546,  0.58316833
 2751,  1.9349936,  0.60000002
 3144,  1.6713246,  0.61386138
 3537,  3.2320499,  0.53267324
 3930,  2.251265,  0.58910888
 4323,  1.4021871,  0.74653465
 4716,  1.4139802,  0.75940591
 5109,  1.4483538,  0.76138616
 5502,  1.4733529,  0.76435643
 5895,  1.4893675,  0.76534653


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/150Epochs/mut48_150MR1brg.csv <==
step, loss, accuracy
 393,  4.1831598,  0.2049505
 786,  3.3031693,  0.3881188
 1179,  2.2212389,  0.48910892
 1572,  1.9094412,  0.55643564
 1965,  2.2048838,  0.4920792
 2358,  2.207829,  0.54653466
 2751,  1.9178901,  0.61683166
 3144,  2.7828467,  0.5168317
 3537,  1.9495122,  0.62178218
 3930,  1.9454226,  0.61881191
 4323,  1.3339262,  0.74554455
 4716,  1.4100965,  0.74257427
 5109,  1.4509008,  0.74752474
 5502,  1.4769036,  0.74851483
 5895,  1.495029,  0.74851483


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/150Epochs/mut48_150MR1gbr.csv <==
step, loss, accuracy
 393,  3.2654684,  0.26633662
 786,  5.5460248,  0.28811881
 1179,  1.7216899,  0.51089108
 1572,  1.6345353,  0.59207922
 1965,  1.5798683,  0.63861388
 2358,  2.020802,  0.60792077
 2751,  1.9334714,  0.60000002
 3144,  2.1221819,  0.59900987
 3537,  2.0615003,  0.63366336
 3930,  2.0064151,  0.62277228
 4323,  1.4368348,  0.74851483
 4716,  1.4560219,  0.75742573
 5109,  1.4815629,  0.75940591
 5502,  1.4965348,  0.75841582
 5895,  1.505486,  0.76039606


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/150Epochs/mut48_150MR1grb.csv <==
step, loss, accuracy
 393,  3.3588898,  0.26633662
 786,  2.7617307,  0.31287128
 1179,  2.9306388,  0.35247526
 1572,  3.5360572,  0.34059405
 1965,  2.1607733,  0.49504951
 2358,  1.949199,  0.55148512
 2751,  2.2651515,  0.57227725
 3144,  1.9028695,  0.60594058
 3537,  2.4877427,  0.5792079
 3930,  3.3369853,  0.47524753
 4323,  1.5018921,  0.74059409
 4716,  1.4890053,  0.74356437
 5109,  1.5089196,  0.74554455
 5502,  1.5266792,  0.74455446
 5895,  1.5398959,  0.74257427


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/150Epochs/mut48_150MR1rbg.csv <==
step, loss, accuracy
 393,  9.8681993,  0.11980198
 786,  5.7288442,  0.26732674
 1179,  1.9459684,  0.50297028
 1572,  1.6373075,  0.56732672
 1965,  2.8103485,  0.41089109
 2358,  1.984586,  0.59207922
 2751,  1.7448779,  0.62079209
 3144,  4.0565381,  0.46534654
 3537,  3.1170173,  0.56237626
 3930,  2.0147631,  0.66534656
 4323,  1.4162066,  0.74455446
 4716,  1.4341619,  0.74950492
 5109,  1.4577731,  0.74554455
 5502,  1.4774059,  0.74950492
 5895,  1.4922938,  0.75148517


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/150Epochs/mut48_150MR1rgb.csv <==
step, loss, accuracy
 393,  7.102766,  0.21287128
 786,  3.8204572,  0.35940593
 1179,  2.7512105,  0.43069306
 1572,  2.4667034,  0.46534654
 1965,  2.7249916,  0.47920793
 2358,  2.2710328,  0.54653466
 2751,  2.4156826,  0.53465348
 3144,  4.3917112,  0.44851485
 3537,  3.7088306,  0.47524753
 3930,  3.3244431,  0.55049503
 4323,  1.4435,  0.74851483
 4716,  1.4609597,  0.74950492
 5109,  1.499043,  0.75247526
 5502,  1.528856,  0.75049508
 5895,  1.549814,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/5Epochs/combinedData.csv <==
step_mut48_5MR1bgr, loss_mut48_5MR1bgr, accuracy_mut48_5MR1bgr,step_mut48_5MR1brg, loss_mut48_5MR1brg, accuracy_mut48_5MR1brg,step_mut48_5MR1gbr, loss_mut48_5MR1gbr, accuracy_mut48_5MR1gbr,step_mut48_5MR1grb, loss_mut48_5MR1grb, accuracy_mut48_5MR1grb,step_mut48_5MR1rbg, loss_mut48_5MR1rbg, accuracy_mut48_5MR1rbg,step_mut48_5MR1rgb, loss_mut48_5MR1rgb, accuracy_mut48_5MR1rgb
 40,  360.69092,  0.1, 40,  42.148968,  0.12970297, 40,  374.97849,  0.1, 40,  77.340233,  0.11881188, 40,  118.83086,  0.1, 40,  8.7322083,  0.12871288
 80,  107.62249,  0.1, 80,  61.221405,  0.1, 80,  46.598167,  0.1, 80,  34.504852,  0.1, 80,  86.141144,  0.1, 80,  14.11533,  0.10990099
 120,  35.934898,  0.10891089, 120,  19.625832,  0.1, 120,  18.112959,  0.1009901, 120,  5.7145762,  0.16732673, 120,  18.692097,  0.099009901, 120,  3.8803058,  0.1
 160,  6.8987918,  0.11089109, 160,  8.0851345,  0.12970297, 160,  5.5554914,  0.1069307, 160,  6.7215223,  0.11485148, 160,  8.6342688,  0.11584158, 160,  2.8157568,  0.16732673
 200,  5.1478233,  0.10198019, 200,  7.941535,  0.11485148, 200,  4.2776141,  0.13267326, 200,  4.1751499,  0.15841584, 200,  3.6973386,  0.13465346, 200,  4.4136424,  0.14257425


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/5Epochs/mut48_5MR1bgr.csv <==
step, loss, accuracy
 40,  360.69092,  0.1
 80,  107.62249,  0.1
 120,  35.934898,  0.10891089
 160,  6.8987918,  0.11089109
 200,  5.1478233,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/5Epochs/mut48_5MR1brg.csv <==
step, loss, accuracy
 40,  42.148968,  0.12970297
 80,  61.221405,  0.1
 120,  19.625832,  0.1
 160,  8.0851345,  0.12970297
 200,  7.941535,  0.11485148


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/5Epochs/mut48_5MR1gbr.csv <==
step, loss, accuracy
 40,  374.97849,  0.1
 80,  46.598167,  0.1
 120,  18.112959,  0.1009901
 160,  5.5554914,  0.1069307
 200,  4.2776141,  0.13267326


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/5Epochs/mut48_5MR1grb.csv <==
step, loss, accuracy
 40,  77.340233,  0.11881188
 80,  34.504852,  0.1
 120,  5.7145762,  0.16732673
 160,  6.7215223,  0.11485148
 200,  4.1751499,  0.15841584


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/5Epochs/mut48_5MR1rbg.csv <==
step, loss, accuracy
 40,  118.83086,  0.1
 80,  86.141144,  0.1
 120,  18.692097,  0.099009901
 160,  8.6342688,  0.11584158
 200,  3.6973386,  0.13465346


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Testing/5Epochs/mut48_5MR1rgb.csv <==
step, loss, accuracy
 40,  8.7322083,  0.12871288
 80,  14.11533,  0.10990099
 120,  3.8803058,  0.1
 160,  2.8157568,  0.16732673
 200,  4.4136424,  0.14257425


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/150Epochs/combinedData.csv <==
step_mut48_150MR1bgr, cross_entropy_mut48_150MR1bgr, loss_mut48_150MR1bgr, train_accuracy_mut48_150MR1bgr,step_mut48_150MR1brg, cross_entropy_mut48_150MR1brg, loss_mut48_150MR1brg, train_accuracy_mut48_150MR1brg,step_mut48_150MR1gbr, cross_entropy_mut48_150MR1gbr, loss_mut48_150MR1gbr, train_accuracy_mut48_150MR1gbr,step_mut48_150MR1grb, cross_entropy_mut48_150MR1grb, loss_mut48_150MR1grb, train_accuracy_mut48_150MR1grb,step_mut48_150MR1rbg, cross_entropy_mut48_150MR1rbg, loss_mut48_150MR1rbg, train_accuracy_mut48_150MR1rbg,step_mut48_150MR1rgb, cross_entropy_mut48_150MR1rgb, loss_mut48_150MR1rgb, train_accuracy_mut48_150MR1rgb
1,2.68847,2.90054,0.0703125,1,2.69147,2.90354,0.0703125,1,2.69387,2.90595,0.0703125,1,2.67033,2.8824,0.0703125,1,2.6807,2.89278,0.0703125,1,2.66497,2.87705,0.0703125
101,1.72785,1.94019,0.214844,101,1.69126,1.90442,0.1875,101,1.71022,1.92312,0.226563,101,1.76629,1.97906,0.195313,101,1.77134,1.98395,0.203125,101,1.7985,2.01092,0.175781
201,1.37879,1.59019,0.309896,201,1.42212,1.63366,0.273438,201,1.41055,1.62147,0.317708,201,1.39892,1.61034,0.291667,201,1.41727,1.62685,0.294271,201,1.31905,1.53146,0.278646
301,1.21984,1.43193,0.378906,301,1.20996,1.42149,0.347656,301,1.19115,1.40205,0.376953,301,1.2517,1.46335,0.349609,301,1.34576,1.55465,0.341797,301,1.28756,1.50055,0.34375
394,1.08573,1.29875,0.617188,394,1.16954,1.38202,0.570313,394,1.0454,1.25714,0.601563,394,1.12958,1.34169,0.59375,394,1.17523,1.38439,0.515625,394,1.06091,1.27466,0.632813
494,1.0812,1.29588,0.589844,494,1.15554,1.36972,0.585938,494,1.1976,1.41075,0.589844,494,1.13164,1.34476,0.566406,494,1.174,1.38414,0.539063,494,1.11487,1.33005,0.585938
594,0.956611,1.17355,0.604167,594,0.975749,1.1917,0.596354,594,1.06614,1.2811,0.588542,594,1.0274,1.24178,0.588542,594,1.03682,1.24921,0.559896,594,1.0092,1.22642,0.598958
694,0.950426,1.16955,0.625,694,0.900714,1.11883,0.615234,694,1.12476,1.34182,0.587891,694,0.935004,1.15114,0.603516,694,0.963214,1.17856,0.591797,694,0.952079,1.17099,0.613281
787,0.634163,0.856007,0.765625,787,0.63243,0.852777,0.78125,787,0.716452,0.935425,0.75,787,0.692932,0.911391,0.734375,787,0.765338,0.982891,0.710938,787,0.619037,0.839469,0.75
887,0.983409,1.20833,0.707031,887,0.856962,1.07978,0.726563,887,0.816757,1.03856,0.730469,887,0.951779,1.17292,0.695313,887,0.910206,1.13066,0.671875,887,0.882981,1.10584,0.699219
987,0.701663,0.929451,0.710938,987,0.817314,1.04308,0.713542,987,0.830262,1.05502,0.700521,987,0.813815,1.03795,0.700521,987,0.793588,1.0174,0.679688,987,0.681509,0.906978,0.708333
1087,0.637491,0.868777,0.730469,1087,0.713857,0.942923,0.728516,1087,0.786092,1.01436,0.705078,1087,0.716953,0.944528,0.716797,1087,0.732803,0.960212,0.699219,1087,0.736352,0.965283,0.716797
1180,0.424848,0.659969,0.84375,1180,0.490843,0.723627,0.789063,1180,0.465776,0.697305,0.820313,1180,0.489564,0.720559,0.84375,1180,0.489875,0.721263,0.851563,1180,0.481361,0.713734,0.828125
1280,0.728958,0.968205,0.785156,1280,0.728553,0.96497,0.757813,1280,0.678549,0.914277,0.78125,1280,0.625676,0.860572,0.785156,1280,0.610466,0.846172,0.808594,1280,0.630076,0.866244,0.800781
1380,0.505845,0.749469,0.799479,1380,0.587255,0.828163,0.768229,1380,0.614288,0.854541,0.778646,1380,0.553184,0.792641,0.794271,1380,0.625111,0.865119,0.802083,1380,0.415266,0.655352,0.822917
1480,0.529655,0.77785,0.804688,1480,0.508426,0.754258,0.785156,1480,0.489014,0.733786,0.792969,1480,0.576383,0.820493,0.792969,1480,0.483363,0.727956,0.8125,1480,0.659319,0.904023,0.8125
1573,0.376867,0.62962,0.84375,1573,0.350345,0.600935,0.882813,1573,0.287086,0.536031,0.890625,1573,0.341166,0.589644,0.875,1573,0.332859,0.581687,0.851563,1573,0.318032,0.567086,0.898438
1673,0.484256,0.741138,0.820313,1673,0.501779,0.756637,0.824219,1673,0.465986,0.719964,0.847656,1673,0.594788,0.848045,0.824219,1673,0.483436,0.737198,0.84375,1673,0.406595,0.660051,0.875
1773,0.431903,0.694279,0.815104,1773,0.589299,0.849289,0.8125,1773,0.433894,0.692764,0.84375,1773,0.427137,0.685875,0.822917,1773,0.569605,0.828,0.838542,1773,0.370683,0.628443,0.880208
1873,0.363136,0.630179,0.830078,1873,0.378302,0.642886,0.826172,1873,0.313462,0.577214,0.859375,1873,0.374083,0.637719,0.835938,1873,0.486796,0.750226,0.845703,1873,0.476005,0.738774,0.869141
1966,0.219623,0.490545,0.921875,1966,0.280922,0.550221,0.914063,1966,0.21678,0.486219,0.921875,1966,0.222067,0.490002,0.914063,1966,0.267955,0.536161,0.898438,1966,0.224746,0.491842,0.929688
2066,0.50363,0.779677,0.859375,2066,0.458774,0.732786,0.882813,2066,0.396094,0.669843,0.898438,2066,0.465636,0.737945,0.855469,2066,0.342314,0.615308,0.890625,2066,0.493212,0.765304,0.878906
2166,0.34664,0.627494,0.861979,2166,0.377395,0.656259,0.877604,2166,0.417419,0.695612,0.880208,2166,0.445676,0.722687,0.841146,2166,0.380842,0.658219,0.882813,2166,0.273842,0.550285,0.885417
2266,0.238832,0.523129,0.875,2266,0.39861,0.681683,0.878906,2266,0.352933,0.636124,0.880859,2266,0.217636,0.499339,0.865234,2266,0.289617,0.570832,0.878906,2266,0.350558,0.631168,0.884766
2359,0.14729,0.43638,0.945313,2359,0.229127,0.516573,0.921875,2359,0.206888,0.49447,0.90625,2359,0.144266,0.430341,0.945313,2359,0.224989,0.511064,0.90625,2359,0.214584,0.499299,0.921875
2459,0.309732,0.603164,0.902344,2459,0.371992,0.66389,0.890625,2459,0.275723,0.567333,0.890625,2459,0.285929,0.575916,0.925781,2459,0.36078,0.651228,0.898438,2459,0.260506,0.549965,0.917969
2559,0.188389,0.484295,0.911458,2559,0.21691,0.513325,0.901042,2559,0.267734,0.564345,0.890625,2559,0.273381,0.56703,0.919271,2559,0.240517,0.535106,0.895833,2559,0.161679,0.453948,0.929688
2659,0.13678,0.435013,0.925781,2659,0.213217,0.512253,0.90625,2659,0.178914,0.478382,0.908203,2659,0.224851,0.523184,0.919922,2659,0.196132,0.494122,0.904297,2659,0.276692,0.572014,0.923828
2752,0.13308,0.43564,0.945313,2752,0.1637,0.465741,0.945313,2752,0.14524,0.448176,0.945313,2752,0.107511,0.409129,0.96875,2752,0.223512,0.525362,0.9375,2752,0.129707,0.427969,0.960938
2852,0.243663,0.548683,0.929688,2852,0.349328,0.654973,0.910156,2852,0.175077,0.48211,0.933594,2852,0.316399,0.621265,0.929688,2852,0.274769,0.580343,0.917969,2852,0.258667,0.559609,0.945313
2952,0.138941,0.447048,0.9375,2952,0.297127,0.607235,0.908854,2952,0.322947,0.631689,0.919271,2952,0.204277,0.512536,0.929688,2952,0.22792,0.53625,0.919271,2952,0.0924568,0.395944,0.953125
3052,0.121263,0.4318,0.945313,3052,0.213862,0.526009,0.910156,3052,0.314421,0.626137,0.917969,3052,0.188447,0.500557,0.935547,3052,0.190831,0.501539,0.925781,3052,0.239973,0.546546,0.933594
3145,0.0539971,0.366691,0.984375,3145,0.101199,0.416643,0.976563,3145,0.117348,0.430843,0.960938,3145,0.101658,0.415179,0.960938,3145,0.117127,0.430458,0.96875,3145,0.113801,0.42266,0.976563
3245,0.196641,0.511237,0.964844,3245,0.154803,0.47254,0.964844,3245,0.179838,0.495524,0.953125,3245,0.229481,0.545234,0.9375,3245,0.239905,0.555054,0.960938,3245,0.12966,0.439591,0.964844
3345,0.125709,0.441136,0.963542,3345,0.170887,0.490428,0.958333,3345,0.111302,0.428432,0.958333,3345,0.253278,0.571296,0.929688,3345,0.141013,0.457022,0.955729,3345,0.209573,0.521271,0.947917
3445,0.167883,0.484291,0.955078,3445,0.228431,0.548983,0.949219,3445,0.199455,0.519007,0.955078,3445,0.224041,0.544929,0.923828,3445,0.139821,0.457074,0.953125,3445,0.188683,0.502465,0.947266
3538,0.11958,0.437739,0.96875,3538,0.116423,0.438836,0.96875,3538,0.0875689,0.408668,0.960938,3538,0.117102,0.439959,0.960938,3538,0.115618,0.435063,0.96875,3538,0.0936722,0.408092,0.953125
3638,0.225992,0.544191,0.9375,3638,0.215916,0.539813,0.949219,3638,0.184658,0.507503,0.9375,3638,0.171266,0.494637,0.949219,3638,0.204888,0.524749,0.949219,3638,0.154146,0.470529,0.949219
3738,0.130025,0.450442,0.942708,3738,0.106831,0.430622,0.955729,3738,0.177285,0.501417,0.9375,3738,0.0763826,0.400338,0.958333,3738,0.174636,0.495847,0.945313,3738,0.214946,0.531497,0.9375
3838,0.133113,0.45455,0.945313,3838,0.26554,0.589688,0.939453,3838,0.1699,0.494153,0.939453,3838,0.109363,0.433338,0.960938,3838,0.123355,0.445204,0.947266,3838,0.113374,0.431648,0.941406
3931,0.0880286,0.410192,0.976563,3931,0.101201,0.427817,0.976563,3931,0.114446,0.439866,0.960938,3931,0.0529996,0.376808,0.976563,3931,0.126529,0.448714,0.953125,3931,0.119781,0.439859,0.96875
4031,0.0443102,0.365507,0.980469,4031,0.0876647,0.413382,0.972656,4031,0.0609035,0.385368,0.972656,4031,0.0795125,0.402357,0.972656,4031,0.041632,0.362854,0.96875,4031,0.0592179,0.378417,0.976563
4131,0.0494863,0.369591,0.981771,4131,0.0657416,0.390385,0.976563,4131,0.0308484,0.354208,0.979167,4131,0.0180291,0.339769,0.979167,4131,0.0407327,0.360853,0.973958,4131,0.01534,0.333472,0.984375
4231,0.0174153,0.336394,0.984375,4231,0.0224524,0.345982,0.982422,4231,0.026313,0.348536,0.980469,4231,0.00480157,0.325406,0.984375,4231,0.00481406,0.323807,0.980469,4231,0.0156978,0.332723,0.988281
4324,0.00710732,0.325015,1.0,4324,0.0189209,0.341389,0.992188,4324,0.0185073,0.339656,0.992188,4324,0.00644801,0.32597,1.0,4324,0.00953932,0.327454,1.0,4324,0.0115527,0.327527,1.0
4424,0.0147889,0.331557,1.0,4424,0.0293691,0.350701,0.992188,4424,0.0269727,0.346974,0.992188,4424,0.0314483,0.349826,0.996094,4424,0.0169032,0.33368,0.996094,4424,0.0274966,0.34235,0.996094
4524,0.0188845,0.334511,0.997396,4524,0.0262419,0.346437,0.992188,4524,0.0138742,0.332727,0.994792,4524,0.00562564,0.322853,0.997396,4524,0.0108696,0.3265,0.997396,4524,0.00962884,0.323356,0.997396
4624,0.00988354,0.324358,0.996094,4624,0.0115923,0.330634,0.994141,4624,0.00613206,0.323821,0.996094,4624,0.003307,0.319371,0.998047,4624,0.0034231,0.317898,0.998047,4624,0.00785035,0.320438,0.998047
4717,0.00388164,0.31727,1.0,4717,0.00971274,0.327666,1.0,4717,0.00862215,0.325218,1.0,4717,0.00352528,0.318493,1.0,4717,0.00613311,0.319518,1.0,4717,0.00674224,0.318258,1.0
4817,0.0101896,0.322426,1.0,4817,0.0172709,0.334066,1.0,4817,0.0191098,0.334545,0.996094,4817,0.0206122,0.334422,0.996094,4817,0.00839297,0.320629,1.0,4817,0.0165135,0.326892,0.996094
4917,0.011588,0.322672,1.0,4917,0.00946323,0.325103,1.0,4917,0.00901724,0.323294,0.997396,4917,0.00402485,0.316675,0.997396,4917,0.00594452,0.317025,1.0,4917,0.0077994,0.317038,0.997396
5017,0.00656322,0.31649,1.0,5017,0.00698554,0.321461,1.0,5017,0.00408988,0.317198,0.998047,5017,0.00268205,0.314165,0.998047,5017,0.00278525,0.312705,1.0,5017,0.00546649,0.313559,0.998047
5110,0.00286159,0.311704,1.0,5110,0.00599859,0.319381,1.0,5110,0.00654087,0.318555,1.0,5110,0.00273882,0.313126,1.0,5110,0.00466005,0.313492,1.0,5110,0.0047591,0.311777,1.0
5210,0.00795531,0.315645,1.0,5210,0.0121318,0.324353,1.0,5210,0.0146468,0.325501,1.0,5210,0.0140427,0.323273,1.0,5210,0.00605286,0.313735,1.0,5210,0.0122472,0.318125,1.0
5310,0.00840146,0.314941,1.0,5310,0.00659489,0.317658,1.0,5310,0.00675263,0.316449,1.0,5310,0.0031528,0.311226,1.0,5310,0.00426756,0.310796,1.0,5310,0.0059279,0.310665,1.0
5410,0.00495913,0.310346,1.0,5410,0.00495402,0.314854,1.0,5410,0.00311483,0.311647,1.0,5410,0.00228122,0.309192,1.0,5410,0.00236227,0.307735,1.0,5410,0.00413302,0.307728,1.0
5503,0.00233745,0.306646,1.0,5503,0.00432709,0.313138,1.0,5503,0.0053031,0.312748,1.0,5503,0.00222507,0.308048,1.0,5503,0.00377525,0.308067,1.0,5503,0.00378021,0.306305,1.0
5603,0.00657381,0.309737,1.0,5603,0.00925437,0.316909,1.0,5603,0.0118827,0.318175,1.0,5603,0.00977018,0.314443,1.0,5603,0.00486091,0.308009,1.0,5603,0.00958806,0.310978,1.0
5703,0.00658197,0.308603,1.0,5703,0.00508797,0.311589,1.0,5703,0.00535968,0.310501,1.0,5703,0.00259716,0.30612,1.0,5703,0.00341326,0.305416,1.0,5703,0.004641,0.304896,1.0
5803,0.00404313,0.30492,1.0,5803,0.00386016,0.309205,1.0,5803,0.00258164,0.306568,1.0,5803,0.00199509,0.304365,1.0,5803,0.00206252,0.302919,1.0,5803,0.00337827,0.302499,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/150Epochs/mut48_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.68847,2.90054,0.0703125
101,1.72785,1.94019,0.214844
201,1.37879,1.59019,0.309896
301,1.21984,1.43193,0.378906
394,1.08573,1.29875,0.617188
494,1.0812,1.29588,0.589844
594,0.956611,1.17355,0.604167
694,0.950426,1.16955,0.625
787,0.634163,0.856007,0.765625
887,0.983409,1.20833,0.707031
987,0.701663,0.929451,0.710938
1087,0.637491,0.868777,0.730469
1180,0.424848,0.659969,0.84375
1280,0.728958,0.968205,0.785156
1380,0.505845,0.749469,0.799479
1480,0.529655,0.77785,0.804688
1573,0.376867,0.62962,0.84375
1673,0.484256,0.741138,0.820313
1773,0.431903,0.694279,0.815104
1873,0.363136,0.630179,0.830078
1966,0.219623,0.490545,0.921875
2066,0.50363,0.779677,0.859375
2166,0.34664,0.627494,0.861979
2266,0.238832,0.523129,0.875
2359,0.14729,0.43638,0.945313
2459,0.309732,0.603164,0.902344
2559,0.188389,0.484295,0.911458
2659,0.13678,0.435013,0.925781
2752,0.13308,0.43564,0.945313
2852,0.243663,0.548683,0.929688
2952,0.138941,0.447048,0.9375
3052,0.121263,0.4318,0.945313
3145,0.0539971,0.366691,0.984375
3245,0.196641,0.511237,0.964844
3345,0.125709,0.441136,0.963542
3445,0.167883,0.484291,0.955078
3538,0.11958,0.437739,0.96875
3638,0.225992,0.544191,0.9375
3738,0.130025,0.450442,0.942708
3838,0.133113,0.45455,0.945313
3931,0.0880286,0.410192,0.976563
4031,0.0443102,0.365507,0.980469
4131,0.0494863,0.369591,0.981771
4231,0.0174153,0.336394,0.984375
4324,0.00710732,0.325015,1.0
4424,0.0147889,0.331557,1.0
4524,0.0188845,0.334511,0.997396
4624,0.00988354,0.324358,0.996094
4717,0.00388164,0.31727,1.0
4817,0.0101896,0.322426,1.0
4917,0.011588,0.322672,1.0
5017,0.00656322,0.31649,1.0
5110,0.00286159,0.311704,1.0
5210,0.00795531,0.315645,1.0
5310,0.00840146,0.314941,1.0
5410,0.00495913,0.310346,1.0
5503,0.00233745,0.306646,1.0
5603,0.00657381,0.309737,1.0
5703,0.00658197,0.308603,1.0
5803,0.00404313,0.30492,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/150Epochs/mut48_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.69147,2.90354,0.0703125
101,1.69126,1.90442,0.1875
201,1.42212,1.63366,0.273438
301,1.20996,1.42149,0.347656
394,1.16954,1.38202,0.570313
494,1.15554,1.36972,0.585938
594,0.975749,1.1917,0.596354
694,0.900714,1.11883,0.615234
787,0.63243,0.852777,0.78125
887,0.856962,1.07978,0.726563
987,0.817314,1.04308,0.713542
1087,0.713857,0.942923,0.728516
1180,0.490843,0.723627,0.789063
1280,0.728553,0.96497,0.757813
1380,0.587255,0.828163,0.768229
1480,0.508426,0.754258,0.785156
1573,0.350345,0.600935,0.882813
1673,0.501779,0.756637,0.824219
1773,0.589299,0.849289,0.8125
1873,0.378302,0.642886,0.826172
1966,0.280922,0.550221,0.914063
2066,0.458774,0.732786,0.882813
2166,0.377395,0.656259,0.877604
2266,0.39861,0.681683,0.878906
2359,0.229127,0.516573,0.921875
2459,0.371992,0.66389,0.890625
2559,0.21691,0.513325,0.901042
2659,0.213217,0.512253,0.90625
2752,0.1637,0.465741,0.945313
2852,0.349328,0.654973,0.910156
2952,0.297127,0.607235,0.908854
3052,0.213862,0.526009,0.910156
3145,0.101199,0.416643,0.976563
3245,0.154803,0.47254,0.964844
3345,0.170887,0.490428,0.958333
3445,0.228431,0.548983,0.949219
3538,0.116423,0.438836,0.96875
3638,0.215916,0.539813,0.949219
3738,0.106831,0.430622,0.955729
3838,0.26554,0.589688,0.939453
3931,0.101201,0.427817,0.976563
4031,0.0876647,0.413382,0.972656
4131,0.0657416,0.390385,0.976563
4231,0.0224524,0.345982,0.982422
4324,0.0189209,0.341389,0.992188
4424,0.0293691,0.350701,0.992188
4524,0.0262419,0.346437,0.992188
4624,0.0115923,0.330634,0.994141
4717,0.00971274,0.327666,1.0
4817,0.0172709,0.334066,1.0
4917,0.00946323,0.325103,1.0
5017,0.00698554,0.321461,1.0
5110,0.00599859,0.319381,1.0
5210,0.0121318,0.324353,1.0
5310,0.00659489,0.317658,1.0
5410,0.00495402,0.314854,1.0
5503,0.00432709,0.313138,1.0
5603,0.00925437,0.316909,1.0
5703,0.00508797,0.311589,1.0
5803,0.00386016,0.309205,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/150Epochs/mut48_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.69387,2.90595,0.0703125
101,1.71022,1.92312,0.226563
201,1.41055,1.62147,0.317708
301,1.19115,1.40205,0.376953
394,1.0454,1.25714,0.601563
494,1.1976,1.41075,0.589844
594,1.06614,1.2811,0.588542
694,1.12476,1.34182,0.587891
787,0.716452,0.935425,0.75
887,0.816757,1.03856,0.730469
987,0.830262,1.05502,0.700521
1087,0.786092,1.01436,0.705078
1180,0.465776,0.697305,0.820313
1280,0.678549,0.914277,0.78125
1380,0.614288,0.854541,0.778646
1480,0.489014,0.733786,0.792969
1573,0.287086,0.536031,0.890625
1673,0.465986,0.719964,0.847656
1773,0.433894,0.692764,0.84375
1873,0.313462,0.577214,0.859375
1966,0.21678,0.486219,0.921875
2066,0.396094,0.669843,0.898438
2166,0.417419,0.695612,0.880208
2266,0.352933,0.636124,0.880859
2359,0.206888,0.49447,0.90625
2459,0.275723,0.567333,0.890625
2559,0.267734,0.564345,0.890625
2659,0.178914,0.478382,0.908203
2752,0.14524,0.448176,0.945313
2852,0.175077,0.48211,0.933594
2952,0.322947,0.631689,0.919271
3052,0.314421,0.626137,0.917969
3145,0.117348,0.430843,0.960938
3245,0.179838,0.495524,0.953125
3345,0.111302,0.428432,0.958333
3445,0.199455,0.519007,0.955078
3538,0.0875689,0.408668,0.960938
3638,0.184658,0.507503,0.9375
3738,0.177285,0.501417,0.9375
3838,0.1699,0.494153,0.939453
3931,0.114446,0.439866,0.960938
4031,0.0609035,0.385368,0.972656
4131,0.0308484,0.354208,0.979167
4231,0.026313,0.348536,0.980469
4324,0.0185073,0.339656,0.992188
4424,0.0269727,0.346974,0.992188
4524,0.0138742,0.332727,0.994792
4624,0.00613206,0.323821,0.996094
4717,0.00862215,0.325218,1.0
4817,0.0191098,0.334545,0.996094
4917,0.00901724,0.323294,0.997396
5017,0.00408988,0.317198,0.998047
5110,0.00654087,0.318555,1.0
5210,0.0146468,0.325501,1.0
5310,0.00675263,0.316449,1.0
5410,0.00311483,0.311647,1.0
5503,0.0053031,0.312748,1.0
5603,0.0118827,0.318175,1.0
5703,0.00535968,0.310501,1.0
5803,0.00258164,0.306568,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/150Epochs/mut48_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67033,2.8824,0.0703125
101,1.76629,1.97906,0.195313
201,1.39892,1.61034,0.291667
301,1.2517,1.46335,0.349609
394,1.12958,1.34169,0.59375
494,1.13164,1.34476,0.566406
594,1.0274,1.24178,0.588542
694,0.935004,1.15114,0.603516
787,0.692932,0.911391,0.734375
887,0.951779,1.17292,0.695313
987,0.813815,1.03795,0.700521
1087,0.716953,0.944528,0.716797
1180,0.489564,0.720559,0.84375
1280,0.625676,0.860572,0.785156
1380,0.553184,0.792641,0.794271
1480,0.576383,0.820493,0.792969
1573,0.341166,0.589644,0.875
1673,0.594788,0.848045,0.824219
1773,0.427137,0.685875,0.822917
1873,0.374083,0.637719,0.835938
1966,0.222067,0.490002,0.914063
2066,0.465636,0.737945,0.855469
2166,0.445676,0.722687,0.841146
2266,0.217636,0.499339,0.865234
2359,0.144266,0.430341,0.945313
2459,0.285929,0.575916,0.925781
2559,0.273381,0.56703,0.919271
2659,0.224851,0.523184,0.919922
2752,0.107511,0.409129,0.96875
2852,0.316399,0.621265,0.929688
2952,0.204277,0.512536,0.929688
3052,0.188447,0.500557,0.935547
3145,0.101658,0.415179,0.960938
3245,0.229481,0.545234,0.9375
3345,0.253278,0.571296,0.929688
3445,0.224041,0.544929,0.923828
3538,0.117102,0.439959,0.960938
3638,0.171266,0.494637,0.949219
3738,0.0763826,0.400338,0.958333
3838,0.109363,0.433338,0.960938
3931,0.0529996,0.376808,0.976563
4031,0.0795125,0.402357,0.972656
4131,0.0180291,0.339769,0.979167
4231,0.00480157,0.325406,0.984375
4324,0.00644801,0.32597,1.0
4424,0.0314483,0.349826,0.996094
4524,0.00562564,0.322853,0.997396
4624,0.003307,0.319371,0.998047
4717,0.00352528,0.318493,1.0
4817,0.0206122,0.334422,0.996094
4917,0.00402485,0.316675,0.997396
5017,0.00268205,0.314165,0.998047
5110,0.00273882,0.313126,1.0
5210,0.0140427,0.323273,1.0
5310,0.0031528,0.311226,1.0
5410,0.00228122,0.309192,1.0
5503,0.00222507,0.308048,1.0
5603,0.00977018,0.314443,1.0
5703,0.00259716,0.30612,1.0
5803,0.00199509,0.304365,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/150Epochs/mut48_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6807,2.89278,0.0703125
101,1.77134,1.98395,0.203125
201,1.41727,1.62685,0.294271
301,1.34576,1.55465,0.341797
394,1.17523,1.38439,0.515625
494,1.174,1.38414,0.539063
594,1.03682,1.24921,0.559896
694,0.963214,1.17856,0.591797
787,0.765338,0.982891,0.710938
887,0.910206,1.13066,0.671875
987,0.793588,1.0174,0.679688
1087,0.732803,0.960212,0.699219
1180,0.489875,0.721263,0.851563
1280,0.610466,0.846172,0.808594
1380,0.625111,0.865119,0.802083
1480,0.483363,0.727956,0.8125
1573,0.332859,0.581687,0.851563
1673,0.483436,0.737198,0.84375
1773,0.569605,0.828,0.838542
1873,0.486796,0.750226,0.845703
1966,0.267955,0.536161,0.898438
2066,0.342314,0.615308,0.890625
2166,0.380842,0.658219,0.882813
2266,0.289617,0.570832,0.878906
2359,0.224989,0.511064,0.90625
2459,0.36078,0.651228,0.898438
2559,0.240517,0.535106,0.895833
2659,0.196132,0.494122,0.904297
2752,0.223512,0.525362,0.9375
2852,0.274769,0.580343,0.917969
2952,0.22792,0.53625,0.919271
3052,0.190831,0.501539,0.925781
3145,0.117127,0.430458,0.96875
3245,0.239905,0.555054,0.960938
3345,0.141013,0.457022,0.955729
3445,0.139821,0.457074,0.953125
3538,0.115618,0.435063,0.96875
3638,0.204888,0.524749,0.949219
3738,0.174636,0.495847,0.945313
3838,0.123355,0.445204,0.947266
3931,0.126529,0.448714,0.953125
4031,0.041632,0.362854,0.96875
4131,0.0407327,0.360853,0.973958
4231,0.00481406,0.323807,0.980469
4324,0.00953932,0.327454,1.0
4424,0.0169032,0.33368,0.996094
4524,0.0108696,0.3265,0.997396
4624,0.0034231,0.317898,0.998047
4717,0.00613311,0.319518,1.0
4817,0.00839297,0.320629,1.0
4917,0.00594452,0.317025,1.0
5017,0.00278525,0.312705,1.0
5110,0.00466005,0.313492,1.0
5210,0.00605286,0.313735,1.0
5310,0.00426756,0.310796,1.0
5410,0.00236227,0.307735,1.0
5503,0.00377525,0.308067,1.0
5603,0.00486091,0.308009,1.0
5703,0.00341326,0.305416,1.0
5803,0.00206252,0.302919,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/150Epochs/mut48_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66497,2.87705,0.0703125
101,1.7985,2.01092,0.175781
201,1.31905,1.53146,0.278646
301,1.28756,1.50055,0.34375
394,1.06091,1.27466,0.632813
494,1.11487,1.33005,0.585938
594,1.0092,1.22642,0.598958
694,0.952079,1.17099,0.613281
787,0.619037,0.839469,0.75
887,0.882981,1.10584,0.699219
987,0.681509,0.906978,0.708333
1087,0.736352,0.965283,0.716797
1180,0.481361,0.713734,0.828125
1280,0.630076,0.866244,0.800781
1380,0.415266,0.655352,0.822917
1480,0.659319,0.904023,0.8125
1573,0.318032,0.567086,0.898438
1673,0.406595,0.660051,0.875
1773,0.370683,0.628443,0.880208
1873,0.476005,0.738774,0.869141
1966,0.224746,0.491842,0.929688
2066,0.493212,0.765304,0.878906
2166,0.273842,0.550285,0.885417
2266,0.350558,0.631168,0.884766
2359,0.214584,0.499299,0.921875
2459,0.260506,0.549965,0.917969
2559,0.161679,0.453948,0.929688
2659,0.276692,0.572014,0.923828
2752,0.129707,0.427969,0.960938
2852,0.258667,0.559609,0.945313
2952,0.0924568,0.395944,0.953125
3052,0.239973,0.546546,0.933594
3145,0.113801,0.42266,0.976563
3245,0.12966,0.439591,0.964844
3345,0.209573,0.521271,0.947917
3445,0.188683,0.502465,0.947266
3538,0.0936722,0.408092,0.953125
3638,0.154146,0.470529,0.949219
3738,0.214946,0.531497,0.9375
3838,0.113374,0.431648,0.941406
3931,0.119781,0.439859,0.96875
4031,0.0592179,0.378417,0.976563
4131,0.01534,0.333472,0.984375
4231,0.0156978,0.332723,0.988281
4324,0.0115527,0.327527,1.0
4424,0.0274966,0.34235,0.996094
4524,0.00962884,0.323356,0.997396
4624,0.00785035,0.320438,0.998047
4717,0.00674224,0.318258,1.0
4817,0.0165135,0.326892,0.996094
4917,0.0077994,0.317038,0.997396
5017,0.00546649,0.313559,0.998047
5110,0.0047591,0.311777,1.0
5210,0.0122472,0.318125,1.0
5310,0.0059279,0.310665,1.0
5410,0.00413302,0.307728,1.0
5503,0.00378021,0.306305,1.0
5603,0.00958806,0.310978,1.0
5703,0.004641,0.304896,1.0
5803,0.00337827,0.302499,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/5Epochs/combinedData.csv <==
step_mut48_5MR1bgr, cross_entropy_mut48_5MR1bgr, loss_mut48_5MR1bgr, train_accuracy_mut48_5MR1bgr,step_mut48_5MR1brg, cross_entropy_mut48_5MR1brg, loss_mut48_5MR1brg, train_accuracy_mut48_5MR1brg,step_mut48_5MR1gbr, cross_entropy_mut48_5MR1gbr, loss_mut48_5MR1gbr, train_accuracy_mut48_5MR1gbr,step_mut48_5MR1grb, cross_entropy_mut48_5MR1grb, loss_mut48_5MR1grb, train_accuracy_mut48_5MR1grb,step_mut48_5MR1rbg, cross_entropy_mut48_5MR1rbg, loss_mut48_5MR1rbg, train_accuracy_mut48_5MR1rbg,step_mut48_5MR1rgb, cross_entropy_mut48_5MR1rgb, loss_mut48_5MR1rgb, train_accuracy_mut48_5MR1rgb
1,2.68847,2.90054,0.0703125,1,2.69147,2.90354,0.0703125,1,2.69387,2.90595,0.0703125,1,2.67033,2.8824,0.0703125,1,2.6807,2.89278,0.0703125,1,2.66497,2.87705,0.0703125
41,1.81368,2.02715,0.359375,41,1.71844,1.9326,0.414063,41,1.74763,1.96167,0.257813,41,1.83836,2.05203,0.328125,41,1.83262,2.04641,0.3125,41,1.77396,1.98699,0.273438
81,1.67942,1.89225,0.429688,81,1.61821,1.83186,0.34375,81,1.74034,1.95367,0.367188,81,1.61004,1.82317,0.414063,81,1.68774,1.901,0.40625,81,1.66771,1.88015,0.367188
121,1.60091,1.81288,0.40625,121,1.59013,1.80272,0.359375,121,1.51893,1.73147,0.453125,121,1.54282,1.7552,0.4375,121,1.5502,1.76214,0.476563,121,1.51176,1.72332,0.445313
161,1.41605,1.62775,0.476563,161,1.46184,1.67378,0.484375,161,1.48433,1.69625,0.507813,161,1.48494,1.69676,0.453125,161,1.5108,1.72174,0.476563,161,1.39097,1.60231,0.515625


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/5Epochs/mut48_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.68847,2.90054,0.0703125
41,1.81368,2.02715,0.359375
81,1.67942,1.89225,0.429688
121,1.60091,1.81288,0.40625
161,1.41605,1.62775,0.476563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/5Epochs/mut48_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.69147,2.90354,0.0703125
41,1.71844,1.9326,0.414063
81,1.61821,1.83186,0.34375
121,1.59013,1.80272,0.359375
161,1.46184,1.67378,0.484375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/5Epochs/mut48_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.69387,2.90595,0.0703125
41,1.74763,1.96167,0.257813
81,1.74034,1.95367,0.367188
121,1.51893,1.73147,0.453125
161,1.48433,1.69625,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/5Epochs/mut48_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67033,2.8824,0.0703125
41,1.83836,2.05203,0.328125
81,1.61004,1.82317,0.414063
121,1.54282,1.7552,0.4375
161,1.48494,1.69676,0.453125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/5Epochs/mut48_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6807,2.89278,0.0703125
41,1.83262,2.04641,0.3125
81,1.68774,1.901,0.40625
121,1.5502,1.76214,0.476563
161,1.5108,1.72174,0.476563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r48/Training/5Epochs/mut48_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66497,2.87705,0.0703125
41,1.77396,1.98699,0.273438
81,1.66771,1.88015,0.367188
121,1.51176,1.72332,0.445313
161,1.39097,1.60231,0.515625


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/150Epochs/combinedData.csv <==
#step_mut49_150MR1bgr, loss_mut49_150MR1bgr, accuracy_mut49_150MR1bgr,step_mut49_150MR1brg, loss_mut49_150MR1brg, accuracy_mut49_150MR1brg,step_mut49_150MR1gbr, loss_mut49_150MR1gbr, accuracy_mut49_150MR1gbr,step_mut49_150MR1grb, loss_mut49_150MR1grb, accuracy_mut49_150MR1grb,step_mut49_150MR1rbg, loss_mut49_150MR1rbg, accuracy_mut49_150MR1rbg,step_mut49_150MR1rgb, loss_mut49_150MR1rgb, accuracy_mut49_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  3.0839038,  0.24554455, 393,  4.3074975,  0.24950495, 393,  7.6971564,  0.21188119, 393,  4.9387403,  0.21584159, 393,  7.5474329,  0.11683168, 393,  3.250685,  0.18019801
 786,  3.1826699,  0.34554455, 786,  4.2444205,  0.36435643, 786,  3.6190825,  0.34455445, 786,  7.3836613,  0.22970296, 786,  3.7449689,  0.31683168, 786,  3.9441221,  0.31881189
 1179,  2.5968747,  0.4920792, 1179,  1.9236016,  0.56336635, 1179,  2.3997769,  0.50495052, 1179,  2.7373149,  0.42673266, 1179,  1.7972634,  0.53762376, 1179,  3.2436688,  0.42277229
 1572,  1.6257353,  0.63267326, 1572,  1.5932989,  0.58217824, 1572,  2.0433459,  0.53663367, 1572,  2.3607347,  0.4831683, 1572,  1.5991293,  0.5871287, 1572,  1.7869123,  0.56633663
 1965,  2.6369483,  0.47920793, 1965,  1.9357084,  0.5782178, 1965,  2.6502075,  0.49504951, 1965,  1.7072263,  0.59207922, 1965,  1.7992432,  0.57227725, 1965,  1.7649416,  0.63960397
 2358,  3.2794759,  0.44752476, 2358,  1.8088638,  0.63762379, 2358,  1.7793739,  0.63663363, 2358,  2.6875117,  0.50594062, 2358,  1.8095316,  0.5792079, 2358,  1.6858903,  0.64455444
 2751,  2.3220525,  0.56732672, 2751,  2.2845497,  0.62376237, 2751,  1.9750286,  0.61782175, 2751,  3.3566108,  0.48217821, 2751,  1.9056927,  0.6029703, 2751,  2.0296891,  0.59207922
 3144,  2.477284,  0.56534654, 3144,  1.7804333,  0.66435641, 3144,  2.5266557,  0.57326734, 3144,  2.5321908,  0.55445546, 3144,  2.8524206,  0.54356438, 3144,  3.0593803,  0.50495052
 3537,  2.7298391,  0.60396039, 3537,  3.0651517,  0.53366339, 3537,  3.4820495,  0.51089108, 3537,  2.1802156,  0.63069308, 3537,  1.8791957,  0.64554453, 3537,  2.9313958,  0.46336633
 3930,  1.9375533,  0.66732675, 3930,  2.3243234,  0.59306931, 3930,  2.5588543,  0.58910888, 3930,  2.2154033,  0.59108913, 3930,  2.3450673,  0.6108911, 3930,  1.8109145,  0.64752477
 4323,  1.4026196,  0.74950492, 4323,  1.2771313,  0.75643563, 4323,  1.5619754,  0.71683168, 4323,  1.4041311,  0.74257427, 4323,  1.4990431,  0.73069304, 4323,  1.3319608,  0.77029705
 4716,  1.4489605,  0.74059409, 4716,  1.3287365,  0.75544554, 4716,  1.5639187,  0.72673267, 4716,  1.4299374,  0.75346535, 4716,  1.5411301,  0.73564357, 4716,  1.3961493,  0.76831681
 5109,  1.490836,  0.74455446, 5109,  1.3607988,  0.75346535, 5109,  1.6042817,  0.72970295, 5109,  1.4426552,  0.75544554, 5109,  1.5668876,  0.73069304, 5109,  1.4499613,  0.76732671
 5502,  1.5167956,  0.74455446, 5502,  1.3766906,  0.75544554, 5502,  1.6345447,  0.73069304, 5502,  1.4543386,  0.76138616, 5502,  1.5840774,  0.73069304, 5502,  1.4856961,  0.76534653
 5895,  1.5347615,  0.74752474, 5895,  1.3868152,  0.75544554, 5895,  1.6546206,  0.72970295, 5895,  1.4630471,  0.76237625, 5895,  1.5953665,  0.73069304, 5895,  1.5082626,  0.75940591


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/150Epochs/mut49_150MR1bgr.csv <==
step, loss, accuracy
 393,  3.0839038,  0.24554455
 786,  3.1826699,  0.34554455
 1179,  2.5968747,  0.4920792
 1572,  1.6257353,  0.63267326
 1965,  2.6369483,  0.47920793
 2358,  3.2794759,  0.44752476
 2751,  2.3220525,  0.56732672
 3144,  2.477284,  0.56534654
 3537,  2.7298391,  0.60396039
 3930,  1.9375533,  0.66732675
 4323,  1.4026196,  0.74950492
 4716,  1.4489605,  0.74059409
 5109,  1.490836,  0.74455446
 5502,  1.5167956,  0.74455446
 5895,  1.5347615,  0.74752474


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/150Epochs/mut49_150MR1brg.csv <==
step, loss, accuracy
 393,  4.3074975,  0.24950495
 786,  4.2444205,  0.36435643
 1179,  1.9236016,  0.56336635
 1572,  1.5932989,  0.58217824
 1965,  1.9357084,  0.5782178
 2358,  1.8088638,  0.63762379
 2751,  2.2845497,  0.62376237
 3144,  1.7804333,  0.66435641
 3537,  3.0651517,  0.53366339
 3930,  2.3243234,  0.59306931
 4323,  1.2771313,  0.75643563
 4716,  1.3287365,  0.75544554
 5109,  1.3607988,  0.75346535
 5502,  1.3766906,  0.75544554
 5895,  1.3868152,  0.75544554


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/150Epochs/mut49_150MR1gbr.csv <==
step, loss, accuracy
 393,  7.6971564,  0.21188119
 786,  3.6190825,  0.34455445
 1179,  2.3997769,  0.50495052
 1572,  2.0433459,  0.53663367
 1965,  2.6502075,  0.49504951
 2358,  1.7793739,  0.63663363
 2751,  1.9750286,  0.61782175
 3144,  2.5266557,  0.57326734
 3537,  3.4820495,  0.51089108
 3930,  2.5588543,  0.58910888
 4323,  1.5619754,  0.71683168
 4716,  1.5639187,  0.72673267
 5109,  1.6042817,  0.72970295
 5502,  1.6345447,  0.73069304
 5895,  1.6546206,  0.72970295


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/150Epochs/mut49_150MR1grb.csv <==
step, loss, accuracy
 393,  4.9387403,  0.21584159
 786,  7.3836613,  0.22970296
 1179,  2.7373149,  0.42673266
 1572,  2.3607347,  0.4831683
 1965,  1.7072263,  0.59207922
 2358,  2.6875117,  0.50594062
 2751,  3.3566108,  0.48217821
 3144,  2.5321908,  0.55445546
 3537,  2.1802156,  0.63069308
 3930,  2.2154033,  0.59108913
 4323,  1.4041311,  0.74257427
 4716,  1.4299374,  0.75346535
 5109,  1.4426552,  0.75544554
 5502,  1.4543386,  0.76138616
 5895,  1.4630471,  0.76237625


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/150Epochs/mut49_150MR1rbg.csv <==
step, loss, accuracy
 393,  7.5474329,  0.11683168
 786,  3.7449689,  0.31683168
 1179,  1.7972634,  0.53762376
 1572,  1.5991293,  0.5871287
 1965,  1.7992432,  0.57227725
 2358,  1.8095316,  0.5792079
 2751,  1.9056927,  0.6029703
 3144,  2.8524206,  0.54356438
 3537,  1.8791957,  0.64554453
 3930,  2.3450673,  0.6108911
 4323,  1.4990431,  0.73069304
 4716,  1.5411301,  0.73564357
 5109,  1.5668876,  0.73069304
 5502,  1.5840774,  0.73069304
 5895,  1.5953665,  0.73069304


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/150Epochs/mut49_150MR1rgb.csv <==
step, loss, accuracy
 393,  3.250685,  0.18019801
 786,  3.9441221,  0.31881189
 1179,  3.2436688,  0.42277229
 1572,  1.7869123,  0.56633663
 1965,  1.7649416,  0.63960397
 2358,  1.6858903,  0.64455444
 2751,  2.0296891,  0.59207922
 3144,  3.0593803,  0.50495052
 3537,  2.9313958,  0.46336633
 3930,  1.8109145,  0.64752477
 4323,  1.3319608,  0.77029705
 4716,  1.3961493,  0.76831681
 5109,  1.4499613,  0.76732671
 5502,  1.4856961,  0.76534653
 5895,  1.5082626,  0.75940591


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/5Epochs/combinedData.csv <==
step_mut49_5MR1bgr, loss_mut49_5MR1bgr, accuracy_mut49_5MR1bgr,step_mut49_5MR1brg, loss_mut49_5MR1brg, accuracy_mut49_5MR1brg,step_mut49_5MR1gbr, loss_mut49_5MR1gbr, accuracy_mut49_5MR1gbr,step_mut49_5MR1grb, loss_mut49_5MR1grb, accuracy_mut49_5MR1grb,step_mut49_5MR1rbg, loss_mut49_5MR1rbg, accuracy_mut49_5MR1rbg,step_mut49_5MR1rgb, loss_mut49_5MR1rgb, accuracy_mut49_5MR1rgb
 40,  45.911274,  0.13960396, 40,  61.966087,  0.1009901, 40,  27.711691,  0.1009901, 40,  81.918503,  0.1059406, 40,  54.172707,  0.1079208, 40,  64.359558,  0.13960396
 80,  34.391281,  0.10198019, 80,  34.094978,  0.1009901, 80,  17.905367,  0.1, 80,  104.51991,  0.099009901, 80,  30.709957,  0.1, 80,  40.134186,  0.098019801
 120,  33.175552,  0.1, 120,  19.463531,  0.1009901, 120,  12.616051,  0.11881188, 120,  57.156063,  0.1, 120,  14.283343,  0.10297029, 120,  19.573385,  0.1
 160,  12.476861,  0.1, 160,  3.139004,  0.13861386, 160,  4.4648023,  0.1009901, 160,  11.507029,  0.1009901, 160,  9.8712492,  0.1, 160,  4.0218344,  0.11287129
 200,  7.8579926,  0.10297029, 200,  2.8192413,  0.18118812, 200,  3.8001797,  0.1079208, 200,  6.9489079,  0.11683168, 200,  10.257957,  0.1, 200,  3.5719507,  0.13465346


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/5Epochs/mut49_5MR1bgr.csv <==
step, loss, accuracy
 40,  45.911274,  0.13960396
 80,  34.391281,  0.10198019
 120,  33.175552,  0.1
 160,  12.476861,  0.1
 200,  7.8579926,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/5Epochs/mut49_5MR1brg.csv <==
step, loss, accuracy
 40,  61.966087,  0.1009901
 80,  34.094978,  0.1009901
 120,  19.463531,  0.1009901
 160,  3.139004,  0.13861386
 200,  2.8192413,  0.18118812


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/5Epochs/mut49_5MR1gbr.csv <==
step, loss, accuracy
 40,  27.711691,  0.1009901
 80,  17.905367,  0.1
 120,  12.616051,  0.11881188
 160,  4.4648023,  0.1009901
 200,  3.8001797,  0.1079208


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/5Epochs/mut49_5MR1grb.csv <==
step, loss, accuracy
 40,  81.918503,  0.1059406
 80,  104.51991,  0.099009901
 120,  57.156063,  0.1
 160,  11.507029,  0.1009901
 200,  6.9489079,  0.11683168


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/5Epochs/mut49_5MR1rbg.csv <==
step, loss, accuracy
 40,  54.172707,  0.1079208
 80,  30.709957,  0.1
 120,  14.283343,  0.10297029
 160,  9.8712492,  0.1
 200,  10.257957,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Testing/5Epochs/mut49_5MR1rgb.csv <==
step, loss, accuracy
 40,  64.359558,  0.13960396
 80,  40.134186,  0.098019801
 120,  19.573385,  0.1
 160,  4.0218344,  0.11287129
 200,  3.5719507,  0.13465346


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/150Epochs/combinedData.csv <==
step_mut49_150MR1bgr, cross_entropy_mut49_150MR1bgr, loss_mut49_150MR1bgr, train_accuracy_mut49_150MR1bgr,step_mut49_150MR1brg, cross_entropy_mut49_150MR1brg, loss_mut49_150MR1brg, train_accuracy_mut49_150MR1brg,step_mut49_150MR1gbr, cross_entropy_mut49_150MR1gbr, loss_mut49_150MR1gbr, train_accuracy_mut49_150MR1gbr,step_mut49_150MR1grb, cross_entropy_mut49_150MR1grb, loss_mut49_150MR1grb, train_accuracy_mut49_150MR1grb,step_mut49_150MR1rbg, cross_entropy_mut49_150MR1rbg, loss_mut49_150MR1rbg, train_accuracy_mut49_150MR1rbg,step_mut49_150MR1rgb, cross_entropy_mut49_150MR1rgb, loss_mut49_150MR1rgb, train_accuracy_mut49_150MR1rgb
1,2.66477,2.87684,0.0703125,1,2.66778,2.87985,0.0703125,1,2.6686,2.88068,0.0703125,1,2.67695,2.88902,0.0703125,1,2.667,2.87907,0.0703125,1,2.66512,2.8772,0.0703125
101,1.70459,1.91716,0.207031,101,1.737,1.95014,0.210938,101,1.72386,1.93748,0.214844,101,1.72851,1.94031,0.214844,101,1.68842,1.90061,0.210938,101,1.78455,1.99701,0.199219
201,1.35659,1.56767,0.3125,201,1.3649,1.578,0.302083,201,1.33136,1.54556,0.307292,201,1.44222,1.65331,0.302083,201,1.37527,1.58591,0.304688,201,1.39882,1.60952,0.283854
301,1.31231,1.52342,0.375,301,1.28251,1.49675,0.367188,301,1.13211,1.34791,0.369141,301,1.24614,1.45742,0.367188,301,1.33684,1.54781,0.369141,301,1.29969,1.51047,0.339844
394,1.1166,1.32833,0.59375,394,1.02701,1.24182,0.59375,394,0.940512,1.15798,0.664063,394,1.05506,1.26686,0.601563,394,1.09298,1.30505,0.617188,394,1.08075,1.29233,0.609375
494,1.21005,1.42342,0.566406,494,1.16559,1.38197,0.570313,494,1.11527,1.33485,0.640625,494,1.23014,1.44338,0.558594,494,1.03161,1.24536,0.617188,494,1.15658,1.36944,0.59375
594,1.00407,1.21936,0.580729,594,0.973734,1.19201,0.580729,594,0.963073,1.18487,0.645833,594,1.02477,1.2396,0.575521,594,0.971637,1.18773,0.622396,594,1.00158,1.21658,0.598958
694,0.940343,1.15831,0.607422,694,0.987632,1.20797,0.591797,694,0.930108,1.15474,0.652344,694,0.911916,1.12865,0.599609,694,0.970003,1.18894,0.634766,694,0.992799,1.20972,0.613281
787,0.682593,0.903169,0.78125,787,0.604705,0.827459,0.796875,787,0.694323,0.921469,0.757813,787,0.709773,0.92881,0.75,787,0.69936,0.920895,0.773438,787,0.703811,0.923102,0.742188
887,0.825457,1.04905,0.714844,887,0.867116,1.09273,0.738281,887,0.857744,1.08776,0.726563,887,0.922555,1.14448,0.710938,887,0.749911,0.97458,0.730469,887,0.795761,1.01747,0.722656
987,0.709355,0.936374,0.716146,987,0.734695,0.963673,0.734375,987,0.730588,0.964018,0.723958,987,0.687245,0.912055,0.713542,987,0.736771,0.965115,0.726563,987,0.788286,1.01315,0.716146
1087,0.69339,0.924529,0.720703,1087,0.660174,0.892998,0.746094,1087,0.659432,0.897341,0.742188,1087,0.647345,0.87568,0.742188,1087,0.747028,0.979479,0.748047,1087,0.726066,0.954233,0.726563
1180,0.368469,0.60316,0.851563,1180,0.434245,0.670945,0.84375,1180,0.362224,0.60415,0.875,1180,0.487074,0.719171,0.835938,1180,0.474426,0.710979,0.820313,1180,0.551903,0.784075,0.789063
1280,0.680714,0.920132,0.777344,1280,0.628474,0.868869,0.808594,1280,0.692743,0.93894,0.808594,1280,0.691198,0.927418,0.796875,1280,0.720768,0.961769,0.785156,1280,0.605163,0.84124,0.777344
1380,0.572099,0.81636,0.773438,1380,0.523325,0.767873,0.815104,1380,0.550579,0.801525,0.796875,1380,0.497222,0.737896,0.807292,1380,0.492761,0.738402,0.796875,1380,0.547182,0.787776,0.791667
1480,0.48299,0.732131,0.787109,1480,0.478997,0.728118,0.816406,1480,0.356621,0.612569,0.822266,1480,0.430215,0.675528,0.822266,1480,0.504174,0.754611,0.802734,1480,0.493838,0.738653,0.796875
1573,0.296259,0.550116,0.90625,1573,0.34966,0.603417,0.859375,1573,0.246486,0.507277,0.921875,1573,0.391772,0.642148,0.859375,1573,0.371933,0.627523,0.867188,1573,0.316771,0.565777,0.890625
1673,0.540335,0.798975,0.855469,1673,0.502158,0.760865,0.839844,1673,0.428273,0.693567,0.882813,1673,0.49662,0.752172,0.84375,1673,0.448675,0.709499,0.847656,1673,0.546524,0.800108,0.835938
1773,0.443531,0.70702,0.84375,1773,0.491898,0.754644,0.828125,1773,0.385535,0.655115,0.877604,1773,0.568533,0.828797,0.830729,1773,0.409031,0.675417,0.846354,1773,0.388618,0.647027,0.846354
1873,0.300916,0.569525,0.847656,1873,0.401588,0.669425,0.830078,1873,0.276002,0.550654,0.880859,1873,0.322317,0.587296,0.847656,1873,0.402686,0.674361,0.839844,1873,0.289346,0.551756,0.861328
1966,0.281338,0.554505,0.898438,1966,0.27775,0.550315,0.898438,1966,0.21954,0.498227,0.945313,1966,0.224544,0.493899,0.929688,1966,0.230665,0.508303,0.921875,1966,0.28069,0.547623,0.882813
2066,0.467524,0.745574,0.855469,2066,0.410523,0.688134,0.875,2066,0.386162,0.669,0.890625,2066,0.416241,0.689744,0.882813,2066,0.381973,0.663632,0.882813,2066,0.434751,0.706616,0.871094
2166,0.342915,0.625373,0.856771,2166,0.292236,0.573806,0.890625,2166,0.223531,0.509968,0.895833,2166,0.241745,0.520005,0.893229,2166,0.306903,0.593128,0.885417,2166,0.277931,0.554344,0.882813
2266,0.227927,0.514342,0.871094,2266,0.300282,0.586248,0.898438,2266,0.1627,0.4536,0.904297,2266,0.305984,0.588808,0.894531,2266,0.243686,0.533787,0.894531,2266,0.230701,0.510719,0.892578
2359,0.186015,0.477321,0.929688,2359,0.258267,0.548587,0.921875,2359,0.142238,0.436346,0.945313,2359,0.207387,0.494467,0.914063,2359,0.185807,0.479763,0.945313,2359,0.254859,0.539947,0.90625
2459,0.27349,0.567834,0.917969,2459,0.276603,0.570494,0.90625,2459,0.265823,0.562685,0.925781,2459,0.324239,0.61535,0.902344,2459,0.26916,0.567029,0.921875,2459,0.369522,0.658638,0.878906
2559,0.206908,0.503961,0.916667,2559,0.193468,0.49054,0.919271,2559,0.326457,0.626855,0.914063,2559,0.290311,0.585786,0.901042,2559,0.167215,0.46867,0.924479,2559,0.171463,0.463366,0.893229
2659,0.256667,0.55709,0.914063,2659,0.28181,0.582819,0.916016,2659,0.161403,0.465113,0.921875,2659,0.194711,0.493558,0.912109,2659,0.224038,0.52783,0.923828,2659,0.275173,0.570294,0.896484
2752,0.163653,0.46856,0.9375,2752,0.209919,0.514086,0.921875,2752,0.112297,0.417985,0.976563,2752,0.175308,0.476849,0.9375,2752,0.175774,0.482399,0.929688,2752,0.180965,0.479582,0.929688
2852,0.259553,0.56675,0.917969,2852,0.410254,0.716643,0.875,2852,0.182633,0.489537,0.964844,2852,0.28506,0.588616,0.925781,2852,0.188421,0.498089,0.9375,2852,0.314732,0.615627,0.910156
2952,0.221483,0.531425,0.921875,2952,0.193785,0.502898,0.890625,2952,0.136513,0.447418,0.960938,2952,0.229934,0.536316,0.924479,2952,0.198349,0.510179,0.942708,2952,0.189419,0.492051,0.911458
3052,0.165718,0.477914,0.923828,3052,0.208045,0.5202,0.900391,3052,0.209068,0.521852,0.951172,3052,0.230183,0.539129,0.925781,3052,0.182931,0.496616,0.941406,3052,0.193131,0.497964,0.914063
3145,0.132453,0.446726,0.960938,3145,0.140011,0.453654,0.9375,3145,0.0795223,0.393833,0.976563,3145,0.102851,0.414382,0.96875,3145,0.190741,0.506473,0.9375,3145,0.110827,0.419162,0.960938
3245,0.288883,0.605083,0.921875,3245,0.311516,0.627373,0.910156,3245,0.202375,0.518135,0.945313,3245,0.320509,0.634141,0.925781,3245,0.24332,0.562005,0.929688,3245,0.24508,0.554811,0.9375
3345,0.147798,0.465605,0.932292,3345,0.0976864,0.413281,0.927083,3345,0.13579,0.453007,0.947917,3345,0.167738,0.483962,0.934896,3345,0.096855,0.416247,0.942708,3345,0.277268,0.587665,0.929688
3445,0.193328,0.512614,0.935547,3445,0.143401,0.461492,0.933594,3445,0.084161,0.403648,0.957031,3445,0.191383,0.508193,0.933594,3445,0.228625,0.550057,0.939453,3445,0.178965,0.490858,0.929688
3538,0.0665086,0.387129,0.984375,3538,0.126811,0.445679,0.945313,3538,0.0985507,0.419136,0.96875,3538,0.0860314,0.403852,0.96875,3538,0.0669134,0.38896,0.984375,3538,0.092014,0.405754,0.960938
3638,0.191461,0.513029,0.957031,3638,0.247481,0.568887,0.9375,3638,0.136294,0.457228,0.960938,3638,0.251689,0.569986,0.933594,3638,0.213619,0.536817,0.953125,3638,0.163509,0.477551,0.949219
3738,0.169505,0.492895,0.947917,3738,0.181043,0.502842,0.940104,3738,0.121378,0.442695,0.958333,3738,0.121752,0.440646,0.942708,3738,0.143515,0.467775,0.950521,3738,0.235061,0.551125,0.945313
3838,0.133595,0.457483,0.949219,3838,0.0898173,0.413059,0.949219,3838,0.166091,0.487861,0.953125,3838,0.165205,0.485085,0.943359,3838,0.163953,0.48815,0.947266,3838,0.167455,0.486621,0.943359
3931,0.0692312,0.393406,0.984375,3931,0.0815724,0.405316,0.960938,3931,0.118154,0.441187,0.960938,3931,0.0781162,0.399447,0.976563,3931,0.0987517,0.423271,0.960938,3931,0.0816184,0.402783,0.96875
4031,0.058319,0.381541,0.984375,4031,0.0621276,0.384917,0.976563,4031,0.0729424,0.395045,0.972656,4031,0.0348029,0.355215,0.984375,4031,0.0343438,0.35789,0.980469,4031,0.0614539,0.381672,0.976563
4131,0.0202332,0.342359,0.989583,4131,0.0201091,0.341799,0.981771,4131,0.0257007,0.346701,0.979167,4131,0.0382201,0.357554,0.986979,4131,0.0140416,0.336469,0.986979,4131,0.0235361,0.34268,0.981771
4231,0.0153687,0.336366,0.992188,4231,0.0156749,0.336235,0.986328,4231,0.041619,0.361489,0.982422,4231,0.0155775,0.333801,0.988281,4231,0.0246964,0.345976,0.986328,4231,0.0161724,0.334206,0.986328
4324,0.0248362,0.344757,0.992188,4324,0.00735449,0.326837,1.0,4324,0.010631,0.329427,1.0,4324,0.0141081,0.331276,1.0,4324,0.0089372,0.329127,1.0,4324,0.0105562,0.327536,1.0
4424,0.0304108,0.349192,0.992188,4424,0.0257898,0.344132,0.996094,4424,0.0388105,0.356462,0.996094,4424,0.0110798,0.327122,1.0,4424,0.0139914,0.333026,1.0,4424,0.0334224,0.349284,0.996094
4524,0.00859312,0.326228,0.994792,4524,0.00788381,0.325082,0.997396,4524,0.00546532,0.321968,0.997396,4524,0.0167192,0.331632,0.997396,4524,0.00621272,0.324089,1.0,4524,0.00922497,0.323963,0.997396
4624,0.00723171,0.323705,0.996094,4624,0.00894804,0.32499,0.998047,4624,0.00985448,0.325196,0.998047,4624,0.00861505,0.322383,0.998047,4624,0.00969849,0.326405,1.0,4624,0.00718425,0.320782,0.998047
4717,0.0117198,0.3271,0.992188,4717,0.00466856,0.319619,1.0,4717,0.00597361,0.320228,1.0,4717,0.00885524,0.321548,1.0,4717,0.00540862,0.321013,1.0,4717,0.00588492,0.318409,1.0
4817,0.0161258,0.330353,0.996094,4817,0.0129961,0.326794,1.0,4817,0.0160981,0.329194,1.0,4817,0.00777655,0.319328,1.0,4817,0.0101167,0.324555,1.0,4817,0.0255154,0.336904,0.996094
4917,0.00568767,0.318757,0.997396,4917,0.00527343,0.317917,1.0,4917,0.00367296,0.315611,1.0,4917,0.0104825,0.320892,1.0,4917,0.00403235,0.317305,1.0,4917,0.00563786,0.315889,0.997396
5017,0.00512626,0.317028,0.998047,5017,0.00614033,0.317622,1.0,5017,0.00583042,0.316603,1.0,5017,0.00566223,0.314919,1.0,5017,0.00627308,0.318374,1.0,5017,0.00475737,0.31386,0.998047
5110,0.0064789,0.317287,1.0,5110,0.00356153,0.313952,1.0,5110,0.00426703,0.313952,1.0,5110,0.00652984,0.31471,1.0,5110,0.00399744,0.314999,1.0,5110,0.00436457,0.312391,1.0
5210,0.0108511,0.320505,1.0,5210,0.008435,0.317672,1.0,5210,0.0103518,0.318879,1.0,5210,0.00591264,0.312951,1.0,5210,0.00802265,0.317861,1.0,5210,0.0205138,0.327402,0.996094
5310,0.00424945,0.312746,1.0,5310,0.00411514,0.312199,1.0,5310,0.00283215,0.310203,1.0,5310,0.00741945,0.313315,1.0,5310,0.00296913,0.311645,1.0,5310,0.00396168,0.309711,0.997396
5410,0.00396143,0.311295,1.0,5410,0.00479989,0.311726,1.0,5410,0.0041422,0.310352,1.0,5410,0.00413206,0.308879,1.0,5410,0.00471554,0.312225,1.0,5410,0.00358224,0.308185,0.998047
5503,0.0042265,0.310473,1.0,5503,0.00296773,0.308809,1.0,5503,0.00346194,0.308591,1.0,5503,0.00529012,0.308966,1.0,5503,0.00321895,0.309638,1.0,5503,0.00348907,0.307021,1.0
5603,0.00804646,0.313144,1.0,5603,0.00628419,0.310977,1.0,5603,0.00804019,0.312019,1.0,5603,0.00485371,0.307393,1.0,5603,0.00658302,0.311846,1.0,5603,0.0168853,0.319283,0.996094
5703,0.00343792,0.307385,1.0,5703,0.00342584,0.306972,1.0,5703,0.0023429,0.305173,1.0,5703,0.00576299,0.307166,1.0,5703,0.00235431,0.306464,1.0,5703,0.00305764,0.304322,0.997396
5803,0.00320128,0.305994,1.0,5803,0.00401865,0.306416,1.0,5803,0.00325364,0.304933,1.0,5803,0.00325495,0.303517,1.0,5803,0.00386308,0.306817,1.0,5803,0.00289377,0.303019,0.998047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/150Epochs/mut49_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66477,2.87684,0.0703125
101,1.70459,1.91716,0.207031
201,1.35659,1.56767,0.3125
301,1.31231,1.52342,0.375
394,1.1166,1.32833,0.59375
494,1.21005,1.42342,0.566406
594,1.00407,1.21936,0.580729
694,0.940343,1.15831,0.607422
787,0.682593,0.903169,0.78125
887,0.825457,1.04905,0.714844
987,0.709355,0.936374,0.716146
1087,0.69339,0.924529,0.720703
1180,0.368469,0.60316,0.851563
1280,0.680714,0.920132,0.777344
1380,0.572099,0.81636,0.773438
1480,0.48299,0.732131,0.787109
1573,0.296259,0.550116,0.90625
1673,0.540335,0.798975,0.855469
1773,0.443531,0.70702,0.84375
1873,0.300916,0.569525,0.847656
1966,0.281338,0.554505,0.898438
2066,0.467524,0.745574,0.855469
2166,0.342915,0.625373,0.856771
2266,0.227927,0.514342,0.871094
2359,0.186015,0.477321,0.929688
2459,0.27349,0.567834,0.917969
2559,0.206908,0.503961,0.916667
2659,0.256667,0.55709,0.914063
2752,0.163653,0.46856,0.9375
2852,0.259553,0.56675,0.917969
2952,0.221483,0.531425,0.921875
3052,0.165718,0.477914,0.923828
3145,0.132453,0.446726,0.960938
3245,0.288883,0.605083,0.921875
3345,0.147798,0.465605,0.932292
3445,0.193328,0.512614,0.935547
3538,0.0665086,0.387129,0.984375
3638,0.191461,0.513029,0.957031
3738,0.169505,0.492895,0.947917
3838,0.133595,0.457483,0.949219
3931,0.0692312,0.393406,0.984375
4031,0.058319,0.381541,0.984375
4131,0.0202332,0.342359,0.989583
4231,0.0153687,0.336366,0.992188
4324,0.0248362,0.344757,0.992188
4424,0.0304108,0.349192,0.992188
4524,0.00859312,0.326228,0.994792
4624,0.00723171,0.323705,0.996094
4717,0.0117198,0.3271,0.992188
4817,0.0161258,0.330353,0.996094
4917,0.00568767,0.318757,0.997396
5017,0.00512626,0.317028,0.998047
5110,0.0064789,0.317287,1.0
5210,0.0108511,0.320505,1.0
5310,0.00424945,0.312746,1.0
5410,0.00396143,0.311295,1.0
5503,0.0042265,0.310473,1.0
5603,0.00804646,0.313144,1.0
5703,0.00343792,0.307385,1.0
5803,0.00320128,0.305994,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/150Epochs/mut49_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66778,2.87985,0.0703125
101,1.737,1.95014,0.210938
201,1.3649,1.578,0.302083
301,1.28251,1.49675,0.367188
394,1.02701,1.24182,0.59375
494,1.16559,1.38197,0.570313
594,0.973734,1.19201,0.580729
694,0.987632,1.20797,0.591797
787,0.604705,0.827459,0.796875
887,0.867116,1.09273,0.738281
987,0.734695,0.963673,0.734375
1087,0.660174,0.892998,0.746094
1180,0.434245,0.670945,0.84375
1280,0.628474,0.868869,0.808594
1380,0.523325,0.767873,0.815104
1480,0.478997,0.728118,0.816406
1573,0.34966,0.603417,0.859375
1673,0.502158,0.760865,0.839844
1773,0.491898,0.754644,0.828125
1873,0.401588,0.669425,0.830078
1966,0.27775,0.550315,0.898438
2066,0.410523,0.688134,0.875
2166,0.292236,0.573806,0.890625
2266,0.300282,0.586248,0.898438
2359,0.258267,0.548587,0.921875
2459,0.276603,0.570494,0.90625
2559,0.193468,0.49054,0.919271
2659,0.28181,0.582819,0.916016
2752,0.209919,0.514086,0.921875
2852,0.410254,0.716643,0.875
2952,0.193785,0.502898,0.890625
3052,0.208045,0.5202,0.900391
3145,0.140011,0.453654,0.9375
3245,0.311516,0.627373,0.910156
3345,0.0976864,0.413281,0.927083
3445,0.143401,0.461492,0.933594
3538,0.126811,0.445679,0.945313
3638,0.247481,0.568887,0.9375
3738,0.181043,0.502842,0.940104
3838,0.0898173,0.413059,0.949219
3931,0.0815724,0.405316,0.960938
4031,0.0621276,0.384917,0.976563
4131,0.0201091,0.341799,0.981771
4231,0.0156749,0.336235,0.986328
4324,0.00735449,0.326837,1.0
4424,0.0257898,0.344132,0.996094
4524,0.00788381,0.325082,0.997396
4624,0.00894804,0.32499,0.998047
4717,0.00466856,0.319619,1.0
4817,0.0129961,0.326794,1.0
4917,0.00527343,0.317917,1.0
5017,0.00614033,0.317622,1.0
5110,0.00356153,0.313952,1.0
5210,0.008435,0.317672,1.0
5310,0.00411514,0.312199,1.0
5410,0.00479989,0.311726,1.0
5503,0.00296773,0.308809,1.0
5603,0.00628419,0.310977,1.0
5703,0.00342584,0.306972,1.0
5803,0.00401865,0.306416,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/150Epochs/mut49_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6686,2.88068,0.0703125
101,1.72386,1.93748,0.214844
201,1.33136,1.54556,0.307292
301,1.13211,1.34791,0.369141
394,0.940512,1.15798,0.664063
494,1.11527,1.33485,0.640625
594,0.963073,1.18487,0.645833
694,0.930108,1.15474,0.652344
787,0.694323,0.921469,0.757813
887,0.857744,1.08776,0.726563
987,0.730588,0.964018,0.723958
1087,0.659432,0.897341,0.742188
1180,0.362224,0.60415,0.875
1280,0.692743,0.93894,0.808594
1380,0.550579,0.801525,0.796875
1480,0.356621,0.612569,0.822266
1573,0.246486,0.507277,0.921875
1673,0.428273,0.693567,0.882813
1773,0.385535,0.655115,0.877604
1873,0.276002,0.550654,0.880859
1966,0.21954,0.498227,0.945313
2066,0.386162,0.669,0.890625
2166,0.223531,0.509968,0.895833
2266,0.1627,0.4536,0.904297
2359,0.142238,0.436346,0.945313
2459,0.265823,0.562685,0.925781
2559,0.326457,0.626855,0.914063
2659,0.161403,0.465113,0.921875
2752,0.112297,0.417985,0.976563
2852,0.182633,0.489537,0.964844
2952,0.136513,0.447418,0.960938
3052,0.209068,0.521852,0.951172
3145,0.0795223,0.393833,0.976563
3245,0.202375,0.518135,0.945313
3345,0.13579,0.453007,0.947917
3445,0.084161,0.403648,0.957031
3538,0.0985507,0.419136,0.96875
3638,0.136294,0.457228,0.960938
3738,0.121378,0.442695,0.958333
3838,0.166091,0.487861,0.953125
3931,0.118154,0.441187,0.960938
4031,0.0729424,0.395045,0.972656
4131,0.0257007,0.346701,0.979167
4231,0.041619,0.361489,0.982422
4324,0.010631,0.329427,1.0
4424,0.0388105,0.356462,0.996094
4524,0.00546532,0.321968,0.997396
4624,0.00985448,0.325196,0.998047
4717,0.00597361,0.320228,1.0
4817,0.0160981,0.329194,1.0
4917,0.00367296,0.315611,1.0
5017,0.00583042,0.316603,1.0
5110,0.00426703,0.313952,1.0
5210,0.0103518,0.318879,1.0
5310,0.00283215,0.310203,1.0
5410,0.0041422,0.310352,1.0
5503,0.00346194,0.308591,1.0
5603,0.00804019,0.312019,1.0
5703,0.0023429,0.305173,1.0
5803,0.00325364,0.304933,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/150Epochs/mut49_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67695,2.88902,0.0703125
101,1.72851,1.94031,0.214844
201,1.44222,1.65331,0.302083
301,1.24614,1.45742,0.367188
394,1.05506,1.26686,0.601563
494,1.23014,1.44338,0.558594
594,1.02477,1.2396,0.575521
694,0.911916,1.12865,0.599609
787,0.709773,0.92881,0.75
887,0.922555,1.14448,0.710938
987,0.687245,0.912055,0.713542
1087,0.647345,0.87568,0.742188
1180,0.487074,0.719171,0.835938
1280,0.691198,0.927418,0.796875
1380,0.497222,0.737896,0.807292
1480,0.430215,0.675528,0.822266
1573,0.391772,0.642148,0.859375
1673,0.49662,0.752172,0.84375
1773,0.568533,0.828797,0.830729
1873,0.322317,0.587296,0.847656
1966,0.224544,0.493899,0.929688
2066,0.416241,0.689744,0.882813
2166,0.241745,0.520005,0.893229
2266,0.305984,0.588808,0.894531
2359,0.207387,0.494467,0.914063
2459,0.324239,0.61535,0.902344
2559,0.290311,0.585786,0.901042
2659,0.194711,0.493558,0.912109
2752,0.175308,0.476849,0.9375
2852,0.28506,0.588616,0.925781
2952,0.229934,0.536316,0.924479
3052,0.230183,0.539129,0.925781
3145,0.102851,0.414382,0.96875
3245,0.320509,0.634141,0.925781
3345,0.167738,0.483962,0.934896
3445,0.191383,0.508193,0.933594
3538,0.0860314,0.403852,0.96875
3638,0.251689,0.569986,0.933594
3738,0.121752,0.440646,0.942708
3838,0.165205,0.485085,0.943359
3931,0.0781162,0.399447,0.976563
4031,0.0348029,0.355215,0.984375
4131,0.0382201,0.357554,0.986979
4231,0.0155775,0.333801,0.988281
4324,0.0141081,0.331276,1.0
4424,0.0110798,0.327122,1.0
4524,0.0167192,0.331632,0.997396
4624,0.00861505,0.322383,0.998047
4717,0.00885524,0.321548,1.0
4817,0.00777655,0.319328,1.0
4917,0.0104825,0.320892,1.0
5017,0.00566223,0.314919,1.0
5110,0.00652984,0.31471,1.0
5210,0.00591264,0.312951,1.0
5310,0.00741945,0.313315,1.0
5410,0.00413206,0.308879,1.0
5503,0.00529012,0.308966,1.0
5603,0.00485371,0.307393,1.0
5703,0.00576299,0.307166,1.0
5803,0.00325495,0.303517,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/150Epochs/mut49_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.667,2.87907,0.0703125
101,1.68842,1.90061,0.210938
201,1.37527,1.58591,0.304688
301,1.33684,1.54781,0.369141
394,1.09298,1.30505,0.617188
494,1.03161,1.24536,0.617188
594,0.971637,1.18773,0.622396
694,0.970003,1.18894,0.634766
787,0.69936,0.920895,0.773438
887,0.749911,0.97458,0.730469
987,0.736771,0.965115,0.726563
1087,0.747028,0.979479,0.748047
1180,0.474426,0.710979,0.820313
1280,0.720768,0.961769,0.785156
1380,0.492761,0.738402,0.796875
1480,0.504174,0.754611,0.802734
1573,0.371933,0.627523,0.867188
1673,0.448675,0.709499,0.847656
1773,0.409031,0.675417,0.846354
1873,0.402686,0.674361,0.839844
1966,0.230665,0.508303,0.921875
2066,0.381973,0.663632,0.882813
2166,0.306903,0.593128,0.885417
2266,0.243686,0.533787,0.894531
2359,0.185807,0.479763,0.945313
2459,0.26916,0.567029,0.921875
2559,0.167215,0.46867,0.924479
2659,0.224038,0.52783,0.923828
2752,0.175774,0.482399,0.929688
2852,0.188421,0.498089,0.9375
2952,0.198349,0.510179,0.942708
3052,0.182931,0.496616,0.941406
3145,0.190741,0.506473,0.9375
3245,0.24332,0.562005,0.929688
3345,0.096855,0.416247,0.942708
3445,0.228625,0.550057,0.939453
3538,0.0669134,0.38896,0.984375
3638,0.213619,0.536817,0.953125
3738,0.143515,0.467775,0.950521
3838,0.163953,0.48815,0.947266
3931,0.0987517,0.423271,0.960938
4031,0.0343438,0.35789,0.980469
4131,0.0140416,0.336469,0.986979
4231,0.0246964,0.345976,0.986328
4324,0.0089372,0.329127,1.0
4424,0.0139914,0.333026,1.0
4524,0.00621272,0.324089,1.0
4624,0.00969849,0.326405,1.0
4717,0.00540862,0.321013,1.0
4817,0.0101167,0.324555,1.0
4917,0.00403235,0.317305,1.0
5017,0.00627308,0.318374,1.0
5110,0.00399744,0.314999,1.0
5210,0.00802265,0.317861,1.0
5310,0.00296913,0.311645,1.0
5410,0.00471554,0.312225,1.0
5503,0.00321895,0.309638,1.0
5603,0.00658302,0.311846,1.0
5703,0.00235431,0.306464,1.0
5803,0.00386308,0.306817,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/150Epochs/mut49_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66512,2.8772,0.0703125
101,1.78455,1.99701,0.199219
201,1.39882,1.60952,0.283854
301,1.29969,1.51047,0.339844
394,1.08075,1.29233,0.609375
494,1.15658,1.36944,0.59375
594,1.00158,1.21658,0.598958
694,0.992799,1.20972,0.613281
787,0.703811,0.923102,0.742188
887,0.795761,1.01747,0.722656
987,0.788286,1.01315,0.716146
1087,0.726066,0.954233,0.726563
1180,0.551903,0.784075,0.789063
1280,0.605163,0.84124,0.777344
1380,0.547182,0.787776,0.791667
1480,0.493838,0.738653,0.796875
1573,0.316771,0.565777,0.890625
1673,0.546524,0.800108,0.835938
1773,0.388618,0.647027,0.846354
1873,0.289346,0.551756,0.861328
1966,0.28069,0.547623,0.882813
2066,0.434751,0.706616,0.871094
2166,0.277931,0.554344,0.882813
2266,0.230701,0.510719,0.892578
2359,0.254859,0.539947,0.90625
2459,0.369522,0.658638,0.878906
2559,0.171463,0.463366,0.893229
2659,0.275173,0.570294,0.896484
2752,0.180965,0.479582,0.929688
2852,0.314732,0.615627,0.910156
2952,0.189419,0.492051,0.911458
3052,0.193131,0.497964,0.914063
3145,0.110827,0.419162,0.960938
3245,0.24508,0.554811,0.9375
3345,0.277268,0.587665,0.929688
3445,0.178965,0.490858,0.929688
3538,0.092014,0.405754,0.960938
3638,0.163509,0.477551,0.949219
3738,0.235061,0.551125,0.945313
3838,0.167455,0.486621,0.943359
3931,0.0816184,0.402783,0.96875
4031,0.0614539,0.381672,0.976563
4131,0.0235361,0.34268,0.981771
4231,0.0161724,0.334206,0.986328
4324,0.0105562,0.327536,1.0
4424,0.0334224,0.349284,0.996094
4524,0.00922497,0.323963,0.997396
4624,0.00718425,0.320782,0.998047
4717,0.00588492,0.318409,1.0
4817,0.0255154,0.336904,0.996094
4917,0.00563786,0.315889,0.997396
5017,0.00475737,0.31386,0.998047
5110,0.00436457,0.312391,1.0
5210,0.0205138,0.327402,0.996094
5310,0.00396168,0.309711,0.997396
5410,0.00358224,0.308185,0.998047
5503,0.00348907,0.307021,1.0
5603,0.0168853,0.319283,0.996094
5703,0.00305764,0.304322,0.997396
5803,0.00289377,0.303019,0.998047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/5Epochs/combinedData.csv <==
step_mut49_5MR1bgr, cross_entropy_mut49_5MR1bgr, loss_mut49_5MR1bgr, train_accuracy_mut49_5MR1bgr,step_mut49_5MR1brg, cross_entropy_mut49_5MR1brg, loss_mut49_5MR1brg, train_accuracy_mut49_5MR1brg,step_mut49_5MR1gbr, cross_entropy_mut49_5MR1gbr, loss_mut49_5MR1gbr, train_accuracy_mut49_5MR1gbr,step_mut49_5MR1grb, cross_entropy_mut49_5MR1grb, loss_mut49_5MR1grb, train_accuracy_mut49_5MR1grb,step_mut49_5MR1rbg, cross_entropy_mut49_5MR1rbg, loss_mut49_5MR1rbg, train_accuracy_mut49_5MR1rbg,step_mut49_5MR1rgb, cross_entropy_mut49_5MR1rgb, loss_mut49_5MR1rgb, train_accuracy_mut49_5MR1rgb
1,2.66477,2.87684,0.0703125,1,2.66778,2.87985,0.0703125,1,2.6686,2.88068,0.0703125,1,2.67695,2.88902,0.0703125,1,2.667,2.87907,0.0703125,1,2.66512,2.8772,0.0703125
41,1.82338,2.03692,0.28125,41,1.83441,2.04836,0.3125,41,1.72394,1.93741,0.34375,41,1.77275,1.98584,0.382813,41,1.77281,1.98598,0.335938,41,1.82222,2.03591,0.289063
81,1.582,1.7949,0.414063,81,1.71005,1.92351,0.367188,81,1.60623,1.81983,0.40625,81,1.60985,1.82214,0.445313,81,1.6599,1.87241,0.421875,81,1.61458,1.82754,0.445313
121,1.58878,1.8008,0.414063,121,1.53044,1.74316,0.445313,121,1.35848,1.57211,0.484375,121,1.527,1.73856,0.453125,121,1.58127,1.79278,0.421875,121,1.60375,1.81558,0.40625
161,1.45182,1.66331,0.492188,161,1.46882,1.68153,0.484375,161,1.35564,1.56971,0.453125,161,1.51005,1.721,0.460938,161,1.46599,1.67703,0.445313,161,1.58488,1.79581,0.390625


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/5Epochs/mut49_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66477,2.87684,0.0703125
41,1.82338,2.03692,0.28125
81,1.582,1.7949,0.414063
121,1.58878,1.8008,0.414063
161,1.45182,1.66331,0.492188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/5Epochs/mut49_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66778,2.87985,0.0703125
41,1.83441,2.04836,0.3125
81,1.71005,1.92351,0.367188
121,1.53044,1.74316,0.445313
161,1.46882,1.68153,0.484375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/5Epochs/mut49_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6686,2.88068,0.0703125
41,1.72394,1.93741,0.34375
81,1.60623,1.81983,0.40625
121,1.35848,1.57211,0.484375
161,1.35564,1.56971,0.453125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/5Epochs/mut49_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67695,2.88902,0.0703125
41,1.77275,1.98584,0.382813
81,1.60985,1.82214,0.445313
121,1.527,1.73856,0.453125
161,1.51005,1.721,0.460938


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/5Epochs/mut49_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.667,2.87907,0.0703125
41,1.77281,1.98598,0.335938
81,1.6599,1.87241,0.421875
121,1.58127,1.79278,0.421875
161,1.46599,1.67703,0.445313


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r49/Training/5Epochs/mut49_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66512,2.8772,0.0703125
41,1.82222,2.03591,0.289063
81,1.61458,1.82754,0.445313
121,1.60375,1.81558,0.40625
161,1.58488,1.79581,0.390625


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/150Epochs/combinedData.csv <==
#step_mut6_150MR1bgr, loss_mut6_150MR1bgr, accuracy_mut6_150MR1bgr,step_mut6_150MR1brg, loss_mut6_150MR1brg, accuracy_mut6_150MR1brg,step_mut6_150MR1gbr, loss_mut6_150MR1gbr, accuracy_mut6_150MR1gbr,step_mut6_150MR1grb, loss_mut6_150MR1grb, accuracy_mut6_150MR1grb,step_mut6_150MR1rbg, loss_mut6_150MR1rbg, accuracy_mut6_150MR1rbg,step_mut6_150MR1rgb, loss_mut6_150MR1rgb, accuracy_mut6_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  4.8634815,  0.18613862, 393,  4.4203739,  0.14851485, 393,  6.8142328,  0.15544555, 393,  4.2690949,  0.21980198, 393,  9.3911142,  0.14851485, 393,  3.8131304,  0.15742575
 786,  6.8906574,  0.18316832, 786,  2.5383415,  0.4089109, 786,  4.81917,  0.26435643, 786,  4.9302311,  0.3138614, 786,  3.8822961,  0.33168316, 786,  3.1755035,  0.3891089
 1179,  1.8919531,  0.53564358, 1179,  2.703774,  0.40198019, 1179,  3.7315178,  0.3970297, 1179,  2.4136972,  0.49504951, 1179,  3.0425029,  0.41188118, 1179,  2.0998964,  0.56336635
 1572,  2.4046698,  0.5247525, 1572,  2.0494516,  0.54257429, 1572,  2.0220637,  0.54059404, 1572,  2.0657043,  0.55841583, 1572,  3.1645663,  0.43663368, 1572,  2.5317068,  0.48118812
 1965,  2.4460833,  0.55247527, 1965,  2.4273877,  0.56138617, 1965,  3.5618258,  0.43564355, 1965,  2.3147504,  0.54851484, 1965,  2.1935689,  0.53861386, 1965,  1.9534479,  0.6029703
 2358,  2.5719054,  0.54158413, 2358,  1.7716551,  0.64455444, 2358,  2.3736267,  0.60198021, 2358,  2.4119048,  0.55742574, 2358,  3.7437518,  0.45346534, 2358,  2.3853004,  0.59108913
 2751,  1.8289566,  0.60198021, 2751,  2.1101255,  0.59009904, 2751,  2.2325726,  0.60792077, 2751,  2.4056675,  0.59207922, 2751,  3.0724716,  0.53069305, 2751,  2.2707341,  0.58811879
 3144,  1.9111397,  0.619802, 3144,  1.7358433,  0.65643567, 3144,  2.4744306,  0.58019805, 3144,  2.1457283,  0.63168317, 3144,  2.8645983,  0.57227725, 3144,  3.2095227,  0.47920793
 3537,  1.9025302,  0.63861388, 3537,  2.5086796,  0.58019805, 3537,  3.598556,  0.50891089, 3537,  2.6769483,  0.56237626, 3537,  2.1479309,  0.66435641, 3537,  2.4213295,  0.55148512
 3930,  1.9405177,  0.63564354, 3930,  2.169368,  0.58316833, 3930,  2.3710203,  0.64356434, 3930,  1.9483743,  0.65247524, 3930,  2.0910745,  0.65841585, 3930,  2.7113564,  0.59900987
 4323,  1.4023818,  0.74059409, 4323,  1.5178831,  0.73564357, 4323,  1.4012362,  0.76138616, 4323,  1.4095573,  0.75940591, 4323,  1.4871505,  0.74257427, 4323,  1.3766656,  0.75148517
 4716,  1.4492992,  0.73762375, 4716,  1.5205693,  0.74158418, 4716,  1.4230376,  0.77029705, 4716,  1.4342127,  0.76435643, 4716,  1.5076017,  0.74455446, 4716,  1.3982837,  0.76138616
 5109,  1.4705942,  0.74455446, 5109,  1.52999,  0.74653465, 5109,  1.4554266,  0.76633662, 5109,  1.4541241,  0.76237625, 5109,  1.5303876,  0.74950492, 5109,  1.4260347,  0.76336634
 5502,  1.4800366,  0.74653465, 5502,  1.5343512,  0.74950492, 5502,  1.4757755,  0.76237625, 5502,  1.4677713,  0.75841582, 5502,  1.5468247,  0.75049508, 5502,  1.4456722,  0.76336634
 5895,  1.4839088,  0.75247526, 5895,  1.5370198,  0.74752474, 5895,  1.4887296,  0.76138616, 5895,  1.4758708,  0.75841582, 5895,  1.5572623,  0.75148517, 5895,  1.4594412,  0.76633662


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/150Epochs/mut6_150MR1bgr.csv <==
step, loss, accuracy
 393,  4.8634815,  0.18613862
 786,  6.8906574,  0.18316832
 1179,  1.8919531,  0.53564358
 1572,  2.4046698,  0.5247525
 1965,  2.4460833,  0.55247527
 2358,  2.5719054,  0.54158413
 2751,  1.8289566,  0.60198021
 3144,  1.9111397,  0.619802
 3537,  1.9025302,  0.63861388
 3930,  1.9405177,  0.63564354
 4323,  1.4023818,  0.74059409
 4716,  1.4492992,  0.73762375
 5109,  1.4705942,  0.74455446
 5502,  1.4800366,  0.74653465
 5895,  1.4839088,  0.75247526


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/150Epochs/mut6_150MR1brg.csv <==
step, loss, accuracy
 393,  4.4203739,  0.14851485
 786,  2.5383415,  0.4089109
 1179,  2.703774,  0.40198019
 1572,  2.0494516,  0.54257429
 1965,  2.4273877,  0.56138617
 2358,  1.7716551,  0.64455444
 2751,  2.1101255,  0.59009904
 3144,  1.7358433,  0.65643567
 3537,  2.5086796,  0.58019805
 3930,  2.169368,  0.58316833
 4323,  1.5178831,  0.73564357
 4716,  1.5205693,  0.74158418
 5109,  1.52999,  0.74653465
 5502,  1.5343512,  0.74950492
 5895,  1.5370198,  0.74752474


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/150Epochs/mut6_150MR1gbr.csv <==
step, loss, accuracy
 393,  6.8142328,  0.15544555
 786,  4.81917,  0.26435643
 1179,  3.7315178,  0.3970297
 1572,  2.0220637,  0.54059404
 1965,  3.5618258,  0.43564355
 2358,  2.3736267,  0.60198021
 2751,  2.2325726,  0.60792077
 3144,  2.4744306,  0.58019805
 3537,  3.598556,  0.50891089
 3930,  2.3710203,  0.64356434
 4323,  1.4012362,  0.76138616
 4716,  1.4230376,  0.77029705
 5109,  1.4554266,  0.76633662
 5502,  1.4757755,  0.76237625
 5895,  1.4887296,  0.76138616


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/150Epochs/mut6_150MR1grb.csv <==
step, loss, accuracy
 393,  4.2690949,  0.21980198
 786,  4.9302311,  0.3138614
 1179,  2.4136972,  0.49504951
 1572,  2.0657043,  0.55841583
 1965,  2.3147504,  0.54851484
 2358,  2.4119048,  0.55742574
 2751,  2.4056675,  0.59207922
 3144,  2.1457283,  0.63168317
 3537,  2.6769483,  0.56237626
 3930,  1.9483743,  0.65247524
 4323,  1.4095573,  0.75940591
 4716,  1.4342127,  0.76435643
 5109,  1.4541241,  0.76237625
 5502,  1.4677713,  0.75841582
 5895,  1.4758708,  0.75841582


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/150Epochs/mut6_150MR1rbg.csv <==
step, loss, accuracy
 393,  9.3911142,  0.14851485
 786,  3.8822961,  0.33168316
 1179,  3.0425029,  0.41188118
 1572,  3.1645663,  0.43663368
 1965,  2.1935689,  0.53861386
 2358,  3.7437518,  0.45346534
 2751,  3.0724716,  0.53069305
 3144,  2.8645983,  0.57227725
 3537,  2.1479309,  0.66435641
 3930,  2.0910745,  0.65841585
 4323,  1.4871505,  0.74257427
 4716,  1.5076017,  0.74455446
 5109,  1.5303876,  0.74950492
 5502,  1.5468247,  0.75049508
 5895,  1.5572623,  0.75148517


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/150Epochs/mut6_150MR1rgb.csv <==
step, loss, accuracy
 393,  3.8131304,  0.15742575
 786,  3.1755035,  0.3891089
 1179,  2.0998964,  0.56336635
 1572,  2.5317068,  0.48118812
 1965,  1.9534479,  0.6029703
 2358,  2.3853004,  0.59108913
 2751,  2.2707341,  0.58811879
 3144,  3.2095227,  0.47920793
 3537,  2.4213295,  0.55148512
 3930,  2.7113564,  0.59900987
 4323,  1.3766656,  0.75148517
 4716,  1.3982837,  0.76138616
 5109,  1.4260347,  0.76336634
 5502,  1.4456722,  0.76336634
 5895,  1.4594412,  0.76633662


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/5Epochs/combinedData.csv <==
step_mut6_5MR1bgr, loss_mut6_5MR1bgr, accuracy_mut6_5MR1bgr,step_mut6_5MR1brg, loss_mut6_5MR1brg, accuracy_mut6_5MR1brg,step_mut6_5MR1gbr, loss_mut6_5MR1gbr, accuracy_mut6_5MR1gbr,step_mut6_5MR1grb, loss_mut6_5MR1grb, accuracy_mut6_5MR1grb,step_mut6_5MR1rbg, loss_mut6_5MR1rbg, accuracy_mut6_5MR1rbg,step_mut6_5MR1rgb, loss_mut6_5MR1rgb, accuracy_mut6_5MR1rgb
 40,  28.975485,  0.1049505, 40,  60.201477,  0.12772277, 40,  55.710629,  0.10396039, 40,  15.271688,  0.16039604, 40,  24.623207,  0.1, 40,  57.751266,  0.1069307
 80,  14.067662,  0.10297029, 80,  107.04958,  0.1, 80,  28.155226,  0.10396039, 80,  10.482505,  0.11980198, 80,  61.47715,  0.1, 80,  61.382298,  0.1
 120,  4.305685,  0.14851485, 120,  17.061798,  0.11485148, 120,  17.340101,  0.1049505, 120,  13.9559,  0.10198019, 120,  66.226349,  0.10396039, 120,  22.288477,  0.1
 160,  2.6479666,  0.17524752, 160,  19.212513,  0.099009901, 160,  14.257594,  0.10891089, 160,  10.095634,  0.10297029, 160,  16.286053,  0.1049505, 160,  30.995817,  0.1
 200,  2.8647094,  0.15544555, 200,  9.2272673,  0.1, 200,  4.001142,  0.17326732, 200,  5.6751332,  0.1059406, 200,  10.796059,  0.10891089, 200,  31.431875,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/5Epochs/mut6_5MR1bgr.csv <==
step, loss, accuracy
 40,  28.975485,  0.1049505
 80,  14.067662,  0.10297029
 120,  4.305685,  0.14851485
 160,  2.6479666,  0.17524752
 200,  2.8647094,  0.15544555


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/5Epochs/mut6_5MR1brg.csv <==
step, loss, accuracy
 40,  60.201477,  0.12772277
 80,  107.04958,  0.1
 120,  17.061798,  0.11485148
 160,  19.212513,  0.099009901
 200,  9.2272673,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/5Epochs/mut6_5MR1gbr.csv <==
step, loss, accuracy
 40,  55.710629,  0.10396039
 80,  28.155226,  0.10396039
 120,  17.340101,  0.1049505
 160,  14.257594,  0.10891089
 200,  4.001142,  0.17326732


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/5Epochs/mut6_5MR1grb.csv <==
step, loss, accuracy
 40,  15.271688,  0.16039604
 80,  10.482505,  0.11980198
 120,  13.9559,  0.10198019
 160,  10.095634,  0.10297029
 200,  5.6751332,  0.1059406


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/5Epochs/mut6_5MR1rbg.csv <==
step, loss, accuracy
 40,  24.623207,  0.1
 80,  61.47715,  0.1
 120,  66.226349,  0.10396039
 160,  16.286053,  0.1049505
 200,  10.796059,  0.10891089


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Testing/5Epochs/mut6_5MR1rgb.csv <==
step, loss, accuracy
 40,  57.751266,  0.1069307
 80,  61.382298,  0.1
 120,  22.288477,  0.1
 160,  30.995817,  0.1
 200,  31.431875,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/150Epochs/combinedData.csv <==
step_mut6_150MR1bgr, cross_entropy_mut6_150MR1bgr, loss_mut6_150MR1bgr, train_accuracy_mut6_150MR1bgr,step_mut6_150MR1brg, cross_entropy_mut6_150MR1brg, loss_mut6_150MR1brg, train_accuracy_mut6_150MR1brg,step_mut6_150MR1gbr, cross_entropy_mut6_150MR1gbr, loss_mut6_150MR1gbr, train_accuracy_mut6_150MR1gbr,step_mut6_150MR1grb, cross_entropy_mut6_150MR1grb, loss_mut6_150MR1grb, train_accuracy_mut6_150MR1grb,step_mut6_150MR1rbg, cross_entropy_mut6_150MR1rbg, loss_mut6_150MR1rbg, train_accuracy_mut6_150MR1rbg,step_mut6_150MR1rgb, cross_entropy_mut6_150MR1rgb, loss_mut6_150MR1rgb, train_accuracy_mut6_150MR1rgb
1,2.65709,2.86916,0.0703125,1,2.66021,2.87229,0.0703125,1,2.66002,2.8721,0.0703125,1,2.65822,2.8703,0.0703125,1,2.65895,2.87103,0.0703125,1,2.65809,2.87017,0.0703125
101,1.64743,1.86017,0.199219,101,1.74084,1.95358,0.199219,101,1.75767,1.97061,0.175781,101,1.74055,1.95328,0.1875,101,1.64181,1.85501,0.214844,101,1.66496,1.878,0.210938
201,1.40305,1.61552,0.286458,201,1.37333,1.58474,0.291667,201,1.3636,1.57572,0.28125,201,1.37403,1.58661,0.289063,201,1.35272,1.5666,0.299479,201,1.33871,1.55111,0.3125
301,1.0981,1.31206,0.378906,301,1.20917,1.42126,0.367188,301,1.20452,1.41792,0.349609,301,1.23892,1.45234,0.359375,301,1.15184,1.36744,0.369141,301,1.28931,1.50265,0.369141
394,0.882969,1.09887,0.6875,394,1.02775,1.24124,0.640625,394,0.954487,1.16949,0.640625,394,1.06959,1.28459,0.664063,394,1.01761,1.23497,0.65625,394,1.014,1.22834,0.625
494,1.04762,1.26516,0.636719,494,1.16295,1.37794,0.589844,494,1.09484,1.31195,0.621094,494,1.01001,1.22744,0.667969,494,1.1079,1.32718,0.625,494,1.10627,1.32209,0.601563
594,0.960715,1.18037,0.622396,594,0.896048,1.11318,0.609375,594,1.01521,1.23484,0.614583,594,1.0016,1.22146,0.658854,594,0.945451,1.16726,0.630208,594,0.959676,1.17751,0.614583
694,0.815786,1.03839,0.640625,694,0.887442,1.10702,0.632813,694,0.884661,1.1074,0.634766,694,0.952956,1.17604,0.646484,694,0.98863,1.21322,0.634766,694,0.943542,1.1637,0.632813
787,0.594962,0.820827,0.804688,787,0.675402,0.897744,0.75,787,0.593543,0.819597,0.765625,787,0.538283,0.764245,0.8125,787,0.665051,0.892398,0.773438,787,0.604942,0.827824,0.828125
887,0.762523,0.991954,0.746094,887,0.92137,1.14708,0.695313,887,0.749488,0.979483,0.730469,887,0.799807,1.02944,0.746094,887,0.874309,1.10501,0.722656,887,0.845073,1.07135,0.746094
987,0.671156,0.904651,0.744792,987,0.658884,0.888236,0.723958,987,0.827271,1.06151,0.716146,987,0.739506,0.972971,0.747396,987,0.722077,0.957017,0.716146,987,0.734356,0.964154,0.742188
1087,0.647388,0.885389,0.746094,1087,0.641759,0.875376,0.740234,1087,0.576192,0.81475,0.730469,1087,0.573461,0.811593,0.765625,1087,0.56235,0.801951,0.744141,1087,0.666169,0.900391,0.746094
1180,0.440589,0.683026,0.875,1180,0.4512,0.689638,0.820313,1180,0.384646,0.62806,0.867188,1180,0.319527,0.56201,0.890625,1180,0.447675,0.691861,0.820313,1180,0.442925,0.681803,0.835938
1280,0.571612,0.818989,0.824219,1280,0.606053,0.849595,0.796875,1280,0.644008,0.892185,0.820313,1280,0.645267,0.892724,0.816406,1280,0.645034,0.894085,0.796875,1280,0.603755,0.847688,0.808594
1380,0.418394,0.670584,0.833333,1380,0.502769,0.751318,0.794271,1380,0.547526,0.800658,0.822917,1380,0.566843,0.819369,0.815104,1380,0.60793,0.862274,0.789063,1380,0.522897,0.772093,0.804688
1480,0.4435,0.701196,0.839844,1480,0.348114,0.601888,0.814453,1480,0.425199,0.683835,0.830078,1480,0.381682,0.639075,0.818359,1480,0.48783,0.74829,0.798828,1480,0.536725,0.791232,0.804688
1573,0.354654,0.617464,0.867188,1573,0.272572,0.531943,0.914063,1573,0.333607,0.597856,0.882813,1573,0.273519,0.536045,0.90625,1573,0.298608,0.563762,0.921875,1573,0.337788,0.597766,0.875
1673,0.350199,0.618316,0.847656,1673,0.452651,0.717663,0.867188,1673,0.420901,0.690554,0.863281,1673,0.455493,0.722666,0.867188,1673,0.416258,0.687163,0.886719,1673,0.391917,0.65695,0.863281
1773,0.374426,0.647153,0.84375,1773,0.41219,0.682779,0.856771,1773,0.361874,0.636042,0.867188,1773,0.324873,0.597313,0.882813,1773,0.305017,0.581122,0.880208,1773,0.393692,0.663739,0.875
1873,0.242591,0.519869,0.855469,1873,0.380546,0.656545,0.859375,1873,0.306974,0.585289,0.873047,1873,0.294499,0.571837,0.890625,1873,0.329998,0.611235,0.878906,1873,0.389676,0.664549,0.878906
1966,0.2771,0.559475,0.914063,1966,0.229911,0.511206,0.90625,1966,0.307202,0.590523,0.898438,1966,0.181712,0.462981,0.9375,1966,0.314433,0.599714,0.882813,1966,0.216192,0.495833,0.945313
2066,0.265061,0.552693,0.917969,2066,0.334266,0.620484,0.890625,2066,0.297747,0.586005,0.898438,2066,0.374675,0.660084,0.898438,2066,0.359689,0.649992,0.871094,2066,0.321175,0.60618,0.917969
2166,0.412126,0.70356,0.903646,2166,0.271927,0.562401,0.888021,2166,0.286111,0.578887,0.901042,2166,0.227405,0.516975,0.90625,2166,0.236471,0.530028,0.888021,2166,0.242953,0.532355,0.921875
2266,0.294069,0.589856,0.900391,2266,0.198277,0.492246,0.900391,2266,0.244104,0.541011,0.904297,2266,0.196049,0.489567,0.916016,2266,0.331396,0.629504,0.888672,2266,0.299945,0.593763,0.917969
2359,0.249478,0.549673,0.921875,2359,0.163758,0.460801,0.929688,2359,0.122962,0.423104,0.9375,2359,0.0864164,0.383136,0.96875,2359,0.210122,0.511756,0.921875,2359,0.163963,0.460698,0.9375
2459,0.354085,0.658161,0.898438,2459,0.31495,0.615257,0.898438,2459,0.220512,0.524485,0.921875,2459,0.230909,0.53112,0.941406,2459,0.281221,0.58604,0.898438,2459,0.34484,0.64588,0.90625
2559,0.238849,0.54655,0.903646,2559,0.135523,0.439397,0.919271,2559,0.215066,0.521638,0.929688,2559,0.202847,0.505336,0.9375,2559,0.277195,0.585106,0.908854,2559,0.153358,0.457918,0.929688
2659,0.185155,0.495077,0.916016,2659,0.208664,0.51401,0.919922,2659,0.158149,0.467489,0.933594,2659,0.137942,0.443048,0.939453,2659,0.335188,0.647155,0.908203,2659,0.203928,0.510973,0.929688
2752,0.232932,0.545506,0.9375,2752,0.0835715,0.39121,0.984375,2752,0.187258,0.497265,0.929688,2752,0.120813,0.428478,0.96875,2752,0.146338,0.459819,0.945313,2752,0.178468,0.488403,0.945313
2852,0.179514,0.494027,0.941406,2852,0.2962,0.606918,0.945313,2852,0.186481,0.498068,0.925781,2852,0.226664,0.536574,0.929688,2852,0.234143,0.549739,0.941406,2852,0.176487,0.487858,0.953125
2952,0.0808335,0.397048,0.953125,2952,0.161925,0.474716,0.934896,2952,0.161618,0.475656,0.934896,2952,0.132268,0.444303,0.9375,2952,0.218606,0.536835,0.940104,2952,0.130883,0.444487,0.950521
3052,0.113275,0.432042,0.958984,3052,0.137162,0.451733,0.939453,3052,0.133137,0.447262,0.9375,3052,0.108248,0.421253,0.943359,3052,0.217988,0.538275,0.9375,3052,0.216204,0.530837,0.943359
3145,0.1271,0.447633,0.945313,3145,0.124095,0.439355,0.9375,3145,0.205595,0.521054,0.9375,3145,0.0939776,0.408021,0.96875,3145,0.0876789,0.407894,0.96875,3145,0.0962827,0.412075,0.96875
3245,0.140116,0.461788,0.953125,3245,0.248413,0.564101,0.910156,3245,0.279214,0.597261,0.917969,3245,0.162763,0.477284,0.949219,3245,0.219041,0.539902,0.953125,3245,0.187516,0.503826,0.953125
3345,0.093711,0.415836,0.960938,3345,0.0748803,0.391597,0.9375,3345,0.133572,0.452975,0.924479,3345,0.194584,0.508207,0.947917,3345,0.13084,0.450784,0.955729,3345,0.159737,0.477471,0.950521
3445,0.150672,0.472874,0.958984,3445,0.191352,0.508871,0.9375,3445,0.120154,0.437891,0.931641,3445,0.134954,0.448256,0.945313,3445,0.113303,0.434001,0.955078,3445,0.0749294,0.392856,0.955078
3538,0.158086,0.479362,0.953125,3538,0.118214,0.435736,0.953125,3538,0.143631,0.462705,0.960938,3538,0.0976567,0.41151,0.953125,3538,0.120698,0.442599,0.96875,3538,0.0781056,0.395148,0.976563
3638,0.213793,0.535839,0.945313,3638,0.12121,0.438792,0.953125,3638,0.13535,0.454329,0.953125,3638,0.175122,0.491239,0.9375,3638,0.146307,0.467976,0.953125,3638,0.170906,0.48916,0.960938
3738,0.0816463,0.403531,0.958333,3738,0.247748,0.56567,0.953125,3738,0.141607,0.45971,0.955729,3738,0.116659,0.432499,0.9375,3738,0.0688613,0.390483,0.963542,3738,0.0852725,0.402344,0.963542
3838,0.0612804,0.380898,0.964844,3838,0.146116,0.463081,0.951172,3838,0.106975,0.425545,0.958984,3838,0.0883222,0.403623,0.945313,3838,0.157043,0.478509,0.951172,3838,0.10224,0.417739,0.962891
3931,0.0616578,0.380689,0.984375,3931,0.0693242,0.38517,0.96875,3931,0.0812832,0.400162,0.96875,3931,0.0796099,0.392942,0.96875,3931,0.0747104,0.395774,0.976563,3931,0.0885738,0.40574,0.976563
4031,0.0197591,0.337809,0.992188,4031,0.0236327,0.338489,0.984375,4031,0.0333162,0.351222,0.980469,4031,0.0367955,0.349158,0.980469,4031,0.0296856,0.349746,0.988281,4031,0.0265098,0.342773,0.988281
4131,0.0140697,0.330995,0.994792,4131,0.0222186,0.335958,0.986979,4131,0.0147044,0.331493,0.984375,4131,0.025748,0.337,0.984375,4131,0.0252897,0.344219,0.989583,4131,0.0176345,0.332824,0.992188
4231,0.00720627,0.322982,0.996094,4231,0.00933204,0.321926,0.990234,4231,0.00454256,0.320186,0.988281,4231,0.00427273,0.314392,0.988281,4231,0.00966267,0.327432,0.992188,4231,0.0117953,0.325875,0.994141
4324,0.00489415,0.319579,1.0,4324,0.00561447,0.317128,1.0,4324,0.0107545,0.325313,1.0,4324,0.00482972,0.313877,1.0,4324,0.0103395,0.327017,1.0,4324,0.0140642,0.327086,0.992188
4424,0.00630417,0.319827,1.0,4424,0.00935857,0.319721,1.0,4424,0.0108844,0.324288,1.0,4424,0.0111014,0.319004,1.0,4424,0.0144566,0.329966,1.0,4424,0.0114465,0.323334,0.996094
4524,0.00661892,0.318977,1.0,4524,0.00922475,0.318433,1.0,4524,0.00661586,0.318866,1.0,4524,0.00940568,0.316163,0.997396,4524,0.00566467,0.320007,1.0,4524,0.00697163,0.317723,0.997396
4624,0.00330998,0.314498,1.0,4624,0.00467635,0.312722,1.0,4624,0.00238049,0.313464,1.0,4624,0.00207414,0.307679,0.998047,4624,0.00552851,0.318694,1.0,4624,0.00500532,0.314612,0.998047
4717,0.00301526,0.313105,1.0,4717,0.00396449,0.310923,1.0,4717,0.00642359,0.316415,1.0,4717,0.00346642,0.307992,1.0,4717,0.00568951,0.317756,1.0,4717,0.00695007,0.31548,1.0
4817,0.00429161,0.313215,1.0,4817,0.0064676,0.312272,1.0,4817,0.00574525,0.314577,1.0,4817,0.00637294,0.30975,1.0,4817,0.00966113,0.320555,1.0,4817,0.00749121,0.314875,1.0
4917,0.00471368,0.31247,1.0,4917,0.00650686,0.311156,1.0,4917,0.0044223,0.312095,1.0,4917,0.00302891,0.305259,1.0,4917,0.00407078,0.313795,1.0,4917,0.00489434,0.311132,1.0
5017,0.00233468,0.308924,1.0,5017,0.00314787,0.306639,1.0,5017,0.00171358,0.308221,1.0,5017,0.00160417,0.302686,1.0,5017,0.0040262,0.312577,1.0,5017,0.00326425,0.308353,1.0
5110,0.00242282,0.307919,1.0,5110,0.00319507,0.305605,1.0,5110,0.00448071,0.309901,1.0,5110,0.00281034,0.302819,1.0,5110,0.00416586,0.311622,1.0,5110,0.00470169,0.308715,1.0
5210,0.0033105,0.307647,1.0,5210,0.00491681,0.306179,1.0,5210,0.00407517,0.308341,1.0,5210,0.00477,0.303636,1.0,5210,0.00701624,0.313306,1.0,5210,0.00546199,0.308331,1.0
5310,0.00383086,0.307008,1.0,5310,0.00506426,0.305179,1.0,5310,0.00341758,0.30653,1.0,5310,0.00218474,0.299912,1.0,5310,0.00324389,0.308371,1.0,5310,0.00375329,0.305479,1.0
5410,0.00184501,0.303864,1.0,5410,0.00243676,0.301403,1.0,5410,0.00139262,0.303348,1.0,5410,0.00135626,0.297944,1.0,5410,0.00319806,0.30716,1.0,5410,0.00252253,0.303105,1.0
5503,0.00206719,0.303004,1.0,5503,0.00273335,0.300629,1.0,5503,0.00350984,0.304388,1.0,5503,0.00244717,0.297972,1.0,5503,0.00334806,0.306226,1.0,5503,0.00374552,0.30326,1.0
5603,0.00274317,0.30253,1.0,5603,0.00403827,0.300797,1.0,5603,0.00326426,0.302997,1.0,5603,0.00391995,0.298314,1.0,5603,0.00560742,0.307329,1.0,5603,0.00431859,0.302697,1.0
5703,0.00330583,0.301945,1.0,5703,0.00421612,0.299839,1.0,5703,0.00284085,0.301431,1.0,5703,0.00181679,0.295083,1.0,5703,0.00274736,0.303317,1.0,5703,0.00300476,0.300249,1.0
5803,0.00156156,0.299054,1.0,5803,0.00204328,0.29653,1.0,5803,0.00119483,0.29864,1.0,5803,0.00118909,0.293328,1.0,5803,0.00267092,0.302088,1.0,5803,0.00208695,0.298197,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/150Epochs/mut6_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65709,2.86916,0.0703125
101,1.64743,1.86017,0.199219
201,1.40305,1.61552,0.286458
301,1.0981,1.31206,0.378906
394,0.882969,1.09887,0.6875
494,1.04762,1.26516,0.636719
594,0.960715,1.18037,0.622396
694,0.815786,1.03839,0.640625
787,0.594962,0.820827,0.804688
887,0.762523,0.991954,0.746094
987,0.671156,0.904651,0.744792
1087,0.647388,0.885389,0.746094
1180,0.440589,0.683026,0.875
1280,0.571612,0.818989,0.824219
1380,0.418394,0.670584,0.833333
1480,0.4435,0.701196,0.839844
1573,0.354654,0.617464,0.867188
1673,0.350199,0.618316,0.847656
1773,0.374426,0.647153,0.84375
1873,0.242591,0.519869,0.855469
1966,0.2771,0.559475,0.914063
2066,0.265061,0.552693,0.917969
2166,0.412126,0.70356,0.903646
2266,0.294069,0.589856,0.900391
2359,0.249478,0.549673,0.921875
2459,0.354085,0.658161,0.898438
2559,0.238849,0.54655,0.903646
2659,0.185155,0.495077,0.916016
2752,0.232932,0.545506,0.9375
2852,0.179514,0.494027,0.941406
2952,0.0808335,0.397048,0.953125
3052,0.113275,0.432042,0.958984
3145,0.1271,0.447633,0.945313
3245,0.140116,0.461788,0.953125
3345,0.093711,0.415836,0.960938
3445,0.150672,0.472874,0.958984
3538,0.158086,0.479362,0.953125
3638,0.213793,0.535839,0.945313
3738,0.0816463,0.403531,0.958333
3838,0.0612804,0.380898,0.964844
3931,0.0616578,0.380689,0.984375
4031,0.0197591,0.337809,0.992188
4131,0.0140697,0.330995,0.994792
4231,0.00720627,0.322982,0.996094
4324,0.00489415,0.319579,1.0
4424,0.00630417,0.319827,1.0
4524,0.00661892,0.318977,1.0
4624,0.00330998,0.314498,1.0
4717,0.00301526,0.313105,1.0
4817,0.00429161,0.313215,1.0
4917,0.00471368,0.31247,1.0
5017,0.00233468,0.308924,1.0
5110,0.00242282,0.307919,1.0
5210,0.0033105,0.307647,1.0
5310,0.00383086,0.307008,1.0
5410,0.00184501,0.303864,1.0
5503,0.00206719,0.303004,1.0
5603,0.00274317,0.30253,1.0
5703,0.00330583,0.301945,1.0
5803,0.00156156,0.299054,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/150Epochs/mut6_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66021,2.87229,0.0703125
101,1.74084,1.95358,0.199219
201,1.37333,1.58474,0.291667
301,1.20917,1.42126,0.367188
394,1.02775,1.24124,0.640625
494,1.16295,1.37794,0.589844
594,0.896048,1.11318,0.609375
694,0.887442,1.10702,0.632813
787,0.675402,0.897744,0.75
887,0.92137,1.14708,0.695313
987,0.658884,0.888236,0.723958
1087,0.641759,0.875376,0.740234
1180,0.4512,0.689638,0.820313
1280,0.606053,0.849595,0.796875
1380,0.502769,0.751318,0.794271
1480,0.348114,0.601888,0.814453
1573,0.272572,0.531943,0.914063
1673,0.452651,0.717663,0.867188
1773,0.41219,0.682779,0.856771
1873,0.380546,0.656545,0.859375
1966,0.229911,0.511206,0.90625
2066,0.334266,0.620484,0.890625
2166,0.271927,0.562401,0.888021
2266,0.198277,0.492246,0.900391
2359,0.163758,0.460801,0.929688
2459,0.31495,0.615257,0.898438
2559,0.135523,0.439397,0.919271
2659,0.208664,0.51401,0.919922
2752,0.0835715,0.39121,0.984375
2852,0.2962,0.606918,0.945313
2952,0.161925,0.474716,0.934896
3052,0.137162,0.451733,0.939453
3145,0.124095,0.439355,0.9375
3245,0.248413,0.564101,0.910156
3345,0.0748803,0.391597,0.9375
3445,0.191352,0.508871,0.9375
3538,0.118214,0.435736,0.953125
3638,0.12121,0.438792,0.953125
3738,0.247748,0.56567,0.953125
3838,0.146116,0.463081,0.951172
3931,0.0693242,0.38517,0.96875
4031,0.0236327,0.338489,0.984375
4131,0.0222186,0.335958,0.986979
4231,0.00933204,0.321926,0.990234
4324,0.00561447,0.317128,1.0
4424,0.00935857,0.319721,1.0
4524,0.00922475,0.318433,1.0
4624,0.00467635,0.312722,1.0
4717,0.00396449,0.310923,1.0
4817,0.0064676,0.312272,1.0
4917,0.00650686,0.311156,1.0
5017,0.00314787,0.306639,1.0
5110,0.00319507,0.305605,1.0
5210,0.00491681,0.306179,1.0
5310,0.00506426,0.305179,1.0
5410,0.00243676,0.301403,1.0
5503,0.00273335,0.300629,1.0
5603,0.00403827,0.300797,1.0
5703,0.00421612,0.299839,1.0
5803,0.00204328,0.29653,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/150Epochs/mut6_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66002,2.8721,0.0703125
101,1.75767,1.97061,0.175781
201,1.3636,1.57572,0.28125
301,1.20452,1.41792,0.349609
394,0.954487,1.16949,0.640625
494,1.09484,1.31195,0.621094
594,1.01521,1.23484,0.614583
694,0.884661,1.1074,0.634766
787,0.593543,0.819597,0.765625
887,0.749488,0.979483,0.730469
987,0.827271,1.06151,0.716146
1087,0.576192,0.81475,0.730469
1180,0.384646,0.62806,0.867188
1280,0.644008,0.892185,0.820313
1380,0.547526,0.800658,0.822917
1480,0.425199,0.683835,0.830078
1573,0.333607,0.597856,0.882813
1673,0.420901,0.690554,0.863281
1773,0.361874,0.636042,0.867188
1873,0.306974,0.585289,0.873047
1966,0.307202,0.590523,0.898438
2066,0.297747,0.586005,0.898438
2166,0.286111,0.578887,0.901042
2266,0.244104,0.541011,0.904297
2359,0.122962,0.423104,0.9375
2459,0.220512,0.524485,0.921875
2559,0.215066,0.521638,0.929688
2659,0.158149,0.467489,0.933594
2752,0.187258,0.497265,0.929688
2852,0.186481,0.498068,0.925781
2952,0.161618,0.475656,0.934896
3052,0.133137,0.447262,0.9375
3145,0.205595,0.521054,0.9375
3245,0.279214,0.597261,0.917969
3345,0.133572,0.452975,0.924479
3445,0.120154,0.437891,0.931641
3538,0.143631,0.462705,0.960938
3638,0.13535,0.454329,0.953125
3738,0.141607,0.45971,0.955729
3838,0.106975,0.425545,0.958984
3931,0.0812832,0.400162,0.96875
4031,0.0333162,0.351222,0.980469
4131,0.0147044,0.331493,0.984375
4231,0.00454256,0.320186,0.988281
4324,0.0107545,0.325313,1.0
4424,0.0108844,0.324288,1.0
4524,0.00661586,0.318866,1.0
4624,0.00238049,0.313464,1.0
4717,0.00642359,0.316415,1.0
4817,0.00574525,0.314577,1.0
4917,0.0044223,0.312095,1.0
5017,0.00171358,0.308221,1.0
5110,0.00448071,0.309901,1.0
5210,0.00407517,0.308341,1.0
5310,0.00341758,0.30653,1.0
5410,0.00139262,0.303348,1.0
5503,0.00350984,0.304388,1.0
5603,0.00326426,0.302997,1.0
5703,0.00284085,0.301431,1.0
5803,0.00119483,0.29864,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/150Epochs/mut6_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65822,2.8703,0.0703125
101,1.74055,1.95328,0.1875
201,1.37403,1.58661,0.289063
301,1.23892,1.45234,0.359375
394,1.06959,1.28459,0.664063
494,1.01001,1.22744,0.667969
594,1.0016,1.22146,0.658854
694,0.952956,1.17604,0.646484
787,0.538283,0.764245,0.8125
887,0.799807,1.02944,0.746094
987,0.739506,0.972971,0.747396
1087,0.573461,0.811593,0.765625
1180,0.319527,0.56201,0.890625
1280,0.645267,0.892724,0.816406
1380,0.566843,0.819369,0.815104
1480,0.381682,0.639075,0.818359
1573,0.273519,0.536045,0.90625
1673,0.455493,0.722666,0.867188
1773,0.324873,0.597313,0.882813
1873,0.294499,0.571837,0.890625
1966,0.181712,0.462981,0.9375
2066,0.374675,0.660084,0.898438
2166,0.227405,0.516975,0.90625
2266,0.196049,0.489567,0.916016
2359,0.0864164,0.383136,0.96875
2459,0.230909,0.53112,0.941406
2559,0.202847,0.505336,0.9375
2659,0.137942,0.443048,0.939453
2752,0.120813,0.428478,0.96875
2852,0.226664,0.536574,0.929688
2952,0.132268,0.444303,0.9375
3052,0.108248,0.421253,0.943359
3145,0.0939776,0.408021,0.96875
3245,0.162763,0.477284,0.949219
3345,0.194584,0.508207,0.947917
3445,0.134954,0.448256,0.945313
3538,0.0976567,0.41151,0.953125
3638,0.175122,0.491239,0.9375
3738,0.116659,0.432499,0.9375
3838,0.0883222,0.403623,0.945313
3931,0.0796099,0.392942,0.96875
4031,0.0367955,0.349158,0.980469
4131,0.025748,0.337,0.984375
4231,0.00427273,0.314392,0.988281
4324,0.00482972,0.313877,1.0
4424,0.0111014,0.319004,1.0
4524,0.00940568,0.316163,0.997396
4624,0.00207414,0.307679,0.998047
4717,0.00346642,0.307992,1.0
4817,0.00637294,0.30975,1.0
4917,0.00302891,0.305259,1.0
5017,0.00160417,0.302686,1.0
5110,0.00281034,0.302819,1.0
5210,0.00477,0.303636,1.0
5310,0.00218474,0.299912,1.0
5410,0.00135626,0.297944,1.0
5503,0.00244717,0.297972,1.0
5603,0.00391995,0.298314,1.0
5703,0.00181679,0.295083,1.0
5803,0.00118909,0.293328,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/150Epochs/mut6_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65895,2.87103,0.0703125
101,1.64181,1.85501,0.214844
201,1.35272,1.5666,0.299479
301,1.15184,1.36744,0.369141
394,1.01761,1.23497,0.65625
494,1.1079,1.32718,0.625
594,0.945451,1.16726,0.630208
694,0.98863,1.21322,0.634766
787,0.665051,0.892398,0.773438
887,0.874309,1.10501,0.722656
987,0.722077,0.957017,0.716146
1087,0.56235,0.801951,0.744141
1180,0.447675,0.691861,0.820313
1280,0.645034,0.894085,0.796875
1380,0.60793,0.862274,0.789063
1480,0.48783,0.74829,0.798828
1573,0.298608,0.563762,0.921875
1673,0.416258,0.687163,0.886719
1773,0.305017,0.581122,0.880208
1873,0.329998,0.611235,0.878906
1966,0.314433,0.599714,0.882813
2066,0.359689,0.649992,0.871094
2166,0.236471,0.530028,0.888021
2266,0.331396,0.629504,0.888672
2359,0.210122,0.511756,0.921875
2459,0.281221,0.58604,0.898438
2559,0.277195,0.585106,0.908854
2659,0.335188,0.647155,0.908203
2752,0.146338,0.459819,0.945313
2852,0.234143,0.549739,0.941406
2952,0.218606,0.536835,0.940104
3052,0.217988,0.538275,0.9375
3145,0.0876789,0.407894,0.96875
3245,0.219041,0.539902,0.953125
3345,0.13084,0.450784,0.955729
3445,0.113303,0.434001,0.955078
3538,0.120698,0.442599,0.96875
3638,0.146307,0.467976,0.953125
3738,0.0688613,0.390483,0.963542
3838,0.157043,0.478509,0.951172
3931,0.0747104,0.395774,0.976563
4031,0.0296856,0.349746,0.988281
4131,0.0252897,0.344219,0.989583
4231,0.00966267,0.327432,0.992188
4324,0.0103395,0.327017,1.0
4424,0.0144566,0.329966,1.0
4524,0.00566467,0.320007,1.0
4624,0.00552851,0.318694,1.0
4717,0.00568951,0.317756,1.0
4817,0.00966113,0.320555,1.0
4917,0.00407078,0.313795,1.0
5017,0.0040262,0.312577,1.0
5110,0.00416586,0.311622,1.0
5210,0.00701624,0.313306,1.0
5310,0.00324389,0.308371,1.0
5410,0.00319806,0.30716,1.0
5503,0.00334806,0.306226,1.0
5603,0.00560742,0.307329,1.0
5703,0.00274736,0.303317,1.0
5803,0.00267092,0.302088,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/150Epochs/mut6_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65809,2.87017,0.0703125
101,1.66496,1.878,0.210938
201,1.33871,1.55111,0.3125
301,1.28931,1.50265,0.369141
394,1.014,1.22834,0.625
494,1.10627,1.32209,0.601563
594,0.959676,1.17751,0.614583
694,0.943542,1.1637,0.632813
787,0.604942,0.827824,0.828125
887,0.845073,1.07135,0.746094
987,0.734356,0.964154,0.742188
1087,0.666169,0.900391,0.746094
1180,0.442925,0.681803,0.835938
1280,0.603755,0.847688,0.808594
1380,0.522897,0.772093,0.804688
1480,0.536725,0.791232,0.804688
1573,0.337788,0.597766,0.875
1673,0.391917,0.65695,0.863281
1773,0.393692,0.663739,0.875
1873,0.389676,0.664549,0.878906
1966,0.216192,0.495833,0.945313
2066,0.321175,0.60618,0.917969
2166,0.242953,0.532355,0.921875
2266,0.299945,0.593763,0.917969
2359,0.163963,0.460698,0.9375
2459,0.34484,0.64588,0.90625
2559,0.153358,0.457918,0.929688
2659,0.203928,0.510973,0.929688
2752,0.178468,0.488403,0.945313
2852,0.176487,0.487858,0.953125
2952,0.130883,0.444487,0.950521
3052,0.216204,0.530837,0.943359
3145,0.0962827,0.412075,0.96875
3245,0.187516,0.503826,0.953125
3345,0.159737,0.477471,0.950521
3445,0.0749294,0.392856,0.955078
3538,0.0781056,0.395148,0.976563
3638,0.170906,0.48916,0.960938
3738,0.0852725,0.402344,0.963542
3838,0.10224,0.417739,0.962891
3931,0.0885738,0.40574,0.976563
4031,0.0265098,0.342773,0.988281
4131,0.0176345,0.332824,0.992188
4231,0.0117953,0.325875,0.994141
4324,0.0140642,0.327086,0.992188
4424,0.0114465,0.323334,0.996094
4524,0.00697163,0.317723,0.997396
4624,0.00500532,0.314612,0.998047
4717,0.00695007,0.31548,1.0
4817,0.00749121,0.314875,1.0
4917,0.00489434,0.311132,1.0
5017,0.00326425,0.308353,1.0
5110,0.00470169,0.308715,1.0
5210,0.00546199,0.308331,1.0
5310,0.00375329,0.305479,1.0
5410,0.00252253,0.303105,1.0
5503,0.00374552,0.30326,1.0
5603,0.00431859,0.302697,1.0
5703,0.00300476,0.300249,1.0
5803,0.00208695,0.298197,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/5Epochs/combinedData.csv <==
step_mut6_5MR1bgr, cross_entropy_mut6_5MR1bgr, loss_mut6_5MR1bgr, train_accuracy_mut6_5MR1bgr,step_mut6_5MR1brg, cross_entropy_mut6_5MR1brg, loss_mut6_5MR1brg, train_accuracy_mut6_5MR1brg,step_mut6_5MR1gbr, cross_entropy_mut6_5MR1gbr, loss_mut6_5MR1gbr, train_accuracy_mut6_5MR1gbr,step_mut6_5MR1grb, cross_entropy_mut6_5MR1grb, loss_mut6_5MR1grb, train_accuracy_mut6_5MR1grb,step_mut6_5MR1rbg, cross_entropy_mut6_5MR1rbg, loss_mut6_5MR1rbg, train_accuracy_mut6_5MR1rbg,step_mut6_5MR1rgb, cross_entropy_mut6_5MR1rgb, loss_mut6_5MR1rgb, train_accuracy_mut6_5MR1rgb
1,2.65709,2.86916,0.0703125,1,2.66021,2.87229,0.0703125,1,2.66002,2.8721,0.0703125,1,2.65822,2.8703,0.0703125,1,2.65895,2.87103,0.0703125,1,2.65809,2.87017,0.0703125
41,1.70945,1.92318,0.390625,41,1.72348,1.93728,0.34375,41,1.6841,1.89772,0.375,41,1.76067,1.9743,0.382813,41,1.79785,2.01155,0.304688,41,1.67537,1.88909,0.367188
81,1.61085,1.82392,0.414063,81,1.64513,1.8583,0.421875,81,1.62656,1.83987,0.414063,81,1.65878,1.87168,0.351563,81,1.6319,1.84531,0.398438,81,1.64502,1.85865,0.414063
121,1.54345,1.7558,0.375,121,1.49806,1.7102,0.492188,121,1.51832,1.731,0.4375,121,1.58082,1.79365,0.429688,121,1.49793,1.711,0.484375,121,1.52501,1.73812,0.445313
161,1.45915,1.67155,0.445313,161,1.45193,1.66404,0.445313,161,1.32703,1.53989,0.507813,161,1.42457,1.63746,0.46875,161,1.4142,1.62756,0.453125,161,1.39009,1.60317,0.53125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/5Epochs/mut6_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65709,2.86916,0.0703125
41,1.70945,1.92318,0.390625
81,1.61085,1.82392,0.414063
121,1.54345,1.7558,0.375
161,1.45915,1.67155,0.445313


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/5Epochs/mut6_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66021,2.87229,0.0703125
41,1.72348,1.93728,0.34375
81,1.64513,1.8583,0.421875
121,1.49806,1.7102,0.492188
161,1.45193,1.66404,0.445313


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/5Epochs/mut6_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66002,2.8721,0.0703125
41,1.6841,1.89772,0.375
81,1.62656,1.83987,0.414063
121,1.51832,1.731,0.4375
161,1.32703,1.53989,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/5Epochs/mut6_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65822,2.8703,0.0703125
41,1.76067,1.9743,0.382813
81,1.65878,1.87168,0.351563
121,1.58082,1.79365,0.429688
161,1.42457,1.63746,0.46875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/5Epochs/mut6_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65895,2.87103,0.0703125
41,1.79785,2.01155,0.304688
81,1.6319,1.84531,0.398438
121,1.49793,1.711,0.484375
161,1.4142,1.62756,0.453125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r6/Training/5Epochs/mut6_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65809,2.87017,0.0703125
41,1.67537,1.88909,0.367188
81,1.64502,1.85865,0.414063
121,1.52501,1.73812,0.445313
161,1.39009,1.60317,0.53125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/150Epochs/combinedData.csv <==
#step_mut67_150MR1bgr, loss_mut67_150MR1bgr, accuracy_mut67_150MR1bgr,step_mut67_150MR1brg, loss_mut67_150MR1brg, accuracy_mut67_150MR1brg,step_mut67_150MR1gbr, loss_mut67_150MR1gbr, accuracy_mut67_150MR1gbr,step_mut67_150MR1grb, loss_mut67_150MR1grb, accuracy_mut67_150MR1grb,step_mut67_150MR1rbg, loss_mut67_150MR1rbg, accuracy_mut67_150MR1rbg,step_mut67_150MR1rgb, loss_mut67_150MR1rgb, accuracy_mut67_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  3.7245674,  0.26237625, 393,  7.1311188,  0.17524752, 393,  2.9338689,  0.23069307, 393,  11.731474,  0.11089109, 393,  3.422636,  0.15742575, 393,  7.7088294,  0.14059407
 786,  4.1630855,  0.42574257, 786,  7.7470226,  0.22772278, 786,  2.6540949,  0.40792078, 786,  5.2584248,  0.24455446, 786,  3.7956412,  0.40297028, 786,  3.3941283,  0.36930692
 1179,  1.7249829,  0.56732672, 1179,  2.0728381,  0.53960395, 1179,  1.8704177,  0.52871287, 1179,  2.2374296,  0.51089108, 1179,  1.9275849,  0.52079207, 1179,  2.0622752,  0.52772278
 1572,  1.9853927,  0.53762376, 1572,  1.7069352,  0.58910888, 1572,  2.3820684,  0.49702969, 1572,  2.4331992,  0.46732673, 1572,  1.7091099,  0.58613861, 1572,  2.3030398,  0.5237624
 1965,  2.4113467,  0.54653466, 1965,  2.3921723,  0.55049503, 1965,  1.8057406,  0.59405941, 1965,  1.9155829,  0.59603959, 1965,  2.6634696,  0.44158417, 1965,  3.7817221,  0.36336634
 2358,  2.1442659,  0.59108913, 2358,  3.5654235,  0.46138614, 2358,  2.017674,  0.60000002, 2358,  2.1936445,  0.55742574, 2358,  1.7451606,  0.61287129, 2358,  3.089793,  0.52772278
 2751,  2.3272986,  0.619802, 2751,  2.2705917,  0.6118812, 2751,  1.6734269,  0.62970299, 2751,  2.745497,  0.51188117, 2751,  2.2657123,  0.55940592, 2751,  2.1728528,  0.59801978
 3144,  3.2013698,  0.59009904, 3144,  2.3946075,  0.59108913, 3144,  1.9916236,  0.63366336, 3144,  2.2672184,  0.55841583, 3144,  2.1850221,  0.59306931, 3144,  2.0613003,  0.63861388
 3537,  2.6911902,  0.60198021, 3537,  2.6024139,  0.62574255, 3537,  2.0749795,  0.62475246, 3537,  2.4567869,  0.59306931, 3537,  2.2025127,  0.60693067, 3537,  2.0448618,  0.65841585
 3930,  3.927738,  0.50891089, 3930,  5.5449667,  0.46435642, 3930,  2.5420356,  0.59603959, 3930,  1.9478855,  0.66732675, 3930,  2.60497,  0.59603959, 3930,  3.210022,  0.49504951
 4323,  1.3170184,  0.76633662, 4323,  1.2877984,  0.76831681, 4323,  1.3723838,  0.75643563, 4323,  1.3166004,  0.75346535, 4323,  1.4067581,  0.74851483, 4323,  1.373401,  0.76633662
 4716,  1.3575323,  0.76633662, 4716,  1.3318651,  0.76831681, 4716,  1.3942997,  0.75940591, 4716,  1.3253416,  0.75643563, 4716,  1.4103209,  0.74653465, 4716,  1.4082818,  0.76633662
 5109,  1.3952634,  0.76831681, 5109,  1.3681242,  0.76336634, 5109,  1.4187376,  0.76237625, 5109,  1.3511351,  0.76435643, 5109,  1.4421014,  0.75247526, 5109,  1.4376605,  0.76237625
 5502,  1.4223793,  0.76732671, 5502,  1.3923047,  0.76336634, 5502,  1.4365728,  0.76039606, 5502,  1.3715099,  0.76435643, 5502,  1.4648608,  0.75544554, 5502,  1.4535408,  0.76336634
 5895,  1.4403838,  0.76633662, 5895,  1.4084423,  0.76138616, 5895,  1.44898,  0.76336634, 5895,  1.3863021,  0.76039606, 5895,  1.479183,  0.75742573, 5895,  1.4636011,  0.76831681


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/150Epochs/mut67_150MR1bgr.csv <==
step, loss, accuracy
 393,  3.7245674,  0.26237625
 786,  4.1630855,  0.42574257
 1179,  1.7249829,  0.56732672
 1572,  1.9853927,  0.53762376
 1965,  2.4113467,  0.54653466
 2358,  2.1442659,  0.59108913
 2751,  2.3272986,  0.619802
 3144,  3.2013698,  0.59009904
 3537,  2.6911902,  0.60198021
 3930,  3.927738,  0.50891089
 4323,  1.3170184,  0.76633662
 4716,  1.3575323,  0.76633662
 5109,  1.3952634,  0.76831681
 5502,  1.4223793,  0.76732671
 5895,  1.4403838,  0.76633662


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/150Epochs/mut67_150MR1brg.csv <==
step, loss, accuracy
 393,  7.1311188,  0.17524752
 786,  7.7470226,  0.22772278
 1179,  2.0728381,  0.53960395
 1572,  1.7069352,  0.58910888
 1965,  2.3921723,  0.55049503
 2358,  3.5654235,  0.46138614
 2751,  2.2705917,  0.6118812
 3144,  2.3946075,  0.59108913
 3537,  2.6024139,  0.62574255
 3930,  5.5449667,  0.46435642
 4323,  1.2877984,  0.76831681
 4716,  1.3318651,  0.76831681
 5109,  1.3681242,  0.76336634
 5502,  1.3923047,  0.76336634
 5895,  1.4084423,  0.76138616


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/150Epochs/mut67_150MR1gbr.csv <==
step, loss, accuracy
 393,  2.9338689,  0.23069307
 786,  2.6540949,  0.40792078
 1179,  1.8704177,  0.52871287
 1572,  2.3820684,  0.49702969
 1965,  1.8057406,  0.59405941
 2358,  2.017674,  0.60000002
 2751,  1.6734269,  0.62970299
 3144,  1.9916236,  0.63366336
 3537,  2.0749795,  0.62475246
 3930,  2.5420356,  0.59603959
 4323,  1.3723838,  0.75643563
 4716,  1.3942997,  0.75940591
 5109,  1.4187376,  0.76237625
 5502,  1.4365728,  0.76039606
 5895,  1.44898,  0.76336634


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/150Epochs/mut67_150MR1grb.csv <==
step, loss, accuracy
 393,  11.731474,  0.11089109
 786,  5.2584248,  0.24455446
 1179,  2.2374296,  0.51089108
 1572,  2.4331992,  0.46732673
 1965,  1.9155829,  0.59603959
 2358,  2.1936445,  0.55742574
 2751,  2.745497,  0.51188117
 3144,  2.2672184,  0.55841583
 3537,  2.4567869,  0.59306931
 3930,  1.9478855,  0.66732675
 4323,  1.3166004,  0.75346535
 4716,  1.3253416,  0.75643563
 5109,  1.3511351,  0.76435643
 5502,  1.3715099,  0.76435643
 5895,  1.3863021,  0.76039606


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/150Epochs/mut67_150MR1rbg.csv <==
step, loss, accuracy
 393,  3.422636,  0.15742575
 786,  3.7956412,  0.40297028
 1179,  1.9275849,  0.52079207
 1572,  1.7091099,  0.58613861
 1965,  2.6634696,  0.44158417
 2358,  1.7451606,  0.61287129
 2751,  2.2657123,  0.55940592
 3144,  2.1850221,  0.59306931
 3537,  2.2025127,  0.60693067
 3930,  2.60497,  0.59603959
 4323,  1.4067581,  0.74851483
 4716,  1.4103209,  0.74653465
 5109,  1.4421014,  0.75247526
 5502,  1.4648608,  0.75544554
 5895,  1.479183,  0.75742573


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/150Epochs/mut67_150MR1rgb.csv <==
step, loss, accuracy
 393,  7.7088294,  0.14059407
 786,  3.3941283,  0.36930692
 1179,  2.0622752,  0.52772278
 1572,  2.3030398,  0.5237624
 1965,  3.7817221,  0.36336634
 2358,  3.089793,  0.52772278
 2751,  2.1728528,  0.59801978
 3144,  2.0613003,  0.63861388
 3537,  2.0448618,  0.65841585
 3930,  3.210022,  0.49504951
 4323,  1.373401,  0.76633662
 4716,  1.4082818,  0.76633662
 5109,  1.4376605,  0.76237625
 5502,  1.4535408,  0.76336634
 5895,  1.4636011,  0.76831681


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/5Epochs/combinedData.csv <==
step_mut67_5MR1bgr, loss_mut67_5MR1bgr, accuracy_mut67_5MR1bgr,step_mut67_5MR1brg, loss_mut67_5MR1brg, accuracy_mut67_5MR1brg,step_mut67_5MR1gbr, loss_mut67_5MR1gbr, accuracy_mut67_5MR1gbr,step_mut67_5MR1grb, loss_mut67_5MR1grb, accuracy_mut67_5MR1grb,step_mut67_5MR1rbg, loss_mut67_5MR1rbg, accuracy_mut67_5MR1rbg,step_mut67_5MR1rgb, loss_mut67_5MR1rgb, accuracy_mut67_5MR1rgb
 40,  24.716732,  0.11683168, 40,  8.2705402,  0.12871288, 40,  45.429131,  0.1079208, 40,  14.789078,  0.14356436, 40,  26.501356,  0.1, 40,  12.053314,  0.10990099
 80,  15.136296,  0.13564357, 80,  17.907009,  0.1, 80,  29.563892,  0.12970297, 80,  20.371433,  0.1, 80,  14.767091,  0.11980198, 80,  5.5272074,  0.12178218
 120,  3.2378399,  0.14851485, 120,  7.9588132,  0.1, 120,  11.075961,  0.14752476, 120,  11.799909,  0.11782178, 120,  5.1337528,  0.11089109, 120,  3.1827571,  0.13069306
 160,  3.6931767,  0.10297029, 160,  4.8361502,  0.11980198, 160,  5.6348181,  0.15148515, 160,  2.7853346,  0.14059407, 160,  3.8083997,  0.14455445, 160,  2.2726035,  0.22079208
 200,  2.7230017,  0.14455445, 200,  7.6959062,  0.10297029, 200,  3.4867811,  0.17920792, 200,  4.6786203,  0.17326732, 200,  2.6325107,  0.13960396, 200,  2.986059,  0.15742575


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/5Epochs/mut67_5MR1bgr.csv <==
step, loss, accuracy
 40,  24.716732,  0.11683168
 80,  15.136296,  0.13564357
 120,  3.2378399,  0.14851485
 160,  3.6931767,  0.10297029
 200,  2.7230017,  0.14455445


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/5Epochs/mut67_5MR1brg.csv <==
step, loss, accuracy
 40,  8.2705402,  0.12871288
 80,  17.907009,  0.1
 120,  7.9588132,  0.1
 160,  4.8361502,  0.11980198
 200,  7.6959062,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/5Epochs/mut67_5MR1gbr.csv <==
step, loss, accuracy
 40,  45.429131,  0.1079208
 80,  29.563892,  0.12970297
 120,  11.075961,  0.14752476
 160,  5.6348181,  0.15148515
 200,  3.4867811,  0.17920792


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/5Epochs/mut67_5MR1grb.csv <==
step, loss, accuracy
 40,  14.789078,  0.14356436
 80,  20.371433,  0.1
 120,  11.799909,  0.11782178
 160,  2.7853346,  0.14059407
 200,  4.6786203,  0.17326732


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/5Epochs/mut67_5MR1rbg.csv <==
step, loss, accuracy
 40,  26.501356,  0.1
 80,  14.767091,  0.11980198
 120,  5.1337528,  0.11089109
 160,  3.8083997,  0.14455445
 200,  2.6325107,  0.13960396


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Testing/5Epochs/mut67_5MR1rgb.csv <==
step, loss, accuracy
 40,  12.053314,  0.10990099
 80,  5.5272074,  0.12178218
 120,  3.1827571,  0.13069306
 160,  2.2726035,  0.22079208
 200,  2.986059,  0.15742575


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/150Epochs/combinedData.csv <==
step_mut67_150MR1bgr, cross_entropy_mut67_150MR1bgr, loss_mut67_150MR1bgr, train_accuracy_mut67_150MR1bgr,step_mut67_150MR1brg, cross_entropy_mut67_150MR1brg, loss_mut67_150MR1brg, train_accuracy_mut67_150MR1brg,step_mut67_150MR1gbr, cross_entropy_mut67_150MR1gbr, loss_mut67_150MR1gbr, train_accuracy_mut67_150MR1gbr,step_mut67_150MR1grb, cross_entropy_mut67_150MR1grb, loss_mut67_150MR1grb, train_accuracy_mut67_150MR1grb,step_mut67_150MR1rbg, cross_entropy_mut67_150MR1rbg, loss_mut67_150MR1rbg, train_accuracy_mut67_150MR1rbg,step_mut67_150MR1rgb, cross_entropy_mut67_150MR1rgb, loss_mut67_150MR1rgb, train_accuracy_mut67_150MR1rgb
1,2.50741,2.67958,0.101563,1,2.50641,2.67858,0.109375,1,2.50984,2.68201,0.09375,1,2.47969,2.65186,0.09375,1,2.50893,2.6811,0.0859375,1,2.48416,2.65633,0.09375
101,1.71738,1.89105,0.246094,101,1.68714,1.86149,0.242188,101,1.69126,1.86437,0.214844,101,1.69709,1.8712,0.21875,101,1.68797,1.86152,0.214844,101,1.7601,1.93377,0.199219
201,1.32665,1.50084,0.325521,201,1.37946,1.55504,0.330729,201,1.36056,1.53376,0.307292,201,1.27696,1.45178,0.322917,201,1.30812,1.48251,0.315104,201,1.38209,1.55661,0.289063
301,1.23233,1.40862,0.384766,301,1.2464,1.42435,0.390625,301,1.25932,1.43332,0.376953,301,1.21898,1.39519,0.373047,301,1.24959,1.42594,0.365234,301,1.26818,1.44448,0.357422
394,1.03204,1.21094,0.609375,394,1.02717,1.20782,0.679688,394,1.08175,1.2572,0.578125,394,1.0433,1.22189,0.617188,394,1.05222,1.23084,0.617188,394,0.947124,1.12611,0.679688
494,1.1217,1.30326,0.597656,494,1.13595,1.31973,0.617188,494,1.09016,1.26809,0.585938,494,1.13554,1.31717,0.605469,494,1.13709,1.31835,0.597656,494,1.1182,1.30005,0.632813
594,0.987461,1.17205,0.609375,594,0.992484,1.17958,0.622396,594,1.03993,1.22096,0.580729,594,0.973209,1.15847,0.611979,594,1.03499,1.21904,0.604167,594,0.962989,1.14747,0.638021
694,0.934707,1.12225,0.634766,694,0.984621,1.17505,0.644531,694,1.03372,1.21835,0.601563,694,0.950459,1.13935,0.626953,694,0.957076,1.14411,0.626953,694,1.04874,1.23659,0.634766
787,0.665814,0.856857,0.75,787,0.62531,0.819273,0.75,787,0.733457,0.921388,0.71875,787,0.755032,0.947442,0.710938,787,0.68422,0.874495,0.703125,787,0.679741,0.871018,0.796875
887,0.839756,1.03449,0.699219,887,0.850731,1.0487,0.714844,887,0.832663,1.02454,0.722656,887,1.01446,1.21143,0.652344,887,0.806715,1.00071,0.6875,887,0.86111,1.05617,0.726563
987,0.736791,0.935513,0.705729,987,0.687452,0.889799,0.71875,987,0.778715,0.974312,0.721354,987,0.755367,0.956899,0.677083,987,0.759195,0.957224,0.692708,987,0.657095,0.856235,0.729167
1087,0.654031,0.857166,0.726563,1087,0.620639,0.827702,0.746094,1087,0.827635,1.0281,0.716797,1087,0.604506,0.810713,0.708984,1087,0.663829,0.866154,0.707031,1087,0.667881,0.871929,0.732422
1180,0.514141,0.721683,0.820313,1180,0.395788,0.607624,0.867188,1180,0.503435,0.708484,0.867188,1180,0.464593,0.675154,0.828125,1180,0.459615,0.6667,0.789063,1180,0.515209,0.723969,0.84375
1280,0.748285,0.960946,0.761719,1280,0.578314,0.79523,0.816406,1280,0.584467,0.794396,0.816406,1280,0.687229,0.902908,0.785156,1280,0.606195,0.818455,0.789063,1280,0.624032,0.837675,0.808594
1380,0.606511,0.824362,0.773438,1380,0.495852,0.717145,0.815104,1380,0.533925,0.748794,0.807292,1380,0.634031,0.855542,0.783854,1380,0.548871,0.766408,0.799479,1380,0.596308,0.815432,0.799479
1480,0.48673,0.709593,0.787109,1480,0.491717,0.718684,0.826172,1480,0.602794,0.823079,0.8125,1480,0.465465,0.692385,0.802734,1480,0.510478,0.7336,0.800781,1480,0.508374,0.733266,0.806641
1573,0.344221,0.571793,0.890625,1573,0.256738,0.488795,0.90625,1573,0.394446,0.619853,0.851563,1573,0.313724,0.54578,0.898438,1573,0.254575,0.482768,0.921875,1573,0.343209,0.57369,0.867188
1673,0.669277,0.902813,0.832031,1673,0.50567,0.742271,0.851563,1673,0.55676,0.787068,0.835938,1673,0.515307,0.752895,0.851563,1673,0.416425,0.649945,0.871094,1673,0.563953,0.800416,0.84375
1773,0.419691,0.659011,0.846354,1773,0.406676,0.648508,0.854167,1773,0.405645,0.641212,0.841146,1773,0.449329,0.692809,0.848958,1773,0.405144,0.644623,0.885417,1773,0.424407,0.666056,0.84375
1873,0.328488,0.573171,0.851563,1873,0.395892,0.643547,0.863281,1873,0.439047,0.679865,0.833984,1873,0.282615,0.531601,0.867188,1873,0.346168,0.591148,0.886719,1873,0.29949,0.546744,0.859375
1966,0.210119,0.460015,0.9375,1966,0.190875,0.443563,0.914063,1966,0.280006,0.526344,0.890625,1966,0.205697,0.459491,0.9375,1966,0.279119,0.529782,0.898438,1966,0.348857,0.60163,0.882813
2066,0.523209,0.778344,0.886719,2066,0.467905,0.725555,0.867188,2066,0.348909,0.601331,0.890625,2066,0.474093,0.73356,0.878906,2066,0.463564,0.719768,0.867188,2066,0.313245,0.571518,0.882813
2166,0.320271,0.580249,0.885417,2166,0.245438,0.508479,0.877604,2166,0.373892,0.630848,0.875,2166,0.275142,0.540103,0.885417,2166,0.322613,0.58399,0.880208,2166,0.339089,0.602552,0.885417
2266,0.293604,0.558396,0.886719,2266,0.328384,0.595417,0.880859,2266,0.245901,0.508257,0.886719,2266,0.196483,0.465999,0.900391,2266,0.221095,0.487414,0.894531,2266,0.20939,0.477596,0.894531
2359,0.233913,0.503337,0.90625,2359,0.275052,0.546099,0.898438,2359,0.224588,0.491947,0.914063,2359,0.140883,0.413942,0.945313,2359,0.235894,0.507034,0.921875,2359,0.203605,0.477157,0.929688
2459,0.34465,0.618769,0.890625,2459,0.34526,0.620853,0.878906,2459,0.415316,0.687167,0.890625,2459,0.383076,0.660907,0.910156,2459,0.327779,0.603506,0.898438,2459,0.183841,0.46203,0.933594
2559,0.360475,0.639089,0.893229,2559,0.278192,0.558128,0.888021,2559,0.274894,0.550834,0.880208,2559,0.180382,0.462267,0.916667,2559,0.210865,0.490593,0.911458,2559,0.221124,0.503034,0.929688
2659,0.226918,0.508471,0.898438,2659,0.377683,0.661345,0.890625,2659,0.178209,0.457466,0.894531,2659,0.212822,0.498858,0.917969,2659,0.237717,0.520883,0.914063,2659,0.230109,0.515542,0.927734
2752,0.233986,0.520237,0.921875,2752,0.155608,0.441889,0.945313,2752,0.215048,0.498694,0.929688,2752,0.146078,0.436455,0.929688,2752,0.179767,0.466607,0.921875,2752,0.196606,0.485752,0.945313
2852,0.244912,0.53422,0.921875,2852,0.206474,0.496471,0.933594,2852,0.371049,0.658449,0.898438,2852,0.185972,0.479746,0.929688,2852,0.180081,0.471063,0.933594,2852,0.253592,0.546206,0.921875
2952,0.191132,0.482964,0.924479,2952,0.193998,0.486874,0.929688,2952,0.211389,0.502618,0.911458,2952,0.175621,0.472312,0.934896,2952,0.230068,0.524796,0.929688,2952,0.265056,0.561603,0.916667
3052,0.189436,0.48418,0.923828,3052,0.235323,0.530683,0.923828,3052,0.285263,0.579788,0.90625,3052,0.112005,0.411289,0.941406,3052,0.216245,0.513801,0.929688,3052,0.159584,0.458222,0.923828
3145,0.15581,0.453543,0.953125,3145,0.178971,0.477047,0.945313,3145,0.209096,0.507225,0.921875,3145,0.152856,0.454389,0.921875,3145,0.11036,0.410167,0.960938,3145,0.101143,0.402044,0.976563
3245,0.206111,0.506156,0.933594,3245,0.204731,0.504796,0.9375,3245,0.235233,0.534665,0.917969,3245,0.219185,0.522803,0.921875,3245,0.248702,0.550311,0.945313,3245,0.259691,0.563874,0.929688
3345,0.134354,0.436735,0.945313,3345,0.317026,0.62011,0.921875,3345,0.172021,0.473752,0.927083,3345,0.10713,0.412197,0.934896,3345,0.174292,0.477541,0.942708,3345,0.185117,0.490828,0.934896
3445,0.130069,0.434208,0.947266,3445,0.239721,0.545295,0.919922,3445,0.160225,0.464226,0.933594,3445,0.147559,0.453873,0.939453,3445,0.218042,0.524029,0.935547,3445,0.209062,0.51694,0.935547
3538,0.109726,0.416144,0.96875,3538,0.154505,0.461781,0.929688,3538,0.115829,0.421059,0.96875,3538,0.143841,0.452357,0.9375,3538,0.141488,0.44962,0.953125,3538,0.0908094,0.40131,0.960938
3638,0.249314,0.556934,0.9375,3638,0.144506,0.453144,0.933594,3638,0.317819,0.625345,0.914063,3638,0.273615,0.582704,0.914063,3638,0.228444,0.538108,0.9375,3638,0.148868,0.460715,0.945313
3738,0.248605,0.557758,0.927083,3738,0.177931,0.486698,0.9375,3738,0.120637,0.429879,0.921875,3738,0.11284,0.421804,0.932292,3738,0.138115,0.448041,0.945313,3738,0.13248,0.445036,0.945313
3838,0.162822,0.473108,0.931641,3838,0.249196,0.55991,0.925781,3838,0.109568,0.420215,0.929688,3838,0.153274,0.464042,0.935547,3838,0.226556,0.536571,0.935547,3838,0.127172,0.440594,0.943359
3931,0.152768,0.463791,0.960938,3931,0.109484,0.422784,0.984375,3931,0.0731664,0.38308,0.976563,3931,0.146667,0.458322,0.953125,3931,0.114947,0.426483,0.976563,3931,0.143908,0.45776,0.953125
4031,0.0310855,0.341206,0.980469,4031,0.0601199,0.372545,0.984375,4031,0.0720294,0.38104,0.984375,4031,0.059956,0.370678,0.96875,4031,0.0647959,0.37545,0.980469,4031,0.0540868,0.367024,0.972656
4131,0.0185143,0.327588,0.986979,4131,0.0289047,0.34029,0.986979,4131,0.0257703,0.333725,0.986979,4131,0.0456742,0.355335,0.976563,4131,0.0423773,0.351984,0.984375,4131,0.033958,0.345827,0.976563
4231,0.010468,0.318465,0.990234,4231,0.0318917,0.342204,0.988281,4231,0.0229311,0.329809,0.988281,4231,0.0202026,0.328776,0.980469,4231,0.0237655,0.332299,0.986328,4231,0.0118077,0.322585,0.982422
4324,0.0340902,0.341062,0.992188,4324,0.0276766,0.336959,0.992188,4324,0.0136863,0.319537,0.992188,4324,0.0125345,0.320073,1.0,4324,0.0133883,0.320894,1.0,4324,0.0223783,0.332113,0.984375
4424,0.014309,0.320191,0.996094,4424,0.0200295,0.328223,0.996094,4424,0.0420344,0.346799,0.992188,4424,0.0198869,0.326325,0.996094,4424,0.028229,0.334647,0.996094,4424,0.0235532,0.332185,0.988281
4524,0.00991946,0.314708,0.997396,4524,0.0126652,0.319764,0.997396,4524,0.00962376,0.313295,0.994792,4524,0.0205214,0.325855,0.994792,4524,0.0151994,0.320523,0.994792,4524,0.00856725,0.316089,0.992188
4624,0.00576632,0.309451,0.998047,4624,0.0157388,0.321729,0.996094,4624,0.00865071,0.311217,0.996094,4624,0.011365,0.315584,0.996094,4624,0.00942663,0.313644,0.996094,4624,0.00516777,0.311572,0.994141
4717,0.0116826,0.314325,1.0,4717,0.0124465,0.317388,1.0,4717,0.00750949,0.309034,1.0,4717,0.00624646,0.309419,1.0,4717,0.00918488,0.31236,1.0,4717,0.00995072,0.315298,1.0
4817,0.010015,0.311555,1.0,4817,0.0104338,0.314271,1.0,4817,0.0277167,0.328142,0.996094,4817,0.0126169,0.314678,1.0,4817,0.0186495,0.320724,0.996094,4817,0.0175505,0.321784,0.996094
4917,0.00744906,0.307885,1.0,4917,0.0075384,0.310266,1.0,4917,0.00684625,0.30617,0.997396,4917,0.0121374,0.313085,1.0,4917,0.00855754,0.309527,0.997396,4917,0.00520153,0.308317,0.997396
5017,0.00435092,0.303677,1.0,5017,0.00939656,0.311007,1.0,5017,0.0051218,0.303335,0.998047,5017,0.00755217,0.307381,1.0,5017,0.00600822,0.305865,0.998047,5017,0.00341481,0.305408,0.998047
5110,0.00598953,0.304273,1.0,5110,0.00790228,0.308463,1.0,5110,0.00544806,0.302619,1.0,5110,0.00447248,0.303256,1.0,5110,0.00689834,0.305712,1.0,5110,0.00687208,0.30781,1.0
5210,0.00793483,0.305115,1.0,5210,0.00702636,0.306479,1.0,5210,0.0220538,0.318126,0.996094,5210,0.00853031,0.306202,1.0,5210,0.0134815,0.311193,0.996094,5210,0.0133389,0.313163,1.0
5310,0.00592486,0.302002,1.0,5310,0.00550996,0.303853,1.0,5310,0.00551675,0.300488,0.997396,5310,0.00883364,0.305395,1.0,5310,0.00598333,0.30259,0.997396,5310,0.00390701,0.302615,1.0
5410,0.00358134,0.298552,1.0,5410,0.00631812,0.303546,1.0,5410,0.00373048,0.297596,0.998047,5410,0.00573282,0.30118,1.0,5410,0.00432083,0.299819,0.998047,5410,0.0025665,0.300155,1.0
5503,0.00457503,0.298509,1.0,5503,0.00591934,0.302103,1.0,5503,0.00441093,0.297241,1.0,5503,0.00353922,0.297948,1.0,5503,0.00568206,0.300142,1.0,5503,0.00535951,0.3019,1.0
5603,0.006536,0.299371,1.0,5603,0.00535946,0.300439,1.0,5603,0.0185923,0.310328,0.996094,5603,0.00643264,0.299736,1.0,5603,0.0105256,0.303889,1.0,5603,0.0102088,0.305641,1.0
5703,0.00488896,0.296628,1.0,5703,0.00439572,0.29837,1.0,5703,0.00469841,0.295341,0.997396,5703,0.00698678,0.299187,1.0,5703,0.00466192,0.296927,1.0,5703,0.00325279,0.297576,1.0
5803,0.00305228,0.293692,1.0,5803,0.00466996,0.297537,1.0,5803,0.00295617,0.292501,0.998047,5803,0.0046218,0.295718,1.0,5803,0.00338252,0.294546,1.0,5803,0.00208841,0.295302,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/150Epochs/mut67_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50741,2.67958,0.101563
101,1.71738,1.89105,0.246094
201,1.32665,1.50084,0.325521
301,1.23233,1.40862,0.384766
394,1.03204,1.21094,0.609375
494,1.1217,1.30326,0.597656
594,0.987461,1.17205,0.609375
694,0.934707,1.12225,0.634766
787,0.665814,0.856857,0.75
887,0.839756,1.03449,0.699219
987,0.736791,0.935513,0.705729
1087,0.654031,0.857166,0.726563
1180,0.514141,0.721683,0.820313
1280,0.748285,0.960946,0.761719
1380,0.606511,0.824362,0.773438
1480,0.48673,0.709593,0.787109
1573,0.344221,0.571793,0.890625
1673,0.669277,0.902813,0.832031
1773,0.419691,0.659011,0.846354
1873,0.328488,0.573171,0.851563
1966,0.210119,0.460015,0.9375
2066,0.523209,0.778344,0.886719
2166,0.320271,0.580249,0.885417
2266,0.293604,0.558396,0.886719
2359,0.233913,0.503337,0.90625
2459,0.34465,0.618769,0.890625
2559,0.360475,0.639089,0.893229
2659,0.226918,0.508471,0.898438
2752,0.233986,0.520237,0.921875
2852,0.244912,0.53422,0.921875
2952,0.191132,0.482964,0.924479
3052,0.189436,0.48418,0.923828
3145,0.15581,0.453543,0.953125
3245,0.206111,0.506156,0.933594
3345,0.134354,0.436735,0.945313
3445,0.130069,0.434208,0.947266
3538,0.109726,0.416144,0.96875
3638,0.249314,0.556934,0.9375
3738,0.248605,0.557758,0.927083
3838,0.162822,0.473108,0.931641
3931,0.152768,0.463791,0.960938
4031,0.0310855,0.341206,0.980469
4131,0.0185143,0.327588,0.986979
4231,0.010468,0.318465,0.990234
4324,0.0340902,0.341062,0.992188
4424,0.014309,0.320191,0.996094
4524,0.00991946,0.314708,0.997396
4624,0.00576632,0.309451,0.998047
4717,0.0116826,0.314325,1.0
4817,0.010015,0.311555,1.0
4917,0.00744906,0.307885,1.0
5017,0.00435092,0.303677,1.0
5110,0.00598953,0.304273,1.0
5210,0.00793483,0.305115,1.0
5310,0.00592486,0.302002,1.0
5410,0.00358134,0.298552,1.0
5503,0.00457503,0.298509,1.0
5603,0.006536,0.299371,1.0
5703,0.00488896,0.296628,1.0
5803,0.00305228,0.293692,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/150Epochs/mut67_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50641,2.67858,0.109375
101,1.68714,1.86149,0.242188
201,1.37946,1.55504,0.330729
301,1.2464,1.42435,0.390625
394,1.02717,1.20782,0.679688
494,1.13595,1.31973,0.617188
594,0.992484,1.17958,0.622396
694,0.984621,1.17505,0.644531
787,0.62531,0.819273,0.75
887,0.850731,1.0487,0.714844
987,0.687452,0.889799,0.71875
1087,0.620639,0.827702,0.746094
1180,0.395788,0.607624,0.867188
1280,0.578314,0.79523,0.816406
1380,0.495852,0.717145,0.815104
1480,0.491717,0.718684,0.826172
1573,0.256738,0.488795,0.90625
1673,0.50567,0.742271,0.851563
1773,0.406676,0.648508,0.854167
1873,0.395892,0.643547,0.863281
1966,0.190875,0.443563,0.914063
2066,0.467905,0.725555,0.867188
2166,0.245438,0.508479,0.877604
2266,0.328384,0.595417,0.880859
2359,0.275052,0.546099,0.898438
2459,0.34526,0.620853,0.878906
2559,0.278192,0.558128,0.888021
2659,0.377683,0.661345,0.890625
2752,0.155608,0.441889,0.945313
2852,0.206474,0.496471,0.933594
2952,0.193998,0.486874,0.929688
3052,0.235323,0.530683,0.923828
3145,0.178971,0.477047,0.945313
3245,0.204731,0.504796,0.9375
3345,0.317026,0.62011,0.921875
3445,0.239721,0.545295,0.919922
3538,0.154505,0.461781,0.929688
3638,0.144506,0.453144,0.933594
3738,0.177931,0.486698,0.9375
3838,0.249196,0.55991,0.925781
3931,0.109484,0.422784,0.984375
4031,0.0601199,0.372545,0.984375
4131,0.0289047,0.34029,0.986979
4231,0.0318917,0.342204,0.988281
4324,0.0276766,0.336959,0.992188
4424,0.0200295,0.328223,0.996094
4524,0.0126652,0.319764,0.997396
4624,0.0157388,0.321729,0.996094
4717,0.0124465,0.317388,1.0
4817,0.0104338,0.314271,1.0
4917,0.0075384,0.310266,1.0
5017,0.00939656,0.311007,1.0
5110,0.00790228,0.308463,1.0
5210,0.00702636,0.306479,1.0
5310,0.00550996,0.303853,1.0
5410,0.00631812,0.303546,1.0
5503,0.00591934,0.302103,1.0
5603,0.00535946,0.300439,1.0
5703,0.00439572,0.29837,1.0
5803,0.00466996,0.297537,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/150Epochs/mut67_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50984,2.68201,0.09375
101,1.69126,1.86437,0.214844
201,1.36056,1.53376,0.307292
301,1.25932,1.43332,0.376953
394,1.08175,1.2572,0.578125
494,1.09016,1.26809,0.585938
594,1.03993,1.22096,0.580729
694,1.03372,1.21835,0.601563
787,0.733457,0.921388,0.71875
887,0.832663,1.02454,0.722656
987,0.778715,0.974312,0.721354
1087,0.827635,1.0281,0.716797
1180,0.503435,0.708484,0.867188
1280,0.584467,0.794396,0.816406
1380,0.533925,0.748794,0.807292
1480,0.602794,0.823079,0.8125
1573,0.394446,0.619853,0.851563
1673,0.55676,0.787068,0.835938
1773,0.405645,0.641212,0.841146
1873,0.439047,0.679865,0.833984
1966,0.280006,0.526344,0.890625
2066,0.348909,0.601331,0.890625
2166,0.373892,0.630848,0.875
2266,0.245901,0.508257,0.886719
2359,0.224588,0.491947,0.914063
2459,0.415316,0.687167,0.890625
2559,0.274894,0.550834,0.880208
2659,0.178209,0.457466,0.894531
2752,0.215048,0.498694,0.929688
2852,0.371049,0.658449,0.898438
2952,0.211389,0.502618,0.911458
3052,0.285263,0.579788,0.90625
3145,0.209096,0.507225,0.921875
3245,0.235233,0.534665,0.917969
3345,0.172021,0.473752,0.927083
3445,0.160225,0.464226,0.933594
3538,0.115829,0.421059,0.96875
3638,0.317819,0.625345,0.914063
3738,0.120637,0.429879,0.921875
3838,0.109568,0.420215,0.929688
3931,0.0731664,0.38308,0.976563
4031,0.0720294,0.38104,0.984375
4131,0.0257703,0.333725,0.986979
4231,0.0229311,0.329809,0.988281
4324,0.0136863,0.319537,0.992188
4424,0.0420344,0.346799,0.992188
4524,0.00962376,0.313295,0.994792
4624,0.00865071,0.311217,0.996094
4717,0.00750949,0.309034,1.0
4817,0.0277167,0.328142,0.996094
4917,0.00684625,0.30617,0.997396
5017,0.0051218,0.303335,0.998047
5110,0.00544806,0.302619,1.0
5210,0.0220538,0.318126,0.996094
5310,0.00551675,0.300488,0.997396
5410,0.00373048,0.297596,0.998047
5503,0.00441093,0.297241,1.0
5603,0.0185923,0.310328,0.996094
5703,0.00469841,0.295341,0.997396
5803,0.00295617,0.292501,0.998047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/150Epochs/mut67_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.47969,2.65186,0.09375
101,1.69709,1.8712,0.21875
201,1.27696,1.45178,0.322917
301,1.21898,1.39519,0.373047
394,1.0433,1.22189,0.617188
494,1.13554,1.31717,0.605469
594,0.973209,1.15847,0.611979
694,0.950459,1.13935,0.626953
787,0.755032,0.947442,0.710938
887,1.01446,1.21143,0.652344
987,0.755367,0.956899,0.677083
1087,0.604506,0.810713,0.708984
1180,0.464593,0.675154,0.828125
1280,0.687229,0.902908,0.785156
1380,0.634031,0.855542,0.783854
1480,0.465465,0.692385,0.802734
1573,0.313724,0.54578,0.898438
1673,0.515307,0.752895,0.851563
1773,0.449329,0.692809,0.848958
1873,0.282615,0.531601,0.867188
1966,0.205697,0.459491,0.9375
2066,0.474093,0.73356,0.878906
2166,0.275142,0.540103,0.885417
2266,0.196483,0.465999,0.900391
2359,0.140883,0.413942,0.945313
2459,0.383076,0.660907,0.910156
2559,0.180382,0.462267,0.916667
2659,0.212822,0.498858,0.917969
2752,0.146078,0.436455,0.929688
2852,0.185972,0.479746,0.929688
2952,0.175621,0.472312,0.934896
3052,0.112005,0.411289,0.941406
3145,0.152856,0.454389,0.921875
3245,0.219185,0.522803,0.921875
3345,0.10713,0.412197,0.934896
3445,0.147559,0.453873,0.939453
3538,0.143841,0.452357,0.9375
3638,0.273615,0.582704,0.914063
3738,0.11284,0.421804,0.932292
3838,0.153274,0.464042,0.935547
3931,0.146667,0.458322,0.953125
4031,0.059956,0.370678,0.96875
4131,0.0456742,0.355335,0.976563
4231,0.0202026,0.328776,0.980469
4324,0.0125345,0.320073,1.0
4424,0.0198869,0.326325,0.996094
4524,0.0205214,0.325855,0.994792
4624,0.011365,0.315584,0.996094
4717,0.00624646,0.309419,1.0
4817,0.0126169,0.314678,1.0
4917,0.0121374,0.313085,1.0
5017,0.00755217,0.307381,1.0
5110,0.00447248,0.303256,1.0
5210,0.00853031,0.306202,1.0
5310,0.00883364,0.305395,1.0
5410,0.00573282,0.30118,1.0
5503,0.00353922,0.297948,1.0
5603,0.00643264,0.299736,1.0
5703,0.00698678,0.299187,1.0
5803,0.0046218,0.295718,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/150Epochs/mut67_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50893,2.6811,0.0859375
101,1.68797,1.86152,0.214844
201,1.30812,1.48251,0.315104
301,1.24959,1.42594,0.365234
394,1.05222,1.23084,0.617188
494,1.13709,1.31835,0.597656
594,1.03499,1.21904,0.604167
694,0.957076,1.14411,0.626953
787,0.68422,0.874495,0.703125
887,0.806715,1.00071,0.6875
987,0.759195,0.957224,0.692708
1087,0.663829,0.866154,0.707031
1180,0.459615,0.6667,0.789063
1280,0.606195,0.818455,0.789063
1380,0.548871,0.766408,0.799479
1480,0.510478,0.7336,0.800781
1573,0.254575,0.482768,0.921875
1673,0.416425,0.649945,0.871094
1773,0.405144,0.644623,0.885417
1873,0.346168,0.591148,0.886719
1966,0.279119,0.529782,0.898438
2066,0.463564,0.719768,0.867188
2166,0.322613,0.58399,0.880208
2266,0.221095,0.487414,0.894531
2359,0.235894,0.507034,0.921875
2459,0.327779,0.603506,0.898438
2559,0.210865,0.490593,0.911458
2659,0.237717,0.520883,0.914063
2752,0.179767,0.466607,0.921875
2852,0.180081,0.471063,0.933594
2952,0.230068,0.524796,0.929688
3052,0.216245,0.513801,0.929688
3145,0.11036,0.410167,0.960938
3245,0.248702,0.550311,0.945313
3345,0.174292,0.477541,0.942708
3445,0.218042,0.524029,0.935547
3538,0.141488,0.44962,0.953125
3638,0.228444,0.538108,0.9375
3738,0.138115,0.448041,0.945313
3838,0.226556,0.536571,0.935547
3931,0.114947,0.426483,0.976563
4031,0.0647959,0.37545,0.980469
4131,0.0423773,0.351984,0.984375
4231,0.0237655,0.332299,0.986328
4324,0.0133883,0.320894,1.0
4424,0.028229,0.334647,0.996094
4524,0.0151994,0.320523,0.994792
4624,0.00942663,0.313644,0.996094
4717,0.00918488,0.31236,1.0
4817,0.0186495,0.320724,0.996094
4917,0.00855754,0.309527,0.997396
5017,0.00600822,0.305865,0.998047
5110,0.00689834,0.305712,1.0
5210,0.0134815,0.311193,0.996094
5310,0.00598333,0.30259,0.997396
5410,0.00432083,0.299819,0.998047
5503,0.00568206,0.300142,1.0
5603,0.0105256,0.303889,1.0
5703,0.00466192,0.296927,1.0
5803,0.00338252,0.294546,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/150Epochs/mut67_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.48416,2.65633,0.09375
101,1.7601,1.93377,0.199219
201,1.38209,1.55661,0.289063
301,1.26818,1.44448,0.357422
394,0.947124,1.12611,0.679688
494,1.1182,1.30005,0.632813
594,0.962989,1.14747,0.638021
694,1.04874,1.23659,0.634766
787,0.679741,0.871018,0.796875
887,0.86111,1.05617,0.726563
987,0.657095,0.856235,0.729167
1087,0.667881,0.871929,0.732422
1180,0.515209,0.723969,0.84375
1280,0.624032,0.837675,0.808594
1380,0.596308,0.815432,0.799479
1480,0.508374,0.733266,0.806641
1573,0.343209,0.57369,0.867188
1673,0.563953,0.800416,0.84375
1773,0.424407,0.666056,0.84375
1873,0.29949,0.546744,0.859375
1966,0.348857,0.60163,0.882813
2066,0.313245,0.571518,0.882813
2166,0.339089,0.602552,0.885417
2266,0.20939,0.477596,0.894531
2359,0.203605,0.477157,0.929688
2459,0.183841,0.46203,0.933594
2559,0.221124,0.503034,0.929688
2659,0.230109,0.515542,0.927734
2752,0.196606,0.485752,0.945313
2852,0.253592,0.546206,0.921875
2952,0.265056,0.561603,0.916667
3052,0.159584,0.458222,0.923828
3145,0.101143,0.402044,0.976563
3245,0.259691,0.563874,0.929688
3345,0.185117,0.490828,0.934896
3445,0.209062,0.51694,0.935547
3538,0.0908094,0.40131,0.960938
3638,0.148868,0.460715,0.945313
3738,0.13248,0.445036,0.945313
3838,0.127172,0.440594,0.943359
3931,0.143908,0.45776,0.953125
4031,0.0540868,0.367024,0.972656
4131,0.033958,0.345827,0.976563
4231,0.0118077,0.322585,0.982422
4324,0.0223783,0.332113,0.984375
4424,0.0235532,0.332185,0.988281
4524,0.00856725,0.316089,0.992188
4624,0.00516777,0.311572,0.994141
4717,0.00995072,0.315298,1.0
4817,0.0175505,0.321784,0.996094
4917,0.00520153,0.308317,0.997396
5017,0.00341481,0.305408,0.998047
5110,0.00687208,0.30781,1.0
5210,0.0133389,0.313163,1.0
5310,0.00390701,0.302615,1.0
5410,0.0025665,0.300155,1.0
5503,0.00535951,0.3019,1.0
5603,0.0102088,0.305641,1.0
5703,0.00325279,0.297576,1.0
5803,0.00208841,0.295302,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/5Epochs/combinedData.csv <==
step_mut67_5MR1bgr, cross_entropy_mut67_5MR1bgr, loss_mut67_5MR1bgr, train_accuracy_mut67_5MR1bgr,step_mut67_5MR1brg, cross_entropy_mut67_5MR1brg, loss_mut67_5MR1brg, train_accuracy_mut67_5MR1brg,step_mut67_5MR1gbr, cross_entropy_mut67_5MR1gbr, loss_mut67_5MR1gbr, train_accuracy_mut67_5MR1gbr,step_mut67_5MR1grb, cross_entropy_mut67_5MR1grb, loss_mut67_5MR1grb, train_accuracy_mut67_5MR1grb,step_mut67_5MR1rbg, cross_entropy_mut67_5MR1rbg, loss_mut67_5MR1rbg, train_accuracy_mut67_5MR1rbg,step_mut67_5MR1rgb, cross_entropy_mut67_5MR1rgb, loss_mut67_5MR1rgb, train_accuracy_mut67_5MR1rgb
1,2.50741,2.67958,0.101563,1,2.50641,2.67858,0.109375,1,2.50984,2.68201,0.09375,1,2.47969,2.65186,0.09375,1,2.50893,2.6811,0.0859375,1,2.48416,2.65633,0.09375
41,1.87783,2.05147,0.289063,41,1.76697,1.94124,0.304688,41,1.712,1.88567,0.359375,41,1.72081,1.89468,0.359375,41,1.72209,1.89603,0.335938,41,1.78219,1.9561,0.335938
81,1.60982,1.78349,0.390625,81,1.51907,1.6936,0.445313,81,1.62977,1.8031,0.40625,81,1.66325,1.83756,0.421875,81,1.62066,1.79439,0.445313,81,1.6268,1.80061,0.40625
121,1.46582,1.63946,0.445313,121,1.44837,1.62324,0.476563,121,1.57758,1.75067,0.414063,121,1.60418,1.77846,0.4375,121,1.47942,1.6529,0.476563,121,1.48257,1.65616,0.53125
161,1.30578,1.47995,0.546875,161,1.29642,1.47209,0.507813,161,1.50653,1.67971,0.453125,161,1.41835,1.59297,0.492188,161,1.32846,1.50236,0.5,161,1.36487,1.53873,0.5


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/5Epochs/mut67_5MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50741,2.67958,0.101563
41,1.87783,2.05147,0.289063
81,1.60982,1.78349,0.390625
121,1.46582,1.63946,0.445313
161,1.30578,1.47995,0.546875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/5Epochs/mut67_5MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50641,2.67858,0.109375
41,1.76697,1.94124,0.304688
81,1.51907,1.6936,0.445313
121,1.44837,1.62324,0.476563
161,1.29642,1.47209,0.507813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/5Epochs/mut67_5MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50984,2.68201,0.09375
41,1.712,1.88567,0.359375
81,1.62977,1.8031,0.40625
121,1.57758,1.75067,0.414063
161,1.50653,1.67971,0.453125


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/5Epochs/mut67_5MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.47969,2.65186,0.09375
41,1.72081,1.89468,0.359375
81,1.66325,1.83756,0.421875
121,1.60418,1.77846,0.4375
161,1.41835,1.59297,0.492188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/5Epochs/mut67_5MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50893,2.6811,0.0859375
41,1.72209,1.89603,0.335938
81,1.62066,1.79439,0.445313
121,1.47942,1.6529,0.476563
161,1.32846,1.50236,0.5


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR1-permutingRGB/r67/Training/5Epochs/mut67_5MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.48416,2.65633,0.09375
41,1.78219,1.9561,0.335938
81,1.6268,1.80061,0.40625
121,1.48257,1.65616,0.53125
161,1.36487,1.53873,0.5


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/STDDEVx2_Testing_150.csv <==
./c116/Testing/150Epochs/combinedData.csv,0.567088,0.018962
./c221/Testing/150Epochs/combinedData.csv,0.288929,0.00626068
./c29/Testing/150Epochs/combinedData.csv,5.33033,0.0294919
./c30/Testing/150Epochs/combinedData.csv,0.86813,0.0247175
./c31/Testing/150Epochs/combinedData.csv,2.1982,0.012532
./c32/Testing/150Epochs/combinedData.csv,2.1982,0.012532
./c33/Testing/150Epochs/combinedData.csv,0.00185244,0.000739777
./c34/Testing/150Epochs/combinedData.csv,0.00315407,0.000566356
./c35/Testing/150Epochs/combinedData.csv,0.00315407,0.000566356
./c36/Testing/150Epochs/combinedData.csv,0.00315407,0.000566356
./c43/Testing/150Epochs/combinedData.csv,2.78068,0.0223829
./c44/Testing/150Epochs/combinedData.csv,2.41861,0.0197646
./c45/Testing/150Epochs/combinedData.csv,0.95059,0.0192367
./c49/Testing/150Epochs/combinedData.csv,5.84581,0.0150191
./c50/Testing/150Epochs/combinedData.csv,1.35501,0.00720839
./c9/Testing/150Epochs/combinedData.csv,0.736071,0.0172228
./r48/Testing/150Epochs/combinedData.csv,0.742514,0.0219785
./r49/Testing/150Epochs/combinedData.csv,0.89461,0.0149772
./r6/Testing/150Epochs/combinedData.csv,0.56716,0.0221842
./r67/Testing/150Epochs/combinedData.csv,1.02779,0.0305627


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/STDDEVx2_Training_150.csv <==
./c116/Training/150Epochs/combinedData.csv,0.0421813,0.0186797
./c221/Training/150Epochs/combinedData.csv,0.0421794,0.0149401
./c29/Training/150Epochs/combinedData.csv,0.0524866,0.0198955
./c30/Training/150Epochs/combinedData.csv,0.0512838,0.0201219
./c31/Training/150Epochs/combinedData.csv,0.0566255,0.0215185
./c32/Training/150Epochs/combinedData.csv,0.0566255,0.0215185
./c33/Training/150Epochs/combinedData.csv,0.0016391,0.00161172
./c34/Training/150Epochs/combinedData.csv,0.00191103,7.48059e-18
./c35/Training/150Epochs/combinedData.csv,0.00191103,7.48059e-18
./c36/Training/150Epochs/combinedData.csv,0.00191103,7.48059e-18
./c43/Training/150Epochs/combinedData.csv,0.0431962,0.0154421
./c44/Training/150Epochs/combinedData.csv,0.217186,0.0745405
./c45/Training/150Epochs/combinedData.csv,0.0373756,0.0158519
./c49/Training/150Epochs/combinedData.csv,0.0335347,0.0158554
./c50/Training/150Epochs/combinedData.csv,0.0255432,0.00881205
./c9/Training/150Epochs/combinedData.csv,0.0262711,0.0139061
./r48/Training/150Epochs/combinedData.csv,0.0426175,0.0206131
./r49/Training/150Epochs/combinedData.csv,0.0439096,0.0201003
./r6/Training/150Epochs/combinedData.csv,0.034357,0.0190265
./r67/Training/150Epochs/combinedData.csv,0.0416466,0.0194643


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 315,  4.397171,  0.1940594, 315,  3.0486572,  0.16732673, 315,  2.8028235,  0.18613862, 315,  5.5394945,  0.1, 315,  3.2034729,  0.26237625, 315,  3.3638225,  0.16039604, 315,  4.1025443,  0.17524752, 315,  3.2428751,  0.21188119
 630,  5.6776009,  0.23168316, 630,  3.9430256,  0.25445545, 630,  9.8819447,  0.14752476, 630,  6.1886382,  0.21683168, 630,  9.5904818,  0.17425743, 630,  3.049387,  0.32970297, 630,  3.765584,  0.27623764, 630,  4.3414211,  0.24752475
 945,  2.6023438,  0.44455445, 945,  3.6754999,  0.33069307, 945,  6.0803628,  0.2089109, 945,  2.5003445,  0.43960395, 945,  3.2810092,  0.42178217, 945,  3.5523047,  0.36930692, 945,  2.8311129,  0.45445544, 945,  3.64463,  0.2970297
 1260,  3.812417,  0.34752476, 1260,  1.9961771,  0.50891089, 1260,  3.2370768,  0.35445544, 1260,  3.8788538,  0.33762378, 1260,  3.3906801,  0.39603961, 1260,  2.4879196,  0.42277229, 1260,  2.5324922,  0.45148516, 1260,  2.1464787,  0.47920793
 1575,  2.2261946,  0.55346537, 1575,  3.5197959,  0.33762378, 1575,  4.5417061,  0.31089109, 1575,  2.9719775,  0.48118812, 1575,  2.5274596,  0.48217821, 1575,  2.8118818,  0.39801979, 1575,  2.804445,  0.45544556, 1575,  3.3846779,  0.38019803
 1890,  2.1357148,  0.55049503, 1890,  2.3416035,  0.50594062, 1890,  3.0992458,  0.4128713, 1890,  2.9541352,  0.45247525, 1890,  2.5017936,  0.52574259, 1890,  4.9591656,  0.35742575, 1890,  2.0443053,  0.59207922, 1890,  3.8799391,  0.39801979
 2205,  2.8034806,  0.49405941, 2205,  2.3503199,  0.55148512, 2205,  3.4026623,  0.32376239, 2205,  2.8147025,  0.48910892, 2205,  2.2659013,  0.53663367, 2205,  4.3502741,  0.36237624, 2205,  2.1624608,  0.59900987, 2205,  4.244884,  0.36831683
 2520,  2.6334317,  0.54950494, 2520,  2.7219205,  0.51881188, 2520,  3.3020906,  0.40693069, 2520,  3.7417541,  0.41683167, 2520,  1.7377267,  0.63168317, 2520,  5.1694517,  0.34455445, 2520,  2.3353062,  0.55247527, 2520,  4.0993657,  0.44158417
 2835,  2.2288172,  0.57623762, 2835,  2.3681207,  0.59108913, 2835,  3.4530807,  0.44653466, 2835,  3.4499907,  0.50198019, 2835,  2.2202909,  0.57326734, 2835,  3.72577,  0.41683167, 2835,  1.7245876,  0.61782175, 2835,  3.3486638,  0.4831683
 3150,  2.2313757,  0.53861386, 3150,  2.7075598,  0.56732672, 3150,  4.3668771,  0.43168318, 3150,  3.9445941,  0.46336633, 3150,  2.3889639,  0.56039602, 3150,  3.362669,  0.46732673, 3150,  2.8152165,  0.53564358, 3150,  3.0030987,  0.54059404
 3465,  3.0179367,  0.5871287, 3465,  2.2157052,  0.62970299, 3465,  2.8771813,  0.53861386, 3465,  3.1679199,  0.49801981, 3465,  2.4978404,  0.56435645, 3465,  2.7809207,  0.49306932, 3465,  1.9084518,  0.65742576, 3465,  2.909595,  0.55940592
 3780,  2.8698092,  0.53960395, 3780,  3.1834559,  0.52178216, 3780,  3.2624884,  0.48910892, 3780,  3.0250194,  0.51287127, 3780,  3.0591347,  0.51782179, 3780,  3.0878425,  0.54257429, 3780,  1.6169831,  0.64752477, 3780,  2.6560836,  0.54752475
 4095,  1.499159,  0.73069304, 4095,  1.5585438,  0.71980196, 4095,  2.1711228,  0.61881191, 4095,  2.2060494,  0.63168317, 4095,  1.703804,  0.7069307, 4095,  2.105541,  0.62970299, 4095,  1.7408617,  0.71386141, 4095,  2.1679323,  0.63960397
 4410,  1.4080372,  0.75049508, 4410,  1.5652728,  0.72475249, 4410,  2.1891456,  0.62970299, 4410,  2.1365139,  0.64752477, 4410,  1.5876911,  0.72871286, 4410,  2.0964854,  0.64851487, 4410,  1.5397292,  0.74257427, 4410,  2.0553293,  0.65544552
 4725,  1.4126623,  0.75643563, 4725,  1.5797175,  0.72475249, 4725,  2.2448821,  0.63960397, 4725,  2.1658087,  0.64851487, 4725,  1.5940108,  0.73564357, 4725,  2.1486776,  0.64455444, 4725,  1.5358195,  0.74653465, 4725,  2.0914009,  0.65445542


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 315,  4.397171,  0.1940594
 630,  5.6776009,  0.23168316
 945,  2.6023438,  0.44455445
 1260,  3.812417,  0.34752476
 1575,  2.2261946,  0.55346537
 1890,  2.1357148,  0.55049503
 2205,  2.8034806,  0.49405941
 2520,  2.6334317,  0.54950494
 2835,  2.2288172,  0.57623762
 3150,  2.2313757,  0.53861386
 3465,  3.0179367,  0.5871287
 3780,  2.8698092,  0.53960395
 4095,  1.499159,  0.73069304
 4410,  1.4080372,  0.75049508
 4725,  1.4126623,  0.75643563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 315,  3.0486572,  0.16732673
 630,  3.9430256,  0.25445545
 945,  3.6754999,  0.33069307
 1260,  1.9961771,  0.50891089
 1575,  3.5197959,  0.33762378
 1890,  2.3416035,  0.50594062
 2205,  2.3503199,  0.55148512
 2520,  2.7219205,  0.51881188
 2835,  2.3681207,  0.59108913
 3150,  2.7075598,  0.56732672
 3465,  2.2157052,  0.62970299
 3780,  3.1834559,  0.52178216
 4095,  1.5585438,  0.71980196
 4410,  1.5652728,  0.72475249
 4725,  1.5797175,  0.72475249


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 315,  2.8028235,  0.18613862
 630,  9.8819447,  0.14752476
 945,  6.0803628,  0.2089109
 1260,  3.2370768,  0.35445544
 1575,  4.5417061,  0.31089109
 1890,  3.0992458,  0.4128713
 2205,  3.4026623,  0.32376239
 2520,  3.3020906,  0.40693069
 2835,  3.4530807,  0.44653466
 3150,  4.3668771,  0.43168318
 3465,  2.8771813,  0.53861386
 3780,  3.2624884,  0.48910892
 4095,  2.1711228,  0.61881191
 4410,  2.1891456,  0.62970299
 4725,  2.2448821,  0.63960397


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 315,  5.5394945,  0.1
 630,  6.1886382,  0.21683168
 945,  2.5003445,  0.43960395
 1260,  3.8788538,  0.33762378
 1575,  2.9719775,  0.48118812
 1890,  2.9541352,  0.45247525
 2205,  2.8147025,  0.48910892
 2520,  3.7417541,  0.41683167
 2835,  3.4499907,  0.50198019
 3150,  3.9445941,  0.46336633
 3465,  3.1679199,  0.49801981
 3780,  3.0250194,  0.51287127
 4095,  2.2060494,  0.63168317
 4410,  2.1365139,  0.64752477
 4725,  2.1658087,  0.64851487


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 315,  3.2034729,  0.26237625
 630,  9.5904818,  0.17425743
 945,  3.2810092,  0.42178217
 1260,  3.3906801,  0.39603961
 1575,  2.5274596,  0.48217821
 1890,  2.5017936,  0.52574259
 2205,  2.2659013,  0.53663367
 2520,  1.7377267,  0.63168317
 2835,  2.2202909,  0.57326734
 3150,  2.3889639,  0.56039602
 3465,  2.4978404,  0.56435645
 3780,  3.0591347,  0.51782179
 4095,  1.703804,  0.7069307
 4410,  1.5876911,  0.72871286
 4725,  1.5940108,  0.73564357


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 315,  3.3638225,  0.16039604
 630,  3.049387,  0.32970297
 945,  3.5523047,  0.36930692
 1260,  2.4879196,  0.42277229
 1575,  2.8118818,  0.39801979
 1890,  4.9591656,  0.35742575
 2205,  4.3502741,  0.36237624
 2520,  5.1694517,  0.34455445
 2835,  3.72577,  0.41683167
 3150,  3.362669,  0.46732673
 3465,  2.7809207,  0.49306932
 3780,  3.0878425,  0.54257429
 4095,  2.105541,  0.62970299
 4410,  2.0964854,  0.64851487
 4725,  2.1486776,  0.64455444


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 315,  4.1025443,  0.17524752
 630,  3.765584,  0.27623764
 945,  2.8311129,  0.45445544
 1260,  2.5324922,  0.45148516
 1575,  2.804445,  0.45544556
 1890,  2.0443053,  0.59207922
 2205,  2.1624608,  0.59900987
 2520,  2.3353062,  0.55247527
 2835,  1.7245876,  0.61782175
 3150,  2.8152165,  0.53564358
 3465,  1.9084518,  0.65742576
 3780,  1.6169831,  0.64752477
 4095,  1.7408617,  0.71386141
 4410,  1.5397292,  0.74257427
 4725,  1.5358195,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 315,  3.2428751,  0.21188119
 630,  4.3414211,  0.24752475
 945,  3.64463,  0.2970297
 1260,  2.1464787,  0.47920793
 1575,  3.3846779,  0.38019803
 1890,  3.8799391,  0.39801979
 2205,  4.244884,  0.36831683
 2520,  4.0993657,  0.44158417
 2835,  3.3486638,  0.4831683
 3150,  3.0030987,  0.54059404
 3465,  2.909595,  0.55940592
 3780,  2.6560836,  0.54752475
 4095,  2.1679323,  0.63960397
 4410,  2.0553293,  0.65544552
 4725,  2.0914009,  0.65445542


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.65747,2.86955,0.046875,1,2.66782,2.8799,0.046875,1,2.68149,2.89357,0.046875,1,2.65623,2.86831,0.046875,1,2.65754,2.86962,0.046875,1,2.66466,2.87674,0.046875,1,2.64075,2.85282,0.046875,1,2.65913,2.87121,0.046875
101,1.76356,1.97555,0.210938,101,1.77909,1.99163,0.214844,101,1.80499,2.0177,0.183594,101,1.92347,2.13529,0.164063,101,1.83527,2.04823,0.199219,101,1.92332,2.13417,0.152344,101,1.81224,2.02398,0.195313,101,1.86149,2.07365,0.179688
201,1.49067,1.70159,0.320313,201,1.41746,1.62903,0.307292,201,1.65216,1.86314,0.257813,201,1.66416,1.87307,0.242188,201,1.45885,1.6715,0.299479,201,1.62975,1.83832,0.244792,201,1.4797,1.68981,0.304688,201,1.77057,1.97971,0.221354
301,1.26905,1.48037,0.373047,301,1.25104,1.46291,0.363281,301,1.40607,1.61577,0.316406,301,1.41845,1.62586,0.292969,301,1.10479,1.3185,0.376953,301,1.47553,1.68229,0.292969,301,1.36235,1.57268,0.355469,301,1.34878,1.55584,0.302734
316,1.09937,1.31074,0.609375,316,1.23152,1.44349,0.539063,316,1.3037,1.5133,0.507813,316,1.53776,1.745,0.4375,316,1.16745,1.38139,0.609375,316,1.32401,1.53064,0.539063,316,1.26376,1.47423,0.5625,316,1.36304,1.56992,0.53125
416,1.221,1.43386,0.582031,416,1.31171,1.52534,0.554688,416,1.39546,1.60528,0.503906,416,1.51499,1.72214,0.457031,416,1.155,1.37118,0.597656,416,1.54908,1.75541,0.507813,416,1.23595,1.44801,0.554688,416,1.60225,1.8087,0.476563
516,0.924548,1.13981,0.606771,516,0.966122,1.1823,0.59375,516,1.25976,1.47066,0.539063,516,1.23866,1.44658,0.513021,516,0.980231,1.19893,0.606771,516,1.26517,1.47227,0.518229,516,1.06818,1.28215,0.572917,516,1.1959,1.40306,0.526042
616,0.98922,1.20727,0.626953,616,0.920642,1.13917,0.617188,616,1.03495,1.24686,0.5625,616,1.07517,1.28403,0.539063,616,0.873019,1.09432,0.644531,616,1.11869,1.32637,0.542969,616,1.08644,1.30325,0.585938,616,1.08452,1.2923,0.550781
631,0.776203,0.994528,0.742188,631,0.850663,1.06961,0.679688,631,0.967989,1.18003,0.71875,631,1.07733,1.2864,0.671875,631,0.834941,1.05655,0.664063,631,1.14293,1.35062,0.578125,631,0.768212,0.985376,0.726563,631,1.08814,1.296,0.585938
731,0.806552,1.02791,0.714844,731,0.911374,1.13349,0.683594,731,1.11769,1.33182,0.636719,731,1.13763,1.3485,0.613281,731,0.746332,0.971019,0.691406,731,1.25824,1.46752,0.542969,731,0.882821,1.10296,0.707031,731,1.17955,1.38893,0.582031
831,0.753102,0.977722,0.721354,831,0.754433,0.980066,0.710938,831,1.00764,1.22394,0.65625,831,0.977826,1.19086,0.627604,831,0.806746,1.03517,0.697917,831,0.941448,1.15281,0.596354,831,0.650821,0.874424,0.734375,831,0.948315,1.15941,0.622396
931,0.75033,0.979278,0.730469,931,0.656151,0.885888,0.734375,931,0.782283,1.00142,0.667969,931,0.87942,1.09536,0.634766,931,0.654211,0.886635,0.722656,931,0.912263,1.1259,0.623047,931,0.773671,1.00157,0.736328,931,0.80019,1.01348,0.654297
946,0.557992,0.78746,0.835938,946,0.669146,0.899504,0.765625,946,0.740794,0.960306,0.71875,946,0.839245,1.05559,0.695313,946,0.586934,0.819917,0.796875,946,0.940332,1.15431,0.695313,946,0.61625,0.844839,0.804688,946,0.766068,0.97958,0.726563
1046,0.58625,0.820904,0.824219,1046,0.558217,0.793369,0.789063,1046,0.876892,1.09993,0.6875,1046,0.869341,1.08963,0.675781,1046,0.550711,0.788259,0.792969,1046,0.919255,1.13679,0.675781,1046,0.585409,0.819228,0.804688,1046,0.877313,1.09421,0.707031
1146,0.443168,0.682528,0.833333,1146,0.646203,0.886543,0.786458,1146,0.769556,0.996697,0.700521,1146,0.809996,1.03446,0.690104,1146,0.499812,0.742143,0.809896,1146,0.785088,1.00634,0.700521,1146,0.389405,0.628953,0.822917,1146,0.75236,0.973168,0.729167
1246,0.495466,0.740504,0.830078,1246,0.445095,0.690987,0.796875,1246,0.628576,0.859891,0.724609,1246,0.61877,0.848358,0.708984,1246,0.383542,0.630888,0.822266,1246,0.638401,0.864076,0.716797,1246,0.484079,0.729245,0.830078,1246,0.597664,0.822661,0.748047
1261,0.357164,0.602839,0.875,1261,0.388241,0.634942,0.835938,1261,0.564837,0.796756,0.796875,1261,0.699243,0.929564,0.703125,1261,0.470004,0.717978,0.835938,1261,0.734916,0.961281,0.8125,1261,0.431111,0.677116,0.84375,1261,0.63878,0.864359,0.78125
1361,0.42148,0.673247,0.867188,1361,0.470073,0.722472,0.820313,1361,0.751373,0.98856,0.753906,1361,0.629217,0.865449,0.722656,1361,0.347672,0.601225,0.851563,1361,0.668906,0.900555,0.769531,1361,0.402187,0.654443,0.84375,1361,0.741721,0.972753,0.773438
1461,0.297235,0.554007,0.875,1461,0.500501,0.759212,0.830729,1461,0.647053,0.889832,0.763021,1461,0.650991,0.893486,0.747396,1461,0.392299,0.651243,0.851563,1461,0.64563,0.882638,0.789063,1461,0.347604,0.605811,0.856771,1461,0.568812,0.805837,0.783854
1561,0.333991,0.596731,0.871094,1561,0.3165,0.581018,0.847656,1561,0.500695,0.748793,0.777344,1561,0.435673,0.684804,0.769531,1561,0.267444,0.531624,0.867188,1561,0.600593,0.844101,0.789063,1561,0.285126,0.548911,0.869141,1561,0.41872,0.661184,0.804688
1576,0.222401,0.485882,0.9375,1576,0.287803,0.553156,0.929688,1576,0.442775,0.691662,0.851563,1576,0.561014,0.811194,0.78125,1576,0.357625,0.622729,0.84375,1576,0.599551,0.843961,0.8125,1576,0.29577,0.560539,0.882813,1576,0.606872,0.850038,0.804688
1676,0.367952,0.636972,0.886719,1676,0.307503,0.578606,0.910156,1676,0.576073,0.831665,0.808594,1676,0.506679,0.764828,0.792969,1676,0.323098,0.593983,0.851563,1676,0.576181,0.827536,0.78125,1676,0.324941,0.596377,0.871094,1676,0.531705,0.782084,0.816406
1776,0.266722,0.541414,0.890625,1776,0.292008,0.568949,0.914063,1776,0.541204,0.803459,0.8125,1776,0.520247,0.785644,0.804688,1776,0.290204,0.566557,0.869792,1776,0.58076,0.839351,0.786458,1776,0.202834,0.479859,0.882813,1776,0.435571,0.693449,0.833333
1876,0.172944,0.453011,0.904297,1876,0.374959,0.657236,0.904297,1876,0.443783,0.712603,0.818359,1876,0.36808,0.641134,0.820313,1876,0.22421,0.504879,0.884766,1876,0.413745,0.679699,0.802734,1876,0.315199,0.597372,0.882813,1876,0.441181,0.705667,0.835938
1891,0.224167,0.504776,0.898438,1891,0.136543,0.419505,0.960938,1891,0.428097,0.697766,0.851563,1891,0.306616,0.580683,0.875,1891,0.225299,0.506508,0.90625,1891,0.587923,0.854929,0.804688,1891,0.406899,0.69009,0.828125,1891,0.450728,0.716291,0.835938
1991,0.153883,0.440457,0.921875,1991,0.267044,0.555439,0.929688,1991,0.469709,0.746705,0.839844,1991,0.395038,0.677955,0.875,1991,0.212977,0.498661,0.910156,1991,0.457891,0.732148,0.820313,1991,0.192403,0.481507,0.878906,1991,0.414212,0.688125,0.859375
2091,0.216233,0.507235,0.924479,2091,0.235122,0.528358,0.929688,2091,0.523815,0.807672,0.841146,2091,0.477616,0.767544,0.851563,2091,0.202024,0.492667,0.916667,2091,0.364092,0.645953,0.841146,2091,0.212219,0.506412,0.893229,2091,0.340806,0.621874,0.867188
2191,0.170951,0.465977,0.927734,2191,0.197816,0.494914,0.935547,2191,0.395519,0.685723,0.851563,2191,0.254071,0.551191,0.873047,2191,0.184355,0.478722,0.917969,2191,0.356689,0.645676,0.845703,2191,0.129594,0.427823,0.912109,2191,0.287737,0.576206,0.875
2206,0.191082,0.486787,0.953125,2206,0.241415,0.538893,0.9375,2206,0.35797,0.648946,0.859375,2206,0.300229,0.598275,0.882813,2206,0.191572,0.486372,0.90625,2206,0.331379,0.621467,0.875,2206,0.181515,0.48019,0.929688,2206,0.332836,0.622317,0.898438
2306,0.166984,0.466672,0.941406,2306,0.152726,0.453458,0.945313,2306,0.262627,0.560794,0.886719,2306,0.257989,0.563531,0.902344,2306,0.13113,0.431295,0.9375,2306,0.319848,0.618169,0.882813,2306,0.159946,0.462523,0.9375,2306,0.363401,0.660504,0.886719
2406,0.173965,0.477457,0.945313,2406,0.133039,0.438437,0.947917,2406,0.330936,0.635998,0.895833,2406,0.414988,0.727799,0.880208,2406,0.154736,0.457413,0.934896,2406,0.32289,0.629198,0.888021,2406,0.165161,0.47057,0.934896,2406,0.419578,0.724512,0.872396
2506,0.138203,0.443969,0.939453,2506,0.0836919,0.391146,0.957031,2506,0.382786,0.693615,0.888672,2506,0.224188,0.5432,0.890625,2506,0.137821,0.44352,0.935547,2506,0.247649,0.560464,0.892578,2506,0.143624,0.451133,0.933594,2506,0.17506,0.485619,0.888672
2521,0.232115,0.53835,0.921875,2521,0.144825,0.452761,0.921875,2521,0.282441,0.594073,0.90625,2521,0.209542,0.529165,0.921875,2521,0.156727,0.462671,0.945313,2521,0.276122,0.589836,0.90625,2521,0.193713,0.501307,0.929688,2521,0.316691,0.62783,0.875
2621,0.0832026,0.394322,0.957031,2621,0.224574,0.535741,0.917969,2621,0.318651,0.637668,0.894531,2621,0.257482,0.583916,0.914063,2621,0.159802,0.468445,0.945313,2621,0.298915,0.619902,0.898438,2621,0.188188,0.500353,0.917969,2621,0.306403,0.624433,0.886719
2721,0.159189,0.471135,0.953125,2721,0.18117,0.49447,0.927083,2721,0.345114,0.669941,0.893229,2721,0.206453,0.538215,0.924479,2721,0.205891,0.514636,0.934896,2721,0.27592,0.602554,0.898438,2721,0.136258,0.45117,0.929688,2721,0.284494,0.607477,0.895833
2821,0.0898531,0.403555,0.960938,2821,0.11406,0.427032,0.933594,2821,0.312867,0.643414,0.894531,2821,0.246187,0.582745,0.917969,2821,0.0633869,0.375193,0.945313,2821,0.264042,0.597113,0.90625,2821,0.123555,0.44011,0.939453,2821,0.161253,0.489541,0.912109
2836,0.124867,0.438547,0.953125,2836,0.102505,0.415439,0.960938,2836,0.256245,0.587589,0.914063,2836,0.163291,0.500645,0.953125,2836,0.0949612,0.406778,0.953125,2836,0.18965,0.523445,0.929688,2836,0.165009,0.481467,0.945313,2836,0.162441,0.491201,0.9375
2936,0.151448,0.467365,0.949219,2936,0.123271,0.438046,0.957031,2936,0.24122,0.577484,0.929688,2936,0.208409,0.552017,0.949219,2936,0.13115,0.444758,0.945313,2936,0.303877,0.643736,0.894531,2936,0.0739768,0.392465,0.957031,2936,0.183607,0.517474,0.917969
3036,0.0995319,0.416262,0.958333,3036,0.146947,0.46347,0.947917,3036,0.236919,0.577449,0.929688,3036,0.255245,0.602558,0.942708,3036,0.0680746,0.380185,0.955729,3036,0.106847,0.450567,0.916667,3036,0.0647228,0.383373,0.966146,3036,0.209346,0.548177,0.903646
3136,0.154294,0.472882,0.958984,3136,0.0690521,0.386938,0.955078,3136,0.190465,0.534163,0.925781,3136,0.115482,0.466418,0.945313,3136,0.14334,0.455636,0.957031,3136,0.212889,0.560225,0.919922,3136,0.0979772,0.418015,0.964844,3136,0.209655,0.552809,0.914063
3151,0.15345,0.47242,0.9375,3151,0.134312,0.452311,0.953125,3151,0.175895,0.519995,0.921875,3151,0.171286,0.522703,0.929688,3151,0.0914025,0.403729,0.960938,3151,0.190801,0.538769,0.953125,3151,0.195666,0.515903,0.9375,3151,0.236334,0.579931,0.882813
3251,0.144888,0.464199,0.945313,3251,0.144426,0.464281,0.945313,3251,0.238995,0.589015,0.925781,3251,0.198682,0.553759,0.925781,3251,0.042075,0.354558,0.976563,3251,0.156092,0.507161,0.957031,3251,0.0766758,0.39905,0.960938,3251,0.256906,0.605506,0.890625
3351,0.0719411,0.392929,0.960938,3351,0.147191,0.468864,0.945313,3351,0.269257,0.622826,0.911458,3351,0.184685,0.542335,0.927083,3351,0.139842,0.455028,0.96875,3351,0.214876,0.571079,0.947917,3351,0.0890971,0.410521,0.966146,3351,0.124837,0.476568,0.908854
3451,0.0594767,0.380609,0.962891,3451,0.0601361,0.382158,0.955078,3451,0.188416,0.544367,0.910156,3451,0.127469,0.4876,0.927734,3451,0.0764577,0.391193,0.96875,3451,0.204453,0.562828,0.947266,3451,0.0560752,0.377865,0.972656,3451,0.177452,0.531118,0.919922
3466,0.036703,0.357494,0.992188,3466,0.087831,0.409379,0.96875,3466,0.153204,0.509531,0.945313,3466,0.125496,0.486103,0.945313,3466,0.154048,0.468508,0.929688,3466,0.19976,0.558331,0.921875,3466,0.122942,0.444644,0.960938,3466,0.138827,0.492765,0.96875
3566,0.140077,0.460443,0.972656,3566,0.0995684,0.418165,0.964844,3566,0.131887,0.492015,0.957031,3566,0.200034,0.563551,0.921875,3566,0.10078,0.415904,0.949219,3566,0.209106,0.571184,0.917969,3566,0.0943674,0.416634,0.957031,3566,0.178144,0.537068,0.953125
3666,0.0850986,0.406073,0.971354,3666,0.134378,0.45179,0.955729,3666,0.218933,0.58137,0.9375,3666,0.100835,0.466173,0.934896,3666,0.100697,0.416304,0.955729,3666,0.198608,0.562307,0.916667,3666,0.164032,0.486498,0.953125,3666,0.0735067,0.433957,0.966146
3766,0.109594,0.430726,0.96875,3766,0.0618282,0.378823,0.960938,3766,0.176315,0.540472,0.9375,3766,0.131273,0.495509,0.943359,3766,0.0933117,0.406986,0.958984,3766,0.0789921,0.443471,0.931641,3766,0.250223,0.570287,0.943359,3766,0.136904,0.498789,0.964844
3781,0.0445404,0.365546,0.992188,3781,0.0750678,0.391884,0.976563,3781,0.157787,0.522034,0.9375,3781,0.102292,0.466468,0.96875,3781,0.0836091,0.396845,0.976563,3781,0.200836,0.565369,0.929688,3781,0.0772169,0.39724,0.96875,3781,0.0751616,0.437188,0.976563
3881,0.0822466,0.403634,0.980469,3881,0.143014,0.460082,0.957031,3881,0.196394,0.563388,0.941406,3881,0.141249,0.507352,0.960938,3881,0.118786,0.431655,0.96875,3881,0.228807,0.596959,0.933594,3881,0.0701915,0.390288,0.976563,3881,0.101795,0.465859,0.972656
3981,0.0644203,0.385352,0.979167,3981,0.0500392,0.366567,0.966146,3981,0.0635516,0.431188,0.953125,3981,0.0600541,0.425997,0.96875,3981,0.0565749,0.370392,0.973958,3981,0.0850033,0.454198,0.950521,3981,0.0435213,0.363418,0.979167,3981,0.0882495,0.452575,0.96875
4081,0.0175469,0.337372,0.982422,4081,0.00522049,0.320645,0.974609,4081,0.0183563,0.384795,0.964844,4081,0.0195919,0.384285,0.974609,4081,0.0164336,0.329179,0.980469,4081,0.0214466,0.389431,0.962891,4081,0.00691148,0.325688,0.984375,4081,0.038025,0.401119,0.974609
4096,0.0299568,0.349612,0.992188,4096,0.0216599,0.336914,0.992188,4096,0.052076,0.418328,0.984375,4096,0.0327538,0.397255,0.984375,4096,0.0342927,0.346873,0.992188,4096,0.0401576,0.407953,0.984375,4096,0.00903632,0.327639,1.0,4096,0.0199344,0.38284,1.0
4196,0.00703804,0.325548,0.996094,4196,0.00759336,0.321704,0.996094,4196,0.0363371,0.401321,0.988281,4196,0.0115468,0.374754,0.992188,4196,0.00552243,0.316988,0.996094,4196,0.0168515,0.383366,0.988281,4196,0.00880645,0.326246,1.0,4196,0.0125017,0.374128,1.0
4296,0.0173112,0.334655,0.997396,4296,0.0116324,0.324587,0.997396,4296,0.0179845,0.381681,0.992188,4296,0.0244374,0.386325,0.994792,4296,0.0164882,0.326812,0.994792,4296,0.0376541,0.402863,0.989583,4296,0.00872874,0.324993,1.0,4296,0.025763,0.386091,0.997396
4396,0.00788393,0.324071,0.998047,4396,0.00346164,0.315269,0.998047,4396,0.00935253,0.37177,0.994141,4396,0.00804136,0.36862,0.996094,4396,0.00724282,0.316436,0.996094,4396,0.0102478,0.374164,0.992188,4396,0.00444177,0.319538,1.0,4396,0.0157799,0.374815,0.998047
4411,0.0128502,0.328863,1.0,4411,0.0099569,0.32159,1.0,4411,0.0155314,0.377755,1.0,4411,0.00770294,0.368083,1.0,4411,0.0131128,0.322136,1.0,4411,0.0186622,0.382382,1.0,4411,0.00509568,0.320015,1.0,4411,0.00945969,0.3683,1.0
4511,0.0053431,0.320187,1.0,4511,0.00342317,0.313894,1.0,4511,0.0150404,0.375954,1.0,4511,0.00793984,0.366996,1.0,4511,0.00282925,0.31071,1.0,4511,0.00531585,0.367718,1.0,4511,0.00418838,0.31793,1.0,4511,0.00657317,0.364104,1.0
4611,0.00988134,0.323548,1.0,4611,0.00641082,0.315718,1.0,4611,0.0106396,0.370242,1.0,4611,0.015918,0.37364,1.0,4611,0.0090764,0.315803,1.0,4611,0.0194915,0.380564,0.997396,4611,0.00575149,0.318309,1.0,4611,0.013034,0.369246,1.0
4711,0.00472316,0.317224,1.0,4711,0.00268009,0.310833,1.0,4711,0.00657543,0.364875,1.0,4711,0.0051412,0.361542,1.0,4711,0.00506915,0.310655,1.0,4711,0.00701704,0.366775,0.998047,4711,0.00344405,0.314828,1.0,4711,0.00937329,0.364278,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65747,2.86955,0.046875
101,1.76356,1.97555,0.210938
201,1.49067,1.70159,0.320313
301,1.26905,1.48037,0.373047
316,1.09937,1.31074,0.609375
416,1.221,1.43386,0.582031
516,0.924548,1.13981,0.606771
616,0.98922,1.20727,0.626953
631,0.776203,0.994528,0.742188
731,0.806552,1.02791,0.714844
831,0.753102,0.977722,0.721354
931,0.75033,0.979278,0.730469
946,0.557992,0.78746,0.835938
1046,0.58625,0.820904,0.824219
1146,0.443168,0.682528,0.833333
1246,0.495466,0.740504,0.830078
1261,0.357164,0.602839,0.875
1361,0.42148,0.673247,0.867188
1461,0.297235,0.554007,0.875
1561,0.333991,0.596731,0.871094
1576,0.222401,0.485882,0.9375
1676,0.367952,0.636972,0.886719
1776,0.266722,0.541414,0.890625
1876,0.172944,0.453011,0.904297
1891,0.224167,0.504776,0.898438
1991,0.153883,0.440457,0.921875
2091,0.216233,0.507235,0.924479
2191,0.170951,0.465977,0.927734
2206,0.191082,0.486787,0.953125
2306,0.166984,0.466672,0.941406
2406,0.173965,0.477457,0.945313
2506,0.138203,0.443969,0.939453
2521,0.232115,0.53835,0.921875
2621,0.0832026,0.394322,0.957031
2721,0.159189,0.471135,0.953125
2821,0.0898531,0.403555,0.960938
2836,0.124867,0.438547,0.953125
2936,0.151448,0.467365,0.949219
3036,0.0995319,0.416262,0.958333
3136,0.154294,0.472882,0.958984
3151,0.15345,0.47242,0.9375
3251,0.144888,0.464199,0.945313
3351,0.0719411,0.392929,0.960938
3451,0.0594767,0.380609,0.962891
3466,0.036703,0.357494,0.992188
3566,0.140077,0.460443,0.972656
3666,0.0850986,0.406073,0.971354
3766,0.109594,0.430726,0.96875
3781,0.0445404,0.365546,0.992188
3881,0.0822466,0.403634,0.980469
3981,0.0644203,0.385352,0.979167
4081,0.0175469,0.337372,0.982422
4096,0.0299568,0.349612,0.992188
4196,0.00703804,0.325548,0.996094
4296,0.0173112,0.334655,0.997396
4396,0.00788393,0.324071,0.998047
4411,0.0128502,0.328863,1.0
4511,0.0053431,0.320187,1.0
4611,0.00988134,0.323548,1.0
4711,0.00472316,0.317224,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66782,2.8799,0.046875
101,1.77909,1.99163,0.214844
201,1.41746,1.62903,0.307292
301,1.25104,1.46291,0.363281
316,1.23152,1.44349,0.539063
416,1.31171,1.52534,0.554688
516,0.966122,1.1823,0.59375
616,0.920642,1.13917,0.617188
631,0.850663,1.06961,0.679688
731,0.911374,1.13349,0.683594
831,0.754433,0.980066,0.710938
931,0.656151,0.885888,0.734375
946,0.669146,0.899504,0.765625
1046,0.558217,0.793369,0.789063
1146,0.646203,0.886543,0.786458
1246,0.445095,0.690987,0.796875
1261,0.388241,0.634942,0.835938
1361,0.470073,0.722472,0.820313
1461,0.500501,0.759212,0.830729
1561,0.3165,0.581018,0.847656
1576,0.287803,0.553156,0.929688
1676,0.307503,0.578606,0.910156
1776,0.292008,0.568949,0.914063
1876,0.374959,0.657236,0.904297
1891,0.136543,0.419505,0.960938
1991,0.267044,0.555439,0.929688
2091,0.235122,0.528358,0.929688
2191,0.197816,0.494914,0.935547
2206,0.241415,0.538893,0.9375
2306,0.152726,0.453458,0.945313
2406,0.133039,0.438437,0.947917
2506,0.0836919,0.391146,0.957031
2521,0.144825,0.452761,0.921875
2621,0.224574,0.535741,0.917969
2721,0.18117,0.49447,0.927083
2821,0.11406,0.427032,0.933594
2836,0.102505,0.415439,0.960938
2936,0.123271,0.438046,0.957031
3036,0.146947,0.46347,0.947917
3136,0.0690521,0.386938,0.955078
3151,0.134312,0.452311,0.953125
3251,0.144426,0.464281,0.945313
3351,0.147191,0.468864,0.945313
3451,0.0601361,0.382158,0.955078
3466,0.087831,0.409379,0.96875
3566,0.0995684,0.418165,0.964844
3666,0.134378,0.45179,0.955729
3766,0.0618282,0.378823,0.960938
3781,0.0750678,0.391884,0.976563
3881,0.143014,0.460082,0.957031
3981,0.0500392,0.366567,0.966146
4081,0.00522049,0.320645,0.974609
4096,0.0216599,0.336914,0.992188
4196,0.00759336,0.321704,0.996094
4296,0.0116324,0.324587,0.997396
4396,0.00346164,0.315269,0.998047
4411,0.0099569,0.32159,1.0
4511,0.00342317,0.313894,1.0
4611,0.00641082,0.315718,1.0
4711,0.00268009,0.310833,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.68149,2.89357,0.046875
101,1.80499,2.0177,0.183594
201,1.65216,1.86314,0.257813
301,1.40607,1.61577,0.316406
316,1.3037,1.5133,0.507813
416,1.39546,1.60528,0.503906
516,1.25976,1.47066,0.539063
616,1.03495,1.24686,0.5625
631,0.967989,1.18003,0.71875
731,1.11769,1.33182,0.636719
831,1.00764,1.22394,0.65625
931,0.782283,1.00142,0.667969
946,0.740794,0.960306,0.71875
1046,0.876892,1.09993,0.6875
1146,0.769556,0.996697,0.700521
1246,0.628576,0.859891,0.724609
1261,0.564837,0.796756,0.796875
1361,0.751373,0.98856,0.753906
1461,0.647053,0.889832,0.763021
1561,0.500695,0.748793,0.777344
1576,0.442775,0.691662,0.851563
1676,0.576073,0.831665,0.808594
1776,0.541204,0.803459,0.8125
1876,0.443783,0.712603,0.818359
1891,0.428097,0.697766,0.851563
1991,0.469709,0.746705,0.839844
2091,0.523815,0.807672,0.841146
2191,0.395519,0.685723,0.851563
2206,0.35797,0.648946,0.859375
2306,0.262627,0.560794,0.886719
2406,0.330936,0.635998,0.895833
2506,0.382786,0.693615,0.888672
2521,0.282441,0.594073,0.90625
2621,0.318651,0.637668,0.894531
2721,0.345114,0.669941,0.893229
2821,0.312867,0.643414,0.894531
2836,0.256245,0.587589,0.914063
2936,0.24122,0.577484,0.929688
3036,0.236919,0.577449,0.929688
3136,0.190465,0.534163,0.925781
3151,0.175895,0.519995,0.921875
3251,0.238995,0.589015,0.925781
3351,0.269257,0.622826,0.911458
3451,0.188416,0.544367,0.910156
3466,0.153204,0.509531,0.945313
3566,0.131887,0.492015,0.957031
3666,0.218933,0.58137,0.9375
3766,0.176315,0.540472,0.9375
3781,0.157787,0.522034,0.9375
3881,0.196394,0.563388,0.941406
3981,0.0635516,0.431188,0.953125
4081,0.0183563,0.384795,0.964844
4096,0.052076,0.418328,0.984375
4196,0.0363371,0.401321,0.988281
4296,0.0179845,0.381681,0.992188
4396,0.00935253,0.37177,0.994141
4411,0.0155314,0.377755,1.0
4511,0.0150404,0.375954,1.0
4611,0.0106396,0.370242,1.0
4711,0.00657543,0.364875,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65623,2.86831,0.046875
101,1.92347,2.13529,0.164063
201,1.66416,1.87307,0.242188
301,1.41845,1.62586,0.292969
316,1.53776,1.745,0.4375
416,1.51499,1.72214,0.457031
516,1.23866,1.44658,0.513021
616,1.07517,1.28403,0.539063
631,1.07733,1.2864,0.671875
731,1.13763,1.3485,0.613281
831,0.977826,1.19086,0.627604
931,0.87942,1.09536,0.634766
946,0.839245,1.05559,0.695313
1046,0.869341,1.08963,0.675781
1146,0.809996,1.03446,0.690104
1246,0.61877,0.848358,0.708984
1261,0.699243,0.929564,0.703125
1361,0.629217,0.865449,0.722656
1461,0.650991,0.893486,0.747396
1561,0.435673,0.684804,0.769531
1576,0.561014,0.811194,0.78125
1676,0.506679,0.764828,0.792969
1776,0.520247,0.785644,0.804688
1876,0.36808,0.641134,0.820313
1891,0.306616,0.580683,0.875
1991,0.395038,0.677955,0.875
2091,0.477616,0.767544,0.851563
2191,0.254071,0.551191,0.873047
2206,0.300229,0.598275,0.882813
2306,0.257989,0.563531,0.902344
2406,0.414988,0.727799,0.880208
2506,0.224188,0.5432,0.890625
2521,0.209542,0.529165,0.921875
2621,0.257482,0.583916,0.914063
2721,0.206453,0.538215,0.924479
2821,0.246187,0.582745,0.917969
2836,0.163291,0.500645,0.953125
2936,0.208409,0.552017,0.949219
3036,0.255245,0.602558,0.942708
3136,0.115482,0.466418,0.945313
3151,0.171286,0.522703,0.929688
3251,0.198682,0.553759,0.925781
3351,0.184685,0.542335,0.927083
3451,0.127469,0.4876,0.927734
3466,0.125496,0.486103,0.945313
3566,0.200034,0.563551,0.921875
3666,0.100835,0.466173,0.934896
3766,0.131273,0.495509,0.943359
3781,0.102292,0.466468,0.96875
3881,0.141249,0.507352,0.960938
3981,0.0600541,0.425997,0.96875
4081,0.0195919,0.384285,0.974609
4096,0.0327538,0.397255,0.984375
4196,0.0115468,0.374754,0.992188
4296,0.0244374,0.386325,0.994792
4396,0.00804136,0.36862,0.996094
4411,0.00770294,0.368083,1.0
4511,0.00793984,0.366996,1.0
4611,0.015918,0.37364,1.0
4711,0.0051412,0.361542,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65754,2.86962,0.046875
101,1.83527,2.04823,0.199219
201,1.45885,1.6715,0.299479
301,1.10479,1.3185,0.376953
316,1.16745,1.38139,0.609375
416,1.155,1.37118,0.597656
516,0.980231,1.19893,0.606771
616,0.873019,1.09432,0.644531
631,0.834941,1.05655,0.664063
731,0.746332,0.971019,0.691406
831,0.806746,1.03517,0.697917
931,0.654211,0.886635,0.722656
946,0.586934,0.819917,0.796875
1046,0.550711,0.788259,0.792969
1146,0.499812,0.742143,0.809896
1246,0.383542,0.630888,0.822266
1261,0.470004,0.717978,0.835938
1361,0.347672,0.601225,0.851563
1461,0.392299,0.651243,0.851563
1561,0.267444,0.531624,0.867188
1576,0.357625,0.622729,0.84375
1676,0.323098,0.593983,0.851563
1776,0.290204,0.566557,0.869792
1876,0.22421,0.504879,0.884766
1891,0.225299,0.506508,0.90625
1991,0.212977,0.498661,0.910156
2091,0.202024,0.492667,0.916667
2191,0.184355,0.478722,0.917969
2206,0.191572,0.486372,0.90625
2306,0.13113,0.431295,0.9375
2406,0.154736,0.457413,0.934896
2506,0.137821,0.44352,0.935547
2521,0.156727,0.462671,0.945313
2621,0.159802,0.468445,0.945313
2721,0.205891,0.514636,0.934896
2821,0.0633869,0.375193,0.945313
2836,0.0949612,0.406778,0.953125
2936,0.13115,0.444758,0.945313
3036,0.0680746,0.380185,0.955729
3136,0.14334,0.455636,0.957031
3151,0.0914025,0.403729,0.960938
3251,0.042075,0.354558,0.976563
3351,0.139842,0.455028,0.96875
3451,0.0764577,0.391193,0.96875
3466,0.154048,0.468508,0.929688
3566,0.10078,0.415904,0.949219
3666,0.100697,0.416304,0.955729
3766,0.0933117,0.406986,0.958984
3781,0.0836091,0.396845,0.976563
3881,0.118786,0.431655,0.96875
3981,0.0565749,0.370392,0.973958
4081,0.0164336,0.329179,0.980469
4096,0.0342927,0.346873,0.992188
4196,0.00552243,0.316988,0.996094
4296,0.0164882,0.326812,0.994792
4396,0.00724282,0.316436,0.996094
4411,0.0131128,0.322136,1.0
4511,0.00282925,0.31071,1.0
4611,0.0090764,0.315803,1.0
4711,0.00506915,0.310655,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66466,2.87674,0.046875
101,1.92332,2.13417,0.152344
201,1.62975,1.83832,0.244792
301,1.47553,1.68229,0.292969
316,1.32401,1.53064,0.539063
416,1.54908,1.75541,0.507813
516,1.26517,1.47227,0.518229
616,1.11869,1.32637,0.542969
631,1.14293,1.35062,0.578125
731,1.25824,1.46752,0.542969
831,0.941448,1.15281,0.596354
931,0.912263,1.1259,0.623047
946,0.940332,1.15431,0.695313
1046,0.919255,1.13679,0.675781
1146,0.785088,1.00634,0.700521
1246,0.638401,0.864076,0.716797
1261,0.734916,0.961281,0.8125
1361,0.668906,0.900555,0.769531
1461,0.64563,0.882638,0.789063
1561,0.600593,0.844101,0.789063
1576,0.599551,0.843961,0.8125
1676,0.576181,0.827536,0.78125
1776,0.58076,0.839351,0.786458
1876,0.413745,0.679699,0.802734
1891,0.587923,0.854929,0.804688
1991,0.457891,0.732148,0.820313
2091,0.364092,0.645953,0.841146
2191,0.356689,0.645676,0.845703
2206,0.331379,0.621467,0.875
2306,0.319848,0.618169,0.882813
2406,0.32289,0.629198,0.888021
2506,0.247649,0.560464,0.892578
2521,0.276122,0.589836,0.90625
2621,0.298915,0.619902,0.898438
2721,0.27592,0.602554,0.898438
2821,0.264042,0.597113,0.90625
2836,0.18965,0.523445,0.929688
2936,0.303877,0.643736,0.894531
3036,0.106847,0.450567,0.916667
3136,0.212889,0.560225,0.919922
3151,0.190801,0.538769,0.953125
3251,0.156092,0.507161,0.957031
3351,0.214876,0.571079,0.947917
3451,0.204453,0.562828,0.947266
3466,0.19976,0.558331,0.921875
3566,0.209106,0.571184,0.917969
3666,0.198608,0.562307,0.916667
3766,0.0789921,0.443471,0.931641
3781,0.200836,0.565369,0.929688
3881,0.228807,0.596959,0.933594
3981,0.0850033,0.454198,0.950521
4081,0.0214466,0.389431,0.962891
4096,0.0401576,0.407953,0.984375
4196,0.0168515,0.383366,0.988281
4296,0.0376541,0.402863,0.989583
4396,0.0102478,0.374164,0.992188
4411,0.0186622,0.382382,1.0
4511,0.00531585,0.367718,1.0
4611,0.0194915,0.380564,0.997396
4711,0.00701704,0.366775,0.998047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64075,2.85282,0.046875
101,1.81224,2.02398,0.195313
201,1.4797,1.68981,0.304688
301,1.36235,1.57268,0.355469
316,1.26376,1.47423,0.5625
416,1.23595,1.44801,0.554688
516,1.06818,1.28215,0.572917
616,1.08644,1.30325,0.585938
631,0.768212,0.985376,0.726563
731,0.882821,1.10296,0.707031
831,0.650821,0.874424,0.734375
931,0.773671,1.00157,0.736328
946,0.61625,0.844839,0.804688
1046,0.585409,0.819228,0.804688
1146,0.389405,0.628953,0.822917
1246,0.484079,0.729245,0.830078
1261,0.431111,0.677116,0.84375
1361,0.402187,0.654443,0.84375
1461,0.347604,0.605811,0.856771
1561,0.285126,0.548911,0.869141
1576,0.29577,0.560539,0.882813
1676,0.324941,0.596377,0.871094
1776,0.202834,0.479859,0.882813
1876,0.315199,0.597372,0.882813
1891,0.406899,0.69009,0.828125
1991,0.192403,0.481507,0.878906
2091,0.212219,0.506412,0.893229
2191,0.129594,0.427823,0.912109
2206,0.181515,0.48019,0.929688
2306,0.159946,0.462523,0.9375
2406,0.165161,0.47057,0.934896
2506,0.143624,0.451133,0.933594
2521,0.193713,0.501307,0.929688
2621,0.188188,0.500353,0.917969
2721,0.136258,0.45117,0.929688
2821,0.123555,0.44011,0.939453
2836,0.165009,0.481467,0.945313
2936,0.0739768,0.392465,0.957031
3036,0.0647228,0.383373,0.966146
3136,0.0979772,0.418015,0.964844
3151,0.195666,0.515903,0.9375
3251,0.0766758,0.39905,0.960938
3351,0.0890971,0.410521,0.966146
3451,0.0560752,0.377865,0.972656
3466,0.122942,0.444644,0.960938
3566,0.0943674,0.416634,0.957031
3666,0.164032,0.486498,0.953125
3766,0.250223,0.570287,0.943359
3781,0.0772169,0.39724,0.96875
3881,0.0701915,0.390288,0.976563
3981,0.0435213,0.363418,0.979167
4081,0.00691148,0.325688,0.984375
4096,0.00903632,0.327639,1.0
4196,0.00880645,0.326246,1.0
4296,0.00872874,0.324993,1.0
4396,0.00444177,0.319538,1.0
4411,0.00509568,0.320015,1.0
4511,0.00418838,0.31793,1.0
4611,0.00575149,0.318309,1.0
4711,0.00344405,0.314828,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c116/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65913,2.87121,0.046875
101,1.86149,2.07365,0.179688
201,1.77057,1.97971,0.221354
301,1.34878,1.55584,0.302734
316,1.36304,1.56992,0.53125
416,1.60225,1.8087,0.476563
516,1.1959,1.40306,0.526042
616,1.08452,1.2923,0.550781
631,1.08814,1.296,0.585938
731,1.17955,1.38893,0.582031
831,0.948315,1.15941,0.622396
931,0.80019,1.01348,0.654297
946,0.766068,0.97958,0.726563
1046,0.877313,1.09421,0.707031
1146,0.75236,0.973168,0.729167
1246,0.597664,0.822661,0.748047
1261,0.63878,0.864359,0.78125
1361,0.741721,0.972753,0.773438
1461,0.568812,0.805837,0.783854
1561,0.41872,0.661184,0.804688
1576,0.606872,0.850038,0.804688
1676,0.531705,0.782084,0.816406
1776,0.435571,0.693449,0.833333
1876,0.441181,0.705667,0.835938
1891,0.450728,0.716291,0.835938
1991,0.414212,0.688125,0.859375
2091,0.340806,0.621874,0.867188
2191,0.287737,0.576206,0.875
2206,0.332836,0.622317,0.898438
2306,0.363401,0.660504,0.886719
2406,0.419578,0.724512,0.872396
2506,0.17506,0.485619,0.888672
2521,0.316691,0.62783,0.875
2621,0.306403,0.624433,0.886719
2721,0.284494,0.607477,0.895833
2821,0.161253,0.489541,0.912109
2836,0.162441,0.491201,0.9375
2936,0.183607,0.517474,0.917969
3036,0.209346,0.548177,0.903646
3136,0.209655,0.552809,0.914063
3151,0.236334,0.579931,0.882813
3251,0.256906,0.605506,0.890625
3351,0.124837,0.476568,0.908854
3451,0.177452,0.531118,0.919922
3466,0.138827,0.492765,0.96875
3566,0.178144,0.537068,0.953125
3666,0.0735067,0.433957,0.966146
3766,0.136904,0.498789,0.964844
3781,0.0751616,0.437188,0.976563
3881,0.101795,0.465859,0.972656
3981,0.0882495,0.452575,0.96875
4081,0.038025,0.401119,0.974609
4096,0.0199344,0.38284,1.0
4196,0.0125017,0.374128,1.0
4296,0.025763,0.386091,0.997396
4396,0.0157799,0.374815,0.998047
4411,0.00945969,0.3683,1.0
4511,0.00657317,0.364104,1.0
4611,0.013034,0.369246,1.0
4711,0.00937329,0.364278,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.5673702,  0.14356436, 393,  2.3704402,  0.1990099, 393,  2.4021983,  0.19504951, 393,  2.6329377,  0.13069306, 393,  2.4563656,  0.14851485, 393,  2.3441448,  0.18514852, 393,  2.2804625,  0.22970296, 393,  2.6457283,  0.18019801
 786,  2.2853348,  0.23762377, 786,  2.0919967,  0.31089109, 786,  2.4300635,  0.22574258, 786,  2.3378732,  0.17722772, 786,  2.4454484,  0.18712871, 786,  2.3734229,  0.21386139, 786,  2.2401562,  0.26732674, 786,  2.5913539,  0.1920792
 1179,  2.4882114,  0.21683168, 1179,  2.5456228,  0.2069307, 1179,  2.6085792,  0.20396039, 1179,  2.268594,  0.20396039, 1179,  2.7157393,  0.16435644, 1179,  2.7889049,  0.18217821, 1179,  2.2512825,  0.28811881, 1179,  2.7225161,  0.14950494
 1572,  2.395437,  0.22970296, 1572,  3.0371833,  0.15742575, 1572,  3.036649,  0.17524752, 1572,  2.3240163,  0.23465346, 1572,  2.590436,  0.1960396, 1572,  2.8047595,  0.21386139, 1572,  2.6239102,  0.22574258, 1572,  2.90414,  0.12574257
 1965,  2.3459103,  0.27623764, 1965,  3.1382306,  0.16732673, 1965,  3.0834584,  0.17326732, 1965,  2.4649253,  0.23267327, 1965,  2.4964318,  0.21188119, 1965,  2.9655745,  0.1980198, 1965,  2.9989791,  0.16831683, 1965,  3.0740294,  0.19009902
 2358,  2.2435231,  0.28415841, 2358,  3.2714956,  0.17326732, 2358,  3.324995,  0.16831683, 2358,  2.6396759,  0.18910891, 2358,  2.5769339,  0.23366337, 2358,  3.2488329,  0.18118812, 2358,  3.3722184,  0.15940595, 2358,  3.3392291,  0.17623763
 2751,  2.4429944,  0.24554455, 2751,  3.4535813,  0.2009901, 2751,  3.5489159,  0.15346535, 2751,  2.7213774,  0.16930693, 2751,  2.6382866,  0.22772278, 2751,  3.443876,  0.17920792, 2751,  3.8705461,  0.15445544, 2751,  3.9269884,  0.15247525
 3144,  2.5600853,  0.22970296, 3144,  3.479995,  0.20594059, 3144,  3.6867089,  0.16336633, 3144,  2.841167,  0.14257425, 3144,  2.7197006,  0.21584159, 3144,  3.8484302,  0.16633664, 3144,  4.1311522,  0.15247525, 3144,  4.0050125,  0.14752476
 3537,  2.5384808,  0.21584159, 3537,  3.951369,  0.1920792, 3537,  3.9957957,  0.14158416, 3537,  3.0019853,  0.15247525, 3537,  2.8110807,  0.1960396, 3537,  4.2171144,  0.16435644, 3537,  4.2124376,  0.16138613, 3537,  5.0635996,  0.14257425
 3930,  2.5939858,  0.21881188, 3930,  4.261735,  0.19108911, 3930,  4.4196358,  0.13960396, 3930,  2.9960487,  0.15841584, 3930,  3.0248828,  0.17821783, 3930,  4.7687235,  0.16831683, 3930,  4.6359816,  0.14950494, 3930,  4.8684835,  0.14158416
 4323,  2.5525877,  0.26534653, 4323,  4.1201,  0.20594059, 4323,  4.1476593,  0.15445544, 4323,  2.9819336,  0.17821783, 4323,  2.8541656,  0.21782178, 4323,  4.5310893,  0.17821783, 4323,  4.4528008,  0.14851485, 4323,  4.7870173,  0.15445544
 4716,  2.5545321,  0.26633662, 4716,  4.0291977,  0.21584159, 4716,  4.0240211,  0.16237624, 4716,  2.9757414,  0.17722772, 4716,  2.8028259,  0.23861386, 4716,  4.501008,  0.18217821, 4716,  4.3682132,  0.14752476, 4716,  4.7147827,  0.15643564
 5109,  2.5471852,  0.27821782, 5109,  3.9416916,  0.22277227, 5109,  3.9059517,  0.18316832, 5109,  2.9763675,  0.17722772, 5109,  2.7573192,  0.25544554, 5109,  4.4668379,  0.18217821, 5109,  4.284884,  0.14950494, 5109,  4.6280613,  0.16138613
 5502,  2.5466118,  0.27920792, 5502,  3.8918045,  0.21881188, 5502,  3.811621,  0.19009902, 5502,  2.9718204,  0.18217821, 5502,  2.7237844,  0.25742576, 5502,  4.4426651,  0.17920792, 5502,  4.1702251,  0.15544555, 5502,  4.5214443,  0.16237624
 5895,  2.53212,  0.28217822, 5895,  3.8351939,  0.21782178, 5895,  3.7539678,  0.19108911, 5895,  2.958117,  0.17920792, 5895,  2.683691,  0.26633662, 5895,  4.3874841,  0.17722772, 5895,  4.0759435,  0.15940595, 5895,  4.4301109,  0.17029703


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.5673702,  0.14356436
 786,  2.2853348,  0.23762377
 1179,  2.4882114,  0.21683168
 1572,  2.395437,  0.22970296
 1965,  2.3459103,  0.27623764
 2358,  2.2435231,  0.28415841
 2751,  2.4429944,  0.24554455
 3144,  2.5600853,  0.22970296
 3537,  2.5384808,  0.21584159
 3930,  2.5939858,  0.21881188
 4323,  2.5525877,  0.26534653
 4716,  2.5545321,  0.26633662
 5109,  2.5471852,  0.27821782
 5502,  2.5466118,  0.27920792
 5895,  2.53212,  0.28217822


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.3704402,  0.1990099
 786,  2.0919967,  0.31089109
 1179,  2.5456228,  0.2069307
 1572,  3.0371833,  0.15742575
 1965,  3.1382306,  0.16732673
 2358,  3.2714956,  0.17326732
 2751,  3.4535813,  0.2009901
 3144,  3.479995,  0.20594059
 3537,  3.951369,  0.1920792
 3930,  4.261735,  0.19108911
 4323,  4.1201,  0.20594059
 4716,  4.0291977,  0.21584159
 5109,  3.9416916,  0.22277227
 5502,  3.8918045,  0.21881188
 5895,  3.8351939,  0.21782178


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.4021983,  0.19504951
 786,  2.4300635,  0.22574258
 1179,  2.6085792,  0.20396039
 1572,  3.036649,  0.17524752
 1965,  3.0834584,  0.17326732
 2358,  3.324995,  0.16831683
 2751,  3.5489159,  0.15346535
 3144,  3.6867089,  0.16336633
 3537,  3.9957957,  0.14158416
 3930,  4.4196358,  0.13960396
 4323,  4.1476593,  0.15445544
 4716,  4.0240211,  0.16237624
 5109,  3.9059517,  0.18316832
 5502,  3.811621,  0.19009902
 5895,  3.7539678,  0.19108911


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.6329377,  0.13069306
 786,  2.3378732,  0.17722772
 1179,  2.268594,  0.20396039
 1572,  2.3240163,  0.23465346
 1965,  2.4649253,  0.23267327
 2358,  2.6396759,  0.18910891
 2751,  2.7213774,  0.16930693
 3144,  2.841167,  0.14257425
 3537,  3.0019853,  0.15247525
 3930,  2.9960487,  0.15841584
 4323,  2.9819336,  0.17821783
 4716,  2.9757414,  0.17722772
 5109,  2.9763675,  0.17722772
 5502,  2.9718204,  0.18217821
 5895,  2.958117,  0.17920792


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.4563656,  0.14851485
 786,  2.4454484,  0.18712871
 1179,  2.7157393,  0.16435644
 1572,  2.590436,  0.1960396
 1965,  2.4964318,  0.21188119
 2358,  2.5769339,  0.23366337
 2751,  2.6382866,  0.22772278
 3144,  2.7197006,  0.21584159
 3537,  2.8110807,  0.1960396
 3930,  3.0248828,  0.17821783
 4323,  2.8541656,  0.21782178
 4716,  2.8028259,  0.23861386
 5109,  2.7573192,  0.25544554
 5502,  2.7237844,  0.25742576
 5895,  2.683691,  0.26633662


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.3441448,  0.18514852
 786,  2.3734229,  0.21386139
 1179,  2.7889049,  0.18217821
 1572,  2.8047595,  0.21386139
 1965,  2.9655745,  0.1980198
 2358,  3.2488329,  0.18118812
 2751,  3.443876,  0.17920792
 3144,  3.8484302,  0.16633664
 3537,  4.2171144,  0.16435644
 3930,  4.7687235,  0.16831683
 4323,  4.5310893,  0.17821783
 4716,  4.501008,  0.18217821
 5109,  4.4668379,  0.18217821
 5502,  4.4426651,  0.17920792
 5895,  4.3874841,  0.17722772


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.2804625,  0.22970296
 786,  2.2401562,  0.26732674
 1179,  2.2512825,  0.28811881
 1572,  2.6239102,  0.22574258
 1965,  2.9989791,  0.16831683
 2358,  3.3722184,  0.15940595
 2751,  3.8705461,  0.15445544
 3144,  4.1311522,  0.15247525
 3537,  4.2124376,  0.16138613
 3930,  4.6359816,  0.14950494
 4323,  4.4528008,  0.14851485
 4716,  4.3682132,  0.14752476
 5109,  4.284884,  0.14950494
 5502,  4.1702251,  0.15544555
 5895,  4.0759435,  0.15940595


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.6457283,  0.18019801
 786,  2.5913539,  0.1920792
 1179,  2.7225161,  0.14950494
 1572,  2.90414,  0.12574257
 1965,  3.0740294,  0.19009902
 2358,  3.3392291,  0.17623763
 2751,  3.9269884,  0.15247525
 3144,  4.0050125,  0.14752476
 3537,  5.0635996,  0.14257425
 3930,  4.8684835,  0.14158416
 4323,  4.7870173,  0.15445544
 4716,  4.7147827,  0.15643564
 5109,  4.6280613,  0.16138613
 5502,  4.5214443,  0.16237624
 5895,  4.4301109,  0.17029703


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.54974,2.76192,0.09375,1,2.54844,2.76062,0.09375,1,2.54279,2.75497,0.09375,1,2.54351,2.75568,0.09375,1,2.54555,2.75773,0.09375,1,2.53961,2.75179,0.09375,1,2.55129,2.76347,0.09375,1,2.53937,2.75155,0.09375
101,2.25936,2.46449,0.144531,101,2.29861,2.50355,0.121094,101,2.08424,2.2895,0.167969,101,2.31178,2.52928,0.0898438,101,2.2998,2.50457,0.0898438,101,2.16442,2.36967,0.113281,101,2.27703,2.48258,0.15625,101,2.12263,2.32851,0.132813
201,1.98374,2.18258,0.184896,201,2.25845,2.45623,0.145833,201,1.96013,2.15962,0.197917,201,2.30532,2.51578,0.0807292,201,2.30515,2.50188,0.0989583,201,2.06358,2.26475,0.143229,201,2.03961,2.23918,0.179688,201,1.8802,2.08082,0.174479
301,1.92431,2.11843,0.201172,301,2.01675,2.2096,0.181641,301,1.77631,1.97091,0.248047,301,2.30291,2.50526,0.0859375,301,2.1158,2.30525,0.123047,301,1.95643,2.15276,0.171875,301,1.99506,2.18933,0.205078,301,1.87863,2.0749,0.210938
394,1.71917,1.90966,0.359375,394,1.95268,2.14167,0.226563,394,1.86872,2.05965,0.28125,394,2.28095,2.47656,0.140625,394,1.92097,2.10589,0.296875,394,1.87063,2.06258,0.210938,394,1.78028,1.97124,0.3125,394,1.83258,2.02493,0.257813
494,1.8673,2.05414,0.328125,494,1.90445,2.08957,0.238281,494,1.78293,1.97069,0.285156,494,2.22557,2.41362,0.152344,494,1.86705,2.04808,0.289063,494,2.04944,2.23729,0.226563,494,1.84598,2.03334,0.300781,494,1.7481,1.93643,0.265625
594,1.72213,1.90581,0.335938,594,1.70299,1.88495,0.273438,594,1.64534,1.83022,0.304688,594,2.08457,2.26684,0.169271,594,1.77979,1.95776,0.304688,594,1.74813,1.93203,0.244792,594,1.59012,1.77444,0.335938,594,1.63642,1.82195,0.286458
694,1.63818,1.8198,0.367188,694,1.64323,1.82324,0.304688,694,1.63558,1.81824,0.333984,694,1.89842,2.0763,0.214844,694,1.63719,1.81329,0.339844,694,1.74005,1.92058,0.261719,694,1.63176,1.8139,0.337891,694,1.7112,1.89483,0.289063
787,1.56623,1.74631,0.4375,787,1.40128,1.57975,0.5,787,1.62394,1.8052,0.421875,787,1.89689,2.07028,0.242188,787,1.49998,1.67489,0.382813,787,1.62816,1.80585,0.375,787,1.51927,1.70036,0.492188,787,1.61242,1.79437,0.398438
887,1.6154,1.79416,0.402344,887,1.56264,1.74034,0.46875,887,1.50797,1.68808,0.429688,887,1.88674,2.05609,0.226563,887,1.62616,1.79994,0.382813,887,1.70155,1.87604,0.339844,887,1.51493,1.69538,0.476563,887,1.52494,1.70577,0.394531
987,1.52222,1.70023,0.40625,987,1.40903,1.5868,0.450521,987,1.42788,1.60781,0.429688,987,1.75821,1.92377,0.252604,987,1.47336,1.647,0.401042,987,1.53918,1.71123,0.34375,987,1.38158,1.56205,0.484375,987,1.56154,1.7423,0.395833
1087,1.46745,1.6454,0.423828,1087,1.40688,1.58573,0.466797,1087,1.34479,1.52587,0.451172,1087,1.75425,1.91676,0.275391,1087,1.3895,1.56296,0.4375,1087,1.59494,1.7661,0.361328,1087,1.28546,1.4661,0.507813,1087,1.40239,1.58343,0.419922
1180,1.39576,1.57375,0.484375,1180,1.25725,1.43738,0.523438,1180,1.29924,1.48108,0.539063,1180,1.69677,1.85673,0.367188,1180,1.27382,1.44806,0.523438,1180,1.3999,1.5702,0.515625,1180,1.26436,1.4462,0.515625,1180,1.43827,1.62019,0.476563
1280,1.38594,1.56497,0.507813,1280,1.29657,1.47877,0.511719,1280,1.33966,1.523,0.503906,1280,1.80559,1.96307,0.304688,1280,1.37022,1.54578,0.527344,1280,1.5988,1.76875,0.441406,1280,1.29562,1.47947,0.523438,1280,1.44906,1.63246,0.449219
1380,1.28072,1.46174,0.510417,1380,1.18019,1.36452,0.536458,1380,1.33013,1.51556,0.497396,1380,1.66602,1.82159,0.317708,1380,1.31344,1.49132,0.515625,1380,1.38866,1.55911,0.447917,1380,1.14564,1.33156,0.539063,1380,1.28662,1.4715,0.463542
1480,1.27716,1.46028,0.517578,1480,1.173,1.36005,0.544922,1480,1.20064,1.38822,0.519531,1480,1.70834,1.86295,0.347656,1480,1.20119,1.38136,0.546875,1480,1.4248,1.59596,0.458984,1480,1.16929,1.3586,0.552734,1480,1.2748,1.46237,0.470703
1573,1.04186,1.22729,0.671875,1573,1.02052,1.21064,0.632813,1573,1.11501,1.30557,0.570313,1573,1.55672,1.7101,0.445313,1573,1.02196,1.20482,0.640625,1573,1.28228,1.4542,0.515625,1573,1.05951,1.25251,0.609375,1573,1.28248,1.47224,0.539063
1673,1.15259,1.34173,0.613281,1673,1.04796,1.24239,0.613281,1673,1.08612,1.28033,0.578125,1673,1.60441,1.75721,0.421875,1673,1.19514,1.38157,0.589844,1673,1.32394,1.49765,0.511719,1673,1.1025,1.29971,0.59375,1673,1.16957,1.36286,0.539063
1773,1.16739,1.35961,0.588542,1773,1.02376,1.22193,0.611979,1773,1.24031,1.43787,0.559896,1773,1.68011,1.83288,0.403646,1773,1.10144,1.29091,0.601563,1773,1.19714,1.37252,0.513021,1773,1.00719,1.20888,0.604167,1773,1.20945,1.40628,0.546875
1873,1.23607,1.43302,0.591797,1873,0.935134,1.13766,0.626953,1873,1.11619,1.31797,0.570313,1873,1.4702,1.62344,0.429688,1873,1.1693,1.36342,0.613281,1873,1.2148,1.3929,0.521484,1873,0.972062,1.17831,0.625,1873,1.29163,1.4924,0.529297
1966,0.856225,1.05757,0.671875,1966,0.857268,1.065,0.695313,1966,1.07075,1.27723,0.632813,1966,1.46811,1.62181,0.4375,1966,0.940754,1.13992,0.632813,1966,1.13342,1.3139,0.578125,1966,0.982731,1.19475,0.65625,1966,1.20038,1.40556,0.609375
2066,1.102,1.30748,0.648438,2066,0.871862,1.08472,0.660156,2066,1.01912,1.23011,0.613281,2066,1.45477,1.60932,0.441406,2066,0.968814,1.17168,0.628906,2066,1.1546,1.33778,0.574219,2066,0.882978,1.10071,0.65625,2066,1.05768,1.26845,0.605469
2166,1.00486,1.21491,0.640625,2166,0.853958,1.07236,0.669271,2166,1.06868,1.28513,0.59375,2166,1.46335,1.61915,0.450521,2166,1.05172,1.25973,0.622396,2166,1.15929,1.34581,0.583333,2166,0.769622,0.993528,0.682292,2166,1.07433,1.2904,0.598958
2266,1.03529,1.25139,0.644531,2266,0.868591,1.0933,0.671875,2266,1.04931,1.27107,0.601563,2266,1.33313,1.49092,0.470703,2266,0.94025,1.15439,0.638672,2266,1.14332,1.33379,0.587891,2266,0.89912,1.12988,0.679688,2266,1.10402,1.32623,0.595703
2359,0.809683,1.0315,0.671875,2359,0.709386,0.940301,0.742188,2359,0.899018,1.12654,0.664063,2359,1.31116,1.47103,0.578125,2359,0.745356,0.964467,0.71875,2359,0.920248,1.11463,0.664063,2359,0.699043,0.936755,0.765625,2359,0.97227,1.19981,0.6875
2459,0.962243,1.1894,0.675781,2459,0.767607,1.00496,0.71875,2459,0.933488,1.16736,0.640625,2459,1.3649,1.52666,0.511719,2459,0.840888,1.06562,0.707031,2459,1.05298,1.25157,0.644531,2459,0.883952,1.12842,0.730469,2459,0.955501,1.18978,0.679688
2559,0.820735,1.05383,0.682292,2559,0.625169,0.869291,0.726563,2559,0.855852,1.0966,0.648438,2559,1.35569,1.51986,0.513021,2559,0.880057,1.11017,0.697917,2559,0.951626,1.1539,0.653646,2559,0.668844,0.919654,0.747396,2559,0.883689,1.12474,0.666667
2659,0.858542,1.09787,0.685547,2659,0.848829,1.10041,0.724609,2659,1.01148,1.2588,0.640625,2659,1.24464,1.41178,0.53125,2659,0.890669,1.12828,0.689453,2659,1.00316,1.21067,0.654297,2659,0.85236,1.11128,0.738281,2659,0.948074,1.19572,0.666016
2752,0.674456,0.920363,0.734375,2752,0.542941,0.800717,0.773438,2752,0.772424,1.02646,0.679688,2752,1.23528,1.40539,0.554688,2752,0.6625,0.906217,0.734375,2752,0.794032,1.00699,0.710938,2752,0.522971,0.788952,0.8125,2752,0.79145,1.04568,0.679688
2852,0.714937,0.968005,0.738281,2852,0.677883,0.943268,0.757813,2852,0.832995,1.09454,0.683594,2852,1.26875,1.44245,0.519531,2852,0.792046,1.04256,0.734375,2852,0.966156,1.18415,0.675781,2852,0.610651,0.88347,0.804688,2852,1.00744,1.26906,0.667969
2952,0.702912,0.962754,0.747396,2952,0.522495,0.79548,0.773438,2952,0.924505,1.19401,0.679688,2952,1.29072,1.46721,0.520833,2952,0.755146,1.0128,0.736979,2952,0.990033,1.21327,0.651042,2952,0.540179,0.819996,0.804688,2952,0.715668,0.985293,0.692708
3052,0.6925,0.959705,0.753906,3052,0.689297,0.970041,0.771484,3052,0.927652,1.20448,0.677734,3052,1.11258,1.29276,0.544922,3052,0.716959,0.982238,0.740234,3052,0.940444,1.17058,0.644531,3052,0.666345,0.95432,0.789063,3052,1.0447,1.32178,0.673828
3145,0.607386,0.882175,0.742188,3145,0.381255,0.668636,0.835938,3145,0.601168,0.884341,0.78125,3145,1.16083,1.34506,0.59375,3145,0.598602,0.870544,0.796875,3145,0.711554,0.947111,0.765625,3145,0.443791,0.739883,0.8125,3145,0.576693,0.861656,0.796875
3245,0.698217,0.980957,0.75,3245,0.55145,0.845086,0.796875,3245,0.828779,1.12024,0.734375,3245,1.16615,1.35472,0.585938,3245,0.629069,0.908252,0.792969,3245,0.891197,1.13307,0.710938,3245,0.61227,0.915251,0.785156,3245,0.694324,0.987019,0.761719
3345,0.563092,0.853111,0.768229,3345,0.394954,0.695615,0.802083,3345,0.764941,1.06447,0.729167,3345,1.29115,1.48418,0.570313,3345,0.534233,0.820733,0.799479,3345,0.787616,1.03634,0.713542,3345,0.415625,0.726107,0.8125,3345,0.580633,0.880357,0.773438
3445,0.809875,1.10692,0.755859,3445,0.428561,0.738032,0.810547,3445,0.81127,1.11815,0.720703,3445,1.04115,1.23929,0.591797,3445,0.641236,0.935798,0.791016,3445,0.848265,1.10363,0.710938,3445,0.599569,0.917195,0.810547,3445,0.88599,1.19336,0.757813
3538,0.491218,0.794908,0.835938,3538,0.395785,0.712612,0.851563,3538,0.668687,0.982185,0.734375,3538,0.885792,1.08797,0.6875,3538,0.540108,0.841861,0.789063,3538,0.732117,0.994091,0.734375,3538,0.416742,0.741239,0.820313,3538,0.535618,0.851201,0.828125
3638,0.54686,0.858758,0.804688,3638,0.62596,0.948988,0.816406,3638,0.692012,1.01263,0.714844,3638,1.26346,1.47102,0.601563,3638,0.592373,0.901387,0.785156,3638,0.795677,1.06434,0.707031,3638,0.530555,0.863038,0.808594,3638,0.666815,0.990204,0.789063
3738,0.564868,0.883672,0.796875,3738,0.370181,0.699537,0.846354,3738,0.678225,1.00727,0.723958,3738,1.12166,1.33496,0.611979,3738,0.518844,0.834107,0.791667,3738,0.76287,1.03805,0.710938,3738,0.332855,0.671631,0.835938,3738,0.511671,0.842616,0.804688
3838,0.507406,0.833355,0.796875,3838,0.456281,0.792334,0.841797,3838,0.751007,1.08755,0.728516,3838,1.0268,1.24557,0.625,3838,0.593803,0.91719,0.787109,3838,0.799379,1.08199,0.708984,3838,0.555048,0.901172,0.824219,3838,0.67782,1.01502,0.785156
3931,0.448262,0.781772,0.820313,3931,0.230654,0.571909,0.890625,3931,0.625755,0.968876,0.765625,3931,0.886533,1.11073,0.710938,3931,0.404119,0.734696,0.804688,3931,0.649119,0.938848,0.757813,3931,0.342238,0.694633,0.835938,3931,0.503998,0.848184,0.835938
4031,0.337896,0.671515,0.847656,4031,0.22359,0.564758,0.90625,4031,0.514029,0.857487,0.789063,4031,0.909761,1.13456,0.683594,4031,0.247709,0.57823,0.863281,4031,0.472468,0.762944,0.789063,4031,0.220617,0.573073,0.875,4031,0.365593,0.710298,0.847656
4131,0.178019,0.511309,0.877604,4131,0.128614,0.469457,0.924479,4131,0.253884,0.597323,0.833333,4131,0.788083,1.01311,0.700521,4131,0.206868,0.537027,0.882813,4131,0.483331,0.774074,0.804688,4131,0.0980666,0.450147,0.903646,4131,0.157608,0.502455,0.893229
4231,0.197351,0.530403,0.890625,4231,0.0814051,0.421736,0.935547,4231,0.241246,0.584726,0.857422,4231,0.709054,0.934349,0.710938,4231,0.111622,0.441496,0.904297,4231,0.398173,0.689054,0.816406,4231,0.109459,0.461083,0.919922,4231,0.302538,0.647351,0.892578
4324,0.104804,0.437498,0.953125,4324,0.0734746,0.4134,0.96875,4324,0.18715,0.530506,0.929688,4324,0.55044,0.776306,0.8125,4324,0.085918,0.415547,0.96875,4324,0.237494,0.528638,0.890625,4324,0.0946149,0.445738,0.96875,4324,0.231673,0.576338,0.921875
4424,0.185045,0.51725,0.949219,4424,0.112035,0.451457,0.964844,4424,0.360249,0.703333,0.902344,4424,0.804625,1.03043,0.753906,4424,0.163364,0.492491,0.964844,4424,0.334762,0.625868,0.882813,4424,0.0898517,0.440324,0.976563,4424,0.214984,0.559103,0.9375
4524,0.0813539,0.413166,0.955729,4524,0.0510916,0.389943,0.973958,4524,0.173738,0.516498,0.908854,4524,0.665176,0.89114,0.760417,4524,0.0972644,0.425982,0.960938,4524,0.348836,0.639995,0.885417,4524,0.0399072,0.389823,0.984375,4524,0.0943271,0.438298,0.950521
4624,0.0963071,0.427756,0.958984,4624,0.0434123,0.381619,0.976563,4624,0.173777,0.516466,0.917969,4624,0.620538,0.846811,0.759766,4624,0.0585877,0.386867,0.966797,4624,0.309521,0.600726,0.882813,4624,0.063399,0.412766,0.984375,4624,0.189505,0.533276,0.945313
4717,0.05378,0.384824,0.984375,4717,0.0400707,0.3777,0.984375,4717,0.117664,0.460096,0.9375,4717,0.452326,0.67915,0.835938,4717,0.0494915,0.377431,0.976563,4717,0.152589,0.444026,0.945313,4717,0.0400672,0.388823,0.984375,4717,0.163796,0.507365,0.945313
4817,0.100172,0.430776,0.972656,4817,0.0585968,0.395687,0.984375,4817,0.236494,0.578764,0.933594,4817,0.711649,0.938624,0.792969,4817,0.0916822,0.419231,0.976563,4817,0.252524,0.54407,0.925781,4817,0.0476057,0.395709,0.984375,4817,0.143079,0.486161,0.957031
4917,0.0397793,0.369904,0.976563,4917,0.0187495,0.355173,0.989583,4917,0.12312,0.465026,0.934896,4917,0.548422,0.77563,0.799479,4917,0.0516528,0.37878,0.976563,4917,0.277525,0.569231,0.916667,4917,0.0176051,0.36508,0.989583,4917,0.0651109,0.408054,0.963542
5017,0.0491201,0.378784,0.980469,5017,0.0184437,0.354128,0.990234,5017,0.123575,0.4653,0.941406,5017,0.558294,0.785947,0.798828,5017,0.0225543,0.349231,0.982422,5017,0.235744,0.527548,0.917969,5017,0.03439,0.381215,0.990234,5017,0.0984834,0.441194,0.964844
5110,0.0285238,0.357669,1.0,5110,0.0183068,0.353275,1.0,5110,0.049742,0.391139,0.984375,5110,0.379979,0.608249,0.84375,5110,0.0235431,0.349749,1.0,5110,0.0885766,0.380541,0.96875,5110,0.0240193,0.370109,0.992188,5110,0.107314,0.44965,0.960938
5210,0.0466496,0.375377,0.988281,5210,0.0189166,0.353205,1.0,5210,0.128221,0.46946,0.976563,5210,0.580907,0.809525,0.8125,5210,0.0436575,0.369543,0.992188,5210,0.167141,0.459343,0.960938,5210,0.0172012,0.362573,0.996094,5210,0.0945127,0.436454,0.96875
5310,0.0179626,0.346088,0.992188,5310,0.0150392,0.348613,1.0,5310,0.0729198,0.413788,0.973958,5310,0.427321,0.656313,0.830729,5310,0.0300043,0.355343,0.992188,5310,0.200519,0.492961,0.953125,5310,0.00805017,0.35267,0.997396,5310,0.0378281,0.379451,0.976563
5410,0.0299484,0.357527,0.992188,5410,0.00596141,0.338658,1.0,5410,0.111928,0.45245,0.970703,5410,0.507818,0.737362,0.814453,5410,0.0110055,0.335829,0.994141,5410,0.160758,0.453341,0.947266,5410,0.0214261,0.365256,0.996094,5410,0.0450299,0.386387,0.980469
5503,0.0150269,0.341996,1.0,5503,0.00820556,0.34006,1.0,5503,0.0271437,0.367255,1.0,5503,0.293671,0.523866,0.898438,5503,0.0126078,0.336866,1.0,5503,0.0558466,0.348545,0.984375,5503,0.00909332,0.352082,1.0,5503,0.0569285,0.397811,0.976563
5603,0.0339054,0.360364,0.992188,5603,0.00757889,0.338692,1.0,5603,0.0738739,0.413749,0.988281,5603,0.491247,0.72194,0.855469,5603,0.0212237,0.345078,0.996094,5603,0.114318,0.407243,0.972656,5603,0.00643462,0.348572,1.0,5603,0.0744179,0.414896,0.976563
5703,0.0169463,0.342684,0.994792,5703,0.00453369,0.334802,1.0,5703,0.0374886,0.376874,0.986979,5703,0.331732,0.562887,0.872396,5703,0.0178269,0.34098,0.997396,5703,0.150231,0.443373,0.971354,5703,0.00321689,0.344461,1.0,5703,0.0283222,0.368392,0.981771
5803,0.0235875,0.348791,0.994141,5803,0.00321718,0.332537,1.0,5803,0.0719663,0.410954,0.978516,5803,0.40602,0.637832,0.863281,5803,0.0149997,0.337619,0.998047,5803,0.128244,0.421531,0.966797,5803,0.0082644,0.348584,1.0,5803,0.0259792,0.365619,0.986328


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54974,2.76192,0.09375
101,2.25936,2.46449,0.144531
201,1.98374,2.18258,0.184896
301,1.92431,2.11843,0.201172
394,1.71917,1.90966,0.359375
494,1.8673,2.05414,0.328125
594,1.72213,1.90581,0.335938
694,1.63818,1.8198,0.367188
787,1.56623,1.74631,0.4375
887,1.6154,1.79416,0.402344
987,1.52222,1.70023,0.40625
1087,1.46745,1.6454,0.423828
1180,1.39576,1.57375,0.484375
1280,1.38594,1.56497,0.507813
1380,1.28072,1.46174,0.510417
1480,1.27716,1.46028,0.517578
1573,1.04186,1.22729,0.671875
1673,1.15259,1.34173,0.613281
1773,1.16739,1.35961,0.588542
1873,1.23607,1.43302,0.591797
1966,0.856225,1.05757,0.671875
2066,1.102,1.30748,0.648438
2166,1.00486,1.21491,0.640625
2266,1.03529,1.25139,0.644531
2359,0.809683,1.0315,0.671875
2459,0.962243,1.1894,0.675781
2559,0.820735,1.05383,0.682292
2659,0.858542,1.09787,0.685547
2752,0.674456,0.920363,0.734375
2852,0.714937,0.968005,0.738281
2952,0.702912,0.962754,0.747396
3052,0.6925,0.959705,0.753906
3145,0.607386,0.882175,0.742188
3245,0.698217,0.980957,0.75
3345,0.563092,0.853111,0.768229
3445,0.809875,1.10692,0.755859
3538,0.491218,0.794908,0.835938
3638,0.54686,0.858758,0.804688
3738,0.564868,0.883672,0.796875
3838,0.507406,0.833355,0.796875
3931,0.448262,0.781772,0.820313
4031,0.337896,0.671515,0.847656
4131,0.178019,0.511309,0.877604
4231,0.197351,0.530403,0.890625
4324,0.104804,0.437498,0.953125
4424,0.185045,0.51725,0.949219
4524,0.0813539,0.413166,0.955729
4624,0.0963071,0.427756,0.958984
4717,0.05378,0.384824,0.984375
4817,0.100172,0.430776,0.972656
4917,0.0397793,0.369904,0.976563
5017,0.0491201,0.378784,0.980469
5110,0.0285238,0.357669,1.0
5210,0.0466496,0.375377,0.988281
5310,0.0179626,0.346088,0.992188
5410,0.0299484,0.357527,0.992188
5503,0.0150269,0.341996,1.0
5603,0.0339054,0.360364,0.992188
5703,0.0169463,0.342684,0.994792
5803,0.0235875,0.348791,0.994141


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54844,2.76062,0.09375
101,2.29861,2.50355,0.121094
201,2.25845,2.45623,0.145833
301,2.01675,2.2096,0.181641
394,1.95268,2.14167,0.226563
494,1.90445,2.08957,0.238281
594,1.70299,1.88495,0.273438
694,1.64323,1.82324,0.304688
787,1.40128,1.57975,0.5
887,1.56264,1.74034,0.46875
987,1.40903,1.5868,0.450521
1087,1.40688,1.58573,0.466797
1180,1.25725,1.43738,0.523438
1280,1.29657,1.47877,0.511719
1380,1.18019,1.36452,0.536458
1480,1.173,1.36005,0.544922
1573,1.02052,1.21064,0.632813
1673,1.04796,1.24239,0.613281
1773,1.02376,1.22193,0.611979
1873,0.935134,1.13766,0.626953
1966,0.857268,1.065,0.695313
2066,0.871862,1.08472,0.660156
2166,0.853958,1.07236,0.669271
2266,0.868591,1.0933,0.671875
2359,0.709386,0.940301,0.742188
2459,0.767607,1.00496,0.71875
2559,0.625169,0.869291,0.726563
2659,0.848829,1.10041,0.724609
2752,0.542941,0.800717,0.773438
2852,0.677883,0.943268,0.757813
2952,0.522495,0.79548,0.773438
3052,0.689297,0.970041,0.771484
3145,0.381255,0.668636,0.835938
3245,0.55145,0.845086,0.796875
3345,0.394954,0.695615,0.802083
3445,0.428561,0.738032,0.810547
3538,0.395785,0.712612,0.851563
3638,0.62596,0.948988,0.816406
3738,0.370181,0.699537,0.846354
3838,0.456281,0.792334,0.841797
3931,0.230654,0.571909,0.890625
4031,0.22359,0.564758,0.90625
4131,0.128614,0.469457,0.924479
4231,0.0814051,0.421736,0.935547
4324,0.0734746,0.4134,0.96875
4424,0.112035,0.451457,0.964844
4524,0.0510916,0.389943,0.973958
4624,0.0434123,0.381619,0.976563
4717,0.0400707,0.3777,0.984375
4817,0.0585968,0.395687,0.984375
4917,0.0187495,0.355173,0.989583
5017,0.0184437,0.354128,0.990234
5110,0.0183068,0.353275,1.0
5210,0.0189166,0.353205,1.0
5310,0.0150392,0.348613,1.0
5410,0.00596141,0.338658,1.0
5503,0.00820556,0.34006,1.0
5603,0.00757889,0.338692,1.0
5703,0.00453369,0.334802,1.0
5803,0.00321718,0.332537,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54279,2.75497,0.09375
101,2.08424,2.2895,0.167969
201,1.96013,2.15962,0.197917
301,1.77631,1.97091,0.248047
394,1.86872,2.05965,0.28125
494,1.78293,1.97069,0.285156
594,1.64534,1.83022,0.304688
694,1.63558,1.81824,0.333984
787,1.62394,1.8052,0.421875
887,1.50797,1.68808,0.429688
987,1.42788,1.60781,0.429688
1087,1.34479,1.52587,0.451172
1180,1.29924,1.48108,0.539063
1280,1.33966,1.523,0.503906
1380,1.33013,1.51556,0.497396
1480,1.20064,1.38822,0.519531
1573,1.11501,1.30557,0.570313
1673,1.08612,1.28033,0.578125
1773,1.24031,1.43787,0.559896
1873,1.11619,1.31797,0.570313
1966,1.07075,1.27723,0.632813
2066,1.01912,1.23011,0.613281
2166,1.06868,1.28513,0.59375
2266,1.04931,1.27107,0.601563
2359,0.899018,1.12654,0.664063
2459,0.933488,1.16736,0.640625
2559,0.855852,1.0966,0.648438
2659,1.01148,1.2588,0.640625
2752,0.772424,1.02646,0.679688
2852,0.832995,1.09454,0.683594
2952,0.924505,1.19401,0.679688
3052,0.927652,1.20448,0.677734
3145,0.601168,0.884341,0.78125
3245,0.828779,1.12024,0.734375
3345,0.764941,1.06447,0.729167
3445,0.81127,1.11815,0.720703
3538,0.668687,0.982185,0.734375
3638,0.692012,1.01263,0.714844
3738,0.678225,1.00727,0.723958
3838,0.751007,1.08755,0.728516
3931,0.625755,0.968876,0.765625
4031,0.514029,0.857487,0.789063
4131,0.253884,0.597323,0.833333
4231,0.241246,0.584726,0.857422
4324,0.18715,0.530506,0.929688
4424,0.360249,0.703333,0.902344
4524,0.173738,0.516498,0.908854
4624,0.173777,0.516466,0.917969
4717,0.117664,0.460096,0.9375
4817,0.236494,0.578764,0.933594
4917,0.12312,0.465026,0.934896
5017,0.123575,0.4653,0.941406
5110,0.049742,0.391139,0.984375
5210,0.128221,0.46946,0.976563
5310,0.0729198,0.413788,0.973958
5410,0.111928,0.45245,0.970703
5503,0.0271437,0.367255,1.0
5603,0.0738739,0.413749,0.988281
5703,0.0374886,0.376874,0.986979
5803,0.0719663,0.410954,0.978516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54351,2.75568,0.09375
101,2.31178,2.52928,0.0898438
201,2.30532,2.51578,0.0807292
301,2.30291,2.50526,0.0859375
394,2.28095,2.47656,0.140625
494,2.22557,2.41362,0.152344
594,2.08457,2.26684,0.169271
694,1.89842,2.0763,0.214844
787,1.89689,2.07028,0.242188
887,1.88674,2.05609,0.226563
987,1.75821,1.92377,0.252604
1087,1.75425,1.91676,0.275391
1180,1.69677,1.85673,0.367188
1280,1.80559,1.96307,0.304688
1380,1.66602,1.82159,0.317708
1480,1.70834,1.86295,0.347656
1573,1.55672,1.7101,0.445313
1673,1.60441,1.75721,0.421875
1773,1.68011,1.83288,0.403646
1873,1.4702,1.62344,0.429688
1966,1.46811,1.62181,0.4375
2066,1.45477,1.60932,0.441406
2166,1.46335,1.61915,0.450521
2266,1.33313,1.49092,0.470703
2359,1.31116,1.47103,0.578125
2459,1.3649,1.52666,0.511719
2559,1.35569,1.51986,0.513021
2659,1.24464,1.41178,0.53125
2752,1.23528,1.40539,0.554688
2852,1.26875,1.44245,0.519531
2952,1.29072,1.46721,0.520833
3052,1.11258,1.29276,0.544922
3145,1.16083,1.34506,0.59375
3245,1.16615,1.35472,0.585938
3345,1.29115,1.48418,0.570313
3445,1.04115,1.23929,0.591797
3538,0.885792,1.08797,0.6875
3638,1.26346,1.47102,0.601563
3738,1.12166,1.33496,0.611979
3838,1.0268,1.24557,0.625
3931,0.886533,1.11073,0.710938
4031,0.909761,1.13456,0.683594
4131,0.788083,1.01311,0.700521
4231,0.709054,0.934349,0.710938
4324,0.55044,0.776306,0.8125
4424,0.804625,1.03043,0.753906
4524,0.665176,0.89114,0.760417
4624,0.620538,0.846811,0.759766
4717,0.452326,0.67915,0.835938
4817,0.711649,0.938624,0.792969
4917,0.548422,0.77563,0.799479
5017,0.558294,0.785947,0.798828
5110,0.379979,0.608249,0.84375
5210,0.580907,0.809525,0.8125
5310,0.427321,0.656313,0.830729
5410,0.507818,0.737362,0.814453
5503,0.293671,0.523866,0.898438
5603,0.491247,0.72194,0.855469
5703,0.331732,0.562887,0.872396
5803,0.40602,0.637832,0.863281


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54555,2.75773,0.09375
101,2.2998,2.50457,0.0898438
201,2.30515,2.50188,0.0989583
301,2.1158,2.30525,0.123047
394,1.92097,2.10589,0.296875
494,1.86705,2.04808,0.289063
594,1.77979,1.95776,0.304688
694,1.63719,1.81329,0.339844
787,1.49998,1.67489,0.382813
887,1.62616,1.79994,0.382813
987,1.47336,1.647,0.401042
1087,1.3895,1.56296,0.4375
1180,1.27382,1.44806,0.523438
1280,1.37022,1.54578,0.527344
1380,1.31344,1.49132,0.515625
1480,1.20119,1.38136,0.546875
1573,1.02196,1.20482,0.640625
1673,1.19514,1.38157,0.589844
1773,1.10144,1.29091,0.601563
1873,1.1693,1.36342,0.613281
1966,0.940754,1.13992,0.632813
2066,0.968814,1.17168,0.628906
2166,1.05172,1.25973,0.622396
2266,0.94025,1.15439,0.638672
2359,0.745356,0.964467,0.71875
2459,0.840888,1.06562,0.707031
2559,0.880057,1.11017,0.697917
2659,0.890669,1.12828,0.689453
2752,0.6625,0.906217,0.734375
2852,0.792046,1.04256,0.734375
2952,0.755146,1.0128,0.736979
3052,0.716959,0.982238,0.740234
3145,0.598602,0.870544,0.796875
3245,0.629069,0.908252,0.792969
3345,0.534233,0.820733,0.799479
3445,0.641236,0.935798,0.791016
3538,0.540108,0.841861,0.789063
3638,0.592373,0.901387,0.785156
3738,0.518844,0.834107,0.791667
3838,0.593803,0.91719,0.787109
3931,0.404119,0.734696,0.804688
4031,0.247709,0.57823,0.863281
4131,0.206868,0.537027,0.882813
4231,0.111622,0.441496,0.904297
4324,0.085918,0.415547,0.96875
4424,0.163364,0.492491,0.964844
4524,0.0972644,0.425982,0.960938
4624,0.0585877,0.386867,0.966797
4717,0.0494915,0.377431,0.976563
4817,0.0916822,0.419231,0.976563
4917,0.0516528,0.37878,0.976563
5017,0.0225543,0.349231,0.982422
5110,0.0235431,0.349749,1.0
5210,0.0436575,0.369543,0.992188
5310,0.0300043,0.355343,0.992188
5410,0.0110055,0.335829,0.994141
5503,0.0126078,0.336866,1.0
5603,0.0212237,0.345078,0.996094
5703,0.0178269,0.34098,0.997396
5803,0.0149997,0.337619,0.998047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53961,2.75179,0.09375
101,2.16442,2.36967,0.113281
201,2.06358,2.26475,0.143229
301,1.95643,2.15276,0.171875
394,1.87063,2.06258,0.210938
494,2.04944,2.23729,0.226563
594,1.74813,1.93203,0.244792
694,1.74005,1.92058,0.261719
787,1.62816,1.80585,0.375
887,1.70155,1.87604,0.339844
987,1.53918,1.71123,0.34375
1087,1.59494,1.7661,0.361328
1180,1.3999,1.5702,0.515625
1280,1.5988,1.76875,0.441406
1380,1.38866,1.55911,0.447917
1480,1.4248,1.59596,0.458984
1573,1.28228,1.4542,0.515625
1673,1.32394,1.49765,0.511719
1773,1.19714,1.37252,0.513021
1873,1.2148,1.3929,0.521484
1966,1.13342,1.3139,0.578125
2066,1.1546,1.33778,0.574219
2166,1.15929,1.34581,0.583333
2266,1.14332,1.33379,0.587891
2359,0.920248,1.11463,0.664063
2459,1.05298,1.25157,0.644531
2559,0.951626,1.1539,0.653646
2659,1.00316,1.21067,0.654297
2752,0.794032,1.00699,0.710938
2852,0.966156,1.18415,0.675781
2952,0.990033,1.21327,0.651042
3052,0.940444,1.17058,0.644531
3145,0.711554,0.947111,0.765625
3245,0.891197,1.13307,0.710938
3345,0.787616,1.03634,0.713542
3445,0.848265,1.10363,0.710938
3538,0.732117,0.994091,0.734375
3638,0.795677,1.06434,0.707031
3738,0.76287,1.03805,0.710938
3838,0.799379,1.08199,0.708984
3931,0.649119,0.938848,0.757813
4031,0.472468,0.762944,0.789063
4131,0.483331,0.774074,0.804688
4231,0.398173,0.689054,0.816406
4324,0.237494,0.528638,0.890625
4424,0.334762,0.625868,0.882813
4524,0.348836,0.639995,0.885417
4624,0.309521,0.600726,0.882813
4717,0.152589,0.444026,0.945313
4817,0.252524,0.54407,0.925781
4917,0.277525,0.569231,0.916667
5017,0.235744,0.527548,0.917969
5110,0.0885766,0.380541,0.96875
5210,0.167141,0.459343,0.960938
5310,0.200519,0.492961,0.953125
5410,0.160758,0.453341,0.947266
5503,0.0558466,0.348545,0.984375
5603,0.114318,0.407243,0.972656
5703,0.150231,0.443373,0.971354
5803,0.128244,0.421531,0.966797


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.55129,2.76347,0.09375
101,2.27703,2.48258,0.15625
201,2.03961,2.23918,0.179688
301,1.99506,2.18933,0.205078
394,1.78028,1.97124,0.3125
494,1.84598,2.03334,0.300781
594,1.59012,1.77444,0.335938
694,1.63176,1.8139,0.337891
787,1.51927,1.70036,0.492188
887,1.51493,1.69538,0.476563
987,1.38158,1.56205,0.484375
1087,1.28546,1.4661,0.507813
1180,1.26436,1.4462,0.515625
1280,1.29562,1.47947,0.523438
1380,1.14564,1.33156,0.539063
1480,1.16929,1.3586,0.552734
1573,1.05951,1.25251,0.609375
1673,1.1025,1.29971,0.59375
1773,1.00719,1.20888,0.604167
1873,0.972062,1.17831,0.625
1966,0.982731,1.19475,0.65625
2066,0.882978,1.10071,0.65625
2166,0.769622,0.993528,0.682292
2266,0.89912,1.12988,0.679688
2359,0.699043,0.936755,0.765625
2459,0.883952,1.12842,0.730469
2559,0.668844,0.919654,0.747396
2659,0.85236,1.11128,0.738281
2752,0.522971,0.788952,0.8125
2852,0.610651,0.88347,0.804688
2952,0.540179,0.819996,0.804688
3052,0.666345,0.95432,0.789063
3145,0.443791,0.739883,0.8125
3245,0.61227,0.915251,0.785156
3345,0.415625,0.726107,0.8125
3445,0.599569,0.917195,0.810547
3538,0.416742,0.741239,0.820313
3638,0.530555,0.863038,0.808594
3738,0.332855,0.671631,0.835938
3838,0.555048,0.901172,0.824219
3931,0.342238,0.694633,0.835938
4031,0.220617,0.573073,0.875
4131,0.0980666,0.450147,0.903646
4231,0.109459,0.461083,0.919922
4324,0.0946149,0.445738,0.96875
4424,0.0898517,0.440324,0.976563
4524,0.0399072,0.389823,0.984375
4624,0.063399,0.412766,0.984375
4717,0.0400672,0.388823,0.984375
4817,0.0476057,0.395709,0.984375
4917,0.0176051,0.36508,0.989583
5017,0.03439,0.381215,0.990234
5110,0.0240193,0.370109,0.992188
5210,0.0172012,0.362573,0.996094
5310,0.00805017,0.35267,0.997396
5410,0.0214261,0.365256,0.996094
5503,0.00909332,0.352082,1.0
5603,0.00643462,0.348572,1.0
5703,0.00321689,0.344461,1.0
5803,0.0082644,0.348584,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c221/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53937,2.75155,0.09375
101,2.12263,2.32851,0.132813
201,1.8802,2.08082,0.174479
301,1.87863,2.0749,0.210938
394,1.83258,2.02493,0.257813
494,1.7481,1.93643,0.265625
594,1.63642,1.82195,0.286458
694,1.7112,1.89483,0.289063
787,1.61242,1.79437,0.398438
887,1.52494,1.70577,0.394531
987,1.56154,1.7423,0.395833
1087,1.40239,1.58343,0.419922
1180,1.43827,1.62019,0.476563
1280,1.44906,1.63246,0.449219
1380,1.28662,1.4715,0.463542
1480,1.2748,1.46237,0.470703
1573,1.28248,1.47224,0.539063
1673,1.16957,1.36286,0.539063
1773,1.20945,1.40628,0.546875
1873,1.29163,1.4924,0.529297
1966,1.20038,1.40556,0.609375
2066,1.05768,1.26845,0.605469
2166,1.07433,1.2904,0.598958
2266,1.10402,1.32623,0.595703
2359,0.97227,1.19981,0.6875
2459,0.955501,1.18978,0.679688
2559,0.883689,1.12474,0.666667
2659,0.948074,1.19572,0.666016
2752,0.79145,1.04568,0.679688
2852,1.00744,1.26906,0.667969
2952,0.715668,0.985293,0.692708
3052,1.0447,1.32178,0.673828
3145,0.576693,0.861656,0.796875
3245,0.694324,0.987019,0.761719
3345,0.580633,0.880357,0.773438
3445,0.88599,1.19336,0.757813
3538,0.535618,0.851201,0.828125
3638,0.666815,0.990204,0.789063
3738,0.511671,0.842616,0.804688
3838,0.67782,1.01502,0.785156
3931,0.503998,0.848184,0.835938
4031,0.365593,0.710298,0.847656
4131,0.157608,0.502455,0.893229
4231,0.302538,0.647351,0.892578
4324,0.231673,0.576338,0.921875
4424,0.214984,0.559103,0.9375
4524,0.0943271,0.438298,0.950521
4624,0.189505,0.533276,0.945313
4717,0.163796,0.507365,0.945313
4817,0.143079,0.486161,0.957031
4917,0.0651109,0.408054,0.963542
5017,0.0984834,0.441194,0.964844
5110,0.107314,0.44965,0.960938
5210,0.0945127,0.436454,0.96875
5310,0.0378281,0.379451,0.976563
5410,0.0450299,0.386387,0.980469
5503,0.0569285,0.397811,0.976563
5603,0.0744179,0.414896,0.976563
5703,0.0283222,0.368392,0.981771
5803,0.0259792,0.365619,0.986328


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  10.149886,  0.1059406, 393,  28.307199,  0.1009901, 393,  7.6059027,  0.11485148, 393,  23.173855,  0.10891089, 393,  16.682898,  0.11386139, 393,  3.6087368,  0.14257425, 393,  5.9829073,  0.1059406, 393,  10.058224,  0.11287129
 786,  8.1445227,  0.25544554, 786,  27.031754,  0.14455445, 786,  6.8848882,  0.14554456, 786,  20.988701,  0.14851485, 786,  11.07056,  0.22574258, 786,  9.4265289,  0.14356436, 786,  12.681798,  0.14653465, 786,  10.63306,  0.13366337
 1179,  9.5167751,  0.27623764, 1179,  16.95149,  0.1960396, 1179,  4.681428,  0.26732674, 1179,  15.260056,  0.16237624, 1179,  8.5932045,  0.32574257, 1179,  10.862945,  0.13762376, 1179,  8.8378239,  0.22970296, 1179,  6.6944795,  0.24851485
 1572,  7.9744473,  0.2970297, 1572,  14.851857,  0.24554455, 1572,  5.644104,  0.24554455, 1572,  14.935293,  0.18712871, 1572,  5.2269268,  0.40297028, 1572,  11.956123,  0.15049505, 1572,  7.0545397,  0.29900989, 1572,  5.7388892,  0.33267328
 1965,  10.771594,  0.30297029, 1965,  14.783034,  0.31287128, 1965,  4.7541113,  0.32970297, 1965,  19.297037,  0.18316832, 1965,  9.2371254,  0.34752476, 1965,  7.0386615,  0.28613862, 1965,  6.7491484,  0.34455445, 1965,  11.358256,  0.21584159
 2358,  7.4419775,  0.3841584, 2358,  16.956362,  0.26930693, 2358,  10.216414,  0.28613862, 2358,  24.597387,  0.16039604, 2358,  6.2459555,  0.41089109, 2358,  8.7800827,  0.26336634, 2358,  11.590157,  0.25643563, 2358,  8.4781733,  0.2980198
 2751,  9.8161345,  0.45643565, 2751,  18.529016,  0.2970297, 2751,  9.0280504,  0.34554455, 2751,  26.584908,  0.19702971, 2751,  8.7390442,  0.43168318, 2751,  9.270071,  0.2980198, 2751,  9.1632748,  0.3930693, 2751,  11.527517,  0.29504952
 3144,  11.360949,  0.42277229, 3144,  31.047012,  0.19702971, 3144,  8.8904543,  0.35643566, 3144,  33.783585,  0.14851485, 3144,  19.631664,  0.32277226, 3144,  9.5431623,  0.31683168, 3144,  8.1243382,  0.48415843, 3144,  19.872681,  0.24554455
 3537,  8.8119135,  0.46732673, 3537,  19.612705,  0.29504952, 3537,  13.082294,  0.32772276, 3537,  51.145203,  0.13465346, 3537,  12.132187,  0.41584158, 3537,  14.465904,  0.29108912, 3537,  7.9439306,  0.49306932, 3537,  9.4886093,  0.38019803
 3930,  9.7099953,  0.49801981, 3930,  25.791092,  0.32574257, 3930,  12.915167,  0.35544553, 3930,  65.106316,  0.13465346, 3930,  13.049566,  0.4831683, 3930,  15.377284,  0.35544553, 3930,  14.444993,  0.35445544, 3930,  21.936689,  0.2940594
 4323,  1.9191839,  0.69306928, 4323,  2.3401434,  0.67128712, 4323,  2.88464,  0.5782178, 4323,  4.3976989,  0.50990099, 4323,  1.8037546,  0.68316829, 4323,  2.9815395,  0.5871287, 4323,  1.5061277,  0.68811882, 4323,  2.7051435,  0.58910888
 4716,  1.114453,  0.72079206, 4716,  1.165306,  0.70891088, 4716,  1.6588176,  0.63366336, 4716,  2.0462618,  0.60792077, 4716,  0.93377435,  0.72079206, 4716,  1.9110832,  0.63564354, 4716,  0.78173214,  0.71980196, 4716,  1.5281978,  0.64158416
 5109,  0.95359802,  0.72376239, 5109,  0.98886621,  0.71584159, 5109,  1.4355512,  0.63168317, 5109,  1.7621273,  0.62376237, 5109,  0.77633405,  0.7227723, 5109,  1.6872938,  0.64455444, 5109,  0.66255784,  0.72970295, 5109,  1.357607,  0.64455444
 5502,  0.92504054,  0.72574258, 5502,  0.96227777,  0.72178221, 5502,  1.4045005,  0.63267326, 5502,  1.7302959,  0.63366336, 5502,  0.74563801,  0.72376239, 5502,  1.6495787,  0.64950496, 5502,  0.6402452,  0.73564357, 5502,  1.3427699,  0.65148515
 5895,  0.92972958,  0.72970295, 5895,  0.97019267,  0.72178221, 5895,  1.419806,  0.63366336, 5895,  1.753195,  0.63564354, 5895,  0.74628472,  0.72574258, 5895,  1.6612246,  0.64950496, 5895,  0.64155316,  0.74158418, 5895,  1.3617426,  0.65049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  10.149886,  0.1059406
 786,  8.1445227,  0.25544554
 1179,  9.5167751,  0.27623764
 1572,  7.9744473,  0.2970297
 1965,  10.771594,  0.30297029
 2358,  7.4419775,  0.3841584
 2751,  9.8161345,  0.45643565
 3144,  11.360949,  0.42277229
 3537,  8.8119135,  0.46732673
 3930,  9.7099953,  0.49801981
 4323,  1.9191839,  0.69306928
 4716,  1.114453,  0.72079206
 5109,  0.95359802,  0.72376239
 5502,  0.92504054,  0.72574258
 5895,  0.92972958,  0.72970295


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  28.307199,  0.1009901
 786,  27.031754,  0.14455445
 1179,  16.95149,  0.1960396
 1572,  14.851857,  0.24554455
 1965,  14.783034,  0.31287128
 2358,  16.956362,  0.26930693
 2751,  18.529016,  0.2970297
 3144,  31.047012,  0.19702971
 3537,  19.612705,  0.29504952
 3930,  25.791092,  0.32574257
 4323,  2.3401434,  0.67128712
 4716,  1.165306,  0.70891088
 5109,  0.98886621,  0.71584159
 5502,  0.96227777,  0.72178221
 5895,  0.97019267,  0.72178221


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  7.6059027,  0.11485148
 786,  6.8848882,  0.14554456
 1179,  4.681428,  0.26732674
 1572,  5.644104,  0.24554455
 1965,  4.7541113,  0.32970297
 2358,  10.216414,  0.28613862
 2751,  9.0280504,  0.34554455
 3144,  8.8904543,  0.35643566
 3537,  13.082294,  0.32772276
 3930,  12.915167,  0.35544553
 4323,  2.88464,  0.5782178
 4716,  1.6588176,  0.63366336
 5109,  1.4355512,  0.63168317
 5502,  1.4045005,  0.63267326
 5895,  1.419806,  0.63366336


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  23.173855,  0.10891089
 786,  20.988701,  0.14851485
 1179,  15.260056,  0.16237624
 1572,  14.935293,  0.18712871
 1965,  19.297037,  0.18316832
 2358,  24.597387,  0.16039604
 2751,  26.584908,  0.19702971
 3144,  33.783585,  0.14851485
 3537,  51.145203,  0.13465346
 3930,  65.106316,  0.13465346
 4323,  4.3976989,  0.50990099
 4716,  2.0462618,  0.60792077
 5109,  1.7621273,  0.62376237
 5502,  1.7302959,  0.63366336
 5895,  1.753195,  0.63564354


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  16.682898,  0.11386139
 786,  11.07056,  0.22574258
 1179,  8.5932045,  0.32574257
 1572,  5.2269268,  0.40297028
 1965,  9.2371254,  0.34752476
 2358,  6.2459555,  0.41089109
 2751,  8.7390442,  0.43168318
 3144,  19.631664,  0.32277226
 3537,  12.132187,  0.41584158
 3930,  13.049566,  0.4831683
 4323,  1.8037546,  0.68316829
 4716,  0.93377435,  0.72079206
 5109,  0.77633405,  0.7227723
 5502,  0.74563801,  0.72376239
 5895,  0.74628472,  0.72574258


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  3.6087368,  0.14257425
 786,  9.4265289,  0.14356436
 1179,  10.862945,  0.13762376
 1572,  11.956123,  0.15049505
 1965,  7.0386615,  0.28613862
 2358,  8.7800827,  0.26336634
 2751,  9.270071,  0.2980198
 3144,  9.5431623,  0.31683168
 3537,  14.465904,  0.29108912
 3930,  15.377284,  0.35544553
 4323,  2.9815395,  0.5871287
 4716,  1.9110832,  0.63564354
 5109,  1.6872938,  0.64455444
 5502,  1.6495787,  0.64950496
 5895,  1.6612246,  0.64950496


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  5.9829073,  0.1059406
 786,  12.681798,  0.14653465
 1179,  8.8378239,  0.22970296
 1572,  7.0545397,  0.29900989
 1965,  6.7491484,  0.34455445
 2358,  11.590157,  0.25643563
 2751,  9.1632748,  0.3930693
 3144,  8.1243382,  0.48415843
 3537,  7.9439306,  0.49306932
 3930,  14.444993,  0.35445544
 4323,  1.5061277,  0.68811882
 4716,  0.78173214,  0.71980196
 5109,  0.66255784,  0.72970295
 5502,  0.6402452,  0.73564357
 5895,  0.64155316,  0.74158418


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  10.058224,  0.11287129
 786,  10.63306,  0.13366337
 1179,  6.6944795,  0.24851485
 1572,  5.7388892,  0.33267328
 1965,  11.358256,  0.21584159
 2358,  8.4781733,  0.2980198
 2751,  11.527517,  0.29504952
 3144,  19.872681,  0.24554455
 3537,  9.4886093,  0.38019803
 3930,  21.936689,  0.2940594
 4323,  2.7051435,  0.58910888
 4716,  1.5281978,  0.64158416
 5109,  1.357607,  0.64455444
 5502,  1.3427699,  0.65148515
 5895,  1.3617426,  0.65049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.4338,0.0703125,1,2.64064,2.42857,0.0703125,1,2.64216,2.43009,0.0703125,1,2.67597,2.4639,0.0703125,1,2.63592,2.42385,0.0703125,1,2.6468,2.43472,0.0703125,1,2.65588,2.4438,0.0703125,1,2.63517,2.42309,0.0703125
101,1.72877,1.50027,0.207031,101,1.66249,1.43413,0.226563,101,1.85371,1.6265,0.171875,101,1.72642,1.49855,0.203125,101,1.7542,1.5262,0.183594,101,1.84728,1.62085,0.179688,101,1.60225,1.37458,0.234375,101,1.7933,1.56689,0.195313
201,1.36547,1.1195,0.304688,201,1.45721,1.21222,0.291667,201,1.65847,1.4171,0.231771,201,1.50617,1.26255,0.273438,201,1.4599,1.21553,0.28125,201,1.58458,1.34423,0.239583,201,1.30107,1.0561,0.322917,201,1.50006,1.25816,0.244792
301,1.19572,0.931552,0.369141,301,1.25118,0.988415,0.353516,301,1.55283,1.29515,0.277344,301,1.3486,1.08749,0.351563,301,1.34278,1.08047,0.337891,301,1.45644,1.19976,0.298828,301,1.22691,0.963528,0.384766,301,1.49888,1.24023,0.300781
394,0.95141,0.669342,0.664063,394,1.03155,0.750453,0.578125,394,1.27722,1.00314,0.484375,394,1.22009,0.941811,0.546875,394,1.14834,0.86833,0.609375,394,1.25223,0.979741,0.53125,394,1.04294,0.761416,0.59375,394,1.22912,0.954139,0.53125
494,1.11245,0.809536,0.628906,494,1.03738,0.735647,0.613281,494,1.33119,1.03796,0.472656,494,1.19941,0.901183,0.53125,494,1.06972,0.769379,0.597656,494,1.35334,1.06219,0.515625,494,0.931647,0.629691,0.617188,494,1.17473,0.880429,0.539063
594,0.981491,0.656493,0.619792,594,0.949902,0.626269,0.614583,594,1.19294,0.879766,0.505208,594,1.04445,0.725453,0.554688,594,1.08787,0.765801,0.588542,594,1.18717,0.876303,0.528646,594,0.85016,0.526348,0.638021,594,1.14147,0.826502,0.549479
694,0.889125,0.540637,0.630859,694,0.857355,0.510782,0.626953,694,1.25435,0.919707,0.515625,694,1.09879,0.757573,0.564453,694,0.939775,0.594812,0.609375,694,1.13532,0.803311,0.542969,694,0.957628,0.610685,0.640625,694,1.19454,0.857683,0.556641
787,0.583473,0.211749,0.773438,787,0.661985,0.292785,0.742188,787,0.965865,0.610685,0.6875,787,0.906869,0.544464,0.695313,787,0.721272,0.354322,0.710938,787,0.904595,0.552071,0.648438,787,0.694802,0.325177,0.726563,787,0.987042,0.628827,0.617188
887,0.838249,0.440596,0.746094,887,0.858196,0.463395,0.71875,887,1.0456,0.666461,0.625,887,0.949919,0.563388,0.695313,887,0.870525,0.478434,0.683594,887,1.05945,0.683252,0.628906,887,0.681236,0.285682,0.730469,887,0.990462,0.608393,0.621094
987,0.717588,0.292878,0.736979,987,0.644099,0.222453,0.736979,987,0.824837,0.420752,0.635417,987,0.761035,0.349289,0.6875,987,0.772843,0.354194,0.674479,987,0.85597,0.45475,0.632813,987,0.586242,0.163619,0.729167,987,0.896667,0.489426,0.643229
1087,0.540896,0.0876299,0.744141,1087,0.600463,0.151133,0.746094,1087,0.989897,0.558989,0.636719,1087,0.725689,0.287099,0.701172,1087,0.631356,0.184966,0.701172,1087,0.832607,0.404921,0.654297,1087,0.580203,0.129503,0.753906,1087,0.977013,0.543012,0.640625
1180,0.364986,-0.116383,0.851563,1180,0.400208,-0.0767773,0.820313,1180,0.642371,0.185732,0.796875,1180,0.647894,0.18295,0.765625,1180,0.37522,-0.0986414,0.875,1180,0.68767,0.233925,0.734375,1180,0.426843,-0.0512919,0.835938,1180,0.774767,0.314166,0.734375
1280,0.566035,0.0532195,0.824219,1280,0.562528,0.0543113,0.796875,1280,0.890703,0.404378,0.71875,1280,0.750555,0.255573,0.730469,1280,0.607044,0.102041,0.832031,1280,0.846369,0.362556,0.707031,1280,0.55597,0.0466208,0.808594,1280,0.791298,0.301062,0.726563
1380,0.505384,-0.0401192,0.820313,1380,0.450277,-0.0904109,0.817708,1380,0.657834,0.140887,0.75,1380,0.549352,0.0229181,0.744792,1380,0.571682,0.0348296,0.8125,1380,0.621225,0.106547,0.736979,1380,0.383228,-0.158457,0.835938,1380,0.660804,0.139073,0.734375
1480,0.307929,-0.271341,0.835938,1480,0.418729,-0.155706,0.824219,1480,0.709028,0.158599,0.75,1480,0.528392,-0.0312937,0.757813,1480,0.39341,-0.177087,0.828125,1480,0.719161,0.171821,0.730469,1480,0.372979,-0.201947,0.841797,1480,0.880804,0.325774,0.71875
1573,0.256892,-0.355478,0.90625,1573,0.27153,-0.336237,0.890625,1573,0.509923,-0.0729716,0.820313,1573,0.496789,-0.0955228,0.828125,1573,0.204314,-0.399035,0.921875,1573,0.49028,-0.0893306,0.828125,1573,0.255635,-0.352326,0.890625,1573,0.605101,0.0172269,0.78125
1673,0.447839,-0.200939,0.871094,1673,0.459226,-0.185501,0.867188,1673,0.711185,0.0919042,0.765625,1673,0.546003,-0.0831587,0.808594,1673,0.413452,-0.22661,0.886719,1673,0.609641,-0.00657105,0.789063,1673,0.382193,-0.262092,0.878906,1673,0.5512,-0.0732019,0.792969
1773,0.377371,-0.309303,0.864583,1773,0.33467,-0.348612,0.867188,1773,0.512612,-0.144316,0.778646,1773,0.387484,-0.279763,0.820313,1773,0.277698,-0.400077,0.882813,1773,0.358999,-0.294977,0.822917,1773,0.259693,-0.422699,0.882813,1773,0.507902,-0.154978,0.796875
1873,0.257253,-0.467995,0.873047,1873,0.235071,-0.487014,0.882813,1873,0.497436,-0.1995,0.787109,1873,0.411257,-0.296167,0.833984,1873,0.305807,-0.41083,0.886719,1873,0.509755,-0.184485,0.818359,1873,0.266849,-0.454305,0.882813,1873,0.440556,-0.262305,0.814453
1966,0.179587,-0.583413,0.929688,1966,0.206214,-0.554206,0.90625,1966,0.338126,-0.398456,0.867188,1966,0.432922,-0.313565,0.859375,1966,0.173428,-0.582134,0.929688,1966,0.316829,-0.416395,0.890625,1966,0.0648259,-0.693933,0.984375,1966,0.361547,-0.380726,0.828125
2066,0.276342,-0.528569,0.921875,2066,0.316093,-0.486307,0.886719,2066,0.457602,-0.322167,0.835938,2066,0.37163,-0.418899,0.847656,2066,0.270194,-0.527366,0.914063,2066,0.405223,-0.371651,0.855469,2066,0.194907,-0.605865,0.957031,2066,0.40404,-0.382011,0.832031
2166,0.246834,-0.601213,0.916667,2166,0.221525,-0.624605,0.908854,2166,0.294939,-0.529779,0.854167,2166,0.273862,-0.561862,0.861979,2166,0.264381,-0.576394,0.916667,2166,0.23934,-0.582652,0.869792,2166,0.147104,-0.696614,0.950521,2166,0.302685,-0.529108,0.848958
2266,0.0779978,-0.814619,0.933594,2266,0.118545,-0.772579,0.923828,2266,0.3586,-0.513309,0.865234,2266,0.367783,-0.515615,0.873047,2266,0.218408,-0.666496,0.916016,2266,0.345797,-0.523115,0.871094,2266,0.200402,-0.686534,0.947266,2266,0.338325,-0.539841,0.853516
2359,0.160453,-0.774167,0.929688,2359,0.125419,-0.808401,0.953125,2359,0.241592,-0.676754,0.90625,2359,0.322542,-0.606948,0.875,2359,0.140855,-0.786942,0.945313,2359,0.291529,-0.622712,0.90625,2359,0.0558402,-0.872897,0.984375,2359,0.193261,-0.73039,0.898438
2459,0.193418,-0.788205,0.925781,2459,0.149792,-0.831188,0.945313,2459,0.394443,-0.574716,0.878906,2459,0.27343,-0.706397,0.886719,2459,0.215026,-0.759516,0.929688,2459,0.237363,-0.727412,0.90625,2459,0.155064,-0.820771,0.953125,2459,0.175954,-0.797896,0.910156
2559,0.113205,-0.916618,0.9375,2559,0.135101,-0.89385,0.947917,2559,0.275959,-0.745167,0.880208,2559,0.155523,-0.876082,0.908854,2559,0.14897,-0.874773,0.934896,2559,0.196228,-0.820143,0.908854,2559,0.065149,-0.959044,0.960938,2559,0.166062,-0.859487,0.927083
2659,0.0575624,-1.02259,0.949219,2659,0.0418781,-1.03642,0.958984,2659,0.332904,-0.742378,0.876953,2659,0.314565,-0.770754,0.910156,2659,0.0771329,-0.996812,0.945313,2659,0.318615,-0.751714,0.90625,2659,0.131583,-0.94209,0.958984,2659,0.228012,-0.850763,0.923828
2752,0.0526432,-1.07597,0.96875,2752,0.0739536,-1.05226,0.984375,2752,0.21322,-0.915339,0.882813,2752,0.158312,-0.978755,0.960938,2752,0.0355606,-1.08687,0.984375,2752,0.224236,-0.898344,0.921875,2752,0.0682962,-1.0526,0.960938,2752,0.108021,-1.02294,0.960938
2852,0.082356,-1.09958,0.976563,2852,0.112743,-1.0674,0.96875,2852,0.218547,-0.96837,0.910156,2852,0.172896,-1.02155,0.941406,2852,0.174824,-1.00095,0.960938,2852,0.175713,-1.00554,0.929688,2852,0.137204,-1.03629,0.953125,2852,0.213285,-0.974343,0.945313
2952,0.0223732,-1.21306,0.984375,2952,0.0941079,-1.14129,0.966146,2952,0.0993712,-1.14774,0.921875,2952,0.150254,-1.10375,0.945313,2952,0.0414868,-1.18969,0.96875,2952,0.138214,-1.10196,0.934896,2952,0.0359993,-1.19181,0.963542,2952,0.0883675,-1.15815,0.955729
3052,0.006029,-1.28423,0.988281,3052,0.0253781,-1.2661,0.974609,3052,0.182356,-1.12602,0.923828,3052,0.269746,-1.04467,0.939453,3052,0.049373,-1.23873,0.972656,3052,0.284171,-1.016,0.933594,3052,0.0369013,-1.24692,0.966797,3052,0.187216,-1.11996,0.951172
3145,0.0632112,-1.2805,0.96875,3145,0.0161935,-1.32961,1.0,3145,0.182141,-1.18533,0.945313,3145,0.0794177,-1.29411,0.96875,3145,0.0655327,-1.27736,0.976563,3145,0.0734256,-1.28482,0.984375,3145,0.0245643,-1.31296,0.992188,3145,0.146929,-1.2184,0.945313
3245,0.0782305,-1.32653,0.96875,3245,0.0152026,-1.39109,1.0,3245,0.210285,-1.22318,0.941406,3245,0.137201,-1.30213,0.96875,3245,0.0585053,-1.34411,0.980469,3245,0.115547,-1.3074,0.96875,3245,0.0409779,-1.35641,0.984375,3245,0.0887804,-1.34259,0.953125
3345,0.0333493,-1.43423,0.976563,3345,0.0705888,-1.39781,0.992188,3345,0.0790024,-1.422,0.953125,3345,0.0896242,-1.4162,0.963542,3345,0.0211741,-1.44316,0.984375,3345,0.100998,-1.38827,0.971354,3345,0.069502,-1.38943,0.981771,3345,0.0900904,-1.40679,0.963542
3445,0.0183172,-1.51308,0.980469,3445,0.014353,-1.51809,0.994141,3445,0.112804,-1.45834,0.955078,3445,0.223664,-1.35064,0.953125,3445,0.00968092,-1.51764,0.988281,3445,0.0654861,-1.49182,0.970703,3445,0.0560461,-1.46682,0.982422,3445,0.0614143,-1.50316,0.96875
3538,0.0554364,-1.53751,0.976563,3538,0.0187732,-1.57533,0.992188,3538,0.0550705,-1.5831,0.984375,3538,0.133395,-1.50779,0.953125,3538,0.0187623,-1.56931,0.992188,3538,0.0794578,-1.54309,0.976563,3538,0.0151388,-1.5696,0.992188,3538,0.0850708,-1.54382,0.96875
3638,0.0456099,-1.61625,0.980469,3638,0.0323116,-1.6315,0.988281,3638,0.154385,-1.55751,0.964844,3638,0.0998722,-1.61685,0.949219,3638,0.0423379,-1.61421,0.988281,3638,0.0653341,-1.63026,0.972656,3638,0.051468,-1.60205,0.980469,3638,0.110043,-1.59131,0.976563
3738,0.0317806,-1.70082,0.984375,3738,0.0525516,-1.68376,0.984375,3738,0.0606861,-1.72729,0.96875,3738,0.0281361,-1.76552,0.966146,3738,0.0280537,-1.69882,0.986979,3738,0.0549563,-1.71658,0.976563,3738,0.00784236,-1.71648,0.984375,3738,0.0588343,-1.71652,0.981771
3838,0.0347912,-1.77076,0.984375,3838,0.0351883,-1.77606,0.986328,3838,0.161376,-1.70594,0.960938,3838,0.156527,-1.71508,0.96875,3838,0.00846136,-1.79096,0.990234,3838,0.0491546,-1.80065,0.980469,3838,0.0726607,-1.72548,0.986328,3838,0.0266673,-1.82494,0.984375
3931,0.0180254,-1.85754,0.992188,3931,0.00729812,-1.87513,0.992188,3931,0.0183639,-1.9243,1.0,3931,0.128706,-1.8179,0.945313,3931,0.00131787,-1.86752,1.0,3931,0.0497921,-1.87349,0.992188,3931,0.00113139,-1.86762,1.0,3931,0.040821,-1.88384,0.976563
4031,0.00186248,-1.88127,0.996094,4031,0.0190104,-1.87102,0.992188,4031,0.0533242,-1.89725,0.984375,4031,0.0361468,-1.91837,0.960938,4031,0.0142659,-1.86211,0.996094,4031,0.0108254,-1.92026,0.996094,4031,0.00381508,-1.87248,1.0,4031,0.0066724,-1.92578,0.988281
4131,0.00576369,-1.88494,0.997396,4131,0.0262029,-1.87144,0.989583,4131,0.0382452,-1.92021,0.984375,4131,0.00975238,-1.95266,0.973958,4131,0.0257402,-1.85818,0.994792,4131,0.0130909,-1.92579,0.994792,4131,0.0010505,-1.88279,1.0,4131,0.00329634,-1.93695,0.992188
4231,0.000975876,-1.89733,0.998047,4231,0.000982348,-1.90429,0.992188,4231,0.0107284,-1.95564,0.986328,4231,0.00347625,-1.96686,0.980469,4231,0.00207754,-1.88941,0.996094,4231,0.00231685,-1.94438,0.996094,4231,0.00148966,-1.88993,1.0,4231,0.0172108,-1.93086,0.992188
4324,0.00358179,-1.90181,1.0,4324,0.00139096,-1.911,1.0,4324,0.00523527,-1.9685,1.0,4324,0.0150774,-1.96264,1.0,4324,0.00111998,-1.89743,1.0,4324,0.00608443,-1.9479,1.0,4324,0.0012634,-1.89722,1.0,4324,0.00554083,-1.94982,1.0
4424,0.00109025,-1.91196,1.0,4424,0.00186106,-1.91822,1.0,4424,0.0249391,-1.95677,0.996094,4424,0.00773709,-1.97796,1.0,4424,0.00374691,-1.90243,1.0,4424,0.017545,-1.94432,0.996094,4424,0.00134611,-1.90476,1.0,4424,0.00273485,-1.9605,1.0
4524,0.000379701,-1.92035,1.0,4524,0.00787251,-1.91992,0.997396,4524,0.0155672,-1.97414,0.994792,4524,0.00425706,-1.98945,1.0,4524,0.00105145,-1.91278,1.0,4524,0.005842,-1.96393,0.997396,4524,0.000686557,-1.91308,1.0,4524,0.00262056,-1.96852,1.0
4624,0.000809386,-1.92763,1.0,4624,0.000608729,-1.93493,0.998047,4624,0.00763071,-1.99009,0.996094,4624,0.00215969,-1.99958,1.0,4624,0.00105291,-1.92046,1.0,4624,0.00145817,-1.97624,0.998047,4624,0.00120237,-1.92025,1.0,4624,0.00690082,-1.97217,1.0
4717,0.00231123,-1.93333,1.0,4717,0.00107878,-1.94169,1.0,4717,0.00252464,-2.00268,1.0,4717,0.0105698,-1.99866,1.0,4717,0.000920296,-1.92777,1.0,4717,0.00490251,-1.98019,1.0,4717,0.000685124,-1.92794,1.0,4717,0.00317365,-1.9833,1.0
4817,0.000881681,-1.94253,1.0,4817,0.00115201,-1.94942,1.0,4817,0.0166242,-1.99667,1.0,4817,0.00515567,-2.01217,1.0,4817,0.00227838,-1.93415,1.0,4817,0.00540388,-1.98768,1.0,4817,0.000895083,-1.93547,1.0,4817,0.00203062,-1.99243,1.0
4917,0.000305907,-1.95091,1.0,4917,0.00462827,-1.95378,1.0,4917,0.00635433,-2.01505,1.0,4917,0.00306682,-2.02239,1.0,4917,0.000782922,-1.94342,1.0,4917,0.00483796,-1.99627,1.0,4917,0.000590121,-1.94356,1.0,4917,0.00200192,-2.00049,1.0
5017,0.000676885,-1.95837,1.0,5017,0.000497734,-1.96578,1.0,5017,0.00618322,-2.02337,1.0,5017,0.00169396,-2.03191,1.0,5017,0.000787171,-1.95122,1.0,5017,0.00107445,-2.00809,1.0,5017,0.000950628,-1.951,1.0,5017,0.00431001,-2.00623,1.0
5110,0.00171448,-1.96464,1.0,5110,0.000874315,-1.97274,1.0,5110,0.00196444,-2.03518,1.0,5110,0.007876,-2.03334,1.0,5110,0.000751032,-1.95854,1.0,5110,0.00403617,-2.01263,1.0,5110,0.000520212,-1.95871,1.0,5110,0.00236465,-2.01569,1.0
5210,0.000743438,-1.97351,1.0,5210,0.000860647,-1.98068,1.0,5210,0.0118899,-2.03346,1.0,5210,0.00381783,-2.04561,1.0,5210,0.0016443,-1.96551,1.0,5210,0.00410454,-2.02068,1.0,5210,0.000662761,-1.96644,1.0,5210,0.00162466,-2.02454,1.0
5310,0.000255128,-1.98192,1.0,5310,0.00309879,-1.9864,1.0,5310,0.00423604,-2.04935,1.0,5310,0.00236872,-2.05531,1.0,5310,0.000633378,-1.97441,1.0,5310,0.00408214,-2.02885,1.0,5310,0.000503848,-1.97449,1.0,5310,0.00158239,-2.03273,1.0
5410,0.000569104,-1.98956,1.0,5410,0.000424972,-1.99706,1.0,5410,0.00514432,-2.0567,1.0,5410,0.00138019,-2.06458,1.0,5410,0.00063445,-1.98234,1.0,5410,0.000842086,-2.04026,1.0,5410,0.000793793,-1.98213,1.0,5410,0.00312453,-2.03936,1.0
5503,0.0013615,-1.99619,1.0,5503,0.000729418,-2.00421,1.0,5503,0.00165734,-2.0679,1.0,5503,0.00618219,-2.0675,1.0,5503,0.000632117,-1.98974,1.0,5503,0.00333324,-2.04539,1.0,5503,0.000414036,-1.98991,1.0,5503,0.00191163,-2.0482,1.0
5603,0.000638788,-2.00493,1.0,5603,0.000682718,-2.0123,1.0,5603,0.00912527,-2.06876,1.0,5603,0.00301954,-2.079,1.0,5603,0.00129209,-1.99706,1.0,5603,0.00329977,-2.05366,1.0,5603,0.000525644,-1.99778,1.0,5603,0.00134094,-2.05701,1.0
5703,0.000216335,-2.0134,1.0,5703,0.00227767,-2.01879,1.0,5703,0.00318843,-2.08306,1.0,5703,0.0019133,-2.08848,1.0,5703,0.000531805,-2.00584,1.0,5703,0.00347717,-2.06176,1.0,5703,0.000431025,-2.0059,1.0,5703,0.00129139,-2.06534,1.0
5803,0.000485032,-2.02121,1.0,5803,0.000366794,-2.02881,1.0,5803,0.0043246,-2.09031,1.0,5803,0.00114568,-2.09765,1.0,5803,0.000526092,-2.01389,1.0,5803,0.000680112,-2.07285,1.0,5803,0.00068109,-2.0137,1.0,5803,0.00243146,-2.0725,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.4338,0.0703125
101,1.72877,1.50027,0.207031
201,1.36547,1.1195,0.304688
301,1.19572,0.931552,0.369141
394,0.95141,0.669342,0.664063
494,1.11245,0.809536,0.628906
594,0.981491,0.656493,0.619792
694,0.889125,0.540637,0.630859
787,0.583473,0.211749,0.773438
887,0.838249,0.440596,0.746094
987,0.717588,0.292878,0.736979
1087,0.540896,0.0876299,0.744141
1180,0.364986,-0.116383,0.851563
1280,0.566035,0.0532195,0.824219
1380,0.505384,-0.0401192,0.820313
1480,0.307929,-0.271341,0.835938
1573,0.256892,-0.355478,0.90625
1673,0.447839,-0.200939,0.871094
1773,0.377371,-0.309303,0.864583
1873,0.257253,-0.467995,0.873047
1966,0.179587,-0.583413,0.929688
2066,0.276342,-0.528569,0.921875
2166,0.246834,-0.601213,0.916667
2266,0.0779978,-0.814619,0.933594
2359,0.160453,-0.774167,0.929688
2459,0.193418,-0.788205,0.925781
2559,0.113205,-0.916618,0.9375
2659,0.0575624,-1.02259,0.949219
2752,0.0526432,-1.07597,0.96875
2852,0.082356,-1.09958,0.976563
2952,0.0223732,-1.21306,0.984375
3052,0.006029,-1.28423,0.988281
3145,0.0632112,-1.2805,0.96875
3245,0.0782305,-1.32653,0.96875
3345,0.0333493,-1.43423,0.976563
3445,0.0183172,-1.51308,0.980469
3538,0.0554364,-1.53751,0.976563
3638,0.0456099,-1.61625,0.980469
3738,0.0317806,-1.70082,0.984375
3838,0.0347912,-1.77076,0.984375
3931,0.0180254,-1.85754,0.992188
4031,0.00186248,-1.88127,0.996094
4131,0.00576369,-1.88494,0.997396
4231,0.000975876,-1.89733,0.998047
4324,0.00358179,-1.90181,1.0
4424,0.00109025,-1.91196,1.0
4524,0.000379701,-1.92035,1.0
4624,0.000809386,-1.92763,1.0
4717,0.00231123,-1.93333,1.0
4817,0.000881681,-1.94253,1.0
4917,0.000305907,-1.95091,1.0
5017,0.000676885,-1.95837,1.0
5110,0.00171448,-1.96464,1.0
5210,0.000743438,-1.97351,1.0
5310,0.000255128,-1.98192,1.0
5410,0.000569104,-1.98956,1.0
5503,0.0013615,-1.99619,1.0
5603,0.000638788,-2.00493,1.0
5703,0.000216335,-2.0134,1.0
5803,0.000485032,-2.02121,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.42857,0.0703125
101,1.66249,1.43413,0.226563
201,1.45721,1.21222,0.291667
301,1.25118,0.988415,0.353516
394,1.03155,0.750453,0.578125
494,1.03738,0.735647,0.613281
594,0.949902,0.626269,0.614583
694,0.857355,0.510782,0.626953
787,0.661985,0.292785,0.742188
887,0.858196,0.463395,0.71875
987,0.644099,0.222453,0.736979
1087,0.600463,0.151133,0.746094
1180,0.400208,-0.0767773,0.820313
1280,0.562528,0.0543113,0.796875
1380,0.450277,-0.0904109,0.817708
1480,0.418729,-0.155706,0.824219
1573,0.27153,-0.336237,0.890625
1673,0.459226,-0.185501,0.867188
1773,0.33467,-0.348612,0.867188
1873,0.235071,-0.487014,0.882813
1966,0.206214,-0.554206,0.90625
2066,0.316093,-0.486307,0.886719
2166,0.221525,-0.624605,0.908854
2266,0.118545,-0.772579,0.923828
2359,0.125419,-0.808401,0.953125
2459,0.149792,-0.831188,0.945313
2559,0.135101,-0.89385,0.947917
2659,0.0418781,-1.03642,0.958984
2752,0.0739536,-1.05226,0.984375
2852,0.112743,-1.0674,0.96875
2952,0.0941079,-1.14129,0.966146
3052,0.0253781,-1.2661,0.974609
3145,0.0161935,-1.32961,1.0
3245,0.0152026,-1.39109,1.0
3345,0.0705888,-1.39781,0.992188
3445,0.014353,-1.51809,0.994141
3538,0.0187732,-1.57533,0.992188
3638,0.0323116,-1.6315,0.988281
3738,0.0525516,-1.68376,0.984375
3838,0.0351883,-1.77606,0.986328
3931,0.00729812,-1.87513,0.992188
4031,0.0190104,-1.87102,0.992188
4131,0.0262029,-1.87144,0.989583
4231,0.000982348,-1.90429,0.992188
4324,0.00139096,-1.911,1.0
4424,0.00186106,-1.91822,1.0
4524,0.00787251,-1.91992,0.997396
4624,0.000608729,-1.93493,0.998047
4717,0.00107878,-1.94169,1.0
4817,0.00115201,-1.94942,1.0
4917,0.00462827,-1.95378,1.0
5017,0.000497734,-1.96578,1.0
5110,0.000874315,-1.97274,1.0
5210,0.000860647,-1.98068,1.0
5310,0.00309879,-1.9864,1.0
5410,0.000424972,-1.99706,1.0
5503,0.000729418,-2.00421,1.0
5603,0.000682718,-2.0123,1.0
5703,0.00227767,-2.01879,1.0
5803,0.000366794,-2.02881,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.43009,0.0703125
101,1.85371,1.6265,0.171875
201,1.65847,1.4171,0.231771
301,1.55283,1.29515,0.277344
394,1.27722,1.00314,0.484375
494,1.33119,1.03796,0.472656
594,1.19294,0.879766,0.505208
694,1.25435,0.919707,0.515625
787,0.965865,0.610685,0.6875
887,1.0456,0.666461,0.625
987,0.824837,0.420752,0.635417
1087,0.989897,0.558989,0.636719
1180,0.642371,0.185732,0.796875
1280,0.890703,0.404378,0.71875
1380,0.657834,0.140887,0.75
1480,0.709028,0.158599,0.75
1573,0.509923,-0.0729716,0.820313
1673,0.711185,0.0919042,0.765625
1773,0.512612,-0.144316,0.778646
1873,0.497436,-0.1995,0.787109
1966,0.338126,-0.398456,0.867188
2066,0.457602,-0.322167,0.835938
2166,0.294939,-0.529779,0.854167
2266,0.3586,-0.513309,0.865234
2359,0.241592,-0.676754,0.90625
2459,0.394443,-0.574716,0.878906
2559,0.275959,-0.745167,0.880208
2659,0.332904,-0.742378,0.876953
2752,0.21322,-0.915339,0.882813
2852,0.218547,-0.96837,0.910156
2952,0.0993712,-1.14774,0.921875
3052,0.182356,-1.12602,0.923828
3145,0.182141,-1.18533,0.945313
3245,0.210285,-1.22318,0.941406
3345,0.0790024,-1.422,0.953125
3445,0.112804,-1.45834,0.955078
3538,0.0550705,-1.5831,0.984375
3638,0.154385,-1.55751,0.964844
3738,0.0606861,-1.72729,0.96875
3838,0.161376,-1.70594,0.960938
3931,0.0183639,-1.9243,1.0
4031,0.0533242,-1.89725,0.984375
4131,0.0382452,-1.92021,0.984375
4231,0.0107284,-1.95564,0.986328
4324,0.00523527,-1.9685,1.0
4424,0.0249391,-1.95677,0.996094
4524,0.0155672,-1.97414,0.994792
4624,0.00763071,-1.99009,0.996094
4717,0.00252464,-2.00268,1.0
4817,0.0166242,-1.99667,1.0
4917,0.00635433,-2.01505,1.0
5017,0.00618322,-2.02337,1.0
5110,0.00196444,-2.03518,1.0
5210,0.0118899,-2.03346,1.0
5310,0.00423604,-2.04935,1.0
5410,0.00514432,-2.0567,1.0
5503,0.00165734,-2.0679,1.0
5603,0.00912527,-2.06876,1.0
5703,0.00318843,-2.08306,1.0
5803,0.0043246,-2.09031,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.4639,0.0703125
101,1.72642,1.49855,0.203125
201,1.50617,1.26255,0.273438
301,1.3486,1.08749,0.351563
394,1.22009,0.941811,0.546875
494,1.19941,0.901183,0.53125
594,1.04445,0.725453,0.554688
694,1.09879,0.757573,0.564453
787,0.906869,0.544464,0.695313
887,0.949919,0.563388,0.695313
987,0.761035,0.349289,0.6875
1087,0.725689,0.287099,0.701172
1180,0.647894,0.18295,0.765625
1280,0.750555,0.255573,0.730469
1380,0.549352,0.0229181,0.744792
1480,0.528392,-0.0312937,0.757813
1573,0.496789,-0.0955228,0.828125
1673,0.546003,-0.0831587,0.808594
1773,0.387484,-0.279763,0.820313
1873,0.411257,-0.296167,0.833984
1966,0.432922,-0.313565,0.859375
2066,0.37163,-0.418899,0.847656
2166,0.273862,-0.561862,0.861979
2266,0.367783,-0.515615,0.873047
2359,0.322542,-0.606948,0.875
2459,0.27343,-0.706397,0.886719
2559,0.155523,-0.876082,0.908854
2659,0.314565,-0.770754,0.910156
2752,0.158312,-0.978755,0.960938
2852,0.172896,-1.02155,0.941406
2952,0.150254,-1.10375,0.945313
3052,0.269746,-1.04467,0.939453
3145,0.0794177,-1.29411,0.96875
3245,0.137201,-1.30213,0.96875
3345,0.0896242,-1.4162,0.963542
3445,0.223664,-1.35064,0.953125
3538,0.133395,-1.50779,0.953125
3638,0.0998722,-1.61685,0.949219
3738,0.0281361,-1.76552,0.966146
3838,0.156527,-1.71508,0.96875
3931,0.128706,-1.8179,0.945313
4031,0.0361468,-1.91837,0.960938
4131,0.00975238,-1.95266,0.973958
4231,0.00347625,-1.96686,0.980469
4324,0.0150774,-1.96264,1.0
4424,0.00773709,-1.97796,1.0
4524,0.00425706,-1.98945,1.0
4624,0.00215969,-1.99958,1.0
4717,0.0105698,-1.99866,1.0
4817,0.00515567,-2.01217,1.0
4917,0.00306682,-2.02239,1.0
5017,0.00169396,-2.03191,1.0
5110,0.007876,-2.03334,1.0
5210,0.00381783,-2.04561,1.0
5310,0.00236872,-2.05531,1.0
5410,0.00138019,-2.06458,1.0
5503,0.00618219,-2.0675,1.0
5603,0.00301954,-2.079,1.0
5703,0.0019133,-2.08848,1.0
5803,0.00114568,-2.09765,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.42385,0.0703125
101,1.7542,1.5262,0.183594
201,1.4599,1.21553,0.28125
301,1.34278,1.08047,0.337891
394,1.14834,0.86833,0.609375
494,1.06972,0.769379,0.597656
594,1.08787,0.765801,0.588542
694,0.939775,0.594812,0.609375
787,0.721272,0.354322,0.710938
887,0.870525,0.478434,0.683594
987,0.772843,0.354194,0.674479
1087,0.631356,0.184966,0.701172
1180,0.37522,-0.0986414,0.875
1280,0.607044,0.102041,0.832031
1380,0.571682,0.0348296,0.8125
1480,0.39341,-0.177087,0.828125
1573,0.204314,-0.399035,0.921875
1673,0.413452,-0.22661,0.886719
1773,0.277698,-0.400077,0.882813
1873,0.305807,-0.41083,0.886719
1966,0.173428,-0.582134,0.929688
2066,0.270194,-0.527366,0.914063
2166,0.264381,-0.576394,0.916667
2266,0.218408,-0.666496,0.916016
2359,0.140855,-0.786942,0.945313
2459,0.215026,-0.759516,0.929688
2559,0.14897,-0.874773,0.934896
2659,0.0771329,-0.996812,0.945313
2752,0.0355606,-1.08687,0.984375
2852,0.174824,-1.00095,0.960938
2952,0.0414868,-1.18969,0.96875
3052,0.049373,-1.23873,0.972656
3145,0.0655327,-1.27736,0.976563
3245,0.0585053,-1.34411,0.980469
3345,0.0211741,-1.44316,0.984375
3445,0.00968092,-1.51764,0.988281
3538,0.0187623,-1.56931,0.992188
3638,0.0423379,-1.61421,0.988281
3738,0.0280537,-1.69882,0.986979
3838,0.00846136,-1.79096,0.990234
3931,0.00131787,-1.86752,1.0
4031,0.0142659,-1.86211,0.996094
4131,0.0257402,-1.85818,0.994792
4231,0.00207754,-1.88941,0.996094
4324,0.00111998,-1.89743,1.0
4424,0.00374691,-1.90243,1.0
4524,0.00105145,-1.91278,1.0
4624,0.00105291,-1.92046,1.0
4717,0.000920296,-1.92777,1.0
4817,0.00227838,-1.93415,1.0
4917,0.000782922,-1.94342,1.0
5017,0.000787171,-1.95122,1.0
5110,0.000751032,-1.95854,1.0
5210,0.0016443,-1.96551,1.0
5310,0.000633378,-1.97441,1.0
5410,0.00063445,-1.98234,1.0
5503,0.000632117,-1.98974,1.0
5603,0.00129209,-1.99706,1.0
5703,0.000531805,-2.00584,1.0
5803,0.000526092,-2.01389,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.43472,0.0703125
101,1.84728,1.62085,0.179688
201,1.58458,1.34423,0.239583
301,1.45644,1.19976,0.298828
394,1.25223,0.979741,0.53125
494,1.35334,1.06219,0.515625
594,1.18717,0.876303,0.528646
694,1.13532,0.803311,0.542969
787,0.904595,0.552071,0.648438
887,1.05945,0.683252,0.628906
987,0.85597,0.45475,0.632813
1087,0.832607,0.404921,0.654297
1180,0.68767,0.233925,0.734375
1280,0.846369,0.362556,0.707031
1380,0.621225,0.106547,0.736979
1480,0.719161,0.171821,0.730469
1573,0.49028,-0.0893306,0.828125
1673,0.609641,-0.00657105,0.789063
1773,0.358999,-0.294977,0.822917
1873,0.509755,-0.184485,0.818359
1966,0.316829,-0.416395,0.890625
2066,0.405223,-0.371651,0.855469
2166,0.23934,-0.582652,0.869792
2266,0.345797,-0.523115,0.871094
2359,0.291529,-0.622712,0.90625
2459,0.237363,-0.727412,0.90625
2559,0.196228,-0.820143,0.908854
2659,0.318615,-0.751714,0.90625
2752,0.224236,-0.898344,0.921875
2852,0.175713,-1.00554,0.929688
2952,0.138214,-1.10196,0.934896
3052,0.284171,-1.016,0.933594
3145,0.0734256,-1.28482,0.984375
3245,0.115547,-1.3074,0.96875
3345,0.100998,-1.38827,0.971354
3445,0.0654861,-1.49182,0.970703
3538,0.0794578,-1.54309,0.976563
3638,0.0653341,-1.63026,0.972656
3738,0.0549563,-1.71658,0.976563
3838,0.0491546,-1.80065,0.980469
3931,0.0497921,-1.87349,0.992188
4031,0.0108254,-1.92026,0.996094
4131,0.0130909,-1.92579,0.994792
4231,0.00231685,-1.94438,0.996094
4324,0.00608443,-1.9479,1.0
4424,0.017545,-1.94432,0.996094
4524,0.005842,-1.96393,0.997396
4624,0.00145817,-1.97624,0.998047
4717,0.00490251,-1.98019,1.0
4817,0.00540388,-1.98768,1.0
4917,0.00483796,-1.99627,1.0
5017,0.00107445,-2.00809,1.0
5110,0.00403617,-2.01263,1.0
5210,0.00410454,-2.02068,1.0
5310,0.00408214,-2.02885,1.0
5410,0.000842086,-2.04026,1.0
5503,0.00333324,-2.04539,1.0
5603,0.00329977,-2.05366,1.0
5703,0.00347717,-2.06176,1.0
5803,0.000680112,-2.07285,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.4438,0.0703125
101,1.60225,1.37458,0.234375
201,1.30107,1.0561,0.322917
301,1.22691,0.963528,0.384766
394,1.04294,0.761416,0.59375
494,0.931647,0.629691,0.617188
594,0.85016,0.526348,0.638021
694,0.957628,0.610685,0.640625
787,0.694802,0.325177,0.726563
887,0.681236,0.285682,0.730469
987,0.586242,0.163619,0.729167
1087,0.580203,0.129503,0.753906
1180,0.426843,-0.0512919,0.835938
1280,0.55597,0.0466208,0.808594
1380,0.383228,-0.158457,0.835938
1480,0.372979,-0.201947,0.841797
1573,0.255635,-0.352326,0.890625
1673,0.382193,-0.262092,0.878906
1773,0.259693,-0.422699,0.882813
1873,0.266849,-0.454305,0.882813
1966,0.0648259,-0.693933,0.984375
2066,0.194907,-0.605865,0.957031
2166,0.147104,-0.696614,0.950521
2266,0.200402,-0.686534,0.947266
2359,0.0558402,-0.872897,0.984375
2459,0.155064,-0.820771,0.953125
2559,0.065149,-0.959044,0.960938
2659,0.131583,-0.94209,0.958984
2752,0.0682962,-1.0526,0.960938
2852,0.137204,-1.03629,0.953125
2952,0.0359993,-1.19181,0.963542
3052,0.0369013,-1.24692,0.966797
3145,0.0245643,-1.31296,0.992188
3245,0.0409779,-1.35641,0.984375
3345,0.069502,-1.38943,0.981771
3445,0.0560461,-1.46682,0.982422
3538,0.0151388,-1.5696,0.992188
3638,0.051468,-1.60205,0.980469
3738,0.00784236,-1.71648,0.984375
3838,0.0726607,-1.72548,0.986328
3931,0.00113139,-1.86762,1.0
4031,0.00381508,-1.87248,1.0
4131,0.0010505,-1.88279,1.0
4231,0.00148966,-1.88993,1.0
4324,0.0012634,-1.89722,1.0
4424,0.00134611,-1.90476,1.0
4524,0.000686557,-1.91308,1.0
4624,0.00120237,-1.92025,1.0
4717,0.000685124,-1.92794,1.0
4817,0.000895083,-1.93547,1.0
4917,0.000590121,-1.94356,1.0
5017,0.000950628,-1.951,1.0
5110,0.000520212,-1.95871,1.0
5210,0.000662761,-1.96644,1.0
5310,0.000503848,-1.97449,1.0
5410,0.000793793,-1.98213,1.0
5503,0.000414036,-1.98991,1.0
5603,0.000525644,-1.99778,1.0
5703,0.000431025,-2.0059,1.0
5803,0.00068109,-2.0137,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c29/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.42309,0.0703125
101,1.7933,1.56689,0.195313
201,1.50006,1.25816,0.244792
301,1.49888,1.24023,0.300781
394,1.22912,0.954139,0.53125
494,1.17473,0.880429,0.539063
594,1.14147,0.826502,0.549479
694,1.19454,0.857683,0.556641
787,0.987042,0.628827,0.617188
887,0.990462,0.608393,0.621094
987,0.896667,0.489426,0.643229
1087,0.977013,0.543012,0.640625
1180,0.774767,0.314166,0.734375
1280,0.791298,0.301062,0.726563
1380,0.660804,0.139073,0.734375
1480,0.880804,0.325774,0.71875
1573,0.605101,0.0172269,0.78125
1673,0.5512,-0.0732019,0.792969
1773,0.507902,-0.154978,0.796875
1873,0.440556,-0.262305,0.814453
1966,0.361547,-0.380726,0.828125
2066,0.40404,-0.382011,0.832031
2166,0.302685,-0.529108,0.848958
2266,0.338325,-0.539841,0.853516
2359,0.193261,-0.73039,0.898438
2459,0.175954,-0.797896,0.910156
2559,0.166062,-0.859487,0.927083
2659,0.228012,-0.850763,0.923828
2752,0.108021,-1.02294,0.960938
2852,0.213285,-0.974343,0.945313
2952,0.0883675,-1.15815,0.955729
3052,0.187216,-1.11996,0.951172
3145,0.146929,-1.2184,0.945313
3245,0.0887804,-1.34259,0.953125
3345,0.0900904,-1.40679,0.963542
3445,0.0614143,-1.50316,0.96875
3538,0.0850708,-1.54382,0.96875
3638,0.110043,-1.59131,0.976563
3738,0.0588343,-1.71652,0.981771
3838,0.0266673,-1.82494,0.984375
3931,0.040821,-1.88384,0.976563
4031,0.0066724,-1.92578,0.988281
4131,0.00329634,-1.93695,0.992188
4231,0.0172108,-1.93086,0.992188
4324,0.00554083,-1.94982,1.0
4424,0.00273485,-1.9605,1.0
4524,0.00262056,-1.96852,1.0
4624,0.00690082,-1.97217,1.0
4717,0.00317365,-1.9833,1.0
4817,0.00203062,-1.99243,1.0
4917,0.00200192,-2.00049,1.0
5017,0.00431001,-2.00623,1.0
5110,0.00236465,-2.01569,1.0
5210,0.00162466,-2.02454,1.0
5310,0.00158239,-2.03273,1.0
5410,0.00312453,-2.03936,1.0
5503,0.00191163,-2.0482,1.0
5603,0.00134094,-2.05701,1.0
5703,0.00129139,-2.06534,1.0
5803,0.00243146,-2.0725,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  5.7099128,  0.15346535, 393,  5.1504707,  0.20792079, 393,  4.0190306,  0.16831683, 393,  6.2245564,  0.1920792, 393,  2.9093478,  0.14257425, 393,  2.3971195,  0.21386139, 393,  3.6974561,  0.32475248, 393,  4.3295145,  0.13465346
 786,  8.0332584,  0.26831684, 786,  16.690599,  0.18514852, 786,  4.6191568,  0.24752475, 786,  7.69631,  0.20792079, 786,  6.9909544,  0.23168316, 786,  5.7971382,  0.23762377, 786,  7.2949481,  0.20396039, 786,  7.8496299,  0.2089109
 1179,  4.7409329,  0.37425742, 1179,  6.941175,  0.31287128, 1179,  5.1752663,  0.2891089, 1179,  6.4436965,  0.27821782, 1179,  5.6948528,  0.32772276, 1179,  5.4016519,  0.28118813, 1179,  4.546967,  0.35148516, 1179,  5.5724554,  0.26633662
 1572,  2.5979519,  0.54653466, 1572,  3.3755507,  0.42277229, 1572,  3.2157934,  0.43564355, 1572,  5.5064316,  0.34356436, 1572,  3.6554461,  0.40792078, 1572,  2.7091498,  0.45148516, 1572,  3.696749,  0.44455445, 1572,  5.2848964,  0.39405942
 1965,  3.3487778,  0.53564358, 1965,  3.7825561,  0.44257426, 1965,  2.8402419,  0.48514852, 1965,  4.7827206,  0.41683167, 1965,  4.7235918,  0.39801979, 1965,  3.3631873,  0.44455445, 1965,  1.8106362,  0.61485147, 1965,  5.7406874,  0.34752476
 2358,  2.6134245,  0.58811879, 2358,  4.2311645,  0.43762377, 2358,  3.9344487,  0.44257426, 2358,  7.1183066,  0.29900989, 2358,  2.8115876,  0.57128716, 2358,  3.5222266,  0.46732673, 2358,  3.5184422,  0.52673268, 2358,  6.8420548,  0.37722772
 2751,  2.107507,  0.63762379, 2751,  3.6279778,  0.57326734, 2751,  3.6341081,  0.46732673, 2751,  4.3928423,  0.43465346, 2751,  4.1688294,  0.4960396, 2751,  4.1523781,  0.45445544, 2751,  4.2598629,  0.5, 2751,  7.4134521,  0.32079208
 3144,  2.7452579,  0.6108911, 3144,  3.0027821,  0.60396039, 3144,  7.0505257,  0.39009902, 3144,  5.2178774,  0.35148516, 3144,  2.9447441,  0.59405941, 3144,  3.1823092,  0.50297028, 3144,  2.3608913,  0.63663363, 3144,  4.2053728,  0.47326732
 3537,  2.1821251,  0.68316829, 3537,  2.9136226,  0.60891092, 3537,  3.7129669,  0.50891089, 3537,  3.4102063,  0.5, 3537,  4.0612421,  0.56237626, 3537,  2.6441286,  0.56138617, 3537,  2.4812624,  0.67128712, 3537,  5.7379556,  0.42673266
 3930,  2.4422927,  0.66732675, 3930,  3.2308023,  0.58613861, 3930,  5.2476244,  0.48613861, 3930,  4.3587246,  0.44950494, 3930,  2.9407706,  0.64851487, 3930,  5.0076885,  0.51287127, 3930,  3.0867014,  0.59900987, 3930,  2.9374387,  0.56138617
 4323,  1.4976333,  0.74455446, 4323,  1.576982,  0.74554455, 4323,  2.2326128,  0.63663363, 4323,  2.061445,  0.65148515, 4323,  1.6233053,  0.74455446, 4323,  2.187639,  0.63564354, 4323,  1.5449333,  0.72871286, 4323,  2.0464141,  0.65841585
 4716,  1.4970013,  0.74653465, 4716,  1.5112854,  0.74554455, 4716,  2.1414616,  0.64455444, 4716,  1.9992869,  0.66534656, 4716,  1.6026133,  0.74356437, 4716,  2.0835397,  0.64752477, 4716,  1.5240684,  0.73267329, 4716,  2.0244536,  0.66039604
 5109,  1.5174108,  0.74554455, 5109,  1.5129811,  0.74851483, 5109,  2.1821878,  0.64752477, 5109,  2.0433369,  0.66237622, 5109,  1.6150587,  0.74257427, 5109,  2.126447,  0.65445542, 5109,  1.5500444,  0.73267329, 5109,  2.0666149,  0.66039604
 5502,  1.5368075,  0.74653465, 5502,  1.525844,  0.74752474, 5502,  2.2357993,  0.64950496, 5502,  2.0987184,  0.65940595, 5502,  1.6294125,  0.74158418, 5502,  2.1852634,  0.65247524, 5502,  1.5748222,  0.73168319, 5502,  2.1126895,  0.66534656
 5895,  1.5542228,  0.74653465, 5895,  1.5406287,  0.74653465, 5895,  2.2854002,  0.65049505, 5895,  2.1479256,  0.65940595, 5895,  1.6430068,  0.74257427, 5895,  2.240505,  0.65346533, 5895,  1.5951267,  0.73465347, 5895,  2.155962,  0.66534656


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  5.7099128,  0.15346535
 786,  8.0332584,  0.26831684
 1179,  4.7409329,  0.37425742
 1572,  2.5979519,  0.54653466
 1965,  3.3487778,  0.53564358
 2358,  2.6134245,  0.58811879
 2751,  2.107507,  0.63762379
 3144,  2.7452579,  0.6108911
 3537,  2.1821251,  0.68316829
 3930,  2.4422927,  0.66732675
 4323,  1.4976333,  0.74455446
 4716,  1.4970013,  0.74653465
 5109,  1.5174108,  0.74554455
 5502,  1.5368075,  0.74653465
 5895,  1.5542228,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  5.1504707,  0.20792079
 786,  16.690599,  0.18514852
 1179,  6.941175,  0.31287128
 1572,  3.3755507,  0.42277229
 1965,  3.7825561,  0.44257426
 2358,  4.2311645,  0.43762377
 2751,  3.6279778,  0.57326734
 3144,  3.0027821,  0.60396039
 3537,  2.9136226,  0.60891092
 3930,  3.2308023,  0.58613861
 4323,  1.576982,  0.74554455
 4716,  1.5112854,  0.74554455
 5109,  1.5129811,  0.74851483
 5502,  1.525844,  0.74752474
 5895,  1.5406287,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  4.0190306,  0.16831683
 786,  4.6191568,  0.24752475
 1179,  5.1752663,  0.2891089
 1572,  3.2157934,  0.43564355
 1965,  2.8402419,  0.48514852
 2358,  3.9344487,  0.44257426
 2751,  3.6341081,  0.46732673
 3144,  7.0505257,  0.39009902
 3537,  3.7129669,  0.50891089
 3930,  5.2476244,  0.48613861
 4323,  2.2326128,  0.63663363
 4716,  2.1414616,  0.64455444
 5109,  2.1821878,  0.64752477
 5502,  2.2357993,  0.64950496
 5895,  2.2854002,  0.65049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  6.2245564,  0.1920792
 786,  7.69631,  0.20792079
 1179,  6.4436965,  0.27821782
 1572,  5.5064316,  0.34356436
 1965,  4.7827206,  0.41683167
 2358,  7.1183066,  0.29900989
 2751,  4.3928423,  0.43465346
 3144,  5.2178774,  0.35148516
 3537,  3.4102063,  0.5
 3930,  4.3587246,  0.44950494
 4323,  2.061445,  0.65148515
 4716,  1.9992869,  0.66534656
 5109,  2.0433369,  0.66237622
 5502,  2.0987184,  0.65940595
 5895,  2.1479256,  0.65940595


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.9093478,  0.14257425
 786,  6.9909544,  0.23168316
 1179,  5.6948528,  0.32772276
 1572,  3.6554461,  0.40792078
 1965,  4.7235918,  0.39801979
 2358,  2.8115876,  0.57128716
 2751,  4.1688294,  0.4960396
 3144,  2.9447441,  0.59405941
 3537,  4.0612421,  0.56237626
 3930,  2.9407706,  0.64851487
 4323,  1.6233053,  0.74455446
 4716,  1.6026133,  0.74356437
 5109,  1.6150587,  0.74257427
 5502,  1.6294125,  0.74158418
 5895,  1.6430068,  0.74257427


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.3971195,  0.21386139
 786,  5.7971382,  0.23762377
 1179,  5.4016519,  0.28118813
 1572,  2.7091498,  0.45148516
 1965,  3.3631873,  0.44455445
 2358,  3.5222266,  0.46732673
 2751,  4.1523781,  0.45445544
 3144,  3.1823092,  0.50297028
 3537,  2.6441286,  0.56138617
 3930,  5.0076885,  0.51287127
 4323,  2.187639,  0.63564354
 4716,  2.0835397,  0.64752477
 5109,  2.126447,  0.65445542
 5502,  2.1852634,  0.65247524
 5895,  2.240505,  0.65346533


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  3.6974561,  0.32475248
 786,  7.2949481,  0.20396039
 1179,  4.546967,  0.35148516
 1572,  3.696749,  0.44455445
 1965,  1.8106362,  0.61485147
 2358,  3.5184422,  0.52673268
 2751,  4.2598629,  0.5
 3144,  2.3608913,  0.63663363
 3537,  2.4812624,  0.67128712
 3930,  3.0867014,  0.59900987
 4323,  1.5449333,  0.72871286
 4716,  1.5240684,  0.73267329
 5109,  1.5500444,  0.73267329
 5502,  1.5748222,  0.73168319
 5895,  1.5951267,  0.73465347


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  4.3295145,  0.13465346
 786,  7.8496299,  0.2089109
 1179,  5.5724554,  0.26633662
 1572,  5.2848964,  0.39405942
 1965,  5.7406874,  0.34752476
 2358,  6.8420548,  0.37722772
 2751,  7.4134521,  0.32079208
 3144,  4.2053728,  0.47326732
 3537,  5.7379556,  0.42673266
 3930,  2.9374387,  0.56138617
 4323,  2.0464141,  0.65841585
 4716,  2.0244536,  0.66039604
 5109,  2.0666149,  0.66039604
 5502,  2.1126895,  0.66534656
 5895,  2.155962,  0.66534656


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.64588,0.0703125,1,2.64064,2.64064,0.0703125,1,2.64216,2.64216,0.0703125,1,2.67597,2.67597,0.0703125,1,2.63592,2.63592,0.0703125,1,2.6468,2.6468,0.0703125,1,2.65588,2.65588,0.0703125,1,2.63517,2.63517,0.0703125
101,1.73302,1.73302,0.203125,101,1.67591,1.67591,0.222656,101,1.84173,1.84173,0.1875,101,1.69013,1.69013,0.1875,101,1.75925,1.75925,0.21875,101,1.83671,1.83671,0.183594,101,1.74645,1.74645,0.195313,101,1.78137,1.78137,0.183594
201,1.42707,1.42707,0.291667,201,1.4407,1.4407,0.296875,201,1.58212,1.58212,0.252604,201,1.44045,1.44045,0.270833,201,1.4128,1.4128,0.294271,201,1.53928,1.53928,0.255208,201,1.27528,1.27529,0.320313,201,1.50666,1.50666,0.25
301,1.24298,1.24298,0.359375,301,1.27606,1.27606,0.357422,301,1.44595,1.44595,0.310547,301,1.3322,1.3322,0.339844,301,1.3551,1.3551,0.347656,301,1.43133,1.43133,0.318359,301,1.27193,1.27193,0.380859,301,1.38264,1.38264,0.314453
394,1.00811,1.00811,0.648438,394,1.07024,1.07024,0.625,394,1.25665,1.25665,0.5625,394,1.16216,1.16216,0.585938,394,1.06307,1.06307,0.59375,394,1.29103,1.29103,0.507813,394,1.0767,1.0767,0.585938,394,1.2616,1.2616,0.554688
494,1.16009,1.16009,0.640625,494,1.17102,1.17102,0.589844,494,1.29922,1.29922,0.550781,494,1.21701,1.21701,0.554688,494,1.12956,1.12956,0.5625,494,1.24492,1.24492,0.511719,494,1.09352,1.09352,0.585938,494,1.19422,1.19422,0.542969
594,1.03165,1.03165,0.640625,594,0.960459,0.960459,0.604167,594,1.3382,1.3382,0.528646,594,1.04205,1.04205,0.5625,594,0.956238,0.956238,0.578125,594,1.10794,1.10794,0.526042,594,0.902549,0.902549,0.609375,594,1.18283,1.18283,0.559896
694,1.0305,1.0305,0.636719,694,1.06597,1.06597,0.607422,694,1.14355,1.14355,0.542969,694,1.13976,1.13976,0.578125,694,1.01808,1.01808,0.591797,694,1.16747,1.16747,0.539063,694,1.03334,1.03334,0.623047,694,1.13163,1.13163,0.568359
787,0.600482,0.600483,0.804688,787,0.608793,0.608793,0.789063,787,0.891395,0.891396,0.671875,787,0.806103,0.806103,0.71875,787,0.679727,0.679727,0.734375,787,0.870302,0.870303,0.6875,787,0.700534,0.700534,0.765625,787,0.931925,0.931926,0.664063
887,0.832312,0.832312,0.753906,887,0.82322,0.82322,0.753906,887,1.09433,1.09433,0.621094,887,0.886949,0.886949,0.6875,887,0.884231,0.884231,0.691406,887,1.02655,1.02655,0.652344,887,0.839622,0.839622,0.722656,887,1.06435,1.06435,0.625
987,0.665647,0.665647,0.747396,987,0.632513,0.632514,0.765625,987,0.871409,0.871409,0.632813,987,0.80615,0.80615,0.690104,987,0.715972,0.715972,0.710938,987,0.921022,0.921022,0.653646,987,0.617377,0.617377,0.731771,987,0.957721,0.957721,0.617188
1087,0.771227,0.771227,0.751953,1087,0.709718,0.709718,0.763672,1087,0.983703,0.983703,0.644531,1087,0.890489,0.890489,0.705078,1087,0.667272,0.667273,0.724609,1087,0.845481,0.845481,0.669922,1087,0.63647,0.63647,0.740234,1087,0.910314,0.910314,0.626953
1180,0.42338,0.42338,0.851563,1180,0.434325,0.434325,0.84375,1180,0.766448,0.766448,0.734375,1180,0.65199,0.65199,0.78125,1180,0.451425,0.451425,0.859375,1180,0.649807,0.649807,0.78125,1180,0.37343,0.37343,0.859375,1180,0.755719,0.755719,0.734375
1280,0.612651,0.612651,0.816406,1280,0.632665,0.632665,0.796875,1280,0.858271,0.858271,0.691406,1280,0.791395,0.791395,0.765625,1280,0.7851,0.7851,0.789063,1280,0.83262,0.832621,0.742188,1280,0.648362,0.648362,0.800781,1280,0.806922,0.806922,0.726563
1380,0.53522,0.53522,0.815104,1380,0.453221,0.453221,0.802083,1380,0.691532,0.691532,0.705729,1380,0.609657,0.609657,0.770833,1380,0.561846,0.561847,0.796875,1380,0.718666,0.718666,0.726563,1380,0.488449,0.48845,0.807292,1380,0.74003,0.740031,0.726563
1480,0.401855,0.401856,0.830078,1480,0.458287,0.458288,0.804688,1480,0.763669,0.763669,0.708984,1480,0.714097,0.714097,0.761719,1480,0.422764,0.422764,0.804688,1480,0.705623,0.705623,0.738281,1480,0.491937,0.491937,0.8125,1480,0.794759,0.794759,0.720703
1573,0.259876,0.259877,0.929688,1573,0.272479,0.272479,0.914063,1573,0.631492,0.631492,0.8125,1573,0.516747,0.516747,0.804688,1573,0.375041,0.375042,0.882813,1573,0.540152,0.540152,0.804688,1573,0.305419,0.305419,0.914063,1573,0.577712,0.577712,0.789063
1673,0.498563,0.498563,0.867188,1673,0.477112,0.477112,0.871094,1673,0.712929,0.71293,0.761719,1673,0.569615,0.569615,0.78125,1673,0.479784,0.479784,0.839844,1673,0.68723,0.68723,0.78125,1673,0.377588,0.377588,0.890625,1673,0.574034,0.574034,0.78125
1773,0.28588,0.285881,0.882813,1773,0.373987,0.373988,0.869792,1773,0.54361,0.54361,0.770833,1773,0.482772,0.482772,0.773438,1773,0.334357,0.334357,0.854167,1773,0.518484,0.518484,0.786458,1773,0.307112,0.307112,0.888021,1773,0.555648,0.555648,0.776042
1873,0.331561,0.331561,0.882813,1873,0.284707,0.284707,0.876953,1873,0.586824,0.586824,0.777344,1873,0.584092,0.584092,0.775391,1873,0.23734,0.23734,0.873047,1873,0.57648,0.57648,0.791016,1873,0.369372,0.369373,0.888672,1873,0.560302,0.560302,0.787109
1966,0.229745,0.229746,0.921875,1966,0.204168,0.204168,0.929688,1966,0.407231,0.407231,0.867188,1966,0.469018,0.469018,0.789063,1966,0.201994,0.201994,0.929688,1966,0.410424,0.410424,0.84375,1966,0.229946,0.229946,0.9375,1966,0.514636,0.514636,0.8125
2066,0.382081,0.382081,0.886719,2066,0.308779,0.308779,0.90625,2066,0.451107,0.451107,0.855469,2066,0.452422,0.452422,0.804688,2066,0.391026,0.391027,0.898438,2066,0.546417,0.546417,0.816406,2066,0.297959,0.297959,0.902344,2066,0.438349,0.438349,0.824219
2166,0.357379,0.357379,0.888021,2166,0.406777,0.406777,0.890625,2166,0.501672,0.501673,0.838542,2166,0.396678,0.396678,0.815104,2166,0.364774,0.364774,0.880208,2166,0.438143,0.438143,0.822917,2166,0.191138,0.191138,0.916667,2166,0.393851,0.393851,0.838542
2266,0.215557,0.215557,0.894531,2266,0.258101,0.258101,0.896484,2266,0.402132,0.402132,0.837891,2266,0.456754,0.456754,0.824219,2266,0.186323,0.186323,0.892578,2266,0.460907,0.460907,0.828125,2266,0.217874,0.217874,0.916016,2266,0.417152,0.417152,0.841797
2359,0.154244,0.154244,0.945313,2359,0.1612,0.1612,0.953125,2359,0.301254,0.301254,0.890625,2359,0.351492,0.351492,0.859375,2359,0.14978,0.14978,0.960938,2359,0.3165,0.3165,0.875,2359,0.138784,0.138784,0.960938,2359,0.426581,0.426581,0.84375
2459,0.262642,0.262642,0.917969,2459,0.332948,0.332948,0.902344,2459,0.413034,0.413034,0.871094,2459,0.306017,0.306017,0.867188,2459,0.148654,0.148654,0.945313,2459,0.501993,0.501993,0.859375,2459,0.206142,0.206143,0.945313,2459,0.384275,0.384275,0.851563
2559,0.217416,0.217416,0.919271,2559,0.170649,0.170649,0.916667,2559,0.36688,0.36688,0.867188,2559,0.316359,0.316359,0.864583,2559,0.14366,0.14366,0.945313,2559,0.274833,0.274833,0.872396,2559,0.104557,0.104557,0.953125,2559,0.28679,0.28679,0.861979
2659,0.127339,0.127339,0.927734,2659,0.178746,0.178746,0.921875,2659,0.356563,0.356563,0.873047,2659,0.490372,0.490372,0.857422,2659,0.232143,0.232143,0.9375,2659,0.354758,0.354758,0.882813,2659,0.160127,0.160128,0.951172,2659,0.342056,0.342056,0.869141
2752,0.181948,0.181948,0.945313,2752,0.13919,0.13919,0.960938,2752,0.208862,0.208862,0.914063,2752,0.396833,0.396833,0.875,2752,0.0333812,0.0333813,0.992188,2752,0.292313,0.292313,0.875,2752,0.104644,0.104644,0.976563,2752,0.29861,0.29861,0.875
2852,0.226136,0.226136,0.9375,2852,0.168666,0.168666,0.949219,2852,0.267167,0.267167,0.910156,2852,0.213345,0.213345,0.894531,2852,0.107587,0.107587,0.984375,2852,0.350968,0.350968,0.859375,2852,0.184038,0.184038,0.949219,2852,0.279836,0.279836,0.871094
2952,0.118381,0.118381,0.942708,2952,0.101271,0.101271,0.958333,2952,0.241096,0.241096,0.908854,2952,0.308102,0.308102,0.890625,2952,0.138004,0.138004,0.971354,2952,0.245735,0.245735,0.877604,2952,0.12,0.120001,0.953125,2952,0.305563,0.305563,0.880208
3052,0.0890282,0.0890282,0.951172,3052,0.0481877,0.0481877,0.964844,3052,0.225411,0.225411,0.910156,3052,0.373715,0.373715,0.896484,3052,0.0889925,0.0889926,0.96875,3052,0.253065,0.253065,0.882813,3052,0.123634,0.123634,0.953125,3052,0.262694,0.262695,0.890625
3145,0.113599,0.113599,0.960938,3145,0.124254,0.124254,0.984375,3145,0.100546,0.100546,0.976563,3145,0.21669,0.21669,0.921875,3145,0.103661,0.103661,0.984375,3145,0.233064,0.233064,0.929688,3145,0.100381,0.100381,0.96875,3145,0.235465,0.235465,0.921875
3245,0.110254,0.110254,0.964844,3245,0.124839,0.124839,0.96875,3245,0.192147,0.192147,0.957031,3245,0.206468,0.206468,0.917969,3245,0.216306,0.216306,0.957031,3245,0.221514,0.221514,0.925781,3245,0.102078,0.102078,0.960938,3245,0.175838,0.175838,0.929688
3345,0.0981244,0.0981244,0.963542,3345,0.080593,0.0805931,0.966146,3345,0.215663,0.215663,0.950521,3345,0.205045,0.205045,0.921875,3345,0.0828223,0.0828223,0.963542,3345,0.211227,0.211227,0.927083,3345,0.101272,0.101272,0.958333,3345,0.203321,0.203322,0.929688
3445,0.148499,0.148499,0.955078,3445,0.0837923,0.0837924,0.966797,3445,0.121461,0.121461,0.955078,3445,0.255236,0.255237,0.921875,3445,0.102361,0.102361,0.960938,3445,0.170608,0.170608,0.929688,3445,0.0594359,0.0594359,0.964844,3445,0.146888,0.146888,0.941406
3538,0.169852,0.169852,0.9375,3538,0.0815119,0.0815119,0.96875,3538,0.111838,0.111839,0.976563,3538,0.168685,0.168685,0.914063,3538,0.0164355,0.0164356,0.992188,3538,0.177013,0.177013,0.914063,3538,0.046195,0.046195,0.984375,3538,0.11217,0.11217,0.953125
3638,0.151215,0.151215,0.933594,3638,0.0502335,0.0502335,0.976563,3638,0.177002,0.177002,0.960938,3638,0.180761,0.180761,0.921875,3638,0.0873182,0.0873183,0.984375,3638,0.196728,0.196728,0.933594,3638,0.153298,0.153298,0.964844,3638,0.254441,0.254441,0.9375
3738,0.0776919,0.0776919,0.947917,3738,0.084302,0.0843021,0.971354,3738,0.178619,0.178619,0.958333,3738,0.13403,0.13403,0.929688,3738,0.0491361,0.0491362,0.981771,3738,0.107452,0.107452,0.945313,3738,0.170067,0.170067,0.958333,3738,0.263708,0.263708,0.927083
3838,0.0909587,0.0909588,0.957031,3838,0.0735815,0.0735815,0.970703,3838,0.194938,0.194938,0.947266,3838,0.204661,0.204661,0.935547,3838,0.026145,0.026145,0.984375,3838,0.136178,0.136178,0.947266,3838,0.051742,0.0517421,0.960938,3838,0.266981,0.266981,0.919922
3931,0.0326597,0.0326598,0.992188,3931,0.0437222,0.0437223,0.976563,3931,0.0867542,0.0867543,0.96875,3931,0.0958022,0.0958022,0.960938,3931,0.0685379,0.068538,0.984375,3931,0.103853,0.103853,0.953125,3931,0.0518444,0.0518445,0.984375,3931,0.0890188,0.0890189,0.960938
4031,0.0159934,0.0159935,0.992188,4031,0.00681893,0.006819,0.988281,4031,0.0642,0.0642001,0.976563,4031,0.012833,0.0128331,0.980469,4031,0.0254085,0.0254086,0.988281,4031,0.0218253,0.0218253,0.976563,4031,0.0204694,0.0204694,0.988281,4031,0.0817327,0.0817328,0.96875
4131,0.0164972,0.0164972,0.992188,4131,0.0150993,0.0150994,0.989583,4131,0.0528274,0.0528275,0.976563,4131,0.0679778,0.0679778,0.976563,4131,0.00345788,0.00345795,0.992188,4131,0.022358,0.022358,0.981771,4131,0.011914,0.0119141,0.992188,4131,0.0474369,0.0474369,0.971354
4231,0.00805063,0.00805069,0.994141,4231,0.013106,0.013106,0.990234,4231,0.015588,0.0155881,0.982422,4231,0.0144591,0.0144591,0.982422,4231,0.00794083,0.00794089,0.992188,4231,0.0202168,0.0202169,0.984375,4231,0.00223205,0.00223211,0.994141,4231,0.0311726,0.0311727,0.974609
4324,0.00899596,0.00899602,1.0,4324,0.0239435,0.0239436,0.992188,4324,0.0199221,0.0199221,0.992188,4324,0.0266315,0.0266316,0.992188,4324,0.00301719,0.00301725,1.0,4324,0.0470249,0.047025,0.984375,4324,0.00450833,0.00450839,1.0,4324,0.0369042,0.0369043,0.992188
4424,0.00589861,0.00589867,1.0,4424,0.00237427,0.00237433,0.996094,4424,0.0287347,0.0287348,0.992188,4424,0.00600093,0.00600098,0.996094,4424,0.00495524,0.0049553,1.0,4424,0.0102055,0.0102056,0.992188,4424,0.00633377,0.00633383,1.0,4424,0.0207985,0.0207986,0.988281
4524,0.00698656,0.00698663,1.0,4524,0.0048479,0.00484796,0.997396,4524,0.0185256,0.0185257,0.994792,4524,0.0200292,0.0200293,0.997396,4524,0.00181182,0.00181188,1.0,4524,0.00744948,0.00744954,0.994792,4524,0.00446376,0.00446382,1.0,4524,0.0155345,0.0155346,0.992188
4624,0.00384664,0.0038467,1.0,4624,0.00457148,0.00457154,0.998047,4624,0.00691742,0.00691748,0.996094,4624,0.00886694,0.008867,0.998047,4624,0.00471423,0.00471429,1.0,4624,0.00941282,0.00941288,0.996094,4624,0.00184479,0.00184485,1.0,4624,0.0178226,0.0178226,0.992188
4717,0.00372555,0.00372562,1.0,4717,0.00680524,0.00680531,1.0,4717,0.00890664,0.0089067,1.0,4717,0.0125986,0.0125987,1.0,4717,0.00198101,0.00198107,1.0,4717,0.024866,0.0248661,0.984375,4717,0.00302613,0.00302619,1.0,4717,0.0156059,0.0156059,1.0
4817,0.00335647,0.00335653,1.0,4817,0.00186941,0.00186947,1.0,4817,0.0183564,0.0183564,1.0,4817,0.00433735,0.00433741,1.0,4817,0.00325437,0.00325443,1.0,4817,0.00752758,0.00752764,0.992188,4817,0.00359698,0.00359704,1.0,4817,0.00936355,0.00936361,1.0
4917,0.0047504,0.00475046,1.0,4917,0.00326607,0.00326613,1.0,4917,0.012425,0.0124251,1.0,4917,0.0111794,0.0111795,1.0,4917,0.00155266,0.00155272,1.0,4917,0.00548612,0.00548618,0.994792,4917,0.00340801,0.00340807,1.0,4917,0.00936482,0.00936488,1.0
5017,0.00293699,0.00293705,1.0,5017,0.0032002,0.00320026,1.0,5017,0.00441557,0.00441563,1.0,5017,0.00652171,0.00652177,1.0,5017,0.00330611,0.00330618,1.0,5017,0.00626872,0.00626877,0.996094,5017,0.00149203,0.00149209,1.0,5017,0.0123298,0.0123298,1.0
5110,0.00280507,0.00280514,1.0,5110,0.00499392,0.00499398,1.0,5110,0.00652307,0.00652312,1.0,5110,0.00810511,0.00810517,1.0,5110,0.00155402,0.00155409,1.0,5110,0.0119563,0.0119564,1.0,5110,0.00235448,0.00235454,1.0,5110,0.0100759,0.010076,1.0
5210,0.00250861,0.00250867,1.0,5210,0.00155491,0.00155498,1.0,5210,0.0125534,0.0125534,1.0,5210,0.00342511,0.00342516,1.0,5210,0.00231888,0.00231895,1.0,5210,0.00589369,0.00589374,1.0,5210,0.00259289,0.00259296,1.0,5210,0.00634185,0.00634191,1.0
5310,0.00366354,0.0036636,1.0,5310,0.00255842,0.00255849,1.0,5310,0.00946021,0.00946027,1.0,5310,0.00799231,0.00799236,1.0,5310,0.00137592,0.00137598,1.0,5310,0.00436593,0.00436599,1.0,5310,0.00274331,0.00274337,1.0,5310,0.00675107,0.00675112,1.0
5410,0.00244213,0.00244219,1.0,5410,0.00254101,0.00254108,1.0,5410,0.00330203,0.00330209,1.0,5410,0.00516316,0.00516322,1.0,5410,0.00260189,0.00260195,1.0,5410,0.00467692,0.00467697,1.0,5410,0.00123859,0.00123866,1.0,5410,0.009008,0.00900806,1.0
5503,0.00233834,0.00233841,1.0,5503,0.00396028,0.00396035,1.0,5503,0.00509033,0.00509039,1.0,5503,0.0061555,0.00615556,1.0,5503,0.0012941,0.00129417,1.0,5503,0.0076181,0.00761816,1.0,5503,0.00192582,0.00192588,1.0,5503,0.00808508,0.00808514,1.0
5603,0.0020119,0.00201196,1.0,5603,0.00132787,0.00132793,1.0,5603,0.0093345,0.00933456,1.0,5603,0.0027325,0.00273256,1.0,5603,0.00182318,0.00182324,1.0,5603,0.00483121,0.00483126,1.0,5603,0.00204467,0.00204474,1.0,5603,0.0048688,0.00486886,1.0
5703,0.0030123,0.00301236,1.0,5703,0.00212839,0.00212845,1.0,5703,0.00760493,0.00760499,1.0,5703,0.00611245,0.00611251,1.0,5703,0.00124781,0.00124787,1.0,5703,0.00364075,0.00364081,1.0,5703,0.00231324,0.0023133,1.0,5703,0.00528889,0.00528895,1.0
5803,0.00210135,0.00210141,1.0,5803,0.00214208,0.00214214,1.0,5803,0.00265262,0.00265268,1.0,5803,0.00427212,0.00427218,1.0,5803,0.00215942,0.00215948,1.0,5803,0.00377485,0.00377491,1.0,5803,0.00106147,0.00106153,1.0,5803,0.00689448,0.00689454,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.64588,0.0703125
101,1.73302,1.73302,0.203125
201,1.42707,1.42707,0.291667
301,1.24298,1.24298,0.359375
394,1.00811,1.00811,0.648438
494,1.16009,1.16009,0.640625
594,1.03165,1.03165,0.640625
694,1.0305,1.0305,0.636719
787,0.600482,0.600483,0.804688
887,0.832312,0.832312,0.753906
987,0.665647,0.665647,0.747396
1087,0.771227,0.771227,0.751953
1180,0.42338,0.42338,0.851563
1280,0.612651,0.612651,0.816406
1380,0.53522,0.53522,0.815104
1480,0.401855,0.401856,0.830078
1573,0.259876,0.259877,0.929688
1673,0.498563,0.498563,0.867188
1773,0.28588,0.285881,0.882813
1873,0.331561,0.331561,0.882813
1966,0.229745,0.229746,0.921875
2066,0.382081,0.382081,0.886719
2166,0.357379,0.357379,0.888021
2266,0.215557,0.215557,0.894531
2359,0.154244,0.154244,0.945313
2459,0.262642,0.262642,0.917969
2559,0.217416,0.217416,0.919271
2659,0.127339,0.127339,0.927734
2752,0.181948,0.181948,0.945313
2852,0.226136,0.226136,0.9375
2952,0.118381,0.118381,0.942708
3052,0.0890282,0.0890282,0.951172
3145,0.113599,0.113599,0.960938
3245,0.110254,0.110254,0.964844
3345,0.0981244,0.0981244,0.963542
3445,0.148499,0.148499,0.955078
3538,0.169852,0.169852,0.9375
3638,0.151215,0.151215,0.933594
3738,0.0776919,0.0776919,0.947917
3838,0.0909587,0.0909588,0.957031
3931,0.0326597,0.0326598,0.992188
4031,0.0159934,0.0159935,0.992188
4131,0.0164972,0.0164972,0.992188
4231,0.00805063,0.00805069,0.994141
4324,0.00899596,0.00899602,1.0
4424,0.00589861,0.00589867,1.0
4524,0.00698656,0.00698663,1.0
4624,0.00384664,0.0038467,1.0
4717,0.00372555,0.00372562,1.0
4817,0.00335647,0.00335653,1.0
4917,0.0047504,0.00475046,1.0
5017,0.00293699,0.00293705,1.0
5110,0.00280507,0.00280514,1.0
5210,0.00250861,0.00250867,1.0
5310,0.00366354,0.0036636,1.0
5410,0.00244213,0.00244219,1.0
5503,0.00233834,0.00233841,1.0
5603,0.0020119,0.00201196,1.0
5703,0.0030123,0.00301236,1.0
5803,0.00210135,0.00210141,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.64064,0.0703125
101,1.67591,1.67591,0.222656
201,1.4407,1.4407,0.296875
301,1.27606,1.27606,0.357422
394,1.07024,1.07024,0.625
494,1.17102,1.17102,0.589844
594,0.960459,0.960459,0.604167
694,1.06597,1.06597,0.607422
787,0.608793,0.608793,0.789063
887,0.82322,0.82322,0.753906
987,0.632513,0.632514,0.765625
1087,0.709718,0.709718,0.763672
1180,0.434325,0.434325,0.84375
1280,0.632665,0.632665,0.796875
1380,0.453221,0.453221,0.802083
1480,0.458287,0.458288,0.804688
1573,0.272479,0.272479,0.914063
1673,0.477112,0.477112,0.871094
1773,0.373987,0.373988,0.869792
1873,0.284707,0.284707,0.876953
1966,0.204168,0.204168,0.929688
2066,0.308779,0.308779,0.90625
2166,0.406777,0.406777,0.890625
2266,0.258101,0.258101,0.896484
2359,0.1612,0.1612,0.953125
2459,0.332948,0.332948,0.902344
2559,0.170649,0.170649,0.916667
2659,0.178746,0.178746,0.921875
2752,0.13919,0.13919,0.960938
2852,0.168666,0.168666,0.949219
2952,0.101271,0.101271,0.958333
3052,0.0481877,0.0481877,0.964844
3145,0.124254,0.124254,0.984375
3245,0.124839,0.124839,0.96875
3345,0.080593,0.0805931,0.966146
3445,0.0837923,0.0837924,0.966797
3538,0.0815119,0.0815119,0.96875
3638,0.0502335,0.0502335,0.976563
3738,0.084302,0.0843021,0.971354
3838,0.0735815,0.0735815,0.970703
3931,0.0437222,0.0437223,0.976563
4031,0.00681893,0.006819,0.988281
4131,0.0150993,0.0150994,0.989583
4231,0.013106,0.013106,0.990234
4324,0.0239435,0.0239436,0.992188
4424,0.00237427,0.00237433,0.996094
4524,0.0048479,0.00484796,0.997396
4624,0.00457148,0.00457154,0.998047
4717,0.00680524,0.00680531,1.0
4817,0.00186941,0.00186947,1.0
4917,0.00326607,0.00326613,1.0
5017,0.0032002,0.00320026,1.0
5110,0.00499392,0.00499398,1.0
5210,0.00155491,0.00155498,1.0
5310,0.00255842,0.00255849,1.0
5410,0.00254101,0.00254108,1.0
5503,0.00396028,0.00396035,1.0
5603,0.00132787,0.00132793,1.0
5703,0.00212839,0.00212845,1.0
5803,0.00214208,0.00214214,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.64216,0.0703125
101,1.84173,1.84173,0.1875
201,1.58212,1.58212,0.252604
301,1.44595,1.44595,0.310547
394,1.25665,1.25665,0.5625
494,1.29922,1.29922,0.550781
594,1.3382,1.3382,0.528646
694,1.14355,1.14355,0.542969
787,0.891395,0.891396,0.671875
887,1.09433,1.09433,0.621094
987,0.871409,0.871409,0.632813
1087,0.983703,0.983703,0.644531
1180,0.766448,0.766448,0.734375
1280,0.858271,0.858271,0.691406
1380,0.691532,0.691532,0.705729
1480,0.763669,0.763669,0.708984
1573,0.631492,0.631492,0.8125
1673,0.712929,0.71293,0.761719
1773,0.54361,0.54361,0.770833
1873,0.586824,0.586824,0.777344
1966,0.407231,0.407231,0.867188
2066,0.451107,0.451107,0.855469
2166,0.501672,0.501673,0.838542
2266,0.402132,0.402132,0.837891
2359,0.301254,0.301254,0.890625
2459,0.413034,0.413034,0.871094
2559,0.36688,0.36688,0.867188
2659,0.356563,0.356563,0.873047
2752,0.208862,0.208862,0.914063
2852,0.267167,0.267167,0.910156
2952,0.241096,0.241096,0.908854
3052,0.225411,0.225411,0.910156
3145,0.100546,0.100546,0.976563
3245,0.192147,0.192147,0.957031
3345,0.215663,0.215663,0.950521
3445,0.121461,0.121461,0.955078
3538,0.111838,0.111839,0.976563
3638,0.177002,0.177002,0.960938
3738,0.178619,0.178619,0.958333
3838,0.194938,0.194938,0.947266
3931,0.0867542,0.0867543,0.96875
4031,0.0642,0.0642001,0.976563
4131,0.0528274,0.0528275,0.976563
4231,0.015588,0.0155881,0.982422
4324,0.0199221,0.0199221,0.992188
4424,0.0287347,0.0287348,0.992188
4524,0.0185256,0.0185257,0.994792
4624,0.00691742,0.00691748,0.996094
4717,0.00890664,0.0089067,1.0
4817,0.0183564,0.0183564,1.0
4917,0.012425,0.0124251,1.0
5017,0.00441557,0.00441563,1.0
5110,0.00652307,0.00652312,1.0
5210,0.0125534,0.0125534,1.0
5310,0.00946021,0.00946027,1.0
5410,0.00330203,0.00330209,1.0
5503,0.00509033,0.00509039,1.0
5603,0.0093345,0.00933456,1.0
5703,0.00760493,0.00760499,1.0
5803,0.00265262,0.00265268,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.67597,0.0703125
101,1.69013,1.69013,0.1875
201,1.44045,1.44045,0.270833
301,1.3322,1.3322,0.339844
394,1.16216,1.16216,0.585938
494,1.21701,1.21701,0.554688
594,1.04205,1.04205,0.5625
694,1.13976,1.13976,0.578125
787,0.806103,0.806103,0.71875
887,0.886949,0.886949,0.6875
987,0.80615,0.80615,0.690104
1087,0.890489,0.890489,0.705078
1180,0.65199,0.65199,0.78125
1280,0.791395,0.791395,0.765625
1380,0.609657,0.609657,0.770833
1480,0.714097,0.714097,0.761719
1573,0.516747,0.516747,0.804688
1673,0.569615,0.569615,0.78125
1773,0.482772,0.482772,0.773438
1873,0.584092,0.584092,0.775391
1966,0.469018,0.469018,0.789063
2066,0.452422,0.452422,0.804688
2166,0.396678,0.396678,0.815104
2266,0.456754,0.456754,0.824219
2359,0.351492,0.351492,0.859375
2459,0.306017,0.306017,0.867188
2559,0.316359,0.316359,0.864583
2659,0.490372,0.490372,0.857422
2752,0.396833,0.396833,0.875
2852,0.213345,0.213345,0.894531
2952,0.308102,0.308102,0.890625
3052,0.373715,0.373715,0.896484
3145,0.21669,0.21669,0.921875
3245,0.206468,0.206468,0.917969
3345,0.205045,0.205045,0.921875
3445,0.255236,0.255237,0.921875
3538,0.168685,0.168685,0.914063
3638,0.180761,0.180761,0.921875
3738,0.13403,0.13403,0.929688
3838,0.204661,0.204661,0.935547
3931,0.0958022,0.0958022,0.960938
4031,0.012833,0.0128331,0.980469
4131,0.0679778,0.0679778,0.976563
4231,0.0144591,0.0144591,0.982422
4324,0.0266315,0.0266316,0.992188
4424,0.00600093,0.00600098,0.996094
4524,0.0200292,0.0200293,0.997396
4624,0.00886694,0.008867,0.998047
4717,0.0125986,0.0125987,1.0
4817,0.00433735,0.00433741,1.0
4917,0.0111794,0.0111795,1.0
5017,0.00652171,0.00652177,1.0
5110,0.00810511,0.00810517,1.0
5210,0.00342511,0.00342516,1.0
5310,0.00799231,0.00799236,1.0
5410,0.00516316,0.00516322,1.0
5503,0.0061555,0.00615556,1.0
5603,0.0027325,0.00273256,1.0
5703,0.00611245,0.00611251,1.0
5803,0.00427212,0.00427218,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.63592,0.0703125
101,1.75925,1.75925,0.21875
201,1.4128,1.4128,0.294271
301,1.3551,1.3551,0.347656
394,1.06307,1.06307,0.59375
494,1.12956,1.12956,0.5625
594,0.956238,0.956238,0.578125
694,1.01808,1.01808,0.591797
787,0.679727,0.679727,0.734375
887,0.884231,0.884231,0.691406
987,0.715972,0.715972,0.710938
1087,0.667272,0.667273,0.724609
1180,0.451425,0.451425,0.859375
1280,0.7851,0.7851,0.789063
1380,0.561846,0.561847,0.796875
1480,0.422764,0.422764,0.804688
1573,0.375041,0.375042,0.882813
1673,0.479784,0.479784,0.839844
1773,0.334357,0.334357,0.854167
1873,0.23734,0.23734,0.873047
1966,0.201994,0.201994,0.929688
2066,0.391026,0.391027,0.898438
2166,0.364774,0.364774,0.880208
2266,0.186323,0.186323,0.892578
2359,0.14978,0.14978,0.960938
2459,0.148654,0.148654,0.945313
2559,0.14366,0.14366,0.945313
2659,0.232143,0.232143,0.9375
2752,0.0333812,0.0333813,0.992188
2852,0.107587,0.107587,0.984375
2952,0.138004,0.138004,0.971354
3052,0.0889925,0.0889926,0.96875
3145,0.103661,0.103661,0.984375
3245,0.216306,0.216306,0.957031
3345,0.0828223,0.0828223,0.963542
3445,0.102361,0.102361,0.960938
3538,0.0164355,0.0164356,0.992188
3638,0.0873182,0.0873183,0.984375
3738,0.0491361,0.0491362,0.981771
3838,0.026145,0.026145,0.984375
3931,0.0685379,0.068538,0.984375
4031,0.0254085,0.0254086,0.988281
4131,0.00345788,0.00345795,0.992188
4231,0.00794083,0.00794089,0.992188
4324,0.00301719,0.00301725,1.0
4424,0.00495524,0.0049553,1.0
4524,0.00181182,0.00181188,1.0
4624,0.00471423,0.00471429,1.0
4717,0.00198101,0.00198107,1.0
4817,0.00325437,0.00325443,1.0
4917,0.00155266,0.00155272,1.0
5017,0.00330611,0.00330618,1.0
5110,0.00155402,0.00155409,1.0
5210,0.00231888,0.00231895,1.0
5310,0.00137592,0.00137598,1.0
5410,0.00260189,0.00260195,1.0
5503,0.0012941,0.00129417,1.0
5603,0.00182318,0.00182324,1.0
5703,0.00124781,0.00124787,1.0
5803,0.00215942,0.00215948,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.6468,0.0703125
101,1.83671,1.83671,0.183594
201,1.53928,1.53928,0.255208
301,1.43133,1.43133,0.318359
394,1.29103,1.29103,0.507813
494,1.24492,1.24492,0.511719
594,1.10794,1.10794,0.526042
694,1.16747,1.16747,0.539063
787,0.870302,0.870303,0.6875
887,1.02655,1.02655,0.652344
987,0.921022,0.921022,0.653646
1087,0.845481,0.845481,0.669922
1180,0.649807,0.649807,0.78125
1280,0.83262,0.832621,0.742188
1380,0.718666,0.718666,0.726563
1480,0.705623,0.705623,0.738281
1573,0.540152,0.540152,0.804688
1673,0.68723,0.68723,0.78125
1773,0.518484,0.518484,0.786458
1873,0.57648,0.57648,0.791016
1966,0.410424,0.410424,0.84375
2066,0.546417,0.546417,0.816406
2166,0.438143,0.438143,0.822917
2266,0.460907,0.460907,0.828125
2359,0.3165,0.3165,0.875
2459,0.501993,0.501993,0.859375
2559,0.274833,0.274833,0.872396
2659,0.354758,0.354758,0.882813
2752,0.292313,0.292313,0.875
2852,0.350968,0.350968,0.859375
2952,0.245735,0.245735,0.877604
3052,0.253065,0.253065,0.882813
3145,0.233064,0.233064,0.929688
3245,0.221514,0.221514,0.925781
3345,0.211227,0.211227,0.927083
3445,0.170608,0.170608,0.929688
3538,0.177013,0.177013,0.914063
3638,0.196728,0.196728,0.933594
3738,0.107452,0.107452,0.945313
3838,0.136178,0.136178,0.947266
3931,0.103853,0.103853,0.953125
4031,0.0218253,0.0218253,0.976563
4131,0.022358,0.022358,0.981771
4231,0.0202168,0.0202169,0.984375
4324,0.0470249,0.047025,0.984375
4424,0.0102055,0.0102056,0.992188
4524,0.00744948,0.00744954,0.994792
4624,0.00941282,0.00941288,0.996094
4717,0.024866,0.0248661,0.984375
4817,0.00752758,0.00752764,0.992188
4917,0.00548612,0.00548618,0.994792
5017,0.00626872,0.00626877,0.996094
5110,0.0119563,0.0119564,1.0
5210,0.00589369,0.00589374,1.0
5310,0.00436593,0.00436599,1.0
5410,0.00467692,0.00467697,1.0
5503,0.0076181,0.00761816,1.0
5603,0.00483121,0.00483126,1.0
5703,0.00364075,0.00364081,1.0
5803,0.00377485,0.00377491,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.65588,0.0703125
101,1.74645,1.74645,0.195313
201,1.27528,1.27529,0.320313
301,1.27193,1.27193,0.380859
394,1.0767,1.0767,0.585938
494,1.09352,1.09352,0.585938
594,0.902549,0.902549,0.609375
694,1.03334,1.03334,0.623047
787,0.700534,0.700534,0.765625
887,0.839622,0.839622,0.722656
987,0.617377,0.617377,0.731771
1087,0.63647,0.63647,0.740234
1180,0.37343,0.37343,0.859375
1280,0.648362,0.648362,0.800781
1380,0.488449,0.48845,0.807292
1480,0.491937,0.491937,0.8125
1573,0.305419,0.305419,0.914063
1673,0.377588,0.377588,0.890625
1773,0.307112,0.307112,0.888021
1873,0.369372,0.369373,0.888672
1966,0.229946,0.229946,0.9375
2066,0.297959,0.297959,0.902344
2166,0.191138,0.191138,0.916667
2266,0.217874,0.217874,0.916016
2359,0.138784,0.138784,0.960938
2459,0.206142,0.206143,0.945313
2559,0.104557,0.104557,0.953125
2659,0.160127,0.160128,0.951172
2752,0.104644,0.104644,0.976563
2852,0.184038,0.184038,0.949219
2952,0.12,0.120001,0.953125
3052,0.123634,0.123634,0.953125
3145,0.100381,0.100381,0.96875
3245,0.102078,0.102078,0.960938
3345,0.101272,0.101272,0.958333
3445,0.0594359,0.0594359,0.964844
3538,0.046195,0.046195,0.984375
3638,0.153298,0.153298,0.964844
3738,0.170067,0.170067,0.958333
3838,0.051742,0.0517421,0.960938
3931,0.0518444,0.0518445,0.984375
4031,0.0204694,0.0204694,0.988281
4131,0.011914,0.0119141,0.992188
4231,0.00223205,0.00223211,0.994141
4324,0.00450833,0.00450839,1.0
4424,0.00633377,0.00633383,1.0
4524,0.00446376,0.00446382,1.0
4624,0.00184479,0.00184485,1.0
4717,0.00302613,0.00302619,1.0
4817,0.00359698,0.00359704,1.0
4917,0.00340801,0.00340807,1.0
5017,0.00149203,0.00149209,1.0
5110,0.00235448,0.00235454,1.0
5210,0.00259289,0.00259296,1.0
5310,0.00274331,0.00274337,1.0
5410,0.00123859,0.00123866,1.0
5503,0.00192582,0.00192588,1.0
5603,0.00204467,0.00204474,1.0
5703,0.00231324,0.0023133,1.0
5803,0.00106147,0.00106153,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c30/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.63517,0.0703125
101,1.78137,1.78137,0.183594
201,1.50666,1.50666,0.25
301,1.38264,1.38264,0.314453
394,1.2616,1.2616,0.554688
494,1.19422,1.19422,0.542969
594,1.18283,1.18283,0.559896
694,1.13163,1.13163,0.568359
787,0.931925,0.931926,0.664063
887,1.06435,1.06435,0.625
987,0.957721,0.957721,0.617188
1087,0.910314,0.910314,0.626953
1180,0.755719,0.755719,0.734375
1280,0.806922,0.806922,0.726563
1380,0.74003,0.740031,0.726563
1480,0.794759,0.794759,0.720703
1573,0.577712,0.577712,0.789063
1673,0.574034,0.574034,0.78125
1773,0.555648,0.555648,0.776042
1873,0.560302,0.560302,0.787109
1966,0.514636,0.514636,0.8125
2066,0.438349,0.438349,0.824219
2166,0.393851,0.393851,0.838542
2266,0.417152,0.417152,0.841797
2359,0.426581,0.426581,0.84375
2459,0.384275,0.384275,0.851563
2559,0.28679,0.28679,0.861979
2659,0.342056,0.342056,0.869141
2752,0.29861,0.29861,0.875
2852,0.279836,0.279836,0.871094
2952,0.305563,0.305563,0.880208
3052,0.262694,0.262695,0.890625
3145,0.235465,0.235465,0.921875
3245,0.175838,0.175838,0.929688
3345,0.203321,0.203322,0.929688
3445,0.146888,0.146888,0.941406
3538,0.11217,0.11217,0.953125
3638,0.254441,0.254441,0.9375
3738,0.263708,0.263708,0.927083
3838,0.266981,0.266981,0.919922
3931,0.0890188,0.0890189,0.960938
4031,0.0817327,0.0817328,0.96875
4131,0.0474369,0.0474369,0.971354
4231,0.0311726,0.0311727,0.974609
4324,0.0369042,0.0369043,0.992188
4424,0.0207985,0.0207986,0.988281
4524,0.0155345,0.0155346,0.992188
4624,0.0178226,0.0178226,0.992188
4717,0.0156059,0.0156059,1.0
4817,0.00936355,0.00936361,1.0
4917,0.00936482,0.00936488,1.0
5017,0.0123298,0.0123298,1.0
5110,0.0100759,0.010076,1.0
5210,0.00634185,0.00634191,1.0
5310,0.00675107,0.00675112,1.0
5410,0.009008,0.00900806,1.0
5503,0.00808508,0.00808514,1.0
5603,0.0048688,0.00486886,1.0
5703,0.00528889,0.00528895,1.0
5803,0.00689448,0.00689454,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  6.8907638,  0.23267327, 393,  4.3279381,  0.17524752, 393,  7.0234599,  0.12574257, 393,  4.5609479,  0.21188119, 393,  7.7203341,  0.13960396, 393,  4.7240806,  0.13663366, 393,  30.990206,  0.11287129, 393,  3.4253809,  0.13564357
 786,  11.250773,  0.21386139, 786,  11.65572,  0.22970296, 786,  8.0100403,  0.17524752, 786,  9.6062031,  0.21584159, 786,  4.1399336,  0.27920792, 786,  7.2118492,  0.20594059, 786,  8.5341482,  0.26237625, 786,  7.2304783,  0.22871287
 1179,  5.2630754,  0.2930693, 1179,  3.6051893,  0.39504951, 1179,  4.8504739,  0.32376239, 1179,  5.5292144,  0.35445544, 1179,  4.8593106,  0.29108912, 1179,  4.1223187,  0.31089109, 1179,  5.9121633,  0.30396038, 1179,  3.4041643,  0.34554455
 1572,  5.0621781,  0.40594059, 1572,  3.3158503,  0.49702969, 1572,  5.1490002,  0.3059406, 1572,  5.5146532,  0.36435643, 1572,  3.5850074,  0.4089109, 1572,  2.6588778,  0.4831683, 1572,  5.7131019,  0.38217822, 1572,  2.8634794,  0.43168318
 1965,  3.4699197,  0.49009901, 1965,  4.7698851,  0.39108911, 1965,  5.7330537,  0.29009902, 1965,  2.9338307,  0.4920792, 1965,  5.0559106,  0.39504951, 1965,  2.4165287,  0.49504951, 1965,  3.8450012,  0.45544556, 1965,  3.106688,  0.45742574
 2358,  2.9210033,  0.54158413, 2358,  4.3391643,  0.47524753, 2358,  5.0592084,  0.37326732, 2358,  3.6012201,  0.46831682, 2358,  4.0804434,  0.45544556, 2358,  2.7320697,  0.4871287, 2358,  2.8375285,  0.56435645, 2358,  3.9769521,  0.44653466
 2751,  2.6383398,  0.60198021, 2751,  3.3105462,  0.53564358, 2751,  3.16432,  0.45841584, 2751,  2.5962615,  0.55247527, 2751,  3.7240293,  0.55445546, 2751,  2.8477523,  0.54257429, 2751,  5.9713707,  0.47623762, 2751,  3.1892056,  0.49405941
 3144,  2.1186743,  0.66039604, 3144,  2.4442434,  0.59207922, 3144,  4.2244663,  0.49801981, 3144,  5.2022915,  0.44851485, 3144,  2.6898396,  0.5792079, 3144,  2.8216538,  0.52970296, 3144,  3.6040902,  0.57425743, 3144,  3.2049735,  0.5158416
 3537,  3.2531462,  0.6108911, 3537,  2.3966215,  0.67722774, 3537,  5.9875898,  0.46831682, 3537,  3.1683939,  0.52970296, 3537,  2.7169328,  0.62673265, 3537,  3.0771687,  0.5237624, 3537,  3.3484306,  0.58019805, 3537,  3.1970561,  0.54455447
 3930,  2.393508,  0.65346533, 3930,  3.0445204,  0.64851487, 3930,  4.0656991,  0.5168317, 3930,  4.8616538,  0.4831683, 3930,  3.8415384,  0.58415842, 3930,  3.9781737,  0.5, 3930,  2.2372642,  0.66435641, 3930,  3.927815,  0.51188117
 4323,  1.5742019,  0.74950492, 4323,  1.6226158,  0.73762375, 4323,  2.2755551,  0.64257425, 4323,  2.1215856,  0.64356434, 4323,  1.5583463,  0.74059409, 4323,  2.1784406,  0.63564354, 4323,  1.6223544,  0.74851483, 4323,  2.1164494,  0.65742576
 4716,  1.545246,  0.74950492, 4716,  1.5803568,  0.74554455, 4716,  2.1840706,  0.65544552, 4716,  2.1142724,  0.64752477, 4716,  1.4759691,  0.73960394, 4716,  2.1842666,  0.64356434, 4716,  1.5705162,  0.74554455, 4716,  2.1021307,  0.66336632
 5109,  1.5612323,  0.75049508, 5109,  1.5925264,  0.74455446, 5109,  2.2246242,  0.65148515, 5109,  2.1595976,  0.65049505, 5109,  1.4872055,  0.74158418, 5109,  2.2405162,  0.64356434, 5109,  1.5780065,  0.74257427, 5109,  2.1404071,  0.66534656
 5502,  1.5817046,  0.75148517, 5502,  1.6109521,  0.74356437, 5502,  2.2788827,  0.65346533, 5502,  2.2050033,  0.65346533, 5502,  1.5063055,  0.74554455, 5502,  2.2887201,  0.64257425, 5502,  1.5938717,  0.74356437, 5502,  2.1840808,  0.66336632
 5895,  1.6007911,  0.74950492, 5895,  1.629387,  0.74455446, 5895,  2.3272965,  0.65544552, 5895,  2.2465632,  0.65346533, 5895,  1.5242146,  0.74653465, 5895,  2.3287668,  0.64356434, 5895,  1.6105758,  0.74356437, 5895,  2.2237163,  0.66237622


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  6.8907638,  0.23267327
 786,  11.250773,  0.21386139
 1179,  5.2630754,  0.2930693
 1572,  5.0621781,  0.40594059
 1965,  3.4699197,  0.49009901
 2358,  2.9210033,  0.54158413
 2751,  2.6383398,  0.60198021
 3144,  2.1186743,  0.66039604
 3537,  3.2531462,  0.6108911
 3930,  2.393508,  0.65346533
 4323,  1.5742019,  0.74950492
 4716,  1.545246,  0.74950492
 5109,  1.5612323,  0.75049508
 5502,  1.5817046,  0.75148517
 5895,  1.6007911,  0.74950492


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  4.3279381,  0.17524752
 786,  11.65572,  0.22970296
 1179,  3.6051893,  0.39504951
 1572,  3.3158503,  0.49702969
 1965,  4.7698851,  0.39108911
 2358,  4.3391643,  0.47524753
 2751,  3.3105462,  0.53564358
 3144,  2.4442434,  0.59207922
 3537,  2.3966215,  0.67722774
 3930,  3.0445204,  0.64851487
 4323,  1.6226158,  0.73762375
 4716,  1.5803568,  0.74554455
 5109,  1.5925264,  0.74455446
 5502,  1.6109521,  0.74356437
 5895,  1.629387,  0.74455446


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  7.0234599,  0.12574257
 786,  8.0100403,  0.17524752
 1179,  4.8504739,  0.32376239
 1572,  5.1490002,  0.3059406
 1965,  5.7330537,  0.29009902
 2358,  5.0592084,  0.37326732
 2751,  3.16432,  0.45841584
 3144,  4.2244663,  0.49801981
 3537,  5.9875898,  0.46831682
 3930,  4.0656991,  0.5168317
 4323,  2.2755551,  0.64257425
 4716,  2.1840706,  0.65544552
 5109,  2.2246242,  0.65148515
 5502,  2.2788827,  0.65346533
 5895,  2.3272965,  0.65544552


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  4.5609479,  0.21188119
 786,  9.6062031,  0.21584159
 1179,  5.5292144,  0.35445544
 1572,  5.5146532,  0.36435643
 1965,  2.9338307,  0.4920792
 2358,  3.6012201,  0.46831682
 2751,  2.5962615,  0.55247527
 3144,  5.2022915,  0.44851485
 3537,  3.1683939,  0.52970296
 3930,  4.8616538,  0.4831683
 4323,  2.1215856,  0.64356434
 4716,  2.1142724,  0.64752477
 5109,  2.1595976,  0.65049505
 5502,  2.2050033,  0.65346533
 5895,  2.2465632,  0.65346533


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  7.7203341,  0.13960396
 786,  4.1399336,  0.27920792
 1179,  4.8593106,  0.29108912
 1572,  3.5850074,  0.4089109
 1965,  5.0559106,  0.39504951
 2358,  4.0804434,  0.45544556
 2751,  3.7240293,  0.55445546
 3144,  2.6898396,  0.5792079
 3537,  2.7169328,  0.62673265
 3930,  3.8415384,  0.58415842
 4323,  1.5583463,  0.74059409
 4716,  1.4759691,  0.73960394
 5109,  1.4872055,  0.74158418
 5502,  1.5063055,  0.74554455
 5895,  1.5242146,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  4.7240806,  0.13663366
 786,  7.2118492,  0.20594059
 1179,  4.1223187,  0.31089109
 1572,  2.6588778,  0.4831683
 1965,  2.4165287,  0.49504951
 2358,  2.7320697,  0.4871287
 2751,  2.8477523,  0.54257429
 3144,  2.8216538,  0.52970296
 3537,  3.0771687,  0.5237624
 3930,  3.9781737,  0.5
 4323,  2.1784406,  0.63564354
 4716,  2.1842666,  0.64356434
 5109,  2.2405162,  0.64356434
 5502,  2.2887201,  0.64257425
 5895,  2.3287668,  0.64356434


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  30.990206,  0.11287129
 786,  8.5341482,  0.26237625
 1179,  5.9121633,  0.30396038
 1572,  5.7131019,  0.38217822
 1965,  3.8450012,  0.45544556
 2358,  2.8375285,  0.56435645
 2751,  5.9713707,  0.47623762
 3144,  3.6040902,  0.57425743
 3537,  3.3484306,  0.58019805
 3930,  2.2372642,  0.66435641
 4323,  1.6223544,  0.74851483
 4716,  1.5705162,  0.74554455
 5109,  1.5780065,  0.74257427
 5502,  1.5938717,  0.74356437
 5895,  1.6105758,  0.74356437


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  3.4253809,  0.13564357
 786,  7.2304783,  0.22871287
 1179,  3.4041643,  0.34554455
 1572,  2.8634794,  0.43168318
 1965,  3.106688,  0.45742574
 2358,  3.9769521,  0.44653466
 2751,  3.1892056,  0.49405941
 3144,  3.2049735,  0.5158416
 3537,  3.1970561,  0.54455447
 3930,  3.927815,  0.51188117
 4323,  2.1164494,  0.65742576
 4716,  2.1021307,  0.66336632
 5109,  2.1404071,  0.66534656
 5502,  2.1840808,  0.66336632
 5895,  2.2237163,  0.66237622


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.64588,0.0703125,1,2.64064,2.64064,0.0703125,1,2.64216,2.64216,0.0703125,1,2.67597,2.67597,0.0703125,1,2.63592,2.63592,0.0703125,1,2.6468,2.6468,0.0703125,1,2.65588,2.65588,0.0703125,1,2.63517,2.63517,0.0703125
101,1.73179,1.73179,0.207031,101,1.71759,1.71759,0.230469,101,1.8296,1.8296,0.207031,101,1.73275,1.73275,0.207031,101,1.80343,1.80343,0.175781,101,1.78975,1.78975,0.183594,101,1.68401,1.68401,0.210938,101,1.81953,1.81953,0.171875
201,1.33644,1.33644,0.304688,201,1.49743,1.49743,0.294271,201,1.54868,1.54868,0.276042,201,1.49271,1.49271,0.291667,201,1.40189,1.40189,0.273438,201,1.56936,1.56936,0.25,201,1.35484,1.35484,0.302083,201,1.48286,1.48286,0.247396
301,1.3478,1.3478,0.359375,301,1.27196,1.27196,0.355469,301,1.43818,1.43818,0.328125,301,1.40741,1.40741,0.337891,301,1.28799,1.28799,0.337891,301,1.4074,1.4074,0.302734,301,1.29977,1.29977,0.363281,301,1.42681,1.42681,0.316406
394,0.952121,0.952121,0.640625,394,1.02529,1.02529,0.578125,394,1.21777,1.21777,0.546875,394,1.28476,1.28476,0.5,394,1.15682,1.15682,0.570313,394,1.28102,1.28102,0.523438,394,1.0632,1.0632,0.601563,394,1.24896,1.24896,0.546875
494,1.15444,1.15444,0.574219,494,1.09084,1.09084,0.570313,494,1.20428,1.20428,0.546875,494,1.26031,1.26031,0.519531,494,1.17758,1.17758,0.5625,494,1.22581,1.22581,0.515625,494,1.03635,1.03635,0.605469,494,1.27163,1.27163,0.523438
594,1.11807,1.11807,0.588542,594,0.960189,0.960189,0.59375,594,1.14864,1.14864,0.557292,594,1.06932,1.06932,0.546875,594,0.898795,0.898795,0.591146,594,1.19201,1.19201,0.523438,594,0.915072,0.915072,0.627604,594,1.26732,1.26732,0.523438
694,0.923956,0.923956,0.613281,694,0.923909,0.923909,0.615234,694,1.12201,1.12201,0.570313,694,1.05116,1.05116,0.578125,694,0.8575,0.8575,0.601563,694,1.19946,1.19946,0.535156,694,0.804165,0.804165,0.65625,694,1.05851,1.05851,0.550781
787,0.653064,0.653064,0.78125,787,0.612165,0.612165,0.78125,787,0.898736,0.898736,0.695313,787,0.941081,0.941081,0.664063,787,0.728998,0.728998,0.71875,787,0.916761,0.916761,0.6875,787,0.63379,0.63379,0.789063,787,0.860967,0.860967,0.679688
887,0.750217,0.750217,0.738281,887,0.856171,0.856171,0.726563,887,1.04087,1.04087,0.648438,887,0.997373,0.997373,0.660156,887,0.807313,0.807313,0.714844,887,1.11539,1.11539,0.605469,887,0.801701,0.801701,0.753906,887,1.01416,1.01416,0.640625
987,0.729574,0.729574,0.736979,987,0.683154,0.683154,0.726563,987,0.892071,0.892071,0.661458,987,0.834113,0.834113,0.669271,987,0.680855,0.680855,0.723958,987,0.913518,0.913518,0.617188,987,0.696544,0.696544,0.744792,987,0.963661,0.963661,0.643229
1087,0.615277,0.615277,0.75,1087,0.639554,0.639554,0.742188,1087,0.844485,0.844485,0.673828,1087,0.86972,0.86972,0.675781,1087,0.629604,0.629604,0.742188,1087,0.890929,0.890929,0.630859,1087,0.592407,0.592407,0.757813,1087,0.930067,0.930067,0.648438
1180,0.434686,0.434686,0.828125,1180,0.387107,0.387107,0.835938,1180,0.640722,0.640722,0.773438,1180,0.715357,0.715357,0.710938,1180,0.413504,0.413504,0.898438,1180,0.774792,0.774792,0.726563,1180,0.406512,0.406512,0.867188,1180,0.707132,0.707132,0.765625
1280,0.55929,0.55929,0.824219,1280,0.585002,0.585002,0.816406,1280,0.901331,0.901331,0.71875,1280,0.967308,0.967308,0.699219,1280,0.616478,0.616478,0.820313,1280,0.807092,0.807092,0.6875,1280,0.600439,0.600439,0.816406,1280,0.803422,0.803422,0.726563
1380,0.500636,0.500636,0.828125,1380,0.499168,0.499168,0.815104,1380,0.716562,0.716562,0.736979,1380,0.62237,0.62237,0.734375,1380,0.576016,0.576016,0.804688,1380,0.712087,0.712087,0.703125,1380,0.556704,0.556704,0.809896,1380,0.6398,0.6398,0.739583
1480,0.473349,0.473349,0.837891,1480,0.361502,0.361502,0.832031,1480,0.744841,0.744841,0.730469,1480,0.589393,0.589393,0.751953,1480,0.468831,0.468831,0.816406,1480,0.708977,0.708977,0.720703,1480,0.358561,0.358561,0.832031,1480,0.762147,0.762147,0.728516
1573,0.279828,0.279828,0.914063,1573,0.194606,0.194606,0.921875,1573,0.483565,0.483565,0.804688,1573,0.577185,0.577185,0.78125,1573,0.427621,0.427621,0.835938,1573,0.612767,0.612767,0.789063,1573,0.225397,0.225397,0.914063,1573,0.585902,0.585902,0.796875
1673,0.332956,0.332956,0.886719,1673,0.463293,0.463293,0.890625,1673,0.771414,0.771414,0.769531,1673,0.660184,0.660184,0.777344,1673,0.49914,0.49914,0.816406,1673,0.727057,0.727057,0.765625,1673,0.43719,0.43719,0.871094,1673,0.645553,0.645553,0.785156
1773,0.305963,0.305963,0.888021,1773,0.376001,0.376001,0.877604,1773,0.603358,0.603358,0.765625,1773,0.522069,0.522069,0.786458,1773,0.459176,0.459176,0.815104,1773,0.532694,0.532694,0.778646,1773,0.371017,0.371017,0.882813,1773,0.476287,0.476287,0.786458
1873,0.244721,0.244721,0.894531,1873,0.233072,0.233072,0.890625,1873,0.573948,0.573948,0.765625,1873,0.523543,0.523543,0.796875,1873,0.249863,0.249863,0.835938,1873,0.557926,0.557926,0.777344,1873,0.207632,0.207632,0.890625,1873,0.460285,0.460285,0.794922
1966,0.136783,0.136783,0.945313,1966,0.130422,0.130422,0.9375,1966,0.443991,0.443991,0.828125,1966,0.413104,0.413104,0.828125,1966,0.218558,0.218558,0.929688,1966,0.54508,0.54508,0.796875,1966,0.190261,0.190261,0.9375,1966,0.429487,0.429487,0.851563
2066,0.324341,0.324341,0.910156,2066,0.26232,0.26232,0.925781,2066,0.529881,0.529881,0.832031,2066,0.541543,0.541543,0.828125,2066,0.447362,0.447362,0.882813,2066,0.579921,0.579921,0.78125,2066,0.253293,0.253293,0.921875,2066,0.501259,0.501259,0.835938
2166,0.25115,0.25115,0.90625,2166,0.350325,0.350325,0.921875,2166,0.478149,0.478149,0.830729,2166,0.344166,0.344166,0.841146,2166,0.299442,0.299442,0.885417,2166,0.370609,0.370609,0.809896,2166,0.247794,0.247794,0.911458,2166,0.371523,0.371523,0.848958
2266,0.234408,0.234408,0.912109,2266,0.147904,0.147904,0.927734,2266,0.404365,0.404365,0.832031,2266,0.431889,0.431889,0.839844,2266,0.168278,0.168278,0.898438,2266,0.407316,0.407316,0.818359,2266,0.219027,0.219027,0.912109,2266,0.446077,0.446077,0.853516
2359,0.114029,0.114029,0.96875,2359,0.102195,0.102195,0.96875,2359,0.267642,0.267642,0.914063,2359,0.385397,0.385397,0.835938,2359,0.160591,0.160591,0.921875,2359,0.368014,0.368014,0.867188,2359,0.071743,0.071743,1.0,2359,0.367062,0.367062,0.867188
2459,0.159822,0.159822,0.945313,2459,0.298899,0.298899,0.929688,2459,0.383082,0.383082,0.886719,2459,0.456483,0.456483,0.824219,2459,0.218141,0.218141,0.917969,2459,0.411954,0.411954,0.855469,2459,0.203055,0.203055,0.960938,2459,0.328904,0.328904,0.863281
2559,0.124981,0.124981,0.953125,2559,0.19672,0.19672,0.932292,2559,0.390084,0.390084,0.877604,2559,0.335596,0.335596,0.846354,2559,0.161976,0.161976,0.919271,2559,0.332147,0.332147,0.861979,2559,0.0989515,0.0989515,0.958333,2559,0.211073,0.211073,0.880208
2659,0.184845,0.184845,0.943359,2659,0.0979776,0.0979776,0.9375,2659,0.183331,0.183331,0.894531,2659,0.230199,0.230199,0.867188,2659,0.110954,0.110954,0.935547,2659,0.346307,0.346307,0.871094,2659,0.0802138,0.0802138,0.962891,2659,0.357419,0.357419,0.880859
2752,0.0598874,0.0598874,0.976563,2752,0.0649937,0.0649937,0.976563,2752,0.261753,0.261753,0.914063,2752,0.297371,0.297371,0.90625,2752,0.0731581,0.0731581,0.960938,2752,0.242083,0.242083,0.90625,2752,0.0581633,0.0581633,0.976563,2752,0.272879,0.272879,0.898438
2852,0.145853,0.145853,0.949219,2852,0.186437,0.186437,0.957031,2852,0.359062,0.359062,0.902344,2852,0.327003,0.327003,0.890625,2852,0.15359,0.15359,0.953125,2852,0.271873,0.271873,0.898438,2852,0.202179,0.202179,0.953125,2852,0.239315,0.239315,0.894531
2952,0.124134,0.124134,0.955729,2952,0.0733467,0.0733467,0.966146,2952,0.242441,0.242441,0.903646,2952,0.259138,0.259138,0.90625,2952,0.188252,0.188252,0.942708,2952,0.118384,0.118384,0.919271,2952,0.0877763,0.0877763,0.958333,2952,0.242113,0.242113,0.898438
3052,0.105857,0.105857,0.957031,3052,0.0986718,0.0986718,0.964844,3052,0.164706,0.164706,0.908203,3052,0.148826,0.148826,0.917969,3052,0.150793,0.150793,0.943359,3052,0.280181,0.280181,0.916016,3052,0.174239,0.174239,0.953125,3052,0.249997,0.249997,0.902344
3145,0.0338442,0.0338442,0.984375,3145,0.0535864,0.0535864,0.984375,3145,0.127281,0.127281,0.953125,3145,0.268364,0.268364,0.914063,3145,0.105276,0.105276,0.96875,3145,0.206861,0.206861,0.929688,3145,0.0523256,0.0523256,0.984375,3145,0.244446,0.244446,0.90625
3245,0.140185,0.140185,0.96875,3245,0.162504,0.162504,0.96875,3245,0.223999,0.223999,0.945313,3245,0.298782,0.298782,0.898438,3245,0.0895124,0.0895124,0.96875,3245,0.119176,0.119176,0.945313,3245,0.245606,0.245606,0.957031,3245,0.164999,0.164999,0.925781
3345,0.153155,0.153155,0.966146,3345,0.174519,0.174519,0.960938,3345,0.213014,0.213014,0.932292,3345,0.151595,0.151595,0.911458,3345,0.11243,0.11243,0.960938,3345,0.0889318,0.0889318,0.953125,3345,0.0608906,0.0608906,0.963542,3345,0.102948,0.102948,0.940104
3445,0.0504792,0.0504792,0.96875,3445,0.108741,0.108741,0.960938,3445,0.214803,0.214803,0.925781,3445,0.157598,0.157598,0.919922,3445,0.0965826,0.0965826,0.962891,3445,0.130921,0.130921,0.955078,3445,0.0760386,0.0760386,0.964844,3445,0.138544,0.138544,0.945313
3538,0.0721096,0.0721096,0.96875,3538,0.0480487,0.0480487,0.992188,3538,0.110314,0.110314,0.976563,3538,0.161002,0.161002,0.921875,3538,0.0386806,0.0386806,0.992188,3538,0.14431,0.14431,0.9375,3538,0.0771228,0.0771228,0.953125,3538,0.130858,0.130858,0.945313
3638,0.0853441,0.0853441,0.964844,3638,0.0571923,0.0571923,0.980469,3638,0.165376,0.165376,0.953125,3638,0.223621,0.223621,0.933594,3638,0.120491,0.120491,0.976563,3638,0.0922652,0.0922652,0.953125,3638,0.0616795,0.0616795,0.960938,3638,0.161605,0.161605,0.949219
3738,0.14876,0.14876,0.963542,3738,0.0631093,0.0631093,0.979167,3738,0.103265,0.103265,0.953125,3738,0.144789,0.144789,0.942708,3738,0.0360928,0.0360928,0.976563,3738,0.0698421,0.0698421,0.963542,3738,0.0539456,0.0539456,0.96875,3738,0.127497,0.127497,0.958333
3838,0.0930258,0.0930258,0.960938,3838,0.0536633,0.0536633,0.982422,3838,0.0968832,0.0968832,0.953125,3838,0.158176,0.158176,0.945313,3838,0.0979537,0.0979537,0.976563,3838,0.324458,0.324458,0.945313,3838,0.147578,0.147578,0.962891,3838,0.136308,0.136308,0.957031
3931,0.0155681,0.0155681,1.0,3931,0.0257885,0.0257885,0.992188,3931,0.122218,0.122218,0.953125,3931,0.0932467,0.0932467,0.976563,3931,0.081567,0.081567,0.984375,3931,0.0394203,0.0394203,1.0,3931,0.0274453,0.0274453,0.992188,3931,0.113817,0.113817,0.945313
4031,0.0203286,0.0203286,1.0,4031,0.0086905,0.0086905,0.996094,4031,0.128866,0.128866,0.953125,4031,0.0329062,0.0329062,0.984375,4031,0.0195065,0.0195065,0.992188,4031,0.0327683,0.0327683,0.996094,4031,0.0218927,0.0218927,0.992188,4031,0.0222792,0.0222792,0.972656
4131,0.00934274,0.00934274,1.0,4131,0.0217356,0.0217356,0.994792,4131,0.0460398,0.0460398,0.960938,4131,0.020355,0.020355,0.989583,4131,0.0121123,0.0121123,0.994792,4131,0.0204738,0.0204738,0.994792,4131,0.00867346,0.00867346,0.994792,4131,0.0119138,0.0119138,0.981771
4231,0.00447887,0.00447887,1.0,4231,0.00472584,0.00472584,0.996094,4231,0.0176264,0.0176264,0.970703,4231,0.0451068,0.0451068,0.986328,4231,0.00366649,0.00366649,0.996094,4231,0.0165358,0.0165358,0.994141,4231,0.00824859,0.00824859,0.996094,4231,0.00690838,0.00690838,0.986328
4324,0.0145404,0.0145404,0.992188,4324,0.00733947,0.00733947,1.0,4324,0.0191765,0.0191765,0.992188,4324,0.0161088,0.0161088,1.0,4324,0.00435913,0.00435913,1.0,4324,0.00963395,0.00963395,1.0,4324,0.00442696,0.00442696,1.0,4324,0.0267942,0.0267942,0.992188
4424,0.0079479,0.0079479,0.996094,4424,0.00537559,0.00537559,1.0,4424,0.0525061,0.0525061,0.988281,4424,0.00992906,0.00992906,1.0,4424,0.0122395,0.0122395,1.0,4424,0.0164479,0.0164479,0.996094,4424,0.00562767,0.00562767,1.0,4424,0.010096,0.010096,0.996094
4524,0.00354748,0.00354748,0.997396,4524,0.00439975,0.00439975,1.0,4524,0.0174945,0.0174945,0.989583,4524,0.00923131,0.00923131,1.0,4524,0.00435122,0.00435122,1.0,4524,0.00969692,0.00969692,0.997396,4524,0.00371846,0.00371846,1.0,4524,0.0054974,0.0054974,0.997396
4624,0.00334693,0.00334693,0.998047,4624,0.00284859,0.00284859,1.0,4624,0.011769,0.011769,0.992188,4624,0.0167452,0.0167452,1.0,4624,0.00232181,0.00232181,1.0,4624,0.0105909,0.0105909,0.998047,4624,0.00442077,0.00442077,1.0,4624,0.00485869,0.00485869,0.998047
4717,0.00424819,0.00424819,1.0,4717,0.00475353,0.00475353,1.0,4717,0.0117923,0.0117923,1.0,4717,0.0110524,0.0110524,1.0,4717,0.00248805,0.00248805,1.0,4717,0.00688114,0.00688114,1.0,4717,0.00321012,0.00321012,1.0,4717,0.012106,0.012106,1.0
4817,0.00517806,0.00517806,1.0,4817,0.00392093,0.00392093,1.0,4817,0.0317468,0.0317468,0.996094,4817,0.00693459,0.00693459,1.0,4817,0.0091145,0.0091145,1.0,4817,0.00975523,0.00975523,1.0,4817,0.00368445,0.00368445,1.0,4817,0.00631051,0.00631051,1.0
4917,0.0024739,0.0024739,1.0,4917,0.00258015,0.00258015,1.0,4917,0.00945311,0.00945311,0.997396,4917,0.00641332,0.00641332,1.0,4917,0.00303513,0.00303513,1.0,4917,0.00718668,0.00718668,1.0,4917,0.00259943,0.00259943,1.0,4917,0.00389078,0.00389078,1.0
5017,0.00251387,0.00251387,1.0,5017,0.00200909,0.00200909,1.0,5017,0.00832982,0.00832982,0.998047,5017,0.0108704,0.0108704,1.0,5017,0.00179725,0.00179725,1.0,5017,0.00799224,0.00799224,1.0,5017,0.0031218,0.0031218,1.0,5017,0.00385449,0.00385449,1.0
5110,0.00300933,0.00300933,1.0,5110,0.00368489,0.00368489,1.0,5110,0.00844848,0.00844848,1.0,5110,0.0081638,0.0081638,1.0,5110,0.00190161,0.00190161,1.0,5110,0.00546821,0.00546821,1.0,5110,0.00254691,0.00254691,1.0,5110,0.00713962,0.00713962,1.0
5210,0.00397679,0.00397679,1.0,5210,0.00312395,0.00312395,1.0,5210,0.0219307,0.0219307,1.0,5210,0.00526817,0.00526817,1.0,5210,0.00712523,0.00712523,1.0,5210,0.00683145,0.00683145,1.0,5210,0.00272206,0.00272206,1.0,5210,0.0046041,0.0046041,1.0
5310,0.00197605,0.00197605,1.0,5310,0.00185747,0.00185747,1.0,5310,0.00608383,0.00608383,1.0,5310,0.0049071,0.0049071,1.0,5310,0.00238801,0.00238801,1.0,5310,0.00579741,0.00579741,1.0,5310,0.00202073,0.00202073,1.0,5310,0.00303456,0.00303456,1.0
5410,0.00203761,0.00203761,1.0,5410,0.00157957,0.00157957,1.0,5410,0.00652513,0.00652513,1.0,5410,0.00833622,0.00833622,1.0,5410,0.00145997,0.00145997,1.0,5410,0.00646444,0.00646444,1.0,5410,0.00241182,0.00241182,1.0,5410,0.00315635,0.00315635,1.0
5503,0.00232989,0.00232989,1.0,5503,0.00305174,0.00305174,1.0,5503,0.00659777,0.00659777,1.0,5503,0.00645286,0.00645286,1.0,5503,0.00158633,0.00158633,1.0,5503,0.00455201,0.00455201,1.0,5503,0.00213409,0.00213409,1.0,5503,0.00517683,0.00517683,1.0
5603,0.00326522,0.00326522,1.0,5603,0.00258271,0.00258271,1.0,5603,0.016454,0.016454,1.0,5603,0.00418385,0.00418385,1.0,5603,0.00584309,0.00584309,1.0,5603,0.00535753,0.00535753,1.0,5603,0.00213872,0.00213872,1.0,5603,0.00367208,0.00367208,1.0
5703,0.00166542,0.00166542,1.0,5703,0.00147435,0.00147435,1.0,5703,0.00434444,0.00434444,1.0,5703,0.00401194,0.00401194,1.0,5703,0.00198857,0.00198857,1.0,5703,0.00484269,0.00484269,1.0,5703,0.00165131,0.00165131,1.0,5703,0.00250173,0.00250173,1.0
5803,0.00172399,0.00172399,1.0,5803,0.00130455,0.00130455,1.0,5803,0.00534134,0.00534134,1.0,5803,0.00678891,0.00678891,1.0,5803,0.00123678,0.00123678,1.0,5803,0.00526253,0.00526253,1.0,5803,0.001968,0.001968,1.0,5803,0.00266244,0.00266244,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.64588,0.0703125
101,1.73179,1.73179,0.207031
201,1.33644,1.33644,0.304688
301,1.3478,1.3478,0.359375
394,0.952121,0.952121,0.640625
494,1.15444,1.15444,0.574219
594,1.11807,1.11807,0.588542
694,0.923956,0.923956,0.613281
787,0.653064,0.653064,0.78125
887,0.750217,0.750217,0.738281
987,0.729574,0.729574,0.736979
1087,0.615277,0.615277,0.75
1180,0.434686,0.434686,0.828125
1280,0.55929,0.55929,0.824219
1380,0.500636,0.500636,0.828125
1480,0.473349,0.473349,0.837891
1573,0.279828,0.279828,0.914063
1673,0.332956,0.332956,0.886719
1773,0.305963,0.305963,0.888021
1873,0.244721,0.244721,0.894531
1966,0.136783,0.136783,0.945313
2066,0.324341,0.324341,0.910156
2166,0.25115,0.25115,0.90625
2266,0.234408,0.234408,0.912109
2359,0.114029,0.114029,0.96875
2459,0.159822,0.159822,0.945313
2559,0.124981,0.124981,0.953125
2659,0.184845,0.184845,0.943359
2752,0.0598874,0.0598874,0.976563
2852,0.145853,0.145853,0.949219
2952,0.124134,0.124134,0.955729
3052,0.105857,0.105857,0.957031
3145,0.0338442,0.0338442,0.984375
3245,0.140185,0.140185,0.96875
3345,0.153155,0.153155,0.966146
3445,0.0504792,0.0504792,0.96875
3538,0.0721096,0.0721096,0.96875
3638,0.0853441,0.0853441,0.964844
3738,0.14876,0.14876,0.963542
3838,0.0930258,0.0930258,0.960938
3931,0.0155681,0.0155681,1.0
4031,0.0203286,0.0203286,1.0
4131,0.00934274,0.00934274,1.0
4231,0.00447887,0.00447887,1.0
4324,0.0145404,0.0145404,0.992188
4424,0.0079479,0.0079479,0.996094
4524,0.00354748,0.00354748,0.997396
4624,0.00334693,0.00334693,0.998047
4717,0.00424819,0.00424819,1.0
4817,0.00517806,0.00517806,1.0
4917,0.0024739,0.0024739,1.0
5017,0.00251387,0.00251387,1.0
5110,0.00300933,0.00300933,1.0
5210,0.00397679,0.00397679,1.0
5310,0.00197605,0.00197605,1.0
5410,0.00203761,0.00203761,1.0
5503,0.00232989,0.00232989,1.0
5603,0.00326522,0.00326522,1.0
5703,0.00166542,0.00166542,1.0
5803,0.00172399,0.00172399,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.64064,0.0703125
101,1.71759,1.71759,0.230469
201,1.49743,1.49743,0.294271
301,1.27196,1.27196,0.355469
394,1.02529,1.02529,0.578125
494,1.09084,1.09084,0.570313
594,0.960189,0.960189,0.59375
694,0.923909,0.923909,0.615234
787,0.612165,0.612165,0.78125
887,0.856171,0.856171,0.726563
987,0.683154,0.683154,0.726563
1087,0.639554,0.639554,0.742188
1180,0.387107,0.387107,0.835938
1280,0.585002,0.585002,0.816406
1380,0.499168,0.499168,0.815104
1480,0.361502,0.361502,0.832031
1573,0.194606,0.194606,0.921875
1673,0.463293,0.463293,0.890625
1773,0.376001,0.376001,0.877604
1873,0.233072,0.233072,0.890625
1966,0.130422,0.130422,0.9375
2066,0.26232,0.26232,0.925781
2166,0.350325,0.350325,0.921875
2266,0.147904,0.147904,0.927734
2359,0.102195,0.102195,0.96875
2459,0.298899,0.298899,0.929688
2559,0.19672,0.19672,0.932292
2659,0.0979776,0.0979776,0.9375
2752,0.0649937,0.0649937,0.976563
2852,0.186437,0.186437,0.957031
2952,0.0733467,0.0733467,0.966146
3052,0.0986718,0.0986718,0.964844
3145,0.0535864,0.0535864,0.984375
3245,0.162504,0.162504,0.96875
3345,0.174519,0.174519,0.960938
3445,0.108741,0.108741,0.960938
3538,0.0480487,0.0480487,0.992188
3638,0.0571923,0.0571923,0.980469
3738,0.0631093,0.0631093,0.979167
3838,0.0536633,0.0536633,0.982422
3931,0.0257885,0.0257885,0.992188
4031,0.0086905,0.0086905,0.996094
4131,0.0217356,0.0217356,0.994792
4231,0.00472584,0.00472584,0.996094
4324,0.00733947,0.00733947,1.0
4424,0.00537559,0.00537559,1.0
4524,0.00439975,0.00439975,1.0
4624,0.00284859,0.00284859,1.0
4717,0.00475353,0.00475353,1.0
4817,0.00392093,0.00392093,1.0
4917,0.00258015,0.00258015,1.0
5017,0.00200909,0.00200909,1.0
5110,0.00368489,0.00368489,1.0
5210,0.00312395,0.00312395,1.0
5310,0.00185747,0.00185747,1.0
5410,0.00157957,0.00157957,1.0
5503,0.00305174,0.00305174,1.0
5603,0.00258271,0.00258271,1.0
5703,0.00147435,0.00147435,1.0
5803,0.00130455,0.00130455,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.64216,0.0703125
101,1.8296,1.8296,0.207031
201,1.54868,1.54868,0.276042
301,1.43818,1.43818,0.328125
394,1.21777,1.21777,0.546875
494,1.20428,1.20428,0.546875
594,1.14864,1.14864,0.557292
694,1.12201,1.12201,0.570313
787,0.898736,0.898736,0.695313
887,1.04087,1.04087,0.648438
987,0.892071,0.892071,0.661458
1087,0.844485,0.844485,0.673828
1180,0.640722,0.640722,0.773438
1280,0.901331,0.901331,0.71875
1380,0.716562,0.716562,0.736979
1480,0.744841,0.744841,0.730469
1573,0.483565,0.483565,0.804688
1673,0.771414,0.771414,0.769531
1773,0.603358,0.603358,0.765625
1873,0.573948,0.573948,0.765625
1966,0.443991,0.443991,0.828125
2066,0.529881,0.529881,0.832031
2166,0.478149,0.478149,0.830729
2266,0.404365,0.404365,0.832031
2359,0.267642,0.267642,0.914063
2459,0.383082,0.383082,0.886719
2559,0.390084,0.390084,0.877604
2659,0.183331,0.183331,0.894531
2752,0.261753,0.261753,0.914063
2852,0.359062,0.359062,0.902344
2952,0.242441,0.242441,0.903646
3052,0.164706,0.164706,0.908203
3145,0.127281,0.127281,0.953125
3245,0.223999,0.223999,0.945313
3345,0.213014,0.213014,0.932292
3445,0.214803,0.214803,0.925781
3538,0.110314,0.110314,0.976563
3638,0.165376,0.165376,0.953125
3738,0.103265,0.103265,0.953125
3838,0.0968832,0.0968832,0.953125
3931,0.122218,0.122218,0.953125
4031,0.128866,0.128866,0.953125
4131,0.0460398,0.0460398,0.960938
4231,0.0176264,0.0176264,0.970703
4324,0.0191765,0.0191765,0.992188
4424,0.0525061,0.0525061,0.988281
4524,0.0174945,0.0174945,0.989583
4624,0.011769,0.011769,0.992188
4717,0.0117923,0.0117923,1.0
4817,0.0317468,0.0317468,0.996094
4917,0.00945311,0.00945311,0.997396
5017,0.00832982,0.00832982,0.998047
5110,0.00844848,0.00844848,1.0
5210,0.0219307,0.0219307,1.0
5310,0.00608383,0.00608383,1.0
5410,0.00652513,0.00652513,1.0
5503,0.00659777,0.00659777,1.0
5603,0.016454,0.016454,1.0
5703,0.00434444,0.00434444,1.0
5803,0.00534134,0.00534134,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.67597,0.0703125
101,1.73275,1.73275,0.207031
201,1.49271,1.49271,0.291667
301,1.40741,1.40741,0.337891
394,1.28476,1.28476,0.5
494,1.26031,1.26031,0.519531
594,1.06932,1.06932,0.546875
694,1.05116,1.05116,0.578125
787,0.941081,0.941081,0.664063
887,0.997373,0.997373,0.660156
987,0.834113,0.834113,0.669271
1087,0.86972,0.86972,0.675781
1180,0.715357,0.715357,0.710938
1280,0.967308,0.967308,0.699219
1380,0.62237,0.62237,0.734375
1480,0.589393,0.589393,0.751953
1573,0.577185,0.577185,0.78125
1673,0.660184,0.660184,0.777344
1773,0.522069,0.522069,0.786458
1873,0.523543,0.523543,0.796875
1966,0.413104,0.413104,0.828125
2066,0.541543,0.541543,0.828125
2166,0.344166,0.344166,0.841146
2266,0.431889,0.431889,0.839844
2359,0.385397,0.385397,0.835938
2459,0.456483,0.456483,0.824219
2559,0.335596,0.335596,0.846354
2659,0.230199,0.230199,0.867188
2752,0.297371,0.297371,0.90625
2852,0.327003,0.327003,0.890625
2952,0.259138,0.259138,0.90625
3052,0.148826,0.148826,0.917969
3145,0.268364,0.268364,0.914063
3245,0.298782,0.298782,0.898438
3345,0.151595,0.151595,0.911458
3445,0.157598,0.157598,0.919922
3538,0.161002,0.161002,0.921875
3638,0.223621,0.223621,0.933594
3738,0.144789,0.144789,0.942708
3838,0.158176,0.158176,0.945313
3931,0.0932467,0.0932467,0.976563
4031,0.0329062,0.0329062,0.984375
4131,0.020355,0.020355,0.989583
4231,0.0451068,0.0451068,0.986328
4324,0.0161088,0.0161088,1.0
4424,0.00992906,0.00992906,1.0
4524,0.00923131,0.00923131,1.0
4624,0.0167452,0.0167452,1.0
4717,0.0110524,0.0110524,1.0
4817,0.00693459,0.00693459,1.0
4917,0.00641332,0.00641332,1.0
5017,0.0108704,0.0108704,1.0
5110,0.0081638,0.0081638,1.0
5210,0.00526817,0.00526817,1.0
5310,0.0049071,0.0049071,1.0
5410,0.00833622,0.00833622,1.0
5503,0.00645286,0.00645286,1.0
5603,0.00418385,0.00418385,1.0
5703,0.00401194,0.00401194,1.0
5803,0.00678891,0.00678891,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.63592,0.0703125
101,1.80343,1.80343,0.175781
201,1.40189,1.40189,0.273438
301,1.28799,1.28799,0.337891
394,1.15682,1.15682,0.570313
494,1.17758,1.17758,0.5625
594,0.898795,0.898795,0.591146
694,0.8575,0.8575,0.601563
787,0.728998,0.728998,0.71875
887,0.807313,0.807313,0.714844
987,0.680855,0.680855,0.723958
1087,0.629604,0.629604,0.742188
1180,0.413504,0.413504,0.898438
1280,0.616478,0.616478,0.820313
1380,0.576016,0.576016,0.804688
1480,0.468831,0.468831,0.816406
1573,0.427621,0.427621,0.835938
1673,0.49914,0.49914,0.816406
1773,0.459176,0.459176,0.815104
1873,0.249863,0.249863,0.835938
1966,0.218558,0.218558,0.929688
2066,0.447362,0.447362,0.882813
2166,0.299442,0.299442,0.885417
2266,0.168278,0.168278,0.898438
2359,0.160591,0.160591,0.921875
2459,0.218141,0.218141,0.917969
2559,0.161976,0.161976,0.919271
2659,0.110954,0.110954,0.935547
2752,0.0731581,0.0731581,0.960938
2852,0.15359,0.15359,0.953125
2952,0.188252,0.188252,0.942708
3052,0.150793,0.150793,0.943359
3145,0.105276,0.105276,0.96875
3245,0.0895124,0.0895124,0.96875
3345,0.11243,0.11243,0.960938
3445,0.0965826,0.0965826,0.962891
3538,0.0386806,0.0386806,0.992188
3638,0.120491,0.120491,0.976563
3738,0.0360928,0.0360928,0.976563
3838,0.0979537,0.0979537,0.976563
3931,0.081567,0.081567,0.984375
4031,0.0195065,0.0195065,0.992188
4131,0.0121123,0.0121123,0.994792
4231,0.00366649,0.00366649,0.996094
4324,0.00435913,0.00435913,1.0
4424,0.0122395,0.0122395,1.0
4524,0.00435122,0.00435122,1.0
4624,0.00232181,0.00232181,1.0
4717,0.00248805,0.00248805,1.0
4817,0.0091145,0.0091145,1.0
4917,0.00303513,0.00303513,1.0
5017,0.00179725,0.00179725,1.0
5110,0.00190161,0.00190161,1.0
5210,0.00712523,0.00712523,1.0
5310,0.00238801,0.00238801,1.0
5410,0.00145997,0.00145997,1.0
5503,0.00158633,0.00158633,1.0
5603,0.00584309,0.00584309,1.0
5703,0.00198857,0.00198857,1.0
5803,0.00123678,0.00123678,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.6468,0.0703125
101,1.78975,1.78975,0.183594
201,1.56936,1.56936,0.25
301,1.4074,1.4074,0.302734
394,1.28102,1.28102,0.523438
494,1.22581,1.22581,0.515625
594,1.19201,1.19201,0.523438
694,1.19946,1.19946,0.535156
787,0.916761,0.916761,0.6875
887,1.11539,1.11539,0.605469
987,0.913518,0.913518,0.617188
1087,0.890929,0.890929,0.630859
1180,0.774792,0.774792,0.726563
1280,0.807092,0.807092,0.6875
1380,0.712087,0.712087,0.703125
1480,0.708977,0.708977,0.720703
1573,0.612767,0.612767,0.789063
1673,0.727057,0.727057,0.765625
1773,0.532694,0.532694,0.778646
1873,0.557926,0.557926,0.777344
1966,0.54508,0.54508,0.796875
2066,0.579921,0.579921,0.78125
2166,0.370609,0.370609,0.809896
2266,0.407316,0.407316,0.818359
2359,0.368014,0.368014,0.867188
2459,0.411954,0.411954,0.855469
2559,0.332147,0.332147,0.861979
2659,0.346307,0.346307,0.871094
2752,0.242083,0.242083,0.90625
2852,0.271873,0.271873,0.898438
2952,0.118384,0.118384,0.919271
3052,0.280181,0.280181,0.916016
3145,0.206861,0.206861,0.929688
3245,0.119176,0.119176,0.945313
3345,0.0889318,0.0889318,0.953125
3445,0.130921,0.130921,0.955078
3538,0.14431,0.14431,0.9375
3638,0.0922652,0.0922652,0.953125
3738,0.0698421,0.0698421,0.963542
3838,0.324458,0.324458,0.945313
3931,0.0394203,0.0394203,1.0
4031,0.0327683,0.0327683,0.996094
4131,0.0204738,0.0204738,0.994792
4231,0.0165358,0.0165358,0.994141
4324,0.00963395,0.00963395,1.0
4424,0.0164479,0.0164479,0.996094
4524,0.00969692,0.00969692,0.997396
4624,0.0105909,0.0105909,0.998047
4717,0.00688114,0.00688114,1.0
4817,0.00975523,0.00975523,1.0
4917,0.00718668,0.00718668,1.0
5017,0.00799224,0.00799224,1.0
5110,0.00546821,0.00546821,1.0
5210,0.00683145,0.00683145,1.0
5310,0.00579741,0.00579741,1.0
5410,0.00646444,0.00646444,1.0
5503,0.00455201,0.00455201,1.0
5603,0.00535753,0.00535753,1.0
5703,0.00484269,0.00484269,1.0
5803,0.00526253,0.00526253,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.65588,0.0703125
101,1.68401,1.68401,0.210938
201,1.35484,1.35484,0.302083
301,1.29977,1.29977,0.363281
394,1.0632,1.0632,0.601563
494,1.03635,1.03635,0.605469
594,0.915072,0.915072,0.627604
694,0.804165,0.804165,0.65625
787,0.63379,0.63379,0.789063
887,0.801701,0.801701,0.753906
987,0.696544,0.696544,0.744792
1087,0.592407,0.592407,0.757813
1180,0.406512,0.406512,0.867188
1280,0.600439,0.600439,0.816406
1380,0.556704,0.556704,0.809896
1480,0.358561,0.358561,0.832031
1573,0.225397,0.225397,0.914063
1673,0.43719,0.43719,0.871094
1773,0.371017,0.371017,0.882813
1873,0.207632,0.207632,0.890625
1966,0.190261,0.190261,0.9375
2066,0.253293,0.253293,0.921875
2166,0.247794,0.247794,0.911458
2266,0.219027,0.219027,0.912109
2359,0.071743,0.071743,1.0
2459,0.203055,0.203055,0.960938
2559,0.0989515,0.0989515,0.958333
2659,0.0802138,0.0802138,0.962891
2752,0.0581633,0.0581633,0.976563
2852,0.202179,0.202179,0.953125
2952,0.0877763,0.0877763,0.958333
3052,0.174239,0.174239,0.953125
3145,0.0523256,0.0523256,0.984375
3245,0.245606,0.245606,0.957031
3345,0.0608906,0.0608906,0.963542
3445,0.0760386,0.0760386,0.964844
3538,0.0771228,0.0771228,0.953125
3638,0.0616795,0.0616795,0.960938
3738,0.0539456,0.0539456,0.96875
3838,0.147578,0.147578,0.962891
3931,0.0274453,0.0274453,0.992188
4031,0.0218927,0.0218927,0.992188
4131,0.00867346,0.00867346,0.994792
4231,0.00824859,0.00824859,0.996094
4324,0.00442696,0.00442696,1.0
4424,0.00562767,0.00562767,1.0
4524,0.00371846,0.00371846,1.0
4624,0.00442077,0.00442077,1.0
4717,0.00321012,0.00321012,1.0
4817,0.00368445,0.00368445,1.0
4917,0.00259943,0.00259943,1.0
5017,0.0031218,0.0031218,1.0
5110,0.00254691,0.00254691,1.0
5210,0.00272206,0.00272206,1.0
5310,0.00202073,0.00202073,1.0
5410,0.00241182,0.00241182,1.0
5503,0.00213409,0.00213409,1.0
5603,0.00213872,0.00213872,1.0
5703,0.00165131,0.00165131,1.0
5803,0.001968,0.001968,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c31/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.63517,0.0703125
101,1.81953,1.81953,0.171875
201,1.48286,1.48286,0.247396
301,1.42681,1.42681,0.316406
394,1.24896,1.24896,0.546875
494,1.27163,1.27163,0.523438
594,1.26732,1.26732,0.523438
694,1.05851,1.05851,0.550781
787,0.860967,0.860967,0.679688
887,1.01416,1.01416,0.640625
987,0.963661,0.963661,0.643229
1087,0.930067,0.930067,0.648438
1180,0.707132,0.707132,0.765625
1280,0.803422,0.803422,0.726563
1380,0.6398,0.6398,0.739583
1480,0.762147,0.762147,0.728516
1573,0.585902,0.585902,0.796875
1673,0.645553,0.645553,0.785156
1773,0.476287,0.476287,0.786458
1873,0.460285,0.460285,0.794922
1966,0.429487,0.429487,0.851563
2066,0.501259,0.501259,0.835938
2166,0.371523,0.371523,0.848958
2266,0.446077,0.446077,0.853516
2359,0.367062,0.367062,0.867188
2459,0.328904,0.328904,0.863281
2559,0.211073,0.211073,0.880208
2659,0.357419,0.357419,0.880859
2752,0.272879,0.272879,0.898438
2852,0.239315,0.239315,0.894531
2952,0.242113,0.242113,0.898438
3052,0.249997,0.249997,0.902344
3145,0.244446,0.244446,0.90625
3245,0.164999,0.164999,0.925781
3345,0.102948,0.102948,0.940104
3445,0.138544,0.138544,0.945313
3538,0.130858,0.130858,0.945313
3638,0.161605,0.161605,0.949219
3738,0.127497,0.127497,0.958333
3838,0.136308,0.136308,0.957031
3931,0.113817,0.113817,0.945313
4031,0.0222792,0.0222792,0.972656
4131,0.0119138,0.0119138,0.981771
4231,0.00690838,0.00690838,0.986328
4324,0.0267942,0.0267942,0.992188
4424,0.010096,0.010096,0.996094
4524,0.0054974,0.0054974,0.997396
4624,0.00485869,0.00485869,0.998047
4717,0.012106,0.012106,1.0
4817,0.00631051,0.00631051,1.0
4917,0.00389078,0.00389078,1.0
5017,0.00385449,0.00385449,1.0
5110,0.00713962,0.00713962,1.0
5210,0.0046041,0.0046041,1.0
5310,0.00303456,0.00303456,1.0
5410,0.00315635,0.00315635,1.0
5503,0.00517683,0.00517683,1.0
5603,0.00367208,0.00367208,1.0
5703,0.00250173,0.00250173,1.0
5803,0.00266244,0.00266244,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  6.8907638,  0.23267327, 393,  4.3279381,  0.17524752, 393,  7.0234599,  0.12574257, 393,  4.5609479,  0.21188119, 393,  7.7203341,  0.13960396, 393,  4.7240806,  0.13663366, 393,  30.990206,  0.11287129, 393,  3.4253809,  0.13564357
 786,  11.250773,  0.21386139, 786,  11.65572,  0.22970296, 786,  8.0100403,  0.17524752, 786,  9.6062031,  0.21584159, 786,  4.1399336,  0.27920792, 786,  7.2118492,  0.20594059, 786,  8.5341482,  0.26237625, 786,  7.2304783,  0.22871287
 1179,  5.2630754,  0.2930693, 1179,  3.6051893,  0.39504951, 1179,  4.8504739,  0.32376239, 1179,  5.5292144,  0.35445544, 1179,  4.8593106,  0.29108912, 1179,  4.1223187,  0.31089109, 1179,  5.9121633,  0.30396038, 1179,  3.4041643,  0.34554455
 1572,  5.0621781,  0.40594059, 1572,  3.3158503,  0.49702969, 1572,  5.1490002,  0.3059406, 1572,  5.5146532,  0.36435643, 1572,  3.5850074,  0.4089109, 1572,  2.6588778,  0.4831683, 1572,  5.7131019,  0.38217822, 1572,  2.8634794,  0.43168318
 1965,  3.4699197,  0.49009901, 1965,  4.7698851,  0.39108911, 1965,  5.7330537,  0.29009902, 1965,  2.9338307,  0.4920792, 1965,  5.0559106,  0.39504951, 1965,  2.4165287,  0.49504951, 1965,  3.8450012,  0.45544556, 1965,  3.106688,  0.45742574
 2358,  2.9210033,  0.54158413, 2358,  4.3391643,  0.47524753, 2358,  5.0592084,  0.37326732, 2358,  3.6012201,  0.46831682, 2358,  4.0804434,  0.45544556, 2358,  2.7320697,  0.4871287, 2358,  2.8375285,  0.56435645, 2358,  3.9769521,  0.44653466
 2751,  2.6383398,  0.60198021, 2751,  3.3105462,  0.53564358, 2751,  3.16432,  0.45841584, 2751,  2.5962615,  0.55247527, 2751,  3.7240293,  0.55445546, 2751,  2.8477523,  0.54257429, 2751,  5.9713707,  0.47623762, 2751,  3.1892056,  0.49405941
 3144,  2.1186743,  0.66039604, 3144,  2.4442434,  0.59207922, 3144,  4.2244663,  0.49801981, 3144,  5.2022915,  0.44851485, 3144,  2.6898396,  0.5792079, 3144,  2.8216538,  0.52970296, 3144,  3.6040902,  0.57425743, 3144,  3.2049735,  0.5158416
 3537,  3.2531462,  0.6108911, 3537,  2.3966215,  0.67722774, 3537,  5.9875898,  0.46831682, 3537,  3.1683939,  0.52970296, 3537,  2.7169328,  0.62673265, 3537,  3.0771687,  0.5237624, 3537,  3.3484306,  0.58019805, 3537,  3.1970561,  0.54455447
 3930,  2.393508,  0.65346533, 3930,  3.0445204,  0.64851487, 3930,  4.0656991,  0.5168317, 3930,  4.8616538,  0.4831683, 3930,  3.8415384,  0.58415842, 3930,  3.9781737,  0.5, 3930,  2.2372642,  0.66435641, 3930,  3.927815,  0.51188117
 4323,  1.5742019,  0.74950492, 4323,  1.6226158,  0.73762375, 4323,  2.2755551,  0.64257425, 4323,  2.1215856,  0.64356434, 4323,  1.5583463,  0.74059409, 4323,  2.1784406,  0.63564354, 4323,  1.6223544,  0.74851483, 4323,  2.1164494,  0.65742576
 4716,  1.545246,  0.74950492, 4716,  1.5803568,  0.74554455, 4716,  2.1840706,  0.65544552, 4716,  2.1142724,  0.64752477, 4716,  1.4759691,  0.73960394, 4716,  2.1842666,  0.64356434, 4716,  1.5705162,  0.74554455, 4716,  2.1021307,  0.66336632
 5109,  1.5612323,  0.75049508, 5109,  1.5925264,  0.74455446, 5109,  2.2246242,  0.65148515, 5109,  2.1595976,  0.65049505, 5109,  1.4872055,  0.74158418, 5109,  2.2405162,  0.64356434, 5109,  1.5780065,  0.74257427, 5109,  2.1404071,  0.66534656
 5502,  1.5817046,  0.75148517, 5502,  1.6109521,  0.74356437, 5502,  2.2788827,  0.65346533, 5502,  2.2050033,  0.65346533, 5502,  1.5063055,  0.74554455, 5502,  2.2887201,  0.64257425, 5502,  1.5938717,  0.74356437, 5502,  2.1840808,  0.66336632
 5895,  1.6007911,  0.74950492, 5895,  1.629387,  0.74455446, 5895,  2.3272965,  0.65544552, 5895,  2.2465632,  0.65346533, 5895,  1.5242146,  0.74653465, 5895,  2.3287668,  0.64356434, 5895,  1.6105758,  0.74356437, 5895,  2.2237163,  0.66237622


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  6.8907638,  0.23267327
 786,  11.250773,  0.21386139
 1179,  5.2630754,  0.2930693
 1572,  5.0621781,  0.40594059
 1965,  3.4699197,  0.49009901
 2358,  2.9210033,  0.54158413
 2751,  2.6383398,  0.60198021
 3144,  2.1186743,  0.66039604
 3537,  3.2531462,  0.6108911
 3930,  2.393508,  0.65346533
 4323,  1.5742019,  0.74950492
 4716,  1.545246,  0.74950492
 5109,  1.5612323,  0.75049508
 5502,  1.5817046,  0.75148517
 5895,  1.6007911,  0.74950492


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  4.3279381,  0.17524752
 786,  11.65572,  0.22970296
 1179,  3.6051893,  0.39504951
 1572,  3.3158503,  0.49702969
 1965,  4.7698851,  0.39108911
 2358,  4.3391643,  0.47524753
 2751,  3.3105462,  0.53564358
 3144,  2.4442434,  0.59207922
 3537,  2.3966215,  0.67722774
 3930,  3.0445204,  0.64851487
 4323,  1.6226158,  0.73762375
 4716,  1.5803568,  0.74554455
 5109,  1.5925264,  0.74455446
 5502,  1.6109521,  0.74356437
 5895,  1.629387,  0.74455446


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  7.0234599,  0.12574257
 786,  8.0100403,  0.17524752
 1179,  4.8504739,  0.32376239
 1572,  5.1490002,  0.3059406
 1965,  5.7330537,  0.29009902
 2358,  5.0592084,  0.37326732
 2751,  3.16432,  0.45841584
 3144,  4.2244663,  0.49801981
 3537,  5.9875898,  0.46831682
 3930,  4.0656991,  0.5168317
 4323,  2.2755551,  0.64257425
 4716,  2.1840706,  0.65544552
 5109,  2.2246242,  0.65148515
 5502,  2.2788827,  0.65346533
 5895,  2.3272965,  0.65544552


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  4.5609479,  0.21188119
 786,  9.6062031,  0.21584159
 1179,  5.5292144,  0.35445544
 1572,  5.5146532,  0.36435643
 1965,  2.9338307,  0.4920792
 2358,  3.6012201,  0.46831682
 2751,  2.5962615,  0.55247527
 3144,  5.2022915,  0.44851485
 3537,  3.1683939,  0.52970296
 3930,  4.8616538,  0.4831683
 4323,  2.1215856,  0.64356434
 4716,  2.1142724,  0.64752477
 5109,  2.1595976,  0.65049505
 5502,  2.2050033,  0.65346533
 5895,  2.2465632,  0.65346533


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  7.7203341,  0.13960396
 786,  4.1399336,  0.27920792
 1179,  4.8593106,  0.29108912
 1572,  3.5850074,  0.4089109
 1965,  5.0559106,  0.39504951
 2358,  4.0804434,  0.45544556
 2751,  3.7240293,  0.55445546
 3144,  2.6898396,  0.5792079
 3537,  2.7169328,  0.62673265
 3930,  3.8415384,  0.58415842
 4323,  1.5583463,  0.74059409
 4716,  1.4759691,  0.73960394
 5109,  1.4872055,  0.74158418
 5502,  1.5063055,  0.74554455
 5895,  1.5242146,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  4.7240806,  0.13663366
 786,  7.2118492,  0.20594059
 1179,  4.1223187,  0.31089109
 1572,  2.6588778,  0.4831683
 1965,  2.4165287,  0.49504951
 2358,  2.7320697,  0.4871287
 2751,  2.8477523,  0.54257429
 3144,  2.8216538,  0.52970296
 3537,  3.0771687,  0.5237624
 3930,  3.9781737,  0.5
 4323,  2.1784406,  0.63564354
 4716,  2.1842666,  0.64356434
 5109,  2.2405162,  0.64356434
 5502,  2.2887201,  0.64257425
 5895,  2.3287668,  0.64356434


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  30.990206,  0.11287129
 786,  8.5341482,  0.26237625
 1179,  5.9121633,  0.30396038
 1572,  5.7131019,  0.38217822
 1965,  3.8450012,  0.45544556
 2358,  2.8375285,  0.56435645
 2751,  5.9713707,  0.47623762
 3144,  3.6040902,  0.57425743
 3537,  3.3484306,  0.58019805
 3930,  2.2372642,  0.66435641
 4323,  1.6223544,  0.74851483
 4716,  1.5705162,  0.74554455
 5109,  1.5780065,  0.74257427
 5502,  1.5938717,  0.74356437
 5895,  1.6105758,  0.74356437


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  3.4253809,  0.13564357
 786,  7.2304783,  0.22871287
 1179,  3.4041643,  0.34554455
 1572,  2.8634794,  0.43168318
 1965,  3.106688,  0.45742574
 2358,  3.9769521,  0.44653466
 2751,  3.1892056,  0.49405941
 3144,  3.2049735,  0.5158416
 3537,  3.1970561,  0.54455447
 3930,  3.927815,  0.51188117
 4323,  2.1164494,  0.65742576
 4716,  2.1021307,  0.66336632
 5109,  2.1404071,  0.66534656
 5502,  2.1840808,  0.66336632
 5895,  2.2237163,  0.66237622


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.64588,0.0703125,1,2.64064,2.64064,0.0703125,1,2.64216,2.64216,0.0703125,1,2.67597,2.67597,0.0703125,1,2.63592,2.63592,0.0703125,1,2.6468,2.6468,0.0703125,1,2.65588,2.65588,0.0703125,1,2.63517,2.63517,0.0703125
101,1.73179,1.73179,0.207031,101,1.71759,1.71759,0.230469,101,1.8296,1.8296,0.207031,101,1.73275,1.73275,0.207031,101,1.80343,1.80343,0.175781,101,1.78975,1.78975,0.183594,101,1.68401,1.68401,0.210938,101,1.81953,1.81953,0.171875
201,1.33644,1.33644,0.304688,201,1.49743,1.49743,0.294271,201,1.54868,1.54868,0.276042,201,1.49271,1.49271,0.291667,201,1.40189,1.40189,0.273438,201,1.56936,1.56936,0.25,201,1.35484,1.35484,0.302083,201,1.48286,1.48286,0.247396
301,1.3478,1.3478,0.359375,301,1.27196,1.27196,0.355469,301,1.43818,1.43818,0.328125,301,1.40741,1.40741,0.337891,301,1.28799,1.28799,0.337891,301,1.4074,1.4074,0.302734,301,1.29977,1.29977,0.363281,301,1.42681,1.42681,0.316406
394,0.952121,0.952121,0.640625,394,1.02529,1.02529,0.578125,394,1.21777,1.21777,0.546875,394,1.28476,1.28476,0.5,394,1.15682,1.15682,0.570313,394,1.28102,1.28102,0.523438,394,1.0632,1.0632,0.601563,394,1.24896,1.24896,0.546875
494,1.15444,1.15444,0.574219,494,1.09084,1.09084,0.570313,494,1.20428,1.20428,0.546875,494,1.26031,1.26031,0.519531,494,1.17758,1.17758,0.5625,494,1.22581,1.22581,0.515625,494,1.03635,1.03635,0.605469,494,1.27163,1.27163,0.523438
594,1.11807,1.11807,0.588542,594,0.960189,0.960189,0.59375,594,1.14864,1.14864,0.557292,594,1.06932,1.06932,0.546875,594,0.898795,0.898795,0.591146,594,1.19201,1.19201,0.523438,594,0.915072,0.915072,0.627604,594,1.26732,1.26732,0.523438
694,0.923956,0.923956,0.613281,694,0.923909,0.923909,0.615234,694,1.12201,1.12201,0.570313,694,1.05116,1.05116,0.578125,694,0.8575,0.8575,0.601563,694,1.19946,1.19946,0.535156,694,0.804165,0.804165,0.65625,694,1.05851,1.05851,0.550781
787,0.653064,0.653064,0.78125,787,0.612165,0.612165,0.78125,787,0.898736,0.898736,0.695313,787,0.941081,0.941081,0.664063,787,0.728998,0.728998,0.71875,787,0.916761,0.916761,0.6875,787,0.63379,0.63379,0.789063,787,0.860967,0.860967,0.679688
887,0.750217,0.750217,0.738281,887,0.856171,0.856171,0.726563,887,1.04087,1.04087,0.648438,887,0.997373,0.997373,0.660156,887,0.807313,0.807313,0.714844,887,1.11539,1.11539,0.605469,887,0.801701,0.801701,0.753906,887,1.01416,1.01416,0.640625
987,0.729574,0.729574,0.736979,987,0.683154,0.683154,0.726563,987,0.892071,0.892071,0.661458,987,0.834113,0.834113,0.669271,987,0.680855,0.680855,0.723958,987,0.913518,0.913518,0.617188,987,0.696544,0.696544,0.744792,987,0.963661,0.963661,0.643229
1087,0.615277,0.615277,0.75,1087,0.639554,0.639554,0.742188,1087,0.844485,0.844485,0.673828,1087,0.86972,0.86972,0.675781,1087,0.629604,0.629604,0.742188,1087,0.890929,0.890929,0.630859,1087,0.592407,0.592407,0.757813,1087,0.930067,0.930067,0.648438
1180,0.434686,0.434686,0.828125,1180,0.387107,0.387107,0.835938,1180,0.640722,0.640722,0.773438,1180,0.715357,0.715357,0.710938,1180,0.413504,0.413504,0.898438,1180,0.774792,0.774792,0.726563,1180,0.406512,0.406512,0.867188,1180,0.707132,0.707132,0.765625
1280,0.55929,0.55929,0.824219,1280,0.585002,0.585002,0.816406,1280,0.901331,0.901331,0.71875,1280,0.967308,0.967308,0.699219,1280,0.616478,0.616478,0.820313,1280,0.807092,0.807092,0.6875,1280,0.600439,0.600439,0.816406,1280,0.803422,0.803422,0.726563
1380,0.500636,0.500636,0.828125,1380,0.499168,0.499168,0.815104,1380,0.716562,0.716562,0.736979,1380,0.62237,0.62237,0.734375,1380,0.576016,0.576016,0.804688,1380,0.712087,0.712087,0.703125,1380,0.556704,0.556704,0.809896,1380,0.6398,0.6398,0.739583
1480,0.473349,0.473349,0.837891,1480,0.361502,0.361502,0.832031,1480,0.744841,0.744841,0.730469,1480,0.589393,0.589393,0.751953,1480,0.468831,0.468831,0.816406,1480,0.708977,0.708977,0.720703,1480,0.358561,0.358561,0.832031,1480,0.762147,0.762147,0.728516
1573,0.279828,0.279828,0.914063,1573,0.194606,0.194606,0.921875,1573,0.483565,0.483565,0.804688,1573,0.577185,0.577185,0.78125,1573,0.427621,0.427621,0.835938,1573,0.612767,0.612767,0.789063,1573,0.225397,0.225397,0.914063,1573,0.585902,0.585902,0.796875
1673,0.332956,0.332956,0.886719,1673,0.463293,0.463293,0.890625,1673,0.771414,0.771414,0.769531,1673,0.660184,0.660184,0.777344,1673,0.49914,0.49914,0.816406,1673,0.727057,0.727057,0.765625,1673,0.43719,0.43719,0.871094,1673,0.645553,0.645553,0.785156
1773,0.305963,0.305963,0.888021,1773,0.376001,0.376001,0.877604,1773,0.603358,0.603358,0.765625,1773,0.522069,0.522069,0.786458,1773,0.459176,0.459176,0.815104,1773,0.532694,0.532694,0.778646,1773,0.371017,0.371017,0.882813,1773,0.476287,0.476287,0.786458
1873,0.244721,0.244721,0.894531,1873,0.233072,0.233072,0.890625,1873,0.573948,0.573948,0.765625,1873,0.523543,0.523543,0.796875,1873,0.249863,0.249863,0.835938,1873,0.557926,0.557926,0.777344,1873,0.207632,0.207632,0.890625,1873,0.460285,0.460285,0.794922
1966,0.136783,0.136783,0.945313,1966,0.130422,0.130422,0.9375,1966,0.443991,0.443991,0.828125,1966,0.413104,0.413104,0.828125,1966,0.218558,0.218558,0.929688,1966,0.54508,0.54508,0.796875,1966,0.190261,0.190261,0.9375,1966,0.429487,0.429487,0.851563
2066,0.324341,0.324341,0.910156,2066,0.26232,0.26232,0.925781,2066,0.529881,0.529881,0.832031,2066,0.541543,0.541543,0.828125,2066,0.447362,0.447362,0.882813,2066,0.579921,0.579921,0.78125,2066,0.253293,0.253293,0.921875,2066,0.501259,0.501259,0.835938
2166,0.25115,0.25115,0.90625,2166,0.350325,0.350325,0.921875,2166,0.478149,0.478149,0.830729,2166,0.344166,0.344166,0.841146,2166,0.299442,0.299442,0.885417,2166,0.370609,0.370609,0.809896,2166,0.247794,0.247794,0.911458,2166,0.371523,0.371523,0.848958
2266,0.234408,0.234408,0.912109,2266,0.147904,0.147904,0.927734,2266,0.404365,0.404365,0.832031,2266,0.431889,0.431889,0.839844,2266,0.168278,0.168278,0.898438,2266,0.407316,0.407316,0.818359,2266,0.219027,0.219027,0.912109,2266,0.446077,0.446077,0.853516
2359,0.114029,0.114029,0.96875,2359,0.102195,0.102195,0.96875,2359,0.267642,0.267642,0.914063,2359,0.385397,0.385397,0.835938,2359,0.160591,0.160591,0.921875,2359,0.368014,0.368014,0.867188,2359,0.071743,0.071743,1.0,2359,0.367062,0.367062,0.867188
2459,0.159822,0.159822,0.945313,2459,0.298899,0.298899,0.929688,2459,0.383082,0.383082,0.886719,2459,0.456483,0.456483,0.824219,2459,0.218141,0.218141,0.917969,2459,0.411954,0.411954,0.855469,2459,0.203055,0.203055,0.960938,2459,0.328904,0.328904,0.863281
2559,0.124981,0.124981,0.953125,2559,0.19672,0.19672,0.932292,2559,0.390084,0.390084,0.877604,2559,0.335596,0.335596,0.846354,2559,0.161976,0.161976,0.919271,2559,0.332147,0.332147,0.861979,2559,0.0989515,0.0989515,0.958333,2559,0.211073,0.211073,0.880208
2659,0.184845,0.184845,0.943359,2659,0.0979776,0.0979776,0.9375,2659,0.183331,0.183331,0.894531,2659,0.230199,0.230199,0.867188,2659,0.110954,0.110954,0.935547,2659,0.346307,0.346307,0.871094,2659,0.0802138,0.0802138,0.962891,2659,0.357419,0.357419,0.880859
2752,0.0598874,0.0598874,0.976563,2752,0.0649937,0.0649937,0.976563,2752,0.261753,0.261753,0.914063,2752,0.297371,0.297371,0.90625,2752,0.0731581,0.0731581,0.960938,2752,0.242083,0.242083,0.90625,2752,0.0581633,0.0581633,0.976563,2752,0.272879,0.272879,0.898438
2852,0.145853,0.145853,0.949219,2852,0.186437,0.186437,0.957031,2852,0.359062,0.359062,0.902344,2852,0.327003,0.327003,0.890625,2852,0.15359,0.15359,0.953125,2852,0.271873,0.271873,0.898438,2852,0.202179,0.202179,0.953125,2852,0.239315,0.239315,0.894531
2952,0.124134,0.124134,0.955729,2952,0.0733467,0.0733467,0.966146,2952,0.242441,0.242441,0.903646,2952,0.259138,0.259138,0.90625,2952,0.188252,0.188252,0.942708,2952,0.118384,0.118384,0.919271,2952,0.0877763,0.0877763,0.958333,2952,0.242113,0.242113,0.898438
3052,0.105857,0.105857,0.957031,3052,0.0986718,0.0986718,0.964844,3052,0.164706,0.164706,0.908203,3052,0.148826,0.148826,0.917969,3052,0.150793,0.150793,0.943359,3052,0.280181,0.280181,0.916016,3052,0.174239,0.174239,0.953125,3052,0.249997,0.249997,0.902344
3145,0.0338442,0.0338442,0.984375,3145,0.0535864,0.0535864,0.984375,3145,0.127281,0.127281,0.953125,3145,0.268364,0.268364,0.914063,3145,0.105276,0.105276,0.96875,3145,0.206861,0.206861,0.929688,3145,0.0523256,0.0523256,0.984375,3145,0.244446,0.244446,0.90625
3245,0.140185,0.140185,0.96875,3245,0.162504,0.162504,0.96875,3245,0.223999,0.223999,0.945313,3245,0.298782,0.298782,0.898438,3245,0.0895124,0.0895124,0.96875,3245,0.119176,0.119176,0.945313,3245,0.245606,0.245606,0.957031,3245,0.164999,0.164999,0.925781
3345,0.153155,0.153155,0.966146,3345,0.174519,0.174519,0.960938,3345,0.213014,0.213014,0.932292,3345,0.151595,0.151595,0.911458,3345,0.11243,0.11243,0.960938,3345,0.0889318,0.0889318,0.953125,3345,0.0608906,0.0608906,0.963542,3345,0.102948,0.102948,0.940104
3445,0.0504792,0.0504792,0.96875,3445,0.108741,0.108741,0.960938,3445,0.214803,0.214803,0.925781,3445,0.157598,0.157598,0.919922,3445,0.0965826,0.0965826,0.962891,3445,0.130921,0.130921,0.955078,3445,0.0760386,0.0760386,0.964844,3445,0.138544,0.138544,0.945313
3538,0.0721096,0.0721096,0.96875,3538,0.0480487,0.0480487,0.992188,3538,0.110314,0.110314,0.976563,3538,0.161002,0.161002,0.921875,3538,0.0386806,0.0386806,0.992188,3538,0.14431,0.14431,0.9375,3538,0.0771228,0.0771228,0.953125,3538,0.130858,0.130858,0.945313
3638,0.0853441,0.0853441,0.964844,3638,0.0571923,0.0571923,0.980469,3638,0.165376,0.165376,0.953125,3638,0.223621,0.223621,0.933594,3638,0.120491,0.120491,0.976563,3638,0.0922652,0.0922652,0.953125,3638,0.0616795,0.0616795,0.960938,3638,0.161605,0.161605,0.949219
3738,0.14876,0.14876,0.963542,3738,0.0631093,0.0631093,0.979167,3738,0.103265,0.103265,0.953125,3738,0.144789,0.144789,0.942708,3738,0.0360928,0.0360928,0.976563,3738,0.0698421,0.0698421,0.963542,3738,0.0539456,0.0539456,0.96875,3738,0.127497,0.127497,0.958333
3838,0.0930258,0.0930258,0.960938,3838,0.0536633,0.0536633,0.982422,3838,0.0968832,0.0968832,0.953125,3838,0.158176,0.158176,0.945313,3838,0.0979537,0.0979537,0.976563,3838,0.324458,0.324458,0.945313,3838,0.147578,0.147578,0.962891,3838,0.136308,0.136308,0.957031
3931,0.0155681,0.0155681,1.0,3931,0.0257885,0.0257885,0.992188,3931,0.122218,0.122218,0.953125,3931,0.0932467,0.0932467,0.976563,3931,0.081567,0.081567,0.984375,3931,0.0394203,0.0394203,1.0,3931,0.0274453,0.0274453,0.992188,3931,0.113817,0.113817,0.945313
4031,0.0203286,0.0203286,1.0,4031,0.0086905,0.0086905,0.996094,4031,0.128866,0.128866,0.953125,4031,0.0329062,0.0329062,0.984375,4031,0.0195065,0.0195065,0.992188,4031,0.0327683,0.0327683,0.996094,4031,0.0218927,0.0218927,0.992188,4031,0.0222792,0.0222792,0.972656
4131,0.00934274,0.00934274,1.0,4131,0.0217356,0.0217356,0.994792,4131,0.0460398,0.0460398,0.960938,4131,0.020355,0.020355,0.989583,4131,0.0121123,0.0121123,0.994792,4131,0.0204738,0.0204738,0.994792,4131,0.00867346,0.00867346,0.994792,4131,0.0119138,0.0119138,0.981771
4231,0.00447887,0.00447887,1.0,4231,0.00472584,0.00472584,0.996094,4231,0.0176264,0.0176264,0.970703,4231,0.0451068,0.0451068,0.986328,4231,0.00366649,0.00366649,0.996094,4231,0.0165358,0.0165358,0.994141,4231,0.00824859,0.00824859,0.996094,4231,0.00690838,0.00690838,0.986328
4324,0.0145404,0.0145404,0.992188,4324,0.00733947,0.00733947,1.0,4324,0.0191765,0.0191765,0.992188,4324,0.0161088,0.0161088,1.0,4324,0.00435913,0.00435913,1.0,4324,0.00963395,0.00963395,1.0,4324,0.00442696,0.00442696,1.0,4324,0.0267942,0.0267942,0.992188
4424,0.0079479,0.0079479,0.996094,4424,0.00537559,0.00537559,1.0,4424,0.0525061,0.0525061,0.988281,4424,0.00992906,0.00992906,1.0,4424,0.0122395,0.0122395,1.0,4424,0.0164479,0.0164479,0.996094,4424,0.00562767,0.00562767,1.0,4424,0.010096,0.010096,0.996094
4524,0.00354748,0.00354748,0.997396,4524,0.00439975,0.00439975,1.0,4524,0.0174945,0.0174945,0.989583,4524,0.00923131,0.00923131,1.0,4524,0.00435122,0.00435122,1.0,4524,0.00969692,0.00969692,0.997396,4524,0.00371846,0.00371846,1.0,4524,0.0054974,0.0054974,0.997396
4624,0.00334693,0.00334693,0.998047,4624,0.00284859,0.00284859,1.0,4624,0.011769,0.011769,0.992188,4624,0.0167452,0.0167452,1.0,4624,0.00232181,0.00232181,1.0,4624,0.0105909,0.0105909,0.998047,4624,0.00442077,0.00442077,1.0,4624,0.00485869,0.00485869,0.998047
4717,0.00424819,0.00424819,1.0,4717,0.00475353,0.00475353,1.0,4717,0.0117923,0.0117923,1.0,4717,0.0110524,0.0110524,1.0,4717,0.00248805,0.00248805,1.0,4717,0.00688114,0.00688114,1.0,4717,0.00321012,0.00321012,1.0,4717,0.012106,0.012106,1.0
4817,0.00517806,0.00517806,1.0,4817,0.00392093,0.00392093,1.0,4817,0.0317468,0.0317468,0.996094,4817,0.00693459,0.00693459,1.0,4817,0.0091145,0.0091145,1.0,4817,0.00975523,0.00975523,1.0,4817,0.00368445,0.00368445,1.0,4817,0.00631051,0.00631051,1.0
4917,0.0024739,0.0024739,1.0,4917,0.00258015,0.00258015,1.0,4917,0.00945311,0.00945311,0.997396,4917,0.00641332,0.00641332,1.0,4917,0.00303513,0.00303513,1.0,4917,0.00718668,0.00718668,1.0,4917,0.00259943,0.00259943,1.0,4917,0.00389078,0.00389078,1.0
5017,0.00251387,0.00251387,1.0,5017,0.00200909,0.00200909,1.0,5017,0.00832982,0.00832982,0.998047,5017,0.0108704,0.0108704,1.0,5017,0.00179725,0.00179725,1.0,5017,0.00799224,0.00799224,1.0,5017,0.0031218,0.0031218,1.0,5017,0.00385449,0.00385449,1.0
5110,0.00300933,0.00300933,1.0,5110,0.00368489,0.00368489,1.0,5110,0.00844848,0.00844848,1.0,5110,0.0081638,0.0081638,1.0,5110,0.00190161,0.00190161,1.0,5110,0.00546821,0.00546821,1.0,5110,0.00254691,0.00254691,1.0,5110,0.00713962,0.00713962,1.0
5210,0.00397679,0.00397679,1.0,5210,0.00312395,0.00312395,1.0,5210,0.0219307,0.0219307,1.0,5210,0.00526817,0.00526817,1.0,5210,0.00712523,0.00712523,1.0,5210,0.00683145,0.00683145,1.0,5210,0.00272206,0.00272206,1.0,5210,0.0046041,0.0046041,1.0
5310,0.00197605,0.00197605,1.0,5310,0.00185747,0.00185747,1.0,5310,0.00608383,0.00608383,1.0,5310,0.0049071,0.0049071,1.0,5310,0.00238801,0.00238801,1.0,5310,0.00579741,0.00579741,1.0,5310,0.00202073,0.00202073,1.0,5310,0.00303456,0.00303456,1.0
5410,0.00203761,0.00203761,1.0,5410,0.00157957,0.00157957,1.0,5410,0.00652513,0.00652513,1.0,5410,0.00833622,0.00833622,1.0,5410,0.00145997,0.00145997,1.0,5410,0.00646444,0.00646444,1.0,5410,0.00241182,0.00241182,1.0,5410,0.00315635,0.00315635,1.0
5503,0.00232989,0.00232989,1.0,5503,0.00305174,0.00305174,1.0,5503,0.00659777,0.00659777,1.0,5503,0.00645286,0.00645286,1.0,5503,0.00158633,0.00158633,1.0,5503,0.00455201,0.00455201,1.0,5503,0.00213409,0.00213409,1.0,5503,0.00517683,0.00517683,1.0
5603,0.00326522,0.00326522,1.0,5603,0.00258271,0.00258271,1.0,5603,0.016454,0.016454,1.0,5603,0.00418385,0.00418385,1.0,5603,0.00584309,0.00584309,1.0,5603,0.00535753,0.00535753,1.0,5603,0.00213872,0.00213872,1.0,5603,0.00367208,0.00367208,1.0
5703,0.00166542,0.00166542,1.0,5703,0.00147435,0.00147435,1.0,5703,0.00434444,0.00434444,1.0,5703,0.00401194,0.00401194,1.0,5703,0.00198857,0.00198857,1.0,5703,0.00484269,0.00484269,1.0,5703,0.00165131,0.00165131,1.0,5703,0.00250173,0.00250173,1.0
5803,0.00172399,0.00172399,1.0,5803,0.00130455,0.00130455,1.0,5803,0.00534134,0.00534134,1.0,5803,0.00678891,0.00678891,1.0,5803,0.00123678,0.00123678,1.0,5803,0.00526253,0.00526253,1.0,5803,0.001968,0.001968,1.0,5803,0.00266244,0.00266244,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.64588,0.0703125
101,1.73179,1.73179,0.207031
201,1.33644,1.33644,0.304688
301,1.3478,1.3478,0.359375
394,0.952121,0.952121,0.640625
494,1.15444,1.15444,0.574219
594,1.11807,1.11807,0.588542
694,0.923956,0.923956,0.613281
787,0.653064,0.653064,0.78125
887,0.750217,0.750217,0.738281
987,0.729574,0.729574,0.736979
1087,0.615277,0.615277,0.75
1180,0.434686,0.434686,0.828125
1280,0.55929,0.55929,0.824219
1380,0.500636,0.500636,0.828125
1480,0.473349,0.473349,0.837891
1573,0.279828,0.279828,0.914063
1673,0.332956,0.332956,0.886719
1773,0.305963,0.305963,0.888021
1873,0.244721,0.244721,0.894531
1966,0.136783,0.136783,0.945313
2066,0.324341,0.324341,0.910156
2166,0.25115,0.25115,0.90625
2266,0.234408,0.234408,0.912109
2359,0.114029,0.114029,0.96875
2459,0.159822,0.159822,0.945313
2559,0.124981,0.124981,0.953125
2659,0.184845,0.184845,0.943359
2752,0.0598874,0.0598874,0.976563
2852,0.145853,0.145853,0.949219
2952,0.124134,0.124134,0.955729
3052,0.105857,0.105857,0.957031
3145,0.0338442,0.0338442,0.984375
3245,0.140185,0.140185,0.96875
3345,0.153155,0.153155,0.966146
3445,0.0504792,0.0504792,0.96875
3538,0.0721096,0.0721096,0.96875
3638,0.0853441,0.0853441,0.964844
3738,0.14876,0.14876,0.963542
3838,0.0930258,0.0930258,0.960938
3931,0.0155681,0.0155681,1.0
4031,0.0203286,0.0203286,1.0
4131,0.00934274,0.00934274,1.0
4231,0.00447887,0.00447887,1.0
4324,0.0145404,0.0145404,0.992188
4424,0.0079479,0.0079479,0.996094
4524,0.00354748,0.00354748,0.997396
4624,0.00334693,0.00334693,0.998047
4717,0.00424819,0.00424819,1.0
4817,0.00517806,0.00517806,1.0
4917,0.0024739,0.0024739,1.0
5017,0.00251387,0.00251387,1.0
5110,0.00300933,0.00300933,1.0
5210,0.00397679,0.00397679,1.0
5310,0.00197605,0.00197605,1.0
5410,0.00203761,0.00203761,1.0
5503,0.00232989,0.00232989,1.0
5603,0.00326522,0.00326522,1.0
5703,0.00166542,0.00166542,1.0
5803,0.00172399,0.00172399,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.64064,0.0703125
101,1.71759,1.71759,0.230469
201,1.49743,1.49743,0.294271
301,1.27196,1.27196,0.355469
394,1.02529,1.02529,0.578125
494,1.09084,1.09084,0.570313
594,0.960189,0.960189,0.59375
694,0.923909,0.923909,0.615234
787,0.612165,0.612165,0.78125
887,0.856171,0.856171,0.726563
987,0.683154,0.683154,0.726563
1087,0.639554,0.639554,0.742188
1180,0.387107,0.387107,0.835938
1280,0.585002,0.585002,0.816406
1380,0.499168,0.499168,0.815104
1480,0.361502,0.361502,0.832031
1573,0.194606,0.194606,0.921875
1673,0.463293,0.463293,0.890625
1773,0.376001,0.376001,0.877604
1873,0.233072,0.233072,0.890625
1966,0.130422,0.130422,0.9375
2066,0.26232,0.26232,0.925781
2166,0.350325,0.350325,0.921875
2266,0.147904,0.147904,0.927734
2359,0.102195,0.102195,0.96875
2459,0.298899,0.298899,0.929688
2559,0.19672,0.19672,0.932292
2659,0.0979776,0.0979776,0.9375
2752,0.0649937,0.0649937,0.976563
2852,0.186437,0.186437,0.957031
2952,0.0733467,0.0733467,0.966146
3052,0.0986718,0.0986718,0.964844
3145,0.0535864,0.0535864,0.984375
3245,0.162504,0.162504,0.96875
3345,0.174519,0.174519,0.960938
3445,0.108741,0.108741,0.960938
3538,0.0480487,0.0480487,0.992188
3638,0.0571923,0.0571923,0.980469
3738,0.0631093,0.0631093,0.979167
3838,0.0536633,0.0536633,0.982422
3931,0.0257885,0.0257885,0.992188
4031,0.0086905,0.0086905,0.996094
4131,0.0217356,0.0217356,0.994792
4231,0.00472584,0.00472584,0.996094
4324,0.00733947,0.00733947,1.0
4424,0.00537559,0.00537559,1.0
4524,0.00439975,0.00439975,1.0
4624,0.00284859,0.00284859,1.0
4717,0.00475353,0.00475353,1.0
4817,0.00392093,0.00392093,1.0
4917,0.00258015,0.00258015,1.0
5017,0.00200909,0.00200909,1.0
5110,0.00368489,0.00368489,1.0
5210,0.00312395,0.00312395,1.0
5310,0.00185747,0.00185747,1.0
5410,0.00157957,0.00157957,1.0
5503,0.00305174,0.00305174,1.0
5603,0.00258271,0.00258271,1.0
5703,0.00147435,0.00147435,1.0
5803,0.00130455,0.00130455,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.64216,0.0703125
101,1.8296,1.8296,0.207031
201,1.54868,1.54868,0.276042
301,1.43818,1.43818,0.328125
394,1.21777,1.21777,0.546875
494,1.20428,1.20428,0.546875
594,1.14864,1.14864,0.557292
694,1.12201,1.12201,0.570313
787,0.898736,0.898736,0.695313
887,1.04087,1.04087,0.648438
987,0.892071,0.892071,0.661458
1087,0.844485,0.844485,0.673828
1180,0.640722,0.640722,0.773438
1280,0.901331,0.901331,0.71875
1380,0.716562,0.716562,0.736979
1480,0.744841,0.744841,0.730469
1573,0.483565,0.483565,0.804688
1673,0.771414,0.771414,0.769531
1773,0.603358,0.603358,0.765625
1873,0.573948,0.573948,0.765625
1966,0.443991,0.443991,0.828125
2066,0.529881,0.529881,0.832031
2166,0.478149,0.478149,0.830729
2266,0.404365,0.404365,0.832031
2359,0.267642,0.267642,0.914063
2459,0.383082,0.383082,0.886719
2559,0.390084,0.390084,0.877604
2659,0.183331,0.183331,0.894531
2752,0.261753,0.261753,0.914063
2852,0.359062,0.359062,0.902344
2952,0.242441,0.242441,0.903646
3052,0.164706,0.164706,0.908203
3145,0.127281,0.127281,0.953125
3245,0.223999,0.223999,0.945313
3345,0.213014,0.213014,0.932292
3445,0.214803,0.214803,0.925781
3538,0.110314,0.110314,0.976563
3638,0.165376,0.165376,0.953125
3738,0.103265,0.103265,0.953125
3838,0.0968832,0.0968832,0.953125
3931,0.122218,0.122218,0.953125
4031,0.128866,0.128866,0.953125
4131,0.0460398,0.0460398,0.960938
4231,0.0176264,0.0176264,0.970703
4324,0.0191765,0.0191765,0.992188
4424,0.0525061,0.0525061,0.988281
4524,0.0174945,0.0174945,0.989583
4624,0.011769,0.011769,0.992188
4717,0.0117923,0.0117923,1.0
4817,0.0317468,0.0317468,0.996094
4917,0.00945311,0.00945311,0.997396
5017,0.00832982,0.00832982,0.998047
5110,0.00844848,0.00844848,1.0
5210,0.0219307,0.0219307,1.0
5310,0.00608383,0.00608383,1.0
5410,0.00652513,0.00652513,1.0
5503,0.00659777,0.00659777,1.0
5603,0.016454,0.016454,1.0
5703,0.00434444,0.00434444,1.0
5803,0.00534134,0.00534134,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.67597,0.0703125
101,1.73275,1.73275,0.207031
201,1.49271,1.49271,0.291667
301,1.40741,1.40741,0.337891
394,1.28476,1.28476,0.5
494,1.26031,1.26031,0.519531
594,1.06932,1.06932,0.546875
694,1.05116,1.05116,0.578125
787,0.941081,0.941081,0.664063
887,0.997373,0.997373,0.660156
987,0.834113,0.834113,0.669271
1087,0.86972,0.86972,0.675781
1180,0.715357,0.715357,0.710938
1280,0.967308,0.967308,0.699219
1380,0.62237,0.62237,0.734375
1480,0.589393,0.589393,0.751953
1573,0.577185,0.577185,0.78125
1673,0.660184,0.660184,0.777344
1773,0.522069,0.522069,0.786458
1873,0.523543,0.523543,0.796875
1966,0.413104,0.413104,0.828125
2066,0.541543,0.541543,0.828125
2166,0.344166,0.344166,0.841146
2266,0.431889,0.431889,0.839844
2359,0.385397,0.385397,0.835938
2459,0.456483,0.456483,0.824219
2559,0.335596,0.335596,0.846354
2659,0.230199,0.230199,0.867188
2752,0.297371,0.297371,0.90625
2852,0.327003,0.327003,0.890625
2952,0.259138,0.259138,0.90625
3052,0.148826,0.148826,0.917969
3145,0.268364,0.268364,0.914063
3245,0.298782,0.298782,0.898438
3345,0.151595,0.151595,0.911458
3445,0.157598,0.157598,0.919922
3538,0.161002,0.161002,0.921875
3638,0.223621,0.223621,0.933594
3738,0.144789,0.144789,0.942708
3838,0.158176,0.158176,0.945313
3931,0.0932467,0.0932467,0.976563
4031,0.0329062,0.0329062,0.984375
4131,0.020355,0.020355,0.989583
4231,0.0451068,0.0451068,0.986328
4324,0.0161088,0.0161088,1.0
4424,0.00992906,0.00992906,1.0
4524,0.00923131,0.00923131,1.0
4624,0.0167452,0.0167452,1.0
4717,0.0110524,0.0110524,1.0
4817,0.00693459,0.00693459,1.0
4917,0.00641332,0.00641332,1.0
5017,0.0108704,0.0108704,1.0
5110,0.0081638,0.0081638,1.0
5210,0.00526817,0.00526817,1.0
5310,0.0049071,0.0049071,1.0
5410,0.00833622,0.00833622,1.0
5503,0.00645286,0.00645286,1.0
5603,0.00418385,0.00418385,1.0
5703,0.00401194,0.00401194,1.0
5803,0.00678891,0.00678891,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.63592,0.0703125
101,1.80343,1.80343,0.175781
201,1.40189,1.40189,0.273438
301,1.28799,1.28799,0.337891
394,1.15682,1.15682,0.570313
494,1.17758,1.17758,0.5625
594,0.898795,0.898795,0.591146
694,0.8575,0.8575,0.601563
787,0.728998,0.728998,0.71875
887,0.807313,0.807313,0.714844
987,0.680855,0.680855,0.723958
1087,0.629604,0.629604,0.742188
1180,0.413504,0.413504,0.898438
1280,0.616478,0.616478,0.820313
1380,0.576016,0.576016,0.804688
1480,0.468831,0.468831,0.816406
1573,0.427621,0.427621,0.835938
1673,0.49914,0.49914,0.816406
1773,0.459176,0.459176,0.815104
1873,0.249863,0.249863,0.835938
1966,0.218558,0.218558,0.929688
2066,0.447362,0.447362,0.882813
2166,0.299442,0.299442,0.885417
2266,0.168278,0.168278,0.898438
2359,0.160591,0.160591,0.921875
2459,0.218141,0.218141,0.917969
2559,0.161976,0.161976,0.919271
2659,0.110954,0.110954,0.935547
2752,0.0731581,0.0731581,0.960938
2852,0.15359,0.15359,0.953125
2952,0.188252,0.188252,0.942708
3052,0.150793,0.150793,0.943359
3145,0.105276,0.105276,0.96875
3245,0.0895124,0.0895124,0.96875
3345,0.11243,0.11243,0.960938
3445,0.0965826,0.0965826,0.962891
3538,0.0386806,0.0386806,0.992188
3638,0.120491,0.120491,0.976563
3738,0.0360928,0.0360928,0.976563
3838,0.0979537,0.0979537,0.976563
3931,0.081567,0.081567,0.984375
4031,0.0195065,0.0195065,0.992188
4131,0.0121123,0.0121123,0.994792
4231,0.00366649,0.00366649,0.996094
4324,0.00435913,0.00435913,1.0
4424,0.0122395,0.0122395,1.0
4524,0.00435122,0.00435122,1.0
4624,0.00232181,0.00232181,1.0
4717,0.00248805,0.00248805,1.0
4817,0.0091145,0.0091145,1.0
4917,0.00303513,0.00303513,1.0
5017,0.00179725,0.00179725,1.0
5110,0.00190161,0.00190161,1.0
5210,0.00712523,0.00712523,1.0
5310,0.00238801,0.00238801,1.0
5410,0.00145997,0.00145997,1.0
5503,0.00158633,0.00158633,1.0
5603,0.00584309,0.00584309,1.0
5703,0.00198857,0.00198857,1.0
5803,0.00123678,0.00123678,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.6468,0.0703125
101,1.78975,1.78975,0.183594
201,1.56936,1.56936,0.25
301,1.4074,1.4074,0.302734
394,1.28102,1.28102,0.523438
494,1.22581,1.22581,0.515625
594,1.19201,1.19201,0.523438
694,1.19946,1.19946,0.535156
787,0.916761,0.916761,0.6875
887,1.11539,1.11539,0.605469
987,0.913518,0.913518,0.617188
1087,0.890929,0.890929,0.630859
1180,0.774792,0.774792,0.726563
1280,0.807092,0.807092,0.6875
1380,0.712087,0.712087,0.703125
1480,0.708977,0.708977,0.720703
1573,0.612767,0.612767,0.789063
1673,0.727057,0.727057,0.765625
1773,0.532694,0.532694,0.778646
1873,0.557926,0.557926,0.777344
1966,0.54508,0.54508,0.796875
2066,0.579921,0.579921,0.78125
2166,0.370609,0.370609,0.809896
2266,0.407316,0.407316,0.818359
2359,0.368014,0.368014,0.867188
2459,0.411954,0.411954,0.855469
2559,0.332147,0.332147,0.861979
2659,0.346307,0.346307,0.871094
2752,0.242083,0.242083,0.90625
2852,0.271873,0.271873,0.898438
2952,0.118384,0.118384,0.919271
3052,0.280181,0.280181,0.916016
3145,0.206861,0.206861,0.929688
3245,0.119176,0.119176,0.945313
3345,0.0889318,0.0889318,0.953125
3445,0.130921,0.130921,0.955078
3538,0.14431,0.14431,0.9375
3638,0.0922652,0.0922652,0.953125
3738,0.0698421,0.0698421,0.963542
3838,0.324458,0.324458,0.945313
3931,0.0394203,0.0394203,1.0
4031,0.0327683,0.0327683,0.996094
4131,0.0204738,0.0204738,0.994792
4231,0.0165358,0.0165358,0.994141
4324,0.00963395,0.00963395,1.0
4424,0.0164479,0.0164479,0.996094
4524,0.00969692,0.00969692,0.997396
4624,0.0105909,0.0105909,0.998047
4717,0.00688114,0.00688114,1.0
4817,0.00975523,0.00975523,1.0
4917,0.00718668,0.00718668,1.0
5017,0.00799224,0.00799224,1.0
5110,0.00546821,0.00546821,1.0
5210,0.00683145,0.00683145,1.0
5310,0.00579741,0.00579741,1.0
5410,0.00646444,0.00646444,1.0
5503,0.00455201,0.00455201,1.0
5603,0.00535753,0.00535753,1.0
5703,0.00484269,0.00484269,1.0
5803,0.00526253,0.00526253,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.65588,0.0703125
101,1.68401,1.68401,0.210938
201,1.35484,1.35484,0.302083
301,1.29977,1.29977,0.363281
394,1.0632,1.0632,0.601563
494,1.03635,1.03635,0.605469
594,0.915072,0.915072,0.627604
694,0.804165,0.804165,0.65625
787,0.63379,0.63379,0.789063
887,0.801701,0.801701,0.753906
987,0.696544,0.696544,0.744792
1087,0.592407,0.592407,0.757813
1180,0.406512,0.406512,0.867188
1280,0.600439,0.600439,0.816406
1380,0.556704,0.556704,0.809896
1480,0.358561,0.358561,0.832031
1573,0.225397,0.225397,0.914063
1673,0.43719,0.43719,0.871094
1773,0.371017,0.371017,0.882813
1873,0.207632,0.207632,0.890625
1966,0.190261,0.190261,0.9375
2066,0.253293,0.253293,0.921875
2166,0.247794,0.247794,0.911458
2266,0.219027,0.219027,0.912109
2359,0.071743,0.071743,1.0
2459,0.203055,0.203055,0.960938
2559,0.0989515,0.0989515,0.958333
2659,0.0802138,0.0802138,0.962891
2752,0.0581633,0.0581633,0.976563
2852,0.202179,0.202179,0.953125
2952,0.0877763,0.0877763,0.958333
3052,0.174239,0.174239,0.953125
3145,0.0523256,0.0523256,0.984375
3245,0.245606,0.245606,0.957031
3345,0.0608906,0.0608906,0.963542
3445,0.0760386,0.0760386,0.964844
3538,0.0771228,0.0771228,0.953125
3638,0.0616795,0.0616795,0.960938
3738,0.0539456,0.0539456,0.96875
3838,0.147578,0.147578,0.962891
3931,0.0274453,0.0274453,0.992188
4031,0.0218927,0.0218927,0.992188
4131,0.00867346,0.00867346,0.994792
4231,0.00824859,0.00824859,0.996094
4324,0.00442696,0.00442696,1.0
4424,0.00562767,0.00562767,1.0
4524,0.00371846,0.00371846,1.0
4624,0.00442077,0.00442077,1.0
4717,0.00321012,0.00321012,1.0
4817,0.00368445,0.00368445,1.0
4917,0.00259943,0.00259943,1.0
5017,0.0031218,0.0031218,1.0
5110,0.00254691,0.00254691,1.0
5210,0.00272206,0.00272206,1.0
5310,0.00202073,0.00202073,1.0
5410,0.00241182,0.00241182,1.0
5503,0.00213409,0.00213409,1.0
5603,0.00213872,0.00213872,1.0
5703,0.00165131,0.00165131,1.0
5803,0.001968,0.001968,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c32/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.63517,0.0703125
101,1.81953,1.81953,0.171875
201,1.48286,1.48286,0.247396
301,1.42681,1.42681,0.316406
394,1.24896,1.24896,0.546875
494,1.27163,1.27163,0.523438
594,1.26732,1.26732,0.523438
694,1.05851,1.05851,0.550781
787,0.860967,0.860967,0.679688
887,1.01416,1.01416,0.640625
987,0.963661,0.963661,0.643229
1087,0.930067,0.930067,0.648438
1180,0.707132,0.707132,0.765625
1280,0.803422,0.803422,0.726563
1380,0.6398,0.6398,0.739583
1480,0.762147,0.762147,0.728516
1573,0.585902,0.585902,0.796875
1673,0.645553,0.645553,0.785156
1773,0.476287,0.476287,0.786458
1873,0.460285,0.460285,0.794922
1966,0.429487,0.429487,0.851563
2066,0.501259,0.501259,0.835938
2166,0.371523,0.371523,0.848958
2266,0.446077,0.446077,0.853516
2359,0.367062,0.367062,0.867188
2459,0.328904,0.328904,0.863281
2559,0.211073,0.211073,0.880208
2659,0.357419,0.357419,0.880859
2752,0.272879,0.272879,0.898438
2852,0.239315,0.239315,0.894531
2952,0.242113,0.242113,0.898438
3052,0.249997,0.249997,0.902344
3145,0.244446,0.244446,0.90625
3245,0.164999,0.164999,0.925781
3345,0.102948,0.102948,0.940104
3445,0.138544,0.138544,0.945313
3538,0.130858,0.130858,0.945313
3638,0.161605,0.161605,0.949219
3738,0.127497,0.127497,0.958333
3838,0.136308,0.136308,0.957031
3931,0.113817,0.113817,0.945313
4031,0.0222792,0.0222792,0.972656
4131,0.0119138,0.0119138,0.981771
4231,0.00690838,0.00690838,0.986328
4324,0.0267942,0.0267942,0.992188
4424,0.010096,0.010096,0.996094
4524,0.0054974,0.0054974,0.997396
4624,0.00485869,0.00485869,0.998047
4717,0.012106,0.012106,1.0
4817,0.00631051,0.00631051,1.0
4917,0.00389078,0.00389078,1.0
5017,0.00385449,0.00385449,1.0
5110,0.00713962,0.00713962,1.0
5210,0.0046041,0.0046041,1.0
5310,0.00303456,0.00303456,1.0
5410,0.00315635,0.00315635,1.0
5503,0.00517683,0.00517683,1.0
5603,0.00367208,0.00367208,1.0
5703,0.00250173,0.00250173,1.0
5803,0.00266244,0.00266244,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.545222,  0.1009901, 393,  2.5415626,  0.1059406, 393,  2.5436041,  0.10396039, 393,  2.5447226,  0.098019801, 393,  2.5425146,  0.10297029, 393,  2.5463042,  0.10198019, 393,  2.5450613,  0.098019801, 393,  2.5457962,  0.10396039
 786,  2.575721,  0.1009901, 786,  2.5689297,  0.1009901, 786,  2.5746322,  0.1, 786,  2.5725527,  0.1009901, 786,  2.5691338,  0.099009901, 786,  2.5759385,  0.099009901, 786,  2.5728869,  0.1, 786,  2.5760248,  0.1
 1179,  2.6231434,  0.1, 1179,  2.6161222,  0.1009901, 1179,  2.6245074,  0.1, 1179,  2.619312,  0.1, 1179,  2.6142495,  0.1, 1179,  2.6275854,  0.1, 1179,  2.6193223,  0.1, 1179,  2.6278172,  0.1
 1572,  2.658,  0.1, 1572,  2.6551228,  0.1, 1572,  2.6621146,  0.1, 1572,  2.654916,  0.1, 1572,  2.652971,  0.1, 1572,  2.6681364,  0.1, 1572,  2.6541276,  0.1, 1572,  2.6671848,  0.1
 1965,  2.6632481,  0.1, 1965,  2.6650686,  0.1, 1965,  2.6667657,  0.1, 1965,  2.6576066,  0.1, 1965,  2.6617067,  0.1, 1965,  2.6739497,  0.1009901, 1965,  2.6591442,  0.1, 1965,  2.6705956,  0.1
 2358,  2.6524553,  0.1, 2358,  2.6568518,  0.1, 2358,  2.6547709,  0.1, 2358,  2.6434097,  0.1, 2358,  2.6525483,  0.1, 2358,  2.6600809,  0.1009901, 2358,  2.6493435,  0.1, 2358,  2.6562965,  0.1
 2751,  2.6367383,  0.1, 2751,  2.6419308,  0.1, 2751,  2.6369314,  0.1, 2751,  2.624006,  0.1, 2751,  2.6365986,  0.1, 2751,  2.6407874,  0.1009901, 2751,  2.6339428,  0.1, 2751,  2.636574,  0.1
 3144,  2.6196527,  0.1009901, 3144,  2.6245863,  0.1, 3144,  2.6179974,  0.1, 3144,  2.6031775,  0.099009901, 3144,  2.6199338,  0.1, 3144,  2.6201882,  0.1009901, 3144,  2.6170626,  0.1009901, 3144,  2.6162188,  0.099009901
 3537,  2.6022832,  0.1009901, 3537,  2.6074488,  0.1009901, 3537,  2.5993149,  0.098019801, 3537,  2.5832081,  0.1009901, 3537,  2.6029277,  0.1, 3537,  2.600539,  0.10198019, 3537,  2.6003501,  0.1009901, 3537,  2.5963678,  0.099009901
 3930,  2.5857863,  0.10198019, 3930,  2.5909653,  0.1, 3930,  2.5810654,  0.098019801, 3930,  2.5652826,  0.1009901, 3930,  2.5865104,  0.1, 3930,  2.581933,  0.1009901, 3930,  2.5838885,  0.10396039, 3930,  2.5782661,  0.1009901
 4323,  2.5781207,  0.1009901, 4323,  2.5805578,  0.1, 4323,  2.5709724,  0.098019801, 4323,  2.5563159,  0.1009901, 4323,  2.5762031,  0.1, 4323,  2.5717144,  0.1, 4323,  2.5763865,  0.10198019, 4323,  2.5691617,  0.1009901
 4716,  2.5749617,  0.1009901, 4716,  2.5767038,  0.1009901, 4716,  2.5671043,  0.098019801, 4716,  2.5527918,  0.1009901, 4716,  2.5723462,  0.1, 4716,  2.5677791,  0.1, 4716,  2.57324,  0.10297029, 4716,  2.5655429,  0.10198019
 5109,  2.5729961,  0.10198019, 5109,  2.574574,  0.1009901, 5109,  2.5648904,  0.1009901, 5109,  2.5506833,  0.1009901, 5109,  2.5702279,  0.1, 5109,  2.5655065,  0.1009901, 5109,  2.5712645,  0.10297029, 5109,  2.5633903,  0.10198019
 5502,  2.5714016,  0.10297029, 5502,  2.5729482,  0.10198019, 5502,  2.5631618,  0.1, 5502,  2.5489998,  0.1009901, 5502,  2.5686073,  0.1, 5502,  2.5637279,  0.1009901, 5502,  2.5696356,  0.10396039, 5502,  2.5616708,  0.10198019
 5895,  2.5699177,  0.10297029, 5895,  2.571497,  0.10198019, 5895,  2.5615826,  0.1, 5895,  2.5474453,  0.1009901, 5895,  2.5671604,  0.1, 5895,  2.5621154,  0.1009901, 5895,  2.5681317,  0.1049505, 5895,  2.560087,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.545222,  0.1009901
 786,  2.575721,  0.1009901
 1179,  2.6231434,  0.1
 1572,  2.658,  0.1
 1965,  2.6632481,  0.1
 2358,  2.6524553,  0.1
 2751,  2.6367383,  0.1
 3144,  2.6196527,  0.1009901
 3537,  2.6022832,  0.1009901
 3930,  2.5857863,  0.10198019
 4323,  2.5781207,  0.1009901
 4716,  2.5749617,  0.1009901
 5109,  2.5729961,  0.10198019
 5502,  2.5714016,  0.10297029
 5895,  2.5699177,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.5415626,  0.1059406
 786,  2.5689297,  0.1009901
 1179,  2.6161222,  0.1009901
 1572,  2.6551228,  0.1
 1965,  2.6650686,  0.1
 2358,  2.6568518,  0.1
 2751,  2.6419308,  0.1
 3144,  2.6245863,  0.1
 3537,  2.6074488,  0.1009901
 3930,  2.5909653,  0.1
 4323,  2.5805578,  0.1
 4716,  2.5767038,  0.1009901
 5109,  2.574574,  0.1009901
 5502,  2.5729482,  0.10198019
 5895,  2.571497,  0.10198019


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.5436041,  0.10396039
 786,  2.5746322,  0.1
 1179,  2.6245074,  0.1
 1572,  2.6621146,  0.1
 1965,  2.6667657,  0.1
 2358,  2.6547709,  0.1
 2751,  2.6369314,  0.1
 3144,  2.6179974,  0.1
 3537,  2.5993149,  0.098019801
 3930,  2.5810654,  0.098019801
 4323,  2.5709724,  0.098019801
 4716,  2.5671043,  0.098019801
 5109,  2.5648904,  0.1009901
 5502,  2.5631618,  0.1
 5895,  2.5615826,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.5447226,  0.098019801
 786,  2.5725527,  0.1009901
 1179,  2.619312,  0.1
 1572,  2.654916,  0.1
 1965,  2.6576066,  0.1
 2358,  2.6434097,  0.1
 2751,  2.624006,  0.1
 3144,  2.6031775,  0.099009901
 3537,  2.5832081,  0.1009901
 3930,  2.5652826,  0.1009901
 4323,  2.5563159,  0.1009901
 4716,  2.5527918,  0.1009901
 5109,  2.5506833,  0.1009901
 5502,  2.5489998,  0.1009901
 5895,  2.5474453,  0.1009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.5425146,  0.10297029
 786,  2.5691338,  0.099009901
 1179,  2.6142495,  0.1
 1572,  2.652971,  0.1
 1965,  2.6617067,  0.1
 2358,  2.6525483,  0.1
 2751,  2.6365986,  0.1
 3144,  2.6199338,  0.1
 3537,  2.6029277,  0.1
 3930,  2.5865104,  0.1
 4323,  2.5762031,  0.1
 4716,  2.5723462,  0.1
 5109,  2.5702279,  0.1
 5502,  2.5686073,  0.1
 5895,  2.5671604,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.5463042,  0.10198019
 786,  2.5759385,  0.099009901
 1179,  2.6275854,  0.1
 1572,  2.6681364,  0.1
 1965,  2.6739497,  0.1009901
 2358,  2.6600809,  0.1009901
 2751,  2.6407874,  0.1009901
 3144,  2.6201882,  0.1009901
 3537,  2.600539,  0.10198019
 3930,  2.581933,  0.1009901
 4323,  2.5717144,  0.1
 4716,  2.5677791,  0.1
 5109,  2.5655065,  0.1009901
 5502,  2.5637279,  0.1009901
 5895,  2.5621154,  0.1009901


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.5450613,  0.098019801
 786,  2.5728869,  0.1
 1179,  2.6193223,  0.1
 1572,  2.6541276,  0.1
 1965,  2.6591442,  0.1
 2358,  2.6493435,  0.1
 2751,  2.6339428,  0.1
 3144,  2.6170626,  0.1009901
 3537,  2.6003501,  0.1009901
 3930,  2.5838885,  0.10396039
 4323,  2.5763865,  0.10198019
 4716,  2.57324,  0.10297029
 5109,  2.5712645,  0.10297029
 5502,  2.5696356,  0.10396039
 5895,  2.5681317,  0.1049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.5457962,  0.10396039
 786,  2.5760248,  0.1
 1179,  2.6278172,  0.1
 1572,  2.6671848,  0.1
 1965,  2.6705956,  0.1
 2358,  2.6562965,  0.1
 2751,  2.636574,  0.1
 3144,  2.6162188,  0.099009901
 3537,  2.5963678,  0.099009901
 3930,  2.5782661,  0.1009901
 4323,  2.5691617,  0.1009901
 4716,  2.5655429,  0.10198019
 5109,  2.5633903,  0.10198019
 5502,  2.5616708,  0.10198019
 5895,  2.560087,  0.10297029


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.63517,2.84725,0.0703125
101,2.42564,2.63771,0.105469,101,2.40799,2.62006,0.105469,101,2.42575,2.63783,0.105469,101,2.41659,2.62867,0.105469,101,2.4035,2.61558,0.105469,101,2.41157,2.62365,0.105469,101,2.42629,2.63836,0.105469,101,2.42057,2.63265,0.105469
201,2.56885,2.78092,0.0963542,201,2.5462,2.75827,0.0963542,201,2.56408,2.77615,0.0963542,201,2.57352,2.7856,0.0963542,201,2.55484,2.76692,0.0963542,201,2.56326,2.77533,0.0963542,201,2.55452,2.76659,0.0963542,201,2.55959,2.77166,0.0963542
301,2.51893,2.73101,0.101563,301,2.53653,2.7486,0.101563,301,2.53948,2.75155,0.101563,301,2.53986,2.75194,0.101563,301,2.54155,2.75362,0.101563,301,2.54727,2.75935,0.101563,301,2.53437,2.74645,0.101563,301,2.54448,2.75655,0.101563
394,2.61967,2.83174,0.0703125,394,2.61844,2.83051,0.0703125,394,2.61829,2.83036,0.0703125,394,2.65076,2.86283,0.0703125,394,2.61008,2.82215,0.0703125,394,2.6214,2.83347,0.0703125,394,2.62923,2.8413,0.0703125,394,2.61135,2.82342,0.0703125
494,2.40934,2.62141,0.105469,494,2.39143,2.6035,0.105469,494,2.41007,2.62214,0.105469,494,2.40097,2.61304,0.105469,494,2.38705,2.59911,0.105469,494,2.39455,2.60662,0.105469,494,2.40919,2.62126,0.105469,494,2.40618,2.61825,0.105469
594,2.54661,2.75867,0.0963542,594,2.52222,2.73428,0.0963542,594,2.54017,2.75224,0.0963542,594,2.54713,2.75919,0.0963542,594,2.53166,2.74373,0.0963542,594,2.53802,2.75009,0.0963542,594,2.53275,2.74482,0.0963542,594,2.53501,2.74707,0.0963542
694,2.49749,2.70956,0.101563,694,2.51474,2.72681,0.101563,694,2.51599,2.72806,0.101563,694,2.51226,2.72432,0.101563,694,2.51873,2.7308,0.101563,694,2.52116,2.73323,0.101563,694,2.51068,2.72274,0.101563,694,2.52158,2.73364,0.101563
787,2.59423,2.8063,0.0703125,787,2.59596,2.80802,0.0703125,787,2.59553,2.80759,0.0703125,787,2.62483,2.83689,0.0703125,787,2.5844,2.79647,0.0703125,787,2.59537,2.80744,0.0703125,787,2.60342,2.81549,0.0703125,787,2.58691,2.79898,0.0703125
887,2.39434,2.6064,0.105469,887,2.37779,2.58985,0.105469,887,2.39647,2.60853,0.105469,887,2.38583,2.59789,0.105469,887,2.37211,2.58417,0.105469,887,2.3804,2.59246,0.105469,887,2.39415,2.60621,0.105469,887,2.3918,2.60386,0.105469
987,2.5264,2.73846,0.0963542,987,2.49974,2.7118,0.0963542,987,2.51735,2.72941,0.0963542,987,2.52226,2.73432,0.0963542,987,2.50954,2.7216,0.0963542,987,2.51482,2.72688,0.0963542,987,2.5121,2.72416,0.0963542,987,2.51049,2.72255,0.0963542
1087,2.47649,2.68855,0.101563,1087,2.49296,2.70502,0.101563,1087,2.49233,2.70439,0.101563,1087,2.48357,2.69563,0.101563,1087,2.49716,2.70922,0.101563,1087,2.49357,2.70563,0.101563,1087,2.48771,2.69977,0.101563,1087,2.49588,2.70794,0.101563
1180,2.56992,2.78197,0.0703125,1180,2.57294,2.785,0.0703125,1180,2.57327,2.78533,0.0703125,1180,2.59954,2.81159,0.0703125,1180,2.55991,2.77197,0.0703125,1180,2.5699,2.78196,0.0703125,1180,2.57845,2.79051,0.0703125,1180,2.56327,2.77533,0.0703125
1280,2.38109,2.59314,0.105469,1280,2.36455,2.57661,0.105469,1280,2.38349,2.59554,0.105469,1280,2.37186,2.58392,0.105469,1280,2.35825,2.57031,0.105469,1280,2.36826,2.58031,0.105469,1280,2.38011,2.59216,0.105469,1280,2.37828,2.59034,0.105469
1380,2.50685,2.71891,0.0963542,1380,2.47862,2.69068,0.0963542,1380,2.49652,2.70857,0.0963542,1380,2.49825,2.71031,0.0963542,1380,2.48812,2.70017,0.0963542,1380,2.49211,2.70416,0.0963542,1380,2.49207,2.70413,0.0963542,1380,2.48587,2.69793,0.0963542
1480,2.45629,2.66835,0.101563,1480,2.4701,2.68216,0.101563,1480,2.46618,2.67824,0.101563,1480,2.4545,2.66655,0.101563,1480,2.4755,2.68755,0.101563,1480,2.46526,2.67731,0.101563,1480,2.46432,2.67638,0.101563,1480,2.4697,2.68175,0.101563
1573,2.54764,2.75969,0.0703125,1573,2.54916,2.76121,0.0703125,1573,2.55167,2.76372,0.0703125,1573,2.57662,2.78867,0.0703125,1573,2.53694,2.74899,0.0703125,1573,2.54619,2.75825,0.0703125,1573,2.55397,2.76603,0.0703125,1573,2.54049,2.75254,0.0703125
1673,2.37009,2.58214,0.105469,1673,2.35212,2.56417,0.105469,1673,2.37171,2.58376,0.105469,1673,2.35904,2.57109,0.105469,1673,2.34702,2.55907,0.105469,1673,2.35571,2.56776,0.105469,1673,2.36776,2.57982,0.105469,1673,2.36631,2.57836,0.105469
1773,2.48728,2.69933,0.0963542,1773,2.45865,2.6707,0.0963542,1773,2.47485,2.68691,0.0963542,1773,2.47335,2.6854,0.0963542,1773,2.4674,2.67945,0.0963542,1773,2.47114,2.68319,0.0963542,1773,2.4741,2.68615,0.0963542,1773,2.46372,2.67577,0.0963542
1873,2.43501,2.64706,0.101563,1873,2.44702,2.65907,0.101563,1873,2.43942,2.65147,0.101563,1873,2.42671,2.63876,0.101563,1873,2.45293,2.66498,0.101563,1873,2.43898,2.65103,0.101563,1873,2.44236,2.65441,0.101563,1873,2.44389,2.65594,0.101563
1966,2.52557,2.73762,0.0703125,1966,2.52732,2.73937,0.0703125,1966,2.53002,2.74207,0.0703125,1966,2.55407,2.76612,0.0703125,1966,2.5147,2.72675,0.0703125,1966,2.5231,2.73515,0.0703125,1966,2.53091,2.74295,0.0703125,1966,2.5198,2.73185,0.0703125
2066,2.3597,2.57174,0.105469,2066,2.34172,2.55377,0.105469,2066,2.36114,2.57318,0.105469,2066,2.34717,2.55922,0.105469,2066,2.33685,2.5489,0.105469,2066,2.34283,2.55488,0.105469,2066,2.35586,2.5679,0.105469,2066,2.3542,2.56624,0.105469
2166,2.46784,2.67989,0.0963542,2166,2.44019,2.65224,0.0963542,2166,2.45408,2.66613,0.0963542,2166,2.45226,2.6643,0.0963542,2166,2.44781,2.65986,0.0963542,2166,2.45131,2.66335,0.0963542,2166,2.45758,2.66962,0.0963542,2166,2.4414,2.65344,0.0963542
2266,2.41356,2.6256,0.101563,2266,2.42505,2.63709,0.101563,2266,2.41419,2.62623,0.101563,2266,2.39924,2.61129,0.101563,2266,2.43156,2.64361,0.101563,2266,2.41317,2.62521,0.101563,2266,2.42055,2.6326,0.101563,2266,2.41862,2.63067,0.101563
2359,2.50203,2.71407,0.0703125,2359,2.50629,2.71834,0.0703125,2359,2.50919,2.72124,0.0703125,2359,2.5327,2.74474,0.0703125,2359,2.49388,2.70593,0.0703125,2359,2.50209,2.71413,0.0703125,2359,2.50908,2.72113,0.0703125,2359,2.50097,2.71301,0.0703125
2459,2.35037,2.56241,0.105469,2459,2.3322,2.54424,0.105469,2459,2.35035,2.56239,0.105469,2459,2.33705,2.54909,0.105469,2459,2.32663,2.53867,0.105469,2459,2.33078,2.54282,0.105469,2459,2.34456,2.5566,0.105469,2459,2.34268,2.55473,0.105469
2559,2.44906,2.6611,0.0963542,2559,2.42341,2.63545,0.0963542,2559,2.43243,2.64447,0.0963542,2559,2.4324,2.64444,0.0963542,2559,2.43137,2.64341,0.0963542,2559,2.43308,2.64512,0.0963542,2559,2.44057,2.65261,0.0963542,2559,2.41983,2.63187,0.0963542
2659,2.3939,2.60594,0.101563,2659,2.40413,2.61617,0.101563,2659,2.39105,2.60309,0.103516,2659,2.37561,2.58765,0.101563,2659,2.41149,2.62353,0.101563,2659,2.38885,2.60089,0.101563,2659,2.39896,2.611,0.101563,2659,2.39522,2.60726,0.101563
2752,2.47997,2.69201,0.0703125,2752,2.48722,2.69926,0.0703125,2752,2.48947,2.70151,0.0703125,2752,2.51439,2.72642,0.0703125,2752,2.47404,2.68608,0.0703125,2752,2.4829,2.69494,0.0703125,2752,2.48934,2.70138,0.0703125,2752,2.48235,2.69439,0.0703125
2852,2.34168,2.55372,0.105469,2852,2.32323,2.53526,0.105469,2852,2.34047,2.55251,0.105469,2852,2.3283,2.54033,0.105469,2852,2.31755,2.52959,0.105469,2852,2.31944,2.53148,0.105469,2852,2.334,2.54604,0.105469,2852,2.33056,2.54259,0.105469
2952,2.43106,2.6431,0.0963542,2952,2.40892,2.62096,0.0963542,2952,2.41225,2.62429,0.0963542,2952,2.41439,2.62642,0.0963542,2952,2.41718,2.62921,0.0963542,2952,2.41544,2.62748,0.0963542,2952,2.42561,2.63765,0.09375,2952,2.40011,2.61214,0.0963542
3052,2.37746,2.58949,0.101563,3052,2.38455,2.59659,0.101563,3052,2.3693,2.58133,0.103516,3052,2.3566,2.56863,0.103516,3052,2.39305,2.60509,0.103516,3052,2.36888,2.58092,0.101563,3052,2.37711,2.58915,0.0996094,3052,2.37514,2.58717,0.101563
3145,2.46215,2.67419,0.0703125,3145,2.46931,2.68134,0.0703125,3145,2.47091,2.68295,0.0703125,3145,2.49732,2.70935,0.0703125,3145,2.45615,2.66819,0.0703125,3145,2.46542,2.67746,0.0703125,3145,2.47148,2.68351,0.0703125,3145,2.46537,2.6774,0.0703125
3245,2.33275,2.54479,0.105469,3245,2.31521,2.52724,0.105469,3245,2.3315,2.54353,0.105469,3245,2.32083,2.53286,0.109375,3245,2.31011,2.52214,0.105469,3245,2.30904,2.52107,0.105469,3245,2.32392,2.53595,0.105469,3245,2.31901,2.53105,0.105469
3345,2.41468,2.62671,0.0963542,3345,2.39611,2.60814,0.0963542,3345,2.39575,2.60778,0.0963542,3345,2.39911,2.61115,0.0963542,3345,2.40349,2.61552,0.0963542,3345,2.39913,2.61116,0.0963542,3345,2.40994,2.62197,0.09375,3345,2.38351,2.59554,0.09375
3445,2.36256,2.57459,0.101563,3445,2.36736,2.57939,0.103516,3445,2.35035,2.56238,0.105469,3445,2.3394,2.55143,0.103516,3445,2.37591,2.58794,0.103516,3445,2.35144,2.56347,0.101563,3445,2.35769,2.56972,0.101563,3445,2.35807,2.5701,0.101563
3538,2.44559,2.65762,0.0703125,3538,2.45323,2.66526,0.0703125,3538,2.45445,2.66648,0.0703125,3538,2.48142,2.69345,0.0703125,3538,2.43928,2.65131,0.0703125,3538,2.44919,2.66122,0.0703125,3538,2.45433,2.66636,0.0703125,3538,2.44999,2.66202,0.0703125
3638,2.32478,2.53681,0.105469,3638,2.30793,2.51996,0.101563,3638,2.32309,2.53512,0.101563,3638,2.31321,2.52523,0.105469,3638,2.30306,2.51509,0.105469,3638,2.29912,2.51115,0.105469,3638,2.31358,2.52561,0.105469,3638,2.3097,2.52173,0.105469
3738,2.40078,2.61281,0.0963542,3738,2.3846,2.59663,0.09375,3738,2.38109,2.59312,0.09375,3738,2.38534,2.59736,0.09375,3738,2.39037,2.6024,0.0963542,3738,2.38384,2.59587,0.0963542,3738,2.39596,2.60798,0.09375,3738,2.36801,2.58004,0.09375
3838,2.34873,2.56075,0.103516,3838,2.35174,2.56377,0.101563,3838,2.3343,2.54633,0.105469,3838,2.32419,2.53621,0.103516,3838,2.35992,2.57195,0.103516,3838,2.33593,2.54795,0.101563,3838,2.3414,2.55342,0.105469,3838,2.34318,2.55521,0.101563
3931,2.42933,2.64135,0.0625,3931,2.43812,2.65014,0.0703125,3931,2.4387,2.65073,0.0703125,3931,2.46617,2.6782,0.078125,3931,2.42292,2.63494,0.0703125,3931,2.43419,2.64622,0.0703125,3931,2.43853,2.65056,0.0703125,3931,2.43552,2.64755,0.0703125
4031,2.3189,2.53092,0.101563,4031,2.30271,2.51474,0.109375,4031,2.31695,2.52898,0.101563,4031,2.30761,2.51964,0.109375,4031,2.29841,2.51043,0.105469,4031,2.29208,2.50411,0.105469,4031,2.30615,2.51817,0.109375,4031,2.30387,2.5159,0.101563
4131,2.39405,2.60607,0.09375,4131,2.37895,2.59097,0.0989583,4131,2.37357,2.5856,0.09375,4131,2.37821,2.59023,0.0963542,4131,2.38375,2.59577,0.0963542,4131,2.37596,2.58799,0.0963542,4131,2.38892,2.60094,0.0963542,4131,2.36025,2.57227,0.0911458
4231,2.34425,2.55628,0.101563,4231,2.3473,2.55932,0.105469,4231,2.32966,2.54169,0.105469,4231,2.31988,2.5319,0.105469,4231,2.35519,2.56722,0.103516,4231,2.33158,2.5436,0.101563,4231,2.33695,2.54897,0.107422,4231,2.33909,2.55111,0.0996094
4324,2.42776,2.63979,0.0625,4324,2.43663,2.64865,0.0703125,4324,2.43718,2.64921,0.078125,4324,2.46466,2.67669,0.078125,4324,2.42133,2.63336,0.0703125,4324,2.43277,2.6448,0.0703125,4324,2.43703,2.64906,0.0703125,4324,2.43415,2.64617,0.0703125
4424,2.31818,2.5302,0.101563,4424,2.30203,2.51406,0.109375,4424,2.31617,2.5282,0.105469,4424,2.30693,2.51896,0.109375,4424,2.29783,2.50985,0.105469,4424,2.29119,2.50322,0.105469,4424,2.30523,2.51726,0.109375,4424,2.30315,2.51517,0.101563
4524,2.39288,2.60491,0.09375,4524,2.37791,2.58994,0.0989583,4524,2.37222,2.58424,0.0963542,4524,2.37694,2.58896,0.0963542,4524,2.38257,2.59459,0.0963542,4524,2.37458,2.58661,0.0963542,4524,2.38761,2.59963,0.0963542,4524,2.35887,2.57089,0.0911458
4624,2.34287,2.5549,0.101563,4624,2.34591,2.55794,0.105469,4624,2.32822,2.54024,0.107422,4624,2.31856,2.53058,0.105469,4624,2.35375,2.56578,0.103516,4624,2.33021,2.54224,0.101563,4624,2.33561,2.54763,0.107422,4624,2.33783,2.54986,0.0996094
4717,2.42622,2.63824,0.0625,4717,2.43515,2.64717,0.0703125,4717,2.43567,2.6477,0.078125,4717,2.46316,2.67519,0.078125,4717,2.41975,2.63178,0.0703125,4717,2.43137,2.64339,0.0703125,4717,2.43553,2.64756,0.0703125,4717,2.43277,2.6448,0.0703125
4817,2.31746,2.52948,0.101563,4817,2.30135,2.51337,0.105469,4817,2.31538,2.5274,0.105469,4817,2.30627,2.51829,0.109375,4817,2.29723,2.50926,0.105469,4817,2.2903,2.50232,0.105469,4817,2.30431,2.51634,0.109375,4817,2.30243,2.51445,0.101563
4917,2.39171,2.60374,0.09375,4917,2.37688,2.5889,0.0963542,4917,2.37087,2.58289,0.0963542,4917,2.3757,2.58773,0.0963542,4917,2.38139,2.59341,0.0963542,4917,2.37323,2.58525,0.0963542,4917,2.38632,2.59834,0.0963542,4917,2.3575,2.56953,0.0911458
5017,2.34149,2.55351,0.101563,5017,2.34456,2.55658,0.103516,5017,2.3268,2.53882,0.107422,5017,2.31726,2.52929,0.105469,5017,2.35233,2.56436,0.103516,5017,2.32888,2.54091,0.101563,5017,2.33429,2.54632,0.107422,5017,2.33659,2.54861,0.0996094
5110,2.4247,2.63672,0.0625,5110,2.4337,2.64572,0.0703125,5110,2.43417,2.6462,0.078125,5110,2.46169,2.67371,0.078125,5110,2.41819,2.63022,0.0703125,5110,2.42997,2.642,0.0703125,5110,2.43405,2.64607,0.0703125,5110,2.43142,2.64345,0.0703125
5210,2.31673,2.52876,0.101563,5210,2.30065,2.51268,0.105469,5210,2.3146,2.52662,0.105469,5210,2.30559,2.51762,0.109375,5210,2.29663,2.50866,0.105469,5210,2.28943,2.50145,0.105469,5210,2.30342,2.51545,0.109375,5210,2.3017,2.51373,0.101563
5310,2.39056,2.60258,0.09375,5310,2.37583,2.58785,0.0963542,5310,2.36954,2.58157,0.0963542,5310,2.37447,2.58649,0.0963542,5310,2.38022,2.59224,0.0989583,5310,2.37189,2.58391,0.0963542,5310,2.38505,2.59707,0.0963542,5310,2.35616,2.56818,0.0911458
5410,2.34014,2.55216,0.101563,5410,2.34324,2.55527,0.103516,5410,2.3254,2.53742,0.107422,5410,2.31602,2.52804,0.105469,5410,2.35092,2.56295,0.105469,5410,2.32759,2.53961,0.101563,5410,2.33299,2.54501,0.107422,5410,2.33536,2.54738,0.0996094
5503,2.42319,2.63521,0.0625,5503,2.43226,2.64428,0.0703125,5503,2.43266,2.64468,0.078125,5503,2.46021,2.67223,0.078125,5503,2.41667,2.62869,0.0703125,5503,2.42859,2.64062,0.078125,5503,2.43252,2.64455,0.0703125,5503,2.43008,2.64211,0.0703125
5603,2.31602,2.52805,0.105469,5603,2.29996,2.51198,0.105469,5603,2.31383,2.52585,0.105469,5603,2.30491,2.51694,0.109375,5603,2.29601,2.50804,0.105469,5603,2.28857,2.5006,0.109375,5603,2.30255,2.51457,0.109375,5603,2.30097,2.51299,0.101563
5703,2.38945,2.60147,0.0963542,5703,2.37476,2.58678,0.0963542,5703,2.36825,2.58028,0.0963542,5703,2.37325,2.58527,0.0963542,5703,2.37904,2.59107,0.0989583,5703,2.37056,2.58258,0.0989583,5703,2.38378,2.59581,0.0963542,5703,2.35483,2.56686,0.0911458
5803,2.33882,2.55085,0.103516,5803,2.34195,2.55398,0.103516,5803,2.32401,2.53604,0.107422,5803,2.31477,2.5268,0.105469,5803,2.34954,2.56156,0.105469,5803,2.32631,2.53834,0.103516,5803,2.3317,2.54372,0.107422,5803,2.33414,2.54617,0.0996094


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42564,2.63771,0.105469
201,2.56885,2.78092,0.0963542
301,2.51893,2.73101,0.101563
394,2.61967,2.83174,0.0703125
494,2.40934,2.62141,0.105469
594,2.54661,2.75867,0.0963542
694,2.49749,2.70956,0.101563
787,2.59423,2.8063,0.0703125
887,2.39434,2.6064,0.105469
987,2.5264,2.73846,0.0963542
1087,2.47649,2.68855,0.101563
1180,2.56992,2.78197,0.0703125
1280,2.38109,2.59314,0.105469
1380,2.50685,2.71891,0.0963542
1480,2.45629,2.66835,0.101563
1573,2.54764,2.75969,0.0703125
1673,2.37009,2.58214,0.105469
1773,2.48728,2.69933,0.0963542
1873,2.43501,2.64706,0.101563
1966,2.52557,2.73762,0.0703125
2066,2.3597,2.57174,0.105469
2166,2.46784,2.67989,0.0963542
2266,2.41356,2.6256,0.101563
2359,2.50203,2.71407,0.0703125
2459,2.35037,2.56241,0.105469
2559,2.44906,2.6611,0.0963542
2659,2.3939,2.60594,0.101563
2752,2.47997,2.69201,0.0703125
2852,2.34168,2.55372,0.105469
2952,2.43106,2.6431,0.0963542
3052,2.37746,2.58949,0.101563
3145,2.46215,2.67419,0.0703125
3245,2.33275,2.54479,0.105469
3345,2.41468,2.62671,0.0963542
3445,2.36256,2.57459,0.101563
3538,2.44559,2.65762,0.0703125
3638,2.32478,2.53681,0.105469
3738,2.40078,2.61281,0.0963542
3838,2.34873,2.56075,0.103516
3931,2.42933,2.64135,0.0625
4031,2.3189,2.53092,0.101563
4131,2.39405,2.60607,0.09375
4231,2.34425,2.55628,0.101563
4324,2.42776,2.63979,0.0625
4424,2.31818,2.5302,0.101563
4524,2.39288,2.60491,0.09375
4624,2.34287,2.5549,0.101563
4717,2.42622,2.63824,0.0625
4817,2.31746,2.52948,0.101563
4917,2.39171,2.60374,0.09375
5017,2.34149,2.55351,0.101563
5110,2.4247,2.63672,0.0625
5210,2.31673,2.52876,0.101563
5310,2.39056,2.60258,0.09375
5410,2.34014,2.55216,0.101563
5503,2.42319,2.63521,0.0625
5603,2.31602,2.52805,0.105469
5703,2.38945,2.60147,0.0963542
5803,2.33882,2.55085,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,2.40799,2.62006,0.105469
201,2.5462,2.75827,0.0963542
301,2.53653,2.7486,0.101563
394,2.61844,2.83051,0.0703125
494,2.39143,2.6035,0.105469
594,2.52222,2.73428,0.0963542
694,2.51474,2.72681,0.101563
787,2.59596,2.80802,0.0703125
887,2.37779,2.58985,0.105469
987,2.49974,2.7118,0.0963542
1087,2.49296,2.70502,0.101563
1180,2.57294,2.785,0.0703125
1280,2.36455,2.57661,0.105469
1380,2.47862,2.69068,0.0963542
1480,2.4701,2.68216,0.101563
1573,2.54916,2.76121,0.0703125
1673,2.35212,2.56417,0.105469
1773,2.45865,2.6707,0.0963542
1873,2.44702,2.65907,0.101563
1966,2.52732,2.73937,0.0703125
2066,2.34172,2.55377,0.105469
2166,2.44019,2.65224,0.0963542
2266,2.42505,2.63709,0.101563
2359,2.50629,2.71834,0.0703125
2459,2.3322,2.54424,0.105469
2559,2.42341,2.63545,0.0963542
2659,2.40413,2.61617,0.101563
2752,2.48722,2.69926,0.0703125
2852,2.32323,2.53526,0.105469
2952,2.40892,2.62096,0.0963542
3052,2.38455,2.59659,0.101563
3145,2.46931,2.68134,0.0703125
3245,2.31521,2.52724,0.105469
3345,2.39611,2.60814,0.0963542
3445,2.36736,2.57939,0.103516
3538,2.45323,2.66526,0.0703125
3638,2.30793,2.51996,0.101563
3738,2.3846,2.59663,0.09375
3838,2.35174,2.56377,0.101563
3931,2.43812,2.65014,0.0703125
4031,2.30271,2.51474,0.109375
4131,2.37895,2.59097,0.0989583
4231,2.3473,2.55932,0.105469
4324,2.43663,2.64865,0.0703125
4424,2.30203,2.51406,0.109375
4524,2.37791,2.58994,0.0989583
4624,2.34591,2.55794,0.105469
4717,2.43515,2.64717,0.0703125
4817,2.30135,2.51337,0.105469
4917,2.37688,2.5889,0.0963542
5017,2.34456,2.55658,0.103516
5110,2.4337,2.64572,0.0703125
5210,2.30065,2.51268,0.105469
5310,2.37583,2.58785,0.0963542
5410,2.34324,2.55527,0.103516
5503,2.43226,2.64428,0.0703125
5603,2.29996,2.51198,0.105469
5703,2.37476,2.58678,0.0963542
5803,2.34195,2.55398,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,2.42575,2.63783,0.105469
201,2.56408,2.77615,0.0963542
301,2.53948,2.75155,0.101563
394,2.61829,2.83036,0.0703125
494,2.41007,2.62214,0.105469
594,2.54017,2.75224,0.0963542
694,2.51599,2.72806,0.101563
787,2.59553,2.80759,0.0703125
887,2.39647,2.60853,0.105469
987,2.51735,2.72941,0.0963542
1087,2.49233,2.70439,0.101563
1180,2.57327,2.78533,0.0703125
1280,2.38349,2.59554,0.105469
1380,2.49652,2.70857,0.0963542
1480,2.46618,2.67824,0.101563
1573,2.55167,2.76372,0.0703125
1673,2.37171,2.58376,0.105469
1773,2.47485,2.68691,0.0963542
1873,2.43942,2.65147,0.101563
1966,2.53002,2.74207,0.0703125
2066,2.36114,2.57318,0.105469
2166,2.45408,2.66613,0.0963542
2266,2.41419,2.62623,0.101563
2359,2.50919,2.72124,0.0703125
2459,2.35035,2.56239,0.105469
2559,2.43243,2.64447,0.0963542
2659,2.39105,2.60309,0.103516
2752,2.48947,2.70151,0.0703125
2852,2.34047,2.55251,0.105469
2952,2.41225,2.62429,0.0963542
3052,2.3693,2.58133,0.103516
3145,2.47091,2.68295,0.0703125
3245,2.3315,2.54353,0.105469
3345,2.39575,2.60778,0.0963542
3445,2.35035,2.56238,0.105469
3538,2.45445,2.66648,0.0703125
3638,2.32309,2.53512,0.101563
3738,2.38109,2.59312,0.09375
3838,2.3343,2.54633,0.105469
3931,2.4387,2.65073,0.0703125
4031,2.31695,2.52898,0.101563
4131,2.37357,2.5856,0.09375
4231,2.32966,2.54169,0.105469
4324,2.43718,2.64921,0.078125
4424,2.31617,2.5282,0.105469
4524,2.37222,2.58424,0.0963542
4624,2.32822,2.54024,0.107422
4717,2.43567,2.6477,0.078125
4817,2.31538,2.5274,0.105469
4917,2.37087,2.58289,0.0963542
5017,2.3268,2.53882,0.107422
5110,2.43417,2.6462,0.078125
5210,2.3146,2.52662,0.105469
5310,2.36954,2.58157,0.0963542
5410,2.3254,2.53742,0.107422
5503,2.43266,2.64468,0.078125
5603,2.31383,2.52585,0.105469
5703,2.36825,2.58028,0.0963542
5803,2.32401,2.53604,0.107422


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,2.41659,2.62867,0.105469
201,2.57352,2.7856,0.0963542
301,2.53986,2.75194,0.101563
394,2.65076,2.86283,0.0703125
494,2.40097,2.61304,0.105469
594,2.54713,2.75919,0.0963542
694,2.51226,2.72432,0.101563
787,2.62483,2.83689,0.0703125
887,2.38583,2.59789,0.105469
987,2.52226,2.73432,0.0963542
1087,2.48357,2.69563,0.101563
1180,2.59954,2.81159,0.0703125
1280,2.37186,2.58392,0.105469
1380,2.49825,2.71031,0.0963542
1480,2.4545,2.66655,0.101563
1573,2.57662,2.78867,0.0703125
1673,2.35904,2.57109,0.105469
1773,2.47335,2.6854,0.0963542
1873,2.42671,2.63876,0.101563
1966,2.55407,2.76612,0.0703125
2066,2.34717,2.55922,0.105469
2166,2.45226,2.6643,0.0963542
2266,2.39924,2.61129,0.101563
2359,2.5327,2.74474,0.0703125
2459,2.33705,2.54909,0.105469
2559,2.4324,2.64444,0.0963542
2659,2.37561,2.58765,0.101563
2752,2.51439,2.72642,0.0703125
2852,2.3283,2.54033,0.105469
2952,2.41439,2.62642,0.0963542
3052,2.3566,2.56863,0.103516
3145,2.49732,2.70935,0.0703125
3245,2.32083,2.53286,0.109375
3345,2.39911,2.61115,0.0963542
3445,2.3394,2.55143,0.103516
3538,2.48142,2.69345,0.0703125
3638,2.31321,2.52523,0.105469
3738,2.38534,2.59736,0.09375
3838,2.32419,2.53621,0.103516
3931,2.46617,2.6782,0.078125
4031,2.30761,2.51964,0.109375
4131,2.37821,2.59023,0.0963542
4231,2.31988,2.5319,0.105469
4324,2.46466,2.67669,0.078125
4424,2.30693,2.51896,0.109375
4524,2.37694,2.58896,0.0963542
4624,2.31856,2.53058,0.105469
4717,2.46316,2.67519,0.078125
4817,2.30627,2.51829,0.109375
4917,2.3757,2.58773,0.0963542
5017,2.31726,2.52929,0.105469
5110,2.46169,2.67371,0.078125
5210,2.30559,2.51762,0.109375
5310,2.37447,2.58649,0.0963542
5410,2.31602,2.52804,0.105469
5503,2.46021,2.67223,0.078125
5603,2.30491,2.51694,0.109375
5703,2.37325,2.58527,0.0963542
5803,2.31477,2.5268,0.105469


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,2.4035,2.61558,0.105469
201,2.55484,2.76692,0.0963542
301,2.54155,2.75362,0.101563
394,2.61008,2.82215,0.0703125
494,2.38705,2.59911,0.105469
594,2.53166,2.74373,0.0963542
694,2.51873,2.7308,0.101563
787,2.5844,2.79647,0.0703125
887,2.37211,2.58417,0.105469
987,2.50954,2.7216,0.0963542
1087,2.49716,2.70922,0.101563
1180,2.55991,2.77197,0.0703125
1280,2.35825,2.57031,0.105469
1380,2.48812,2.70017,0.0963542
1480,2.4755,2.68755,0.101563
1573,2.53694,2.74899,0.0703125
1673,2.34702,2.55907,0.105469
1773,2.4674,2.67945,0.0963542
1873,2.45293,2.66498,0.101563
1966,2.5147,2.72675,0.0703125
2066,2.33685,2.5489,0.105469
2166,2.44781,2.65986,0.0963542
2266,2.43156,2.64361,0.101563
2359,2.49388,2.70593,0.0703125
2459,2.32663,2.53867,0.105469
2559,2.43137,2.64341,0.0963542
2659,2.41149,2.62353,0.101563
2752,2.47404,2.68608,0.0703125
2852,2.31755,2.52959,0.105469
2952,2.41718,2.62921,0.0963542
3052,2.39305,2.60509,0.103516
3145,2.45615,2.66819,0.0703125
3245,2.31011,2.52214,0.105469
3345,2.40349,2.61552,0.0963542
3445,2.37591,2.58794,0.103516
3538,2.43928,2.65131,0.0703125
3638,2.30306,2.51509,0.105469
3738,2.39037,2.6024,0.0963542
3838,2.35992,2.57195,0.103516
3931,2.42292,2.63494,0.0703125
4031,2.29841,2.51043,0.105469
4131,2.38375,2.59577,0.0963542
4231,2.35519,2.56722,0.103516
4324,2.42133,2.63336,0.0703125
4424,2.29783,2.50985,0.105469
4524,2.38257,2.59459,0.0963542
4624,2.35375,2.56578,0.103516
4717,2.41975,2.63178,0.0703125
4817,2.29723,2.50926,0.105469
4917,2.38139,2.59341,0.0963542
5017,2.35233,2.56436,0.103516
5110,2.41819,2.63022,0.0703125
5210,2.29663,2.50866,0.105469
5310,2.38022,2.59224,0.0989583
5410,2.35092,2.56295,0.105469
5503,2.41667,2.62869,0.0703125
5603,2.29601,2.50804,0.105469
5703,2.37904,2.59107,0.0989583
5803,2.34954,2.56156,0.105469


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,2.41157,2.62365,0.105469
201,2.56326,2.77533,0.0963542
301,2.54727,2.75935,0.101563
394,2.6214,2.83347,0.0703125
494,2.39455,2.60662,0.105469
594,2.53802,2.75009,0.0963542
694,2.52116,2.73323,0.101563
787,2.59537,2.80744,0.0703125
887,2.3804,2.59246,0.105469
987,2.51482,2.72688,0.0963542
1087,2.49357,2.70563,0.101563
1180,2.5699,2.78196,0.0703125
1280,2.36826,2.58031,0.105469
1380,2.49211,2.70416,0.0963542
1480,2.46526,2.67731,0.101563
1573,2.54619,2.75825,0.0703125
1673,2.35571,2.56776,0.105469
1773,2.47114,2.68319,0.0963542
1873,2.43898,2.65103,0.101563
1966,2.5231,2.73515,0.0703125
2066,2.34283,2.55488,0.105469
2166,2.45131,2.66335,0.0963542
2266,2.41317,2.62521,0.101563
2359,2.50209,2.71413,0.0703125
2459,2.33078,2.54282,0.105469
2559,2.43308,2.64512,0.0963542
2659,2.38885,2.60089,0.101563
2752,2.4829,2.69494,0.0703125
2852,2.31944,2.53148,0.105469
2952,2.41544,2.62748,0.0963542
3052,2.36888,2.58092,0.101563
3145,2.46542,2.67746,0.0703125
3245,2.30904,2.52107,0.105469
3345,2.39913,2.61116,0.0963542
3445,2.35144,2.56347,0.101563
3538,2.44919,2.66122,0.0703125
3638,2.29912,2.51115,0.105469
3738,2.38384,2.59587,0.0963542
3838,2.33593,2.54795,0.101563
3931,2.43419,2.64622,0.0703125
4031,2.29208,2.50411,0.105469
4131,2.37596,2.58799,0.0963542
4231,2.33158,2.5436,0.101563
4324,2.43277,2.6448,0.0703125
4424,2.29119,2.50322,0.105469
4524,2.37458,2.58661,0.0963542
4624,2.33021,2.54224,0.101563
4717,2.43137,2.64339,0.0703125
4817,2.2903,2.50232,0.105469
4917,2.37323,2.58525,0.0963542
5017,2.32888,2.54091,0.101563
5110,2.42997,2.642,0.0703125
5210,2.28943,2.50145,0.105469
5310,2.37189,2.58391,0.0963542
5410,2.32759,2.53961,0.101563
5503,2.42859,2.64062,0.078125
5603,2.28857,2.5006,0.109375
5703,2.37056,2.58258,0.0989583
5803,2.32631,2.53834,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,2.42629,2.63836,0.105469
201,2.55452,2.76659,0.0963542
301,2.53437,2.74645,0.101563
394,2.62923,2.8413,0.0703125
494,2.40919,2.62126,0.105469
594,2.53275,2.74482,0.0963542
694,2.51068,2.72274,0.101563
787,2.60342,2.81549,0.0703125
887,2.39415,2.60621,0.105469
987,2.5121,2.72416,0.0963542
1087,2.48771,2.69977,0.101563
1180,2.57845,2.79051,0.0703125
1280,2.38011,2.59216,0.105469
1380,2.49207,2.70413,0.0963542
1480,2.46432,2.67638,0.101563
1573,2.55397,2.76603,0.0703125
1673,2.36776,2.57982,0.105469
1773,2.4741,2.68615,0.0963542
1873,2.44236,2.65441,0.101563
1966,2.53091,2.74295,0.0703125
2066,2.35586,2.5679,0.105469
2166,2.45758,2.66962,0.0963542
2266,2.42055,2.6326,0.101563
2359,2.50908,2.72113,0.0703125
2459,2.34456,2.5566,0.105469
2559,2.44057,2.65261,0.0963542
2659,2.39896,2.611,0.101563
2752,2.48934,2.70138,0.0703125
2852,2.334,2.54604,0.105469
2952,2.42561,2.63765,0.09375
3052,2.37711,2.58915,0.0996094
3145,2.47148,2.68351,0.0703125
3245,2.32392,2.53595,0.105469
3345,2.40994,2.62197,0.09375
3445,2.35769,2.56972,0.101563
3538,2.45433,2.66636,0.0703125
3638,2.31358,2.52561,0.105469
3738,2.39596,2.60798,0.09375
3838,2.3414,2.55342,0.105469
3931,2.43853,2.65056,0.0703125
4031,2.30615,2.51817,0.109375
4131,2.38892,2.60094,0.0963542
4231,2.33695,2.54897,0.107422
4324,2.43703,2.64906,0.0703125
4424,2.30523,2.51726,0.109375
4524,2.38761,2.59963,0.0963542
4624,2.33561,2.54763,0.107422
4717,2.43553,2.64756,0.0703125
4817,2.30431,2.51634,0.109375
4917,2.38632,2.59834,0.0963542
5017,2.33429,2.54632,0.107422
5110,2.43405,2.64607,0.0703125
5210,2.30342,2.51545,0.109375
5310,2.38505,2.59707,0.0963542
5410,2.33299,2.54501,0.107422
5503,2.43252,2.64455,0.0703125
5603,2.30255,2.51457,0.109375
5703,2.38378,2.59581,0.0963542
5803,2.3317,2.54372,0.107422


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c33/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,2.42057,2.63265,0.105469
201,2.55959,2.77166,0.0963542
301,2.54448,2.75655,0.101563
394,2.61135,2.82342,0.0703125
494,2.40618,2.61825,0.105469
594,2.53501,2.74707,0.0963542
694,2.52158,2.73364,0.101563
787,2.58691,2.79898,0.0703125
887,2.3918,2.60386,0.105469
987,2.51049,2.72255,0.0963542
1087,2.49588,2.70794,0.101563
1180,2.56327,2.77533,0.0703125
1280,2.37828,2.59034,0.105469
1380,2.48587,2.69793,0.0963542
1480,2.4697,2.68175,0.101563
1573,2.54049,2.75254,0.0703125
1673,2.36631,2.57836,0.105469
1773,2.46372,2.67577,0.0963542
1873,2.44389,2.65594,0.101563
1966,2.5198,2.73185,0.0703125
2066,2.3542,2.56624,0.105469
2166,2.4414,2.65344,0.0963542
2266,2.41862,2.63067,0.101563
2359,2.50097,2.71301,0.0703125
2459,2.34268,2.55473,0.105469
2559,2.41983,2.63187,0.0963542
2659,2.39522,2.60726,0.101563
2752,2.48235,2.69439,0.0703125
2852,2.33056,2.54259,0.105469
2952,2.40011,2.61214,0.0963542
3052,2.37514,2.58717,0.101563
3145,2.46537,2.6774,0.0703125
3245,2.31901,2.53105,0.105469
3345,2.38351,2.59554,0.09375
3445,2.35807,2.5701,0.101563
3538,2.44999,2.66202,0.0703125
3638,2.3097,2.52173,0.105469
3738,2.36801,2.58004,0.09375
3838,2.34318,2.55521,0.101563
3931,2.43552,2.64755,0.0703125
4031,2.30387,2.5159,0.101563
4131,2.36025,2.57227,0.0911458
4231,2.33909,2.55111,0.0996094
4324,2.43415,2.64617,0.0703125
4424,2.30315,2.51517,0.101563
4524,2.35887,2.57089,0.0911458
4624,2.33783,2.54986,0.0996094
4717,2.43277,2.6448,0.0703125
4817,2.30243,2.51445,0.101563
4917,2.3575,2.56953,0.0911458
5017,2.33659,2.54861,0.0996094
5110,2.43142,2.64345,0.0703125
5210,2.3017,2.51373,0.101563
5310,2.35616,2.56818,0.0911458
5410,2.33536,2.54738,0.0996094
5503,2.43008,2.64211,0.0703125
5603,2.30097,2.51299,0.101563
5703,2.35483,2.56686,0.0911458
5803,2.33414,2.54617,0.0996094


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.5489707,  0.1009901, 393,  2.5452864,  0.10396039, 393,  2.5476186,  0.1049505, 393,  2.5488691,  0.098019801, 393,  2.5463226,  0.1, 393,  2.5505018,  0.10198019, 393,  2.5487812,  0.10198019, 393,  2.5501916,  0.1009901
 786,  2.5912652,  0.1, 786,  2.585711,  0.1009901, 786,  2.5921905,  0.1, 786,  2.5901308,  0.1009901, 786,  2.5856521,  0.1, 786,  2.594187,  0.1, 786,  2.5889704,  0.1, 786,  2.5946789,  0.1
 1179,  2.6650867,  0.1, 1179,  2.6572509,  0.1, 1179,  2.6686046,  0.1, 1179,  2.6646881,  0.1, 1179,  2.6558466,  0.1, 1179,  2.6742482,  0.1, 1179,  2.6621234,  0.1, 1179,  2.6737816,  0.1
 1572,  2.7304852,  0.1, 1572,  2.7204232,  0.1, 1572,  2.7348449,  0.1, 1572,  2.7293906,  0.1, 1572,  2.7193758,  0.1, 1572,  2.7446208,  0.1, 1572,  2.7278042,  0.1, 1572,  2.7443466,  0.1
 1965,  2.7606828,  0.1, 1965,  2.7499142,  0.1, 1965,  2.7657928,  0.1, 1965,  2.7594044,  0.1, 1965,  2.7491176,  0.1, 1965,  2.7776642,  0.1, 1965,  2.757844,  0.1, 1965,  2.7765985,  0.1
 2358,  2.771281,  0.1, 2358,  2.760241,  0.1, 2358,  2.7767282,  0.1, 2358,  2.7699955,  0.1, 2358,  2.7595763,  0.1, 2358,  2.7893298,  0.1, 2358,  2.7684603,  0.1, 2358,  2.7879429,  0.1
 2751,  2.7746868,  0.1, 2751,  2.7635486,  0.1, 2751,  2.7802119,  0.1, 2751,  2.7734065,  0.1, 2751,  2.7629106,  0.1, 2751,  2.7930763,  0.1, 2751,  2.7718735,  0.1, 2751,  2.7915802,  0.1
 3144,  2.7757459,  0.1, 3144,  2.7645755,  0.1, 3144,  2.7812986,  0.1, 3144,  2.7744689,  0.1, 3144,  2.763948,  0.1, 3144,  2.7942412,  0.1, 3144,  2.7729306,  0.1, 3144,  2.7927098,  0.1
 3537,  2.7760727,  0.1, 3537,  2.7648926,  0.1, 3537,  2.7816339,  0.1, 3537,  2.7747967,  0.1, 3537,  2.7642682,  0.1, 3537,  2.7946012,  0.1, 3537,  2.7732568,  0.1, 3537,  2.7930589,  0.1
 3930,  2.7761731,  0.1, 3930,  2.7649903,  0.1, 3930,  2.7817366,  0.1, 3930,  2.7748976,  0.1, 3930,  2.7643664,  0.1, 3930,  2.7947114,  0.1, 3930,  2.7733564,  0.1, 3930,  2.7931659,  0.1
 4323,  2.7762039,  0.1, 4323,  2.7650201,  0.1, 4323,  2.7817683,  0.1, 4323,  2.7749283,  0.1, 4323,  2.7643964,  0.1, 4323,  2.7947457,  0.1, 4323,  2.7733872,  0.1, 4323,  2.7931983,  0.1
 4716,  2.7762132,  0.1, 4716,  2.7650294,  0.1, 4716,  2.7817781,  0.1, 4716,  2.7749376,  0.1, 4716,  2.7644062,  0.1, 4716,  2.7947559,  0.1, 4716,  2.773397,  0.1, 4716,  2.7932086,  0.1
 5109,  2.7762163,  0.1, 5109,  2.7650325,  0.1, 5109,  2.781781,  0.1, 5109,  2.7749407,  0.1, 5109,  2.7644086,  0.1, 5109,  2.7947593,  0.1, 5109,  2.7734001,  0.1, 5109,  2.7932117,  0.1
 5502,  2.776217,  0.1, 5502,  2.7650335,  0.1, 5502,  2.7817819,  0.1, 5502,  2.7749414,  0.1, 5502,  2.7644098,  0.1, 5502,  2.7947602,  0.1, 5502,  2.7734008,  0.1, 5502,  2.7932124,  0.1
 5895,  2.7762175,  0.1, 5895,  2.7650335,  0.1, 5895,  2.7817824,  0.1, 5895,  2.7749417,  0.1, 5895,  2.76441,  0.1, 5895,  2.7947609,  0.1, 5895,  2.7734013,  0.1, 5895,  2.7932129,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  2.7761731,  0.1
 4323,  2.7762039,  0.1
 4716,  2.7762132,  0.1
 5109,  2.7762163,  0.1
 5502,  2.776217,  0.1
 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.5452864,  0.10396039
 786,  2.585711,  0.1009901
 1179,  2.6572509,  0.1
 1572,  2.7204232,  0.1
 1965,  2.7499142,  0.1
 2358,  2.760241,  0.1
 2751,  2.7635486,  0.1
 3144,  2.7645755,  0.1
 3537,  2.7648926,  0.1
 3930,  2.7649903,  0.1
 4323,  2.7650201,  0.1
 4716,  2.7650294,  0.1
 5109,  2.7650325,  0.1
 5502,  2.7650335,  0.1
 5895,  2.7650335,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.5476186,  0.1049505
 786,  2.5921905,  0.1
 1179,  2.6686046,  0.1
 1572,  2.7348449,  0.1
 1965,  2.7657928,  0.1
 2358,  2.7767282,  0.1
 2751,  2.7802119,  0.1
 3144,  2.7812986,  0.1
 3537,  2.7816339,  0.1
 3930,  2.7817366,  0.1
 4323,  2.7817683,  0.1
 4716,  2.7817781,  0.1
 5109,  2.781781,  0.1
 5502,  2.7817819,  0.1
 5895,  2.7817824,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.5488691,  0.098019801
 786,  2.5901308,  0.1009901
 1179,  2.6646881,  0.1
 1572,  2.7293906,  0.1
 1965,  2.7594044,  0.1
 2358,  2.7699955,  0.1
 2751,  2.7734065,  0.1
 3144,  2.7744689,  0.1
 3537,  2.7747967,  0.1
 3930,  2.7748976,  0.1
 4323,  2.7749283,  0.1
 4716,  2.7749376,  0.1
 5109,  2.7749407,  0.1
 5502,  2.7749414,  0.1
 5895,  2.7749417,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.5463226,  0.1
 786,  2.5856521,  0.1
 1179,  2.6558466,  0.1
 1572,  2.7193758,  0.1
 1965,  2.7491176,  0.1
 2358,  2.7595763,  0.1
 2751,  2.7629106,  0.1
 3144,  2.763948,  0.1
 3537,  2.7642682,  0.1
 3930,  2.7643664,  0.1
 4323,  2.7643964,  0.1
 4716,  2.7644062,  0.1
 5109,  2.7644086,  0.1
 5502,  2.7644098,  0.1
 5895,  2.76441,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.5505018,  0.10198019
 786,  2.594187,  0.1
 1179,  2.6742482,  0.1
 1572,  2.7446208,  0.1
 1965,  2.7776642,  0.1
 2358,  2.7893298,  0.1
 2751,  2.7930763,  0.1
 3144,  2.7942412,  0.1
 3537,  2.7946012,  0.1
 3930,  2.7947114,  0.1
 4323,  2.7947457,  0.1
 4716,  2.7947559,  0.1
 5109,  2.7947593,  0.1
 5502,  2.7947602,  0.1
 5895,  2.7947609,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.5487812,  0.10198019
 786,  2.5889704,  0.1
 1179,  2.6621234,  0.1
 1572,  2.7278042,  0.1
 1965,  2.757844,  0.1
 2358,  2.7684603,  0.1
 2751,  2.7718735,  0.1
 3144,  2.7729306,  0.1
 3537,  2.7732568,  0.1
 3930,  2.7733564,  0.1
 4323,  2.7733872,  0.1
 4716,  2.773397,  0.1
 5109,  2.7734001,  0.1
 5502,  2.7734008,  0.1
 5895,  2.7734013,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.5501916,  0.1009901
 786,  2.5946789,  0.1
 1179,  2.6737816,  0.1
 1572,  2.7443466,  0.1
 1965,  2.7765985,  0.1
 2358,  2.7879429,  0.1
 2751,  2.7915802,  0.1
 3144,  2.7927098,  0.1
 3537,  2.7930589,  0.1
 3930,  2.7931659,  0.1
 4323,  2.7931983,  0.1
 4716,  2.7932086,  0.1
 5109,  2.7932117,  0.1
 5502,  2.7932124,  0.1
 5895,  2.7932129,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.63517,2.84725,0.0703125
101,2.42957,2.64164,0.105469,101,2.41196,2.62403,0.105469,101,2.42976,2.64184,0.105469,101,2.42044,2.63252,0.105469,101,2.40745,2.61953,0.105469,101,2.41556,2.62763,0.105469,101,2.43036,2.64243,0.105469,101,2.42409,2.63616,0.105469
201,2.57982,2.7919,0.0963542,201,2.55813,2.77021,0.0963542,201,2.576,2.78807,0.0963542,201,2.58616,2.79824,0.0963542,201,2.56718,2.77925,0.0963542,201,2.57608,2.78816,0.0963542,201,2.56572,2.7778,0.0963542,201,2.57237,2.78445,0.0963542
301,2.53575,2.74782,0.101563,301,2.55379,2.76587,0.101563,301,2.55728,2.76936,0.101563,301,2.55949,2.77156,0.101563,301,2.55915,2.77122,0.101563,301,2.56662,2.7787,0.101563,301,2.55231,2.76439,0.101563,301,2.56265,2.77473,0.101563
394,2.64588,2.85796,0.0703125,394,2.64064,2.85272,0.0703125,394,2.64216,2.85424,0.0703125,394,2.67597,2.88805,0.0703125,394,2.63592,2.848,0.0703125,394,2.6468,2.85887,0.0703125,394,2.65588,2.86795,0.0703125,394,2.63517,2.84725,0.0703125
494,2.42957,2.64164,0.105469,494,2.41196,2.62403,0.105469,494,2.42976,2.64184,0.105469,494,2.42044,2.63252,0.105469,494,2.40745,2.61953,0.105469,494,2.41556,2.62763,0.105469,494,2.43036,2.64243,0.105469,494,2.42409,2.63616,0.105469
594,2.57982,2.7919,0.0963542,594,2.55813,2.77021,0.0963542,594,2.576,2.78807,0.0963542,594,2.58616,2.79824,0.0963542,594,2.56718,2.77925,0.0963542,594,2.57608,2.78816,0.0963542,594,2.56572,2.7778,0.0963542,594,2.57237,2.78445,0.0963542
694,2.53575,2.74782,0.101563,694,2.55379,2.76587,0.101563,694,2.55728,2.76936,0.101563,694,2.55949,2.77156,0.101563,694,2.55915,2.77122,0.101563,694,2.56662,2.7787,0.101563,694,2.55231,2.76439,0.101563,694,2.56265,2.77473,0.101563
787,2.64588,2.85796,0.0703125,787,2.64064,2.85272,0.0703125,787,2.64216,2.85424,0.0703125,787,2.67597,2.88805,0.0703125,787,2.63592,2.848,0.0703125,787,2.6468,2.85887,0.0703125,787,2.65588,2.86795,0.0703125,787,2.63517,2.84725,0.0703125
887,2.42957,2.64164,0.105469,887,2.41196,2.62403,0.105469,887,2.42976,2.64184,0.105469,887,2.42044,2.63252,0.105469,887,2.40745,2.61953,0.105469,887,2.41556,2.62763,0.105469,887,2.43036,2.64243,0.105469,887,2.42409,2.63616,0.105469
987,2.57982,2.7919,0.0963542,987,2.55813,2.77021,0.0963542,987,2.576,2.78807,0.0963542,987,2.58616,2.79824,0.0963542,987,2.56718,2.77925,0.0963542,987,2.57608,2.78816,0.0963542,987,2.56572,2.7778,0.0963542,987,2.57237,2.78445,0.0963542
1087,2.53575,2.74782,0.101563,1087,2.55379,2.76587,0.101563,1087,2.55728,2.76936,0.101563,1087,2.55949,2.77156,0.101563,1087,2.55915,2.77122,0.101563,1087,2.56662,2.7787,0.101563,1087,2.55231,2.76439,0.101563,1087,2.56265,2.77473,0.101563
1180,2.64588,2.85796,0.0703125,1180,2.64064,2.85272,0.0703125,1180,2.64216,2.85424,0.0703125,1180,2.67597,2.88805,0.0703125,1180,2.63592,2.848,0.0703125,1180,2.6468,2.85887,0.0703125,1180,2.65588,2.86795,0.0703125,1180,2.63517,2.84725,0.0703125
1280,2.42957,2.64164,0.105469,1280,2.41196,2.62403,0.105469,1280,2.42976,2.64184,0.105469,1280,2.42044,2.63252,0.105469,1280,2.40745,2.61953,0.105469,1280,2.41556,2.62763,0.105469,1280,2.43036,2.64243,0.105469,1280,2.42409,2.63616,0.105469
1380,2.57982,2.7919,0.0963542,1380,2.55813,2.77021,0.0963542,1380,2.576,2.78807,0.0963542,1380,2.58616,2.79824,0.0963542,1380,2.56718,2.77925,0.0963542,1380,2.57608,2.78816,0.0963542,1380,2.56572,2.7778,0.0963542,1380,2.57237,2.78445,0.0963542
1480,2.53575,2.74782,0.101563,1480,2.55379,2.76587,0.101563,1480,2.55728,2.76936,0.101563,1480,2.55949,2.77156,0.101563,1480,2.55915,2.77122,0.101563,1480,2.56662,2.7787,0.101563,1480,2.55231,2.76439,0.101563,1480,2.56265,2.77473,0.101563
1573,2.64588,2.85796,0.0703125,1573,2.64064,2.85272,0.0703125,1573,2.64216,2.85424,0.0703125,1573,2.67597,2.88805,0.0703125,1573,2.63592,2.848,0.0703125,1573,2.6468,2.85887,0.0703125,1573,2.65588,2.86795,0.0703125,1573,2.63517,2.84725,0.0703125
1673,2.42957,2.64164,0.105469,1673,2.41196,2.62403,0.105469,1673,2.42976,2.64184,0.105469,1673,2.42044,2.63252,0.105469,1673,2.40745,2.61953,0.105469,1673,2.41556,2.62763,0.105469,1673,2.43036,2.64243,0.105469,1673,2.42409,2.63616,0.105469
1773,2.57982,2.7919,0.0963542,1773,2.55813,2.77021,0.0963542,1773,2.576,2.78807,0.0963542,1773,2.58616,2.79824,0.0963542,1773,2.56718,2.77925,0.0963542,1773,2.57608,2.78816,0.0963542,1773,2.56572,2.7778,0.0963542,1773,2.57237,2.78445,0.0963542
1873,2.53575,2.74782,0.101563,1873,2.55379,2.76587,0.101563,1873,2.55728,2.76936,0.101563,1873,2.55949,2.77156,0.101563,1873,2.55915,2.77122,0.101563,1873,2.56662,2.7787,0.101563,1873,2.55231,2.76439,0.101563,1873,2.56265,2.77473,0.101563
1966,2.64588,2.85796,0.0703125,1966,2.64064,2.85272,0.0703125,1966,2.64216,2.85424,0.0703125,1966,2.67597,2.88805,0.0703125,1966,2.63592,2.848,0.0703125,1966,2.6468,2.85887,0.0703125,1966,2.65588,2.86795,0.0703125,1966,2.63517,2.84725,0.0703125
2066,2.42957,2.64164,0.105469,2066,2.41196,2.62403,0.105469,2066,2.42976,2.64184,0.105469,2066,2.42044,2.63252,0.105469,2066,2.40745,2.61953,0.105469,2066,2.41556,2.62763,0.105469,2066,2.43036,2.64243,0.105469,2066,2.42409,2.63616,0.105469
2166,2.57982,2.7919,0.0963542,2166,2.55813,2.77021,0.0963542,2166,2.576,2.78807,0.0963542,2166,2.58616,2.79824,0.0963542,2166,2.56718,2.77925,0.0963542,2166,2.57608,2.78816,0.0963542,2166,2.56572,2.7778,0.0963542,2166,2.57237,2.78445,0.0963542
2266,2.53575,2.74782,0.101563,2266,2.55379,2.76587,0.101563,2266,2.55728,2.76936,0.101563,2266,2.55949,2.77156,0.101563,2266,2.55915,2.77122,0.101563,2266,2.56662,2.7787,0.101563,2266,2.55231,2.76439,0.101563,2266,2.56265,2.77473,0.101563
2359,2.64588,2.85796,0.0703125,2359,2.64064,2.85272,0.0703125,2359,2.64216,2.85424,0.0703125,2359,2.67597,2.88805,0.0703125,2359,2.63592,2.848,0.0703125,2359,2.6468,2.85887,0.0703125,2359,2.65588,2.86795,0.0703125,2359,2.63517,2.84725,0.0703125
2459,2.42957,2.64164,0.105469,2459,2.41196,2.62403,0.105469,2459,2.42976,2.64184,0.105469,2459,2.42044,2.63252,0.105469,2459,2.40745,2.61953,0.105469,2459,2.41556,2.62763,0.105469,2459,2.43036,2.64243,0.105469,2459,2.42409,2.63616,0.105469
2559,2.57982,2.7919,0.0963542,2559,2.55813,2.77021,0.0963542,2559,2.576,2.78807,0.0963542,2559,2.58616,2.79824,0.0963542,2559,2.56718,2.77925,0.0963542,2559,2.57608,2.78816,0.0963542,2559,2.56572,2.7778,0.0963542,2559,2.57237,2.78445,0.0963542
2659,2.53575,2.74782,0.101563,2659,2.55379,2.76587,0.101563,2659,2.55728,2.76936,0.101563,2659,2.55949,2.77156,0.101563,2659,2.55915,2.77122,0.101563,2659,2.56662,2.7787,0.101563,2659,2.55231,2.76439,0.101563,2659,2.56265,2.77473,0.101563
2752,2.64588,2.85796,0.0703125,2752,2.64064,2.85272,0.0703125,2752,2.64216,2.85424,0.0703125,2752,2.67597,2.88805,0.0703125,2752,2.63592,2.848,0.0703125,2752,2.6468,2.85887,0.0703125,2752,2.65588,2.86795,0.0703125,2752,2.63517,2.84725,0.0703125
2852,2.42957,2.64164,0.105469,2852,2.41196,2.62403,0.105469,2852,2.42976,2.64184,0.105469,2852,2.42044,2.63252,0.105469,2852,2.40745,2.61953,0.105469,2852,2.41556,2.62763,0.105469,2852,2.43036,2.64243,0.105469,2852,2.42409,2.63616,0.105469
2952,2.57982,2.7919,0.0963542,2952,2.55813,2.77021,0.0963542,2952,2.576,2.78807,0.0963542,2952,2.58616,2.79824,0.0963542,2952,2.56718,2.77925,0.0963542,2952,2.57608,2.78816,0.0963542,2952,2.56572,2.7778,0.0963542,2952,2.57237,2.78445,0.0963542
3052,2.53575,2.74782,0.101563,3052,2.55379,2.76587,0.101563,3052,2.55728,2.76936,0.101563,3052,2.55949,2.77156,0.101563,3052,2.55915,2.77122,0.101563,3052,2.56662,2.7787,0.101563,3052,2.55231,2.76439,0.101563,3052,2.56265,2.77473,0.101563
3145,2.64588,2.85796,0.0703125,3145,2.64064,2.85272,0.0703125,3145,2.64216,2.85424,0.0703125,3145,2.67597,2.88805,0.0703125,3145,2.63592,2.848,0.0703125,3145,2.6468,2.85887,0.0703125,3145,2.65588,2.86795,0.0703125,3145,2.63517,2.84725,0.0703125
3245,2.42957,2.64164,0.105469,3245,2.41196,2.62403,0.105469,3245,2.42976,2.64184,0.105469,3245,2.42044,2.63252,0.105469,3245,2.40745,2.61953,0.105469,3245,2.41556,2.62763,0.105469,3245,2.43036,2.64243,0.105469,3245,2.42409,2.63616,0.105469
3345,2.57982,2.7919,0.0963542,3345,2.55813,2.77021,0.0963542,3345,2.576,2.78807,0.0963542,3345,2.58616,2.79824,0.0963542,3345,2.56718,2.77925,0.0963542,3345,2.57608,2.78816,0.0963542,3345,2.56572,2.7778,0.0963542,3345,2.57237,2.78445,0.0963542
3445,2.53575,2.74782,0.101563,3445,2.55379,2.76587,0.101563,3445,2.55728,2.76936,0.101563,3445,2.55949,2.77156,0.101563,3445,2.55915,2.77122,0.101563,3445,2.56662,2.7787,0.101563,3445,2.55231,2.76439,0.101563,3445,2.56265,2.77473,0.101563
3538,2.64588,2.85796,0.0703125,3538,2.64064,2.85272,0.0703125,3538,2.64216,2.85424,0.0703125,3538,2.67597,2.88805,0.0703125,3538,2.63592,2.848,0.0703125,3538,2.6468,2.85887,0.0703125,3538,2.65588,2.86795,0.0703125,3538,2.63517,2.84725,0.0703125
3638,2.42957,2.64164,0.105469,3638,2.41196,2.62403,0.105469,3638,2.42976,2.64184,0.105469,3638,2.42044,2.63252,0.105469,3638,2.40745,2.61953,0.105469,3638,2.41556,2.62763,0.105469,3638,2.43036,2.64243,0.105469,3638,2.42409,2.63616,0.105469
3738,2.57982,2.7919,0.0963542,3738,2.55813,2.77021,0.0963542,3738,2.576,2.78807,0.0963542,3738,2.58616,2.79824,0.0963542,3738,2.56718,2.77925,0.0963542,3738,2.57608,2.78816,0.0963542,3738,2.56572,2.7778,0.0963542,3738,2.57237,2.78445,0.0963542
3838,2.53575,2.74782,0.101563,3838,2.55379,2.76587,0.101563,3838,2.55728,2.76936,0.101563,3838,2.55949,2.77156,0.101563,3838,2.55915,2.77122,0.101563,3838,2.56662,2.7787,0.101563,3838,2.55231,2.76439,0.101563,3838,2.56265,2.77473,0.101563
3931,2.64588,2.85796,0.0703125,3931,2.64064,2.85272,0.0703125,3931,2.64216,2.85424,0.0703125,3931,2.67597,2.88805,0.0703125,3931,2.63592,2.848,0.0703125,3931,2.6468,2.85887,0.0703125,3931,2.65588,2.86795,0.0703125,3931,2.63517,2.84725,0.0703125
4031,2.42957,2.64164,0.105469,4031,2.41196,2.62403,0.105469,4031,2.42976,2.64184,0.105469,4031,2.42044,2.63252,0.105469,4031,2.40745,2.61953,0.105469,4031,2.41556,2.62763,0.105469,4031,2.43036,2.64243,0.105469,4031,2.42409,2.63616,0.105469
4131,2.57982,2.7919,0.0963542,4131,2.55813,2.77021,0.0963542,4131,2.576,2.78807,0.0963542,4131,2.58616,2.79824,0.0963542,4131,2.56718,2.77925,0.0963542,4131,2.57608,2.78816,0.0963542,4131,2.56572,2.7778,0.0963542,4131,2.57237,2.78445,0.0963542
4231,2.53575,2.74782,0.101563,4231,2.55379,2.76587,0.101563,4231,2.55728,2.76936,0.101563,4231,2.55949,2.77156,0.101563,4231,2.55915,2.77122,0.101563,4231,2.56662,2.7787,0.101563,4231,2.55231,2.76439,0.101563,4231,2.56265,2.77473,0.101563
4324,2.64588,2.85796,0.0703125,4324,2.64064,2.85272,0.0703125,4324,2.64216,2.85424,0.0703125,4324,2.67597,2.88805,0.0703125,4324,2.63592,2.848,0.0703125,4324,2.6468,2.85887,0.0703125,4324,2.65588,2.86795,0.0703125,4324,2.63517,2.84725,0.0703125
4424,2.42957,2.64164,0.105469,4424,2.41196,2.62403,0.105469,4424,2.42976,2.64184,0.105469,4424,2.42044,2.63252,0.105469,4424,2.40745,2.61953,0.105469,4424,2.41556,2.62763,0.105469,4424,2.43036,2.64243,0.105469,4424,2.42409,2.63616,0.105469
4524,2.57982,2.7919,0.0963542,4524,2.55813,2.77021,0.0963542,4524,2.576,2.78807,0.0963542,4524,2.58616,2.79824,0.0963542,4524,2.56718,2.77925,0.0963542,4524,2.57608,2.78816,0.0963542,4524,2.56572,2.7778,0.0963542,4524,2.57237,2.78445,0.0963542
4624,2.53575,2.74782,0.101563,4624,2.55379,2.76587,0.101563,4624,2.55728,2.76936,0.101563,4624,2.55949,2.77156,0.101563,4624,2.55915,2.77122,0.101563,4624,2.56662,2.7787,0.101563,4624,2.55231,2.76439,0.101563,4624,2.56265,2.77473,0.101563
4717,2.64588,2.85796,0.0703125,4717,2.64064,2.85272,0.0703125,4717,2.64216,2.85424,0.0703125,4717,2.67597,2.88805,0.0703125,4717,2.63592,2.848,0.0703125,4717,2.6468,2.85887,0.0703125,4717,2.65588,2.86795,0.0703125,4717,2.63517,2.84725,0.0703125
4817,2.42957,2.64164,0.105469,4817,2.41196,2.62403,0.105469,4817,2.42976,2.64184,0.105469,4817,2.42044,2.63252,0.105469,4817,2.40745,2.61953,0.105469,4817,2.41556,2.62763,0.105469,4817,2.43036,2.64243,0.105469,4817,2.42409,2.63616,0.105469
4917,2.57982,2.7919,0.0963542,4917,2.55813,2.77021,0.0963542,4917,2.576,2.78807,0.0963542,4917,2.58616,2.79824,0.0963542,4917,2.56718,2.77925,0.0963542,4917,2.57608,2.78816,0.0963542,4917,2.56572,2.7778,0.0963542,4917,2.57237,2.78445,0.0963542
5017,2.53575,2.74782,0.101563,5017,2.55379,2.76587,0.101563,5017,2.55728,2.76936,0.101563,5017,2.55949,2.77156,0.101563,5017,2.55915,2.77122,0.101563,5017,2.56662,2.7787,0.101563,5017,2.55231,2.76439,0.101563,5017,2.56265,2.77473,0.101563
5110,2.64588,2.85796,0.0703125,5110,2.64064,2.85272,0.0703125,5110,2.64216,2.85424,0.0703125,5110,2.67597,2.88805,0.0703125,5110,2.63592,2.848,0.0703125,5110,2.6468,2.85887,0.0703125,5110,2.65588,2.86795,0.0703125,5110,2.63517,2.84725,0.0703125
5210,2.42957,2.64164,0.105469,5210,2.41196,2.62403,0.105469,5210,2.42976,2.64184,0.105469,5210,2.42044,2.63252,0.105469,5210,2.40745,2.61953,0.105469,5210,2.41556,2.62763,0.105469,5210,2.43036,2.64243,0.105469,5210,2.42409,2.63616,0.105469
5310,2.57982,2.7919,0.0963542,5310,2.55813,2.77021,0.0963542,5310,2.576,2.78807,0.0963542,5310,2.58616,2.79824,0.0963542,5310,2.56718,2.77925,0.0963542,5310,2.57608,2.78816,0.0963542,5310,2.56572,2.7778,0.0963542,5310,2.57237,2.78445,0.0963542
5410,2.53575,2.74782,0.101563,5410,2.55379,2.76587,0.101563,5410,2.55728,2.76936,0.101563,5410,2.55949,2.77156,0.101563,5410,2.55915,2.77122,0.101563,5410,2.56662,2.7787,0.101563,5410,2.55231,2.76439,0.101563,5410,2.56265,2.77473,0.101563
5503,2.64588,2.85796,0.0703125,5503,2.64064,2.85272,0.0703125,5503,2.64216,2.85424,0.0703125,5503,2.67597,2.88805,0.0703125,5503,2.63592,2.848,0.0703125,5503,2.6468,2.85887,0.0703125,5503,2.65588,2.86795,0.0703125,5503,2.63517,2.84725,0.0703125
5603,2.42957,2.64164,0.105469,5603,2.41196,2.62403,0.105469,5603,2.42976,2.64184,0.105469,5603,2.42044,2.63252,0.105469,5603,2.40745,2.61953,0.105469,5603,2.41556,2.62763,0.105469,5603,2.43036,2.64243,0.105469,5603,2.42409,2.63616,0.105469
5703,2.57982,2.7919,0.0963542,5703,2.55813,2.77021,0.0963542,5703,2.576,2.78807,0.0963542,5703,2.58616,2.79824,0.0963542,5703,2.56718,2.77925,0.0963542,5703,2.57608,2.78816,0.0963542,5703,2.56572,2.7778,0.0963542,5703,2.57237,2.78445,0.0963542
5803,2.53575,2.74782,0.101563,5803,2.55379,2.76587,0.101563,5803,2.55728,2.76936,0.101563,5803,2.55949,2.77156,0.101563,5803,2.55915,2.77122,0.101563,5803,2.56662,2.7787,0.101563,5803,2.55231,2.76439,0.101563,5803,2.56265,2.77473,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,2.64588,2.85796,0.0703125
4031,2.42957,2.64164,0.105469
4131,2.57982,2.7919,0.0963542
4231,2.53575,2.74782,0.101563
4324,2.64588,2.85796,0.0703125
4424,2.42957,2.64164,0.105469
4524,2.57982,2.7919,0.0963542
4624,2.53575,2.74782,0.101563
4717,2.64588,2.85796,0.0703125
4817,2.42957,2.64164,0.105469
4917,2.57982,2.7919,0.0963542
5017,2.53575,2.74782,0.101563
5110,2.64588,2.85796,0.0703125
5210,2.42957,2.64164,0.105469
5310,2.57982,2.7919,0.0963542
5410,2.53575,2.74782,0.101563
5503,2.64588,2.85796,0.0703125
5603,2.42957,2.64164,0.105469
5703,2.57982,2.7919,0.0963542
5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,2.41196,2.62403,0.105469
201,2.55813,2.77021,0.0963542
301,2.55379,2.76587,0.101563
394,2.64064,2.85272,0.0703125
494,2.41196,2.62403,0.105469
594,2.55813,2.77021,0.0963542
694,2.55379,2.76587,0.101563
787,2.64064,2.85272,0.0703125
887,2.41196,2.62403,0.105469
987,2.55813,2.77021,0.0963542
1087,2.55379,2.76587,0.101563
1180,2.64064,2.85272,0.0703125
1280,2.41196,2.62403,0.105469
1380,2.55813,2.77021,0.0963542
1480,2.55379,2.76587,0.101563
1573,2.64064,2.85272,0.0703125
1673,2.41196,2.62403,0.105469
1773,2.55813,2.77021,0.0963542
1873,2.55379,2.76587,0.101563
1966,2.64064,2.85272,0.0703125
2066,2.41196,2.62403,0.105469
2166,2.55813,2.77021,0.0963542
2266,2.55379,2.76587,0.101563
2359,2.64064,2.85272,0.0703125
2459,2.41196,2.62403,0.105469
2559,2.55813,2.77021,0.0963542
2659,2.55379,2.76587,0.101563
2752,2.64064,2.85272,0.0703125
2852,2.41196,2.62403,0.105469
2952,2.55813,2.77021,0.0963542
3052,2.55379,2.76587,0.101563
3145,2.64064,2.85272,0.0703125
3245,2.41196,2.62403,0.105469
3345,2.55813,2.77021,0.0963542
3445,2.55379,2.76587,0.101563
3538,2.64064,2.85272,0.0703125
3638,2.41196,2.62403,0.105469
3738,2.55813,2.77021,0.0963542
3838,2.55379,2.76587,0.101563
3931,2.64064,2.85272,0.0703125
4031,2.41196,2.62403,0.105469
4131,2.55813,2.77021,0.0963542
4231,2.55379,2.76587,0.101563
4324,2.64064,2.85272,0.0703125
4424,2.41196,2.62403,0.105469
4524,2.55813,2.77021,0.0963542
4624,2.55379,2.76587,0.101563
4717,2.64064,2.85272,0.0703125
4817,2.41196,2.62403,0.105469
4917,2.55813,2.77021,0.0963542
5017,2.55379,2.76587,0.101563
5110,2.64064,2.85272,0.0703125
5210,2.41196,2.62403,0.105469
5310,2.55813,2.77021,0.0963542
5410,2.55379,2.76587,0.101563
5503,2.64064,2.85272,0.0703125
5603,2.41196,2.62403,0.105469
5703,2.55813,2.77021,0.0963542
5803,2.55379,2.76587,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,2.42976,2.64184,0.105469
201,2.576,2.78807,0.0963542
301,2.55728,2.76936,0.101563
394,2.64216,2.85424,0.0703125
494,2.42976,2.64184,0.105469
594,2.576,2.78807,0.0963542
694,2.55728,2.76936,0.101563
787,2.64216,2.85424,0.0703125
887,2.42976,2.64184,0.105469
987,2.576,2.78807,0.0963542
1087,2.55728,2.76936,0.101563
1180,2.64216,2.85424,0.0703125
1280,2.42976,2.64184,0.105469
1380,2.576,2.78807,0.0963542
1480,2.55728,2.76936,0.101563
1573,2.64216,2.85424,0.0703125
1673,2.42976,2.64184,0.105469
1773,2.576,2.78807,0.0963542
1873,2.55728,2.76936,0.101563
1966,2.64216,2.85424,0.0703125
2066,2.42976,2.64184,0.105469
2166,2.576,2.78807,0.0963542
2266,2.55728,2.76936,0.101563
2359,2.64216,2.85424,0.0703125
2459,2.42976,2.64184,0.105469
2559,2.576,2.78807,0.0963542
2659,2.55728,2.76936,0.101563
2752,2.64216,2.85424,0.0703125
2852,2.42976,2.64184,0.105469
2952,2.576,2.78807,0.0963542
3052,2.55728,2.76936,0.101563
3145,2.64216,2.85424,0.0703125
3245,2.42976,2.64184,0.105469
3345,2.576,2.78807,0.0963542
3445,2.55728,2.76936,0.101563
3538,2.64216,2.85424,0.0703125
3638,2.42976,2.64184,0.105469
3738,2.576,2.78807,0.0963542
3838,2.55728,2.76936,0.101563
3931,2.64216,2.85424,0.0703125
4031,2.42976,2.64184,0.105469
4131,2.576,2.78807,0.0963542
4231,2.55728,2.76936,0.101563
4324,2.64216,2.85424,0.0703125
4424,2.42976,2.64184,0.105469
4524,2.576,2.78807,0.0963542
4624,2.55728,2.76936,0.101563
4717,2.64216,2.85424,0.0703125
4817,2.42976,2.64184,0.105469
4917,2.576,2.78807,0.0963542
5017,2.55728,2.76936,0.101563
5110,2.64216,2.85424,0.0703125
5210,2.42976,2.64184,0.105469
5310,2.576,2.78807,0.0963542
5410,2.55728,2.76936,0.101563
5503,2.64216,2.85424,0.0703125
5603,2.42976,2.64184,0.105469
5703,2.576,2.78807,0.0963542
5803,2.55728,2.76936,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,2.42044,2.63252,0.105469
201,2.58616,2.79824,0.0963542
301,2.55949,2.77156,0.101563
394,2.67597,2.88805,0.0703125
494,2.42044,2.63252,0.105469
594,2.58616,2.79824,0.0963542
694,2.55949,2.77156,0.101563
787,2.67597,2.88805,0.0703125
887,2.42044,2.63252,0.105469
987,2.58616,2.79824,0.0963542
1087,2.55949,2.77156,0.101563
1180,2.67597,2.88805,0.0703125
1280,2.42044,2.63252,0.105469
1380,2.58616,2.79824,0.0963542
1480,2.55949,2.77156,0.101563
1573,2.67597,2.88805,0.0703125
1673,2.42044,2.63252,0.105469
1773,2.58616,2.79824,0.0963542
1873,2.55949,2.77156,0.101563
1966,2.67597,2.88805,0.0703125
2066,2.42044,2.63252,0.105469
2166,2.58616,2.79824,0.0963542
2266,2.55949,2.77156,0.101563
2359,2.67597,2.88805,0.0703125
2459,2.42044,2.63252,0.105469
2559,2.58616,2.79824,0.0963542
2659,2.55949,2.77156,0.101563
2752,2.67597,2.88805,0.0703125
2852,2.42044,2.63252,0.105469
2952,2.58616,2.79824,0.0963542
3052,2.55949,2.77156,0.101563
3145,2.67597,2.88805,0.0703125
3245,2.42044,2.63252,0.105469
3345,2.58616,2.79824,0.0963542
3445,2.55949,2.77156,0.101563
3538,2.67597,2.88805,0.0703125
3638,2.42044,2.63252,0.105469
3738,2.58616,2.79824,0.0963542
3838,2.55949,2.77156,0.101563
3931,2.67597,2.88805,0.0703125
4031,2.42044,2.63252,0.105469
4131,2.58616,2.79824,0.0963542
4231,2.55949,2.77156,0.101563
4324,2.67597,2.88805,0.0703125
4424,2.42044,2.63252,0.105469
4524,2.58616,2.79824,0.0963542
4624,2.55949,2.77156,0.101563
4717,2.67597,2.88805,0.0703125
4817,2.42044,2.63252,0.105469
4917,2.58616,2.79824,0.0963542
5017,2.55949,2.77156,0.101563
5110,2.67597,2.88805,0.0703125
5210,2.42044,2.63252,0.105469
5310,2.58616,2.79824,0.0963542
5410,2.55949,2.77156,0.101563
5503,2.67597,2.88805,0.0703125
5603,2.42044,2.63252,0.105469
5703,2.58616,2.79824,0.0963542
5803,2.55949,2.77156,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,2.40745,2.61953,0.105469
201,2.56718,2.77925,0.0963542
301,2.55915,2.77122,0.101563
394,2.63592,2.848,0.0703125
494,2.40745,2.61953,0.105469
594,2.56718,2.77925,0.0963542
694,2.55915,2.77122,0.101563
787,2.63592,2.848,0.0703125
887,2.40745,2.61953,0.105469
987,2.56718,2.77925,0.0963542
1087,2.55915,2.77122,0.101563
1180,2.63592,2.848,0.0703125
1280,2.40745,2.61953,0.105469
1380,2.56718,2.77925,0.0963542
1480,2.55915,2.77122,0.101563
1573,2.63592,2.848,0.0703125
1673,2.40745,2.61953,0.105469
1773,2.56718,2.77925,0.0963542
1873,2.55915,2.77122,0.101563
1966,2.63592,2.848,0.0703125
2066,2.40745,2.61953,0.105469
2166,2.56718,2.77925,0.0963542
2266,2.55915,2.77122,0.101563
2359,2.63592,2.848,0.0703125
2459,2.40745,2.61953,0.105469
2559,2.56718,2.77925,0.0963542
2659,2.55915,2.77122,0.101563
2752,2.63592,2.848,0.0703125
2852,2.40745,2.61953,0.105469
2952,2.56718,2.77925,0.0963542
3052,2.55915,2.77122,0.101563
3145,2.63592,2.848,0.0703125
3245,2.40745,2.61953,0.105469
3345,2.56718,2.77925,0.0963542
3445,2.55915,2.77122,0.101563
3538,2.63592,2.848,0.0703125
3638,2.40745,2.61953,0.105469
3738,2.56718,2.77925,0.0963542
3838,2.55915,2.77122,0.101563
3931,2.63592,2.848,0.0703125
4031,2.40745,2.61953,0.105469
4131,2.56718,2.77925,0.0963542
4231,2.55915,2.77122,0.101563
4324,2.63592,2.848,0.0703125
4424,2.40745,2.61953,0.105469
4524,2.56718,2.77925,0.0963542
4624,2.55915,2.77122,0.101563
4717,2.63592,2.848,0.0703125
4817,2.40745,2.61953,0.105469
4917,2.56718,2.77925,0.0963542
5017,2.55915,2.77122,0.101563
5110,2.63592,2.848,0.0703125
5210,2.40745,2.61953,0.105469
5310,2.56718,2.77925,0.0963542
5410,2.55915,2.77122,0.101563
5503,2.63592,2.848,0.0703125
5603,2.40745,2.61953,0.105469
5703,2.56718,2.77925,0.0963542
5803,2.55915,2.77122,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,2.41556,2.62763,0.105469
201,2.57608,2.78816,0.0963542
301,2.56662,2.7787,0.101563
394,2.6468,2.85887,0.0703125
494,2.41556,2.62763,0.105469
594,2.57608,2.78816,0.0963542
694,2.56662,2.7787,0.101563
787,2.6468,2.85887,0.0703125
887,2.41556,2.62763,0.105469
987,2.57608,2.78816,0.0963542
1087,2.56662,2.7787,0.101563
1180,2.6468,2.85887,0.0703125
1280,2.41556,2.62763,0.105469
1380,2.57608,2.78816,0.0963542
1480,2.56662,2.7787,0.101563
1573,2.6468,2.85887,0.0703125
1673,2.41556,2.62763,0.105469
1773,2.57608,2.78816,0.0963542
1873,2.56662,2.7787,0.101563
1966,2.6468,2.85887,0.0703125
2066,2.41556,2.62763,0.105469
2166,2.57608,2.78816,0.0963542
2266,2.56662,2.7787,0.101563
2359,2.6468,2.85887,0.0703125
2459,2.41556,2.62763,0.105469
2559,2.57608,2.78816,0.0963542
2659,2.56662,2.7787,0.101563
2752,2.6468,2.85887,0.0703125
2852,2.41556,2.62763,0.105469
2952,2.57608,2.78816,0.0963542
3052,2.56662,2.7787,0.101563
3145,2.6468,2.85887,0.0703125
3245,2.41556,2.62763,0.105469
3345,2.57608,2.78816,0.0963542
3445,2.56662,2.7787,0.101563
3538,2.6468,2.85887,0.0703125
3638,2.41556,2.62763,0.105469
3738,2.57608,2.78816,0.0963542
3838,2.56662,2.7787,0.101563
3931,2.6468,2.85887,0.0703125
4031,2.41556,2.62763,0.105469
4131,2.57608,2.78816,0.0963542
4231,2.56662,2.7787,0.101563
4324,2.6468,2.85887,0.0703125
4424,2.41556,2.62763,0.105469
4524,2.57608,2.78816,0.0963542
4624,2.56662,2.7787,0.101563
4717,2.6468,2.85887,0.0703125
4817,2.41556,2.62763,0.105469
4917,2.57608,2.78816,0.0963542
5017,2.56662,2.7787,0.101563
5110,2.6468,2.85887,0.0703125
5210,2.41556,2.62763,0.105469
5310,2.57608,2.78816,0.0963542
5410,2.56662,2.7787,0.101563
5503,2.6468,2.85887,0.0703125
5603,2.41556,2.62763,0.105469
5703,2.57608,2.78816,0.0963542
5803,2.56662,2.7787,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,2.43036,2.64243,0.105469
201,2.56572,2.7778,0.0963542
301,2.55231,2.76439,0.101563
394,2.65588,2.86795,0.0703125
494,2.43036,2.64243,0.105469
594,2.56572,2.7778,0.0963542
694,2.55231,2.76439,0.101563
787,2.65588,2.86795,0.0703125
887,2.43036,2.64243,0.105469
987,2.56572,2.7778,0.0963542
1087,2.55231,2.76439,0.101563
1180,2.65588,2.86795,0.0703125
1280,2.43036,2.64243,0.105469
1380,2.56572,2.7778,0.0963542
1480,2.55231,2.76439,0.101563
1573,2.65588,2.86795,0.0703125
1673,2.43036,2.64243,0.105469
1773,2.56572,2.7778,0.0963542
1873,2.55231,2.76439,0.101563
1966,2.65588,2.86795,0.0703125
2066,2.43036,2.64243,0.105469
2166,2.56572,2.7778,0.0963542
2266,2.55231,2.76439,0.101563
2359,2.65588,2.86795,0.0703125
2459,2.43036,2.64243,0.105469
2559,2.56572,2.7778,0.0963542
2659,2.55231,2.76439,0.101563
2752,2.65588,2.86795,0.0703125
2852,2.43036,2.64243,0.105469
2952,2.56572,2.7778,0.0963542
3052,2.55231,2.76439,0.101563
3145,2.65588,2.86795,0.0703125
3245,2.43036,2.64243,0.105469
3345,2.56572,2.7778,0.0963542
3445,2.55231,2.76439,0.101563
3538,2.65588,2.86795,0.0703125
3638,2.43036,2.64243,0.105469
3738,2.56572,2.7778,0.0963542
3838,2.55231,2.76439,0.101563
3931,2.65588,2.86795,0.0703125
4031,2.43036,2.64243,0.105469
4131,2.56572,2.7778,0.0963542
4231,2.55231,2.76439,0.101563
4324,2.65588,2.86795,0.0703125
4424,2.43036,2.64243,0.105469
4524,2.56572,2.7778,0.0963542
4624,2.55231,2.76439,0.101563
4717,2.65588,2.86795,0.0703125
4817,2.43036,2.64243,0.105469
4917,2.56572,2.7778,0.0963542
5017,2.55231,2.76439,0.101563
5110,2.65588,2.86795,0.0703125
5210,2.43036,2.64243,0.105469
5310,2.56572,2.7778,0.0963542
5410,2.55231,2.76439,0.101563
5503,2.65588,2.86795,0.0703125
5603,2.43036,2.64243,0.105469
5703,2.56572,2.7778,0.0963542
5803,2.55231,2.76439,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c34/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,2.42409,2.63616,0.105469
201,2.57237,2.78445,0.0963542
301,2.56265,2.77473,0.101563
394,2.63517,2.84725,0.0703125
494,2.42409,2.63616,0.105469
594,2.57237,2.78445,0.0963542
694,2.56265,2.77473,0.101563
787,2.63517,2.84725,0.0703125
887,2.42409,2.63616,0.105469
987,2.57237,2.78445,0.0963542
1087,2.56265,2.77473,0.101563
1180,2.63517,2.84725,0.0703125
1280,2.42409,2.63616,0.105469
1380,2.57237,2.78445,0.0963542
1480,2.56265,2.77473,0.101563
1573,2.63517,2.84725,0.0703125
1673,2.42409,2.63616,0.105469
1773,2.57237,2.78445,0.0963542
1873,2.56265,2.77473,0.101563
1966,2.63517,2.84725,0.0703125
2066,2.42409,2.63616,0.105469
2166,2.57237,2.78445,0.0963542
2266,2.56265,2.77473,0.101563
2359,2.63517,2.84725,0.0703125
2459,2.42409,2.63616,0.105469
2559,2.57237,2.78445,0.0963542
2659,2.56265,2.77473,0.101563
2752,2.63517,2.84725,0.0703125
2852,2.42409,2.63616,0.105469
2952,2.57237,2.78445,0.0963542
3052,2.56265,2.77473,0.101563
3145,2.63517,2.84725,0.0703125
3245,2.42409,2.63616,0.105469
3345,2.57237,2.78445,0.0963542
3445,2.56265,2.77473,0.101563
3538,2.63517,2.84725,0.0703125
3638,2.42409,2.63616,0.105469
3738,2.57237,2.78445,0.0963542
3838,2.56265,2.77473,0.101563
3931,2.63517,2.84725,0.0703125
4031,2.42409,2.63616,0.105469
4131,2.57237,2.78445,0.0963542
4231,2.56265,2.77473,0.101563
4324,2.63517,2.84725,0.0703125
4424,2.42409,2.63616,0.105469
4524,2.57237,2.78445,0.0963542
4624,2.56265,2.77473,0.101563
4717,2.63517,2.84725,0.0703125
4817,2.42409,2.63616,0.105469
4917,2.57237,2.78445,0.0963542
5017,2.56265,2.77473,0.101563
5110,2.63517,2.84725,0.0703125
5210,2.42409,2.63616,0.105469
5310,2.57237,2.78445,0.0963542
5410,2.56265,2.77473,0.101563
5503,2.63517,2.84725,0.0703125
5603,2.42409,2.63616,0.105469
5703,2.57237,2.78445,0.0963542
5803,2.56265,2.77473,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.5489707,  0.1009901, 393,  2.5452864,  0.10396039, 393,  2.5476186,  0.1049505, 393,  2.5488691,  0.098019801, 393,  2.5463226,  0.1, 393,  2.5505018,  0.10198019, 393,  2.5487812,  0.10198019, 393,  2.5501916,  0.1009901
 786,  2.5912652,  0.1, 786,  2.585711,  0.1009901, 786,  2.5921905,  0.1, 786,  2.5901308,  0.1009901, 786,  2.5856521,  0.1, 786,  2.594187,  0.1, 786,  2.5889704,  0.1, 786,  2.5946789,  0.1
 1179,  2.6650867,  0.1, 1179,  2.6572509,  0.1, 1179,  2.6686046,  0.1, 1179,  2.6646881,  0.1, 1179,  2.6558466,  0.1, 1179,  2.6742482,  0.1, 1179,  2.6621234,  0.1, 1179,  2.6737816,  0.1
 1572,  2.7304852,  0.1, 1572,  2.7204232,  0.1, 1572,  2.7348449,  0.1, 1572,  2.7293906,  0.1, 1572,  2.7193758,  0.1, 1572,  2.7446208,  0.1, 1572,  2.7278042,  0.1, 1572,  2.7443466,  0.1
 1965,  2.7606828,  0.1, 1965,  2.7499142,  0.1, 1965,  2.7657928,  0.1, 1965,  2.7594044,  0.1, 1965,  2.7491176,  0.1, 1965,  2.7776642,  0.1, 1965,  2.757844,  0.1, 1965,  2.7765985,  0.1
 2358,  2.771281,  0.1, 2358,  2.760241,  0.1, 2358,  2.7767282,  0.1, 2358,  2.7699955,  0.1, 2358,  2.7595763,  0.1, 2358,  2.7893298,  0.1, 2358,  2.7684603,  0.1, 2358,  2.7879429,  0.1
 2751,  2.7746868,  0.1, 2751,  2.7635486,  0.1, 2751,  2.7802119,  0.1, 2751,  2.7734065,  0.1, 2751,  2.7629106,  0.1, 2751,  2.7930763,  0.1, 2751,  2.7718735,  0.1, 2751,  2.7915802,  0.1
 3144,  2.7757459,  0.1, 3144,  2.7645755,  0.1, 3144,  2.7812986,  0.1, 3144,  2.7744689,  0.1, 3144,  2.763948,  0.1, 3144,  2.7942412,  0.1, 3144,  2.7729306,  0.1, 3144,  2.7927098,  0.1
 3537,  2.7760727,  0.1, 3537,  2.7648926,  0.1, 3537,  2.7816339,  0.1, 3537,  2.7747967,  0.1, 3537,  2.7642682,  0.1, 3537,  2.7946012,  0.1, 3537,  2.7732568,  0.1, 3537,  2.7930589,  0.1
 3930,  2.7761731,  0.1, 3930,  2.7649903,  0.1, 3930,  2.7817366,  0.1, 3930,  2.7748976,  0.1, 3930,  2.7643664,  0.1, 3930,  2.7947114,  0.1, 3930,  2.7733564,  0.1, 3930,  2.7931659,  0.1
 4323,  2.7762039,  0.1, 4323,  2.7650201,  0.1, 4323,  2.7817683,  0.1, 4323,  2.7749283,  0.1, 4323,  2.7643964,  0.1, 4323,  2.7947457,  0.1, 4323,  2.7733872,  0.1, 4323,  2.7931983,  0.1
 4716,  2.7762132,  0.1, 4716,  2.7650294,  0.1, 4716,  2.7817781,  0.1, 4716,  2.7749376,  0.1, 4716,  2.7644062,  0.1, 4716,  2.7947559,  0.1, 4716,  2.773397,  0.1, 4716,  2.7932086,  0.1
 5109,  2.7762163,  0.1, 5109,  2.7650325,  0.1, 5109,  2.781781,  0.1, 5109,  2.7749407,  0.1, 5109,  2.7644086,  0.1, 5109,  2.7947593,  0.1, 5109,  2.7734001,  0.1, 5109,  2.7932117,  0.1
 5502,  2.776217,  0.1, 5502,  2.7650335,  0.1, 5502,  2.7817819,  0.1, 5502,  2.7749414,  0.1, 5502,  2.7644098,  0.1, 5502,  2.7947602,  0.1, 5502,  2.7734008,  0.1, 5502,  2.7932124,  0.1
 5895,  2.7762175,  0.1, 5895,  2.7650335,  0.1, 5895,  2.7817824,  0.1, 5895,  2.7749417,  0.1, 5895,  2.76441,  0.1, 5895,  2.7947609,  0.1, 5895,  2.7734013,  0.1, 5895,  2.7932129,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  2.7761731,  0.1
 4323,  2.7762039,  0.1
 4716,  2.7762132,  0.1
 5109,  2.7762163,  0.1
 5502,  2.776217,  0.1
 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.5452864,  0.10396039
 786,  2.585711,  0.1009901
 1179,  2.6572509,  0.1
 1572,  2.7204232,  0.1
 1965,  2.7499142,  0.1
 2358,  2.760241,  0.1
 2751,  2.7635486,  0.1
 3144,  2.7645755,  0.1
 3537,  2.7648926,  0.1
 3930,  2.7649903,  0.1
 4323,  2.7650201,  0.1
 4716,  2.7650294,  0.1
 5109,  2.7650325,  0.1
 5502,  2.7650335,  0.1
 5895,  2.7650335,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.5476186,  0.1049505
 786,  2.5921905,  0.1
 1179,  2.6686046,  0.1
 1572,  2.7348449,  0.1
 1965,  2.7657928,  0.1
 2358,  2.7767282,  0.1
 2751,  2.7802119,  0.1
 3144,  2.7812986,  0.1
 3537,  2.7816339,  0.1
 3930,  2.7817366,  0.1
 4323,  2.7817683,  0.1
 4716,  2.7817781,  0.1
 5109,  2.781781,  0.1
 5502,  2.7817819,  0.1
 5895,  2.7817824,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.5488691,  0.098019801
 786,  2.5901308,  0.1009901
 1179,  2.6646881,  0.1
 1572,  2.7293906,  0.1
 1965,  2.7594044,  0.1
 2358,  2.7699955,  0.1
 2751,  2.7734065,  0.1
 3144,  2.7744689,  0.1
 3537,  2.7747967,  0.1
 3930,  2.7748976,  0.1
 4323,  2.7749283,  0.1
 4716,  2.7749376,  0.1
 5109,  2.7749407,  0.1
 5502,  2.7749414,  0.1
 5895,  2.7749417,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.5463226,  0.1
 786,  2.5856521,  0.1
 1179,  2.6558466,  0.1
 1572,  2.7193758,  0.1
 1965,  2.7491176,  0.1
 2358,  2.7595763,  0.1
 2751,  2.7629106,  0.1
 3144,  2.763948,  0.1
 3537,  2.7642682,  0.1
 3930,  2.7643664,  0.1
 4323,  2.7643964,  0.1
 4716,  2.7644062,  0.1
 5109,  2.7644086,  0.1
 5502,  2.7644098,  0.1
 5895,  2.76441,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.5505018,  0.10198019
 786,  2.594187,  0.1
 1179,  2.6742482,  0.1
 1572,  2.7446208,  0.1
 1965,  2.7776642,  0.1
 2358,  2.7893298,  0.1
 2751,  2.7930763,  0.1
 3144,  2.7942412,  0.1
 3537,  2.7946012,  0.1
 3930,  2.7947114,  0.1
 4323,  2.7947457,  0.1
 4716,  2.7947559,  0.1
 5109,  2.7947593,  0.1
 5502,  2.7947602,  0.1
 5895,  2.7947609,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.5487812,  0.10198019
 786,  2.5889704,  0.1
 1179,  2.6621234,  0.1
 1572,  2.7278042,  0.1
 1965,  2.757844,  0.1
 2358,  2.7684603,  0.1
 2751,  2.7718735,  0.1
 3144,  2.7729306,  0.1
 3537,  2.7732568,  0.1
 3930,  2.7733564,  0.1
 4323,  2.7733872,  0.1
 4716,  2.773397,  0.1
 5109,  2.7734001,  0.1
 5502,  2.7734008,  0.1
 5895,  2.7734013,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.5501916,  0.1009901
 786,  2.5946789,  0.1
 1179,  2.6737816,  0.1
 1572,  2.7443466,  0.1
 1965,  2.7765985,  0.1
 2358,  2.7879429,  0.1
 2751,  2.7915802,  0.1
 3144,  2.7927098,  0.1
 3537,  2.7930589,  0.1
 3930,  2.7931659,  0.1
 4323,  2.7931983,  0.1
 4716,  2.7932086,  0.1
 5109,  2.7932117,  0.1
 5502,  2.7932124,  0.1
 5895,  2.7932129,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.63517,2.84725,0.0703125
101,2.42957,2.64164,0.105469,101,2.41196,2.62403,0.105469,101,2.42976,2.64184,0.105469,101,2.42044,2.63252,0.105469,101,2.40745,2.61953,0.105469,101,2.41556,2.62763,0.105469,101,2.43036,2.64243,0.105469,101,2.42409,2.63616,0.105469
201,2.57982,2.7919,0.0963542,201,2.55813,2.77021,0.0963542,201,2.576,2.78807,0.0963542,201,2.58616,2.79824,0.0963542,201,2.56718,2.77925,0.0963542,201,2.57608,2.78816,0.0963542,201,2.56572,2.7778,0.0963542,201,2.57237,2.78445,0.0963542
301,2.53575,2.74782,0.101563,301,2.55379,2.76587,0.101563,301,2.55728,2.76936,0.101563,301,2.55949,2.77156,0.101563,301,2.55915,2.77122,0.101563,301,2.56662,2.7787,0.101563,301,2.55231,2.76439,0.101563,301,2.56265,2.77473,0.101563
394,2.64588,2.85796,0.0703125,394,2.64064,2.85272,0.0703125,394,2.64216,2.85424,0.0703125,394,2.67597,2.88805,0.0703125,394,2.63592,2.848,0.0703125,394,2.6468,2.85887,0.0703125,394,2.65588,2.86795,0.0703125,394,2.63517,2.84725,0.0703125
494,2.42957,2.64164,0.105469,494,2.41196,2.62403,0.105469,494,2.42976,2.64184,0.105469,494,2.42044,2.63252,0.105469,494,2.40745,2.61953,0.105469,494,2.41556,2.62763,0.105469,494,2.43036,2.64243,0.105469,494,2.42409,2.63616,0.105469
594,2.57982,2.7919,0.0963542,594,2.55813,2.77021,0.0963542,594,2.576,2.78807,0.0963542,594,2.58616,2.79824,0.0963542,594,2.56718,2.77925,0.0963542,594,2.57608,2.78816,0.0963542,594,2.56572,2.7778,0.0963542,594,2.57237,2.78445,0.0963542
694,2.53575,2.74782,0.101563,694,2.55379,2.76587,0.101563,694,2.55728,2.76936,0.101563,694,2.55949,2.77156,0.101563,694,2.55915,2.77122,0.101563,694,2.56662,2.7787,0.101563,694,2.55231,2.76439,0.101563,694,2.56265,2.77473,0.101563
787,2.64588,2.85796,0.0703125,787,2.64064,2.85272,0.0703125,787,2.64216,2.85424,0.0703125,787,2.67597,2.88805,0.0703125,787,2.63592,2.848,0.0703125,787,2.6468,2.85887,0.0703125,787,2.65588,2.86795,0.0703125,787,2.63517,2.84725,0.0703125
887,2.42957,2.64164,0.105469,887,2.41196,2.62403,0.105469,887,2.42976,2.64184,0.105469,887,2.42044,2.63252,0.105469,887,2.40745,2.61953,0.105469,887,2.41556,2.62763,0.105469,887,2.43036,2.64243,0.105469,887,2.42409,2.63616,0.105469
987,2.57982,2.7919,0.0963542,987,2.55813,2.77021,0.0963542,987,2.576,2.78807,0.0963542,987,2.58616,2.79824,0.0963542,987,2.56718,2.77925,0.0963542,987,2.57608,2.78816,0.0963542,987,2.56572,2.7778,0.0963542,987,2.57237,2.78445,0.0963542
1087,2.53575,2.74782,0.101563,1087,2.55379,2.76587,0.101563,1087,2.55728,2.76936,0.101563,1087,2.55949,2.77156,0.101563,1087,2.55915,2.77122,0.101563,1087,2.56662,2.7787,0.101563,1087,2.55231,2.76439,0.101563,1087,2.56265,2.77473,0.101563
1180,2.64588,2.85796,0.0703125,1180,2.64064,2.85272,0.0703125,1180,2.64216,2.85424,0.0703125,1180,2.67597,2.88805,0.0703125,1180,2.63592,2.848,0.0703125,1180,2.6468,2.85887,0.0703125,1180,2.65588,2.86795,0.0703125,1180,2.63517,2.84725,0.0703125
1280,2.42957,2.64164,0.105469,1280,2.41196,2.62403,0.105469,1280,2.42976,2.64184,0.105469,1280,2.42044,2.63252,0.105469,1280,2.40745,2.61953,0.105469,1280,2.41556,2.62763,0.105469,1280,2.43036,2.64243,0.105469,1280,2.42409,2.63616,0.105469
1380,2.57982,2.7919,0.0963542,1380,2.55813,2.77021,0.0963542,1380,2.576,2.78807,0.0963542,1380,2.58616,2.79824,0.0963542,1380,2.56718,2.77925,0.0963542,1380,2.57608,2.78816,0.0963542,1380,2.56572,2.7778,0.0963542,1380,2.57237,2.78445,0.0963542
1480,2.53575,2.74782,0.101563,1480,2.55379,2.76587,0.101563,1480,2.55728,2.76936,0.101563,1480,2.55949,2.77156,0.101563,1480,2.55915,2.77122,0.101563,1480,2.56662,2.7787,0.101563,1480,2.55231,2.76439,0.101563,1480,2.56265,2.77473,0.101563
1573,2.64588,2.85796,0.0703125,1573,2.64064,2.85272,0.0703125,1573,2.64216,2.85424,0.0703125,1573,2.67597,2.88805,0.0703125,1573,2.63592,2.848,0.0703125,1573,2.6468,2.85887,0.0703125,1573,2.65588,2.86795,0.0703125,1573,2.63517,2.84725,0.0703125
1673,2.42957,2.64164,0.105469,1673,2.41196,2.62403,0.105469,1673,2.42976,2.64184,0.105469,1673,2.42044,2.63252,0.105469,1673,2.40745,2.61953,0.105469,1673,2.41556,2.62763,0.105469,1673,2.43036,2.64243,0.105469,1673,2.42409,2.63616,0.105469
1773,2.57982,2.7919,0.0963542,1773,2.55813,2.77021,0.0963542,1773,2.576,2.78807,0.0963542,1773,2.58616,2.79824,0.0963542,1773,2.56718,2.77925,0.0963542,1773,2.57608,2.78816,0.0963542,1773,2.56572,2.7778,0.0963542,1773,2.57237,2.78445,0.0963542
1873,2.53575,2.74782,0.101563,1873,2.55379,2.76587,0.101563,1873,2.55728,2.76936,0.101563,1873,2.55949,2.77156,0.101563,1873,2.55915,2.77122,0.101563,1873,2.56662,2.7787,0.101563,1873,2.55231,2.76439,0.101563,1873,2.56265,2.77473,0.101563
1966,2.64588,2.85796,0.0703125,1966,2.64064,2.85272,0.0703125,1966,2.64216,2.85424,0.0703125,1966,2.67597,2.88805,0.0703125,1966,2.63592,2.848,0.0703125,1966,2.6468,2.85887,0.0703125,1966,2.65588,2.86795,0.0703125,1966,2.63517,2.84725,0.0703125
2066,2.42957,2.64164,0.105469,2066,2.41196,2.62403,0.105469,2066,2.42976,2.64184,0.105469,2066,2.42044,2.63252,0.105469,2066,2.40745,2.61953,0.105469,2066,2.41556,2.62763,0.105469,2066,2.43036,2.64243,0.105469,2066,2.42409,2.63616,0.105469
2166,2.57982,2.7919,0.0963542,2166,2.55813,2.77021,0.0963542,2166,2.576,2.78807,0.0963542,2166,2.58616,2.79824,0.0963542,2166,2.56718,2.77925,0.0963542,2166,2.57608,2.78816,0.0963542,2166,2.56572,2.7778,0.0963542,2166,2.57237,2.78445,0.0963542
2266,2.53575,2.74782,0.101563,2266,2.55379,2.76587,0.101563,2266,2.55728,2.76936,0.101563,2266,2.55949,2.77156,0.101563,2266,2.55915,2.77122,0.101563,2266,2.56662,2.7787,0.101563,2266,2.55231,2.76439,0.101563,2266,2.56265,2.77473,0.101563
2359,2.64588,2.85796,0.0703125,2359,2.64064,2.85272,0.0703125,2359,2.64216,2.85424,0.0703125,2359,2.67597,2.88805,0.0703125,2359,2.63592,2.848,0.0703125,2359,2.6468,2.85887,0.0703125,2359,2.65588,2.86795,0.0703125,2359,2.63517,2.84725,0.0703125
2459,2.42957,2.64164,0.105469,2459,2.41196,2.62403,0.105469,2459,2.42976,2.64184,0.105469,2459,2.42044,2.63252,0.105469,2459,2.40745,2.61953,0.105469,2459,2.41556,2.62763,0.105469,2459,2.43036,2.64243,0.105469,2459,2.42409,2.63616,0.105469
2559,2.57982,2.7919,0.0963542,2559,2.55813,2.77021,0.0963542,2559,2.576,2.78807,0.0963542,2559,2.58616,2.79824,0.0963542,2559,2.56718,2.77925,0.0963542,2559,2.57608,2.78816,0.0963542,2559,2.56572,2.7778,0.0963542,2559,2.57237,2.78445,0.0963542
2659,2.53575,2.74782,0.101563,2659,2.55379,2.76587,0.101563,2659,2.55728,2.76936,0.101563,2659,2.55949,2.77156,0.101563,2659,2.55915,2.77122,0.101563,2659,2.56662,2.7787,0.101563,2659,2.55231,2.76439,0.101563,2659,2.56265,2.77473,0.101563
2752,2.64588,2.85796,0.0703125,2752,2.64064,2.85272,0.0703125,2752,2.64216,2.85424,0.0703125,2752,2.67597,2.88805,0.0703125,2752,2.63592,2.848,0.0703125,2752,2.6468,2.85887,0.0703125,2752,2.65588,2.86795,0.0703125,2752,2.63517,2.84725,0.0703125
2852,2.42957,2.64164,0.105469,2852,2.41196,2.62403,0.105469,2852,2.42976,2.64184,0.105469,2852,2.42044,2.63252,0.105469,2852,2.40745,2.61953,0.105469,2852,2.41556,2.62763,0.105469,2852,2.43036,2.64243,0.105469,2852,2.42409,2.63616,0.105469
2952,2.57982,2.7919,0.0963542,2952,2.55813,2.77021,0.0963542,2952,2.576,2.78807,0.0963542,2952,2.58616,2.79824,0.0963542,2952,2.56718,2.77925,0.0963542,2952,2.57608,2.78816,0.0963542,2952,2.56572,2.7778,0.0963542,2952,2.57237,2.78445,0.0963542
3052,2.53575,2.74782,0.101563,3052,2.55379,2.76587,0.101563,3052,2.55728,2.76936,0.101563,3052,2.55949,2.77156,0.101563,3052,2.55915,2.77122,0.101563,3052,2.56662,2.7787,0.101563,3052,2.55231,2.76439,0.101563,3052,2.56265,2.77473,0.101563
3145,2.64588,2.85796,0.0703125,3145,2.64064,2.85272,0.0703125,3145,2.64216,2.85424,0.0703125,3145,2.67597,2.88805,0.0703125,3145,2.63592,2.848,0.0703125,3145,2.6468,2.85887,0.0703125,3145,2.65588,2.86795,0.0703125,3145,2.63517,2.84725,0.0703125
3245,2.42957,2.64164,0.105469,3245,2.41196,2.62403,0.105469,3245,2.42976,2.64184,0.105469,3245,2.42044,2.63252,0.105469,3245,2.40745,2.61953,0.105469,3245,2.41556,2.62763,0.105469,3245,2.43036,2.64243,0.105469,3245,2.42409,2.63616,0.105469
3345,2.57982,2.7919,0.0963542,3345,2.55813,2.77021,0.0963542,3345,2.576,2.78807,0.0963542,3345,2.58616,2.79824,0.0963542,3345,2.56718,2.77925,0.0963542,3345,2.57608,2.78816,0.0963542,3345,2.56572,2.7778,0.0963542,3345,2.57237,2.78445,0.0963542
3445,2.53575,2.74782,0.101563,3445,2.55379,2.76587,0.101563,3445,2.55728,2.76936,0.101563,3445,2.55949,2.77156,0.101563,3445,2.55915,2.77122,0.101563,3445,2.56662,2.7787,0.101563,3445,2.55231,2.76439,0.101563,3445,2.56265,2.77473,0.101563
3538,2.64588,2.85796,0.0703125,3538,2.64064,2.85272,0.0703125,3538,2.64216,2.85424,0.0703125,3538,2.67597,2.88805,0.0703125,3538,2.63592,2.848,0.0703125,3538,2.6468,2.85887,0.0703125,3538,2.65588,2.86795,0.0703125,3538,2.63517,2.84725,0.0703125
3638,2.42957,2.64164,0.105469,3638,2.41196,2.62403,0.105469,3638,2.42976,2.64184,0.105469,3638,2.42044,2.63252,0.105469,3638,2.40745,2.61953,0.105469,3638,2.41556,2.62763,0.105469,3638,2.43036,2.64243,0.105469,3638,2.42409,2.63616,0.105469
3738,2.57982,2.7919,0.0963542,3738,2.55813,2.77021,0.0963542,3738,2.576,2.78807,0.0963542,3738,2.58616,2.79824,0.0963542,3738,2.56718,2.77925,0.0963542,3738,2.57608,2.78816,0.0963542,3738,2.56572,2.7778,0.0963542,3738,2.57237,2.78445,0.0963542
3838,2.53575,2.74782,0.101563,3838,2.55379,2.76587,0.101563,3838,2.55728,2.76936,0.101563,3838,2.55949,2.77156,0.101563,3838,2.55915,2.77122,0.101563,3838,2.56662,2.7787,0.101563,3838,2.55231,2.76439,0.101563,3838,2.56265,2.77473,0.101563
3931,2.64588,2.85796,0.0703125,3931,2.64064,2.85272,0.0703125,3931,2.64216,2.85424,0.0703125,3931,2.67597,2.88805,0.0703125,3931,2.63592,2.848,0.0703125,3931,2.6468,2.85887,0.0703125,3931,2.65588,2.86795,0.0703125,3931,2.63517,2.84725,0.0703125
4031,2.42957,2.64164,0.105469,4031,2.41196,2.62403,0.105469,4031,2.42976,2.64184,0.105469,4031,2.42044,2.63252,0.105469,4031,2.40745,2.61953,0.105469,4031,2.41556,2.62763,0.105469,4031,2.43036,2.64243,0.105469,4031,2.42409,2.63616,0.105469
4131,2.57982,2.7919,0.0963542,4131,2.55813,2.77021,0.0963542,4131,2.576,2.78807,0.0963542,4131,2.58616,2.79824,0.0963542,4131,2.56718,2.77925,0.0963542,4131,2.57608,2.78816,0.0963542,4131,2.56572,2.7778,0.0963542,4131,2.57237,2.78445,0.0963542
4231,2.53575,2.74782,0.101563,4231,2.55379,2.76587,0.101563,4231,2.55728,2.76936,0.101563,4231,2.55949,2.77156,0.101563,4231,2.55915,2.77122,0.101563,4231,2.56662,2.7787,0.101563,4231,2.55231,2.76439,0.101563,4231,2.56265,2.77473,0.101563
4324,2.64588,2.85796,0.0703125,4324,2.64064,2.85272,0.0703125,4324,2.64216,2.85424,0.0703125,4324,2.67597,2.88805,0.0703125,4324,2.63592,2.848,0.0703125,4324,2.6468,2.85887,0.0703125,4324,2.65588,2.86795,0.0703125,4324,2.63517,2.84725,0.0703125
4424,2.42957,2.64164,0.105469,4424,2.41196,2.62403,0.105469,4424,2.42976,2.64184,0.105469,4424,2.42044,2.63252,0.105469,4424,2.40745,2.61953,0.105469,4424,2.41556,2.62763,0.105469,4424,2.43036,2.64243,0.105469,4424,2.42409,2.63616,0.105469
4524,2.57982,2.7919,0.0963542,4524,2.55813,2.77021,0.0963542,4524,2.576,2.78807,0.0963542,4524,2.58616,2.79824,0.0963542,4524,2.56718,2.77925,0.0963542,4524,2.57608,2.78816,0.0963542,4524,2.56572,2.7778,0.0963542,4524,2.57237,2.78445,0.0963542
4624,2.53575,2.74782,0.101563,4624,2.55379,2.76587,0.101563,4624,2.55728,2.76936,0.101563,4624,2.55949,2.77156,0.101563,4624,2.55915,2.77122,0.101563,4624,2.56662,2.7787,0.101563,4624,2.55231,2.76439,0.101563,4624,2.56265,2.77473,0.101563
4717,2.64588,2.85796,0.0703125,4717,2.64064,2.85272,0.0703125,4717,2.64216,2.85424,0.0703125,4717,2.67597,2.88805,0.0703125,4717,2.63592,2.848,0.0703125,4717,2.6468,2.85887,0.0703125,4717,2.65588,2.86795,0.0703125,4717,2.63517,2.84725,0.0703125
4817,2.42957,2.64164,0.105469,4817,2.41196,2.62403,0.105469,4817,2.42976,2.64184,0.105469,4817,2.42044,2.63252,0.105469,4817,2.40745,2.61953,0.105469,4817,2.41556,2.62763,0.105469,4817,2.43036,2.64243,0.105469,4817,2.42409,2.63616,0.105469
4917,2.57982,2.7919,0.0963542,4917,2.55813,2.77021,0.0963542,4917,2.576,2.78807,0.0963542,4917,2.58616,2.79824,0.0963542,4917,2.56718,2.77925,0.0963542,4917,2.57608,2.78816,0.0963542,4917,2.56572,2.7778,0.0963542,4917,2.57237,2.78445,0.0963542
5017,2.53575,2.74782,0.101563,5017,2.55379,2.76587,0.101563,5017,2.55728,2.76936,0.101563,5017,2.55949,2.77156,0.101563,5017,2.55915,2.77122,0.101563,5017,2.56662,2.7787,0.101563,5017,2.55231,2.76439,0.101563,5017,2.56265,2.77473,0.101563
5110,2.64588,2.85796,0.0703125,5110,2.64064,2.85272,0.0703125,5110,2.64216,2.85424,0.0703125,5110,2.67597,2.88805,0.0703125,5110,2.63592,2.848,0.0703125,5110,2.6468,2.85887,0.0703125,5110,2.65588,2.86795,0.0703125,5110,2.63517,2.84725,0.0703125
5210,2.42957,2.64164,0.105469,5210,2.41196,2.62403,0.105469,5210,2.42976,2.64184,0.105469,5210,2.42044,2.63252,0.105469,5210,2.40745,2.61953,0.105469,5210,2.41556,2.62763,0.105469,5210,2.43036,2.64243,0.105469,5210,2.42409,2.63616,0.105469
5310,2.57982,2.7919,0.0963542,5310,2.55813,2.77021,0.0963542,5310,2.576,2.78807,0.0963542,5310,2.58616,2.79824,0.0963542,5310,2.56718,2.77925,0.0963542,5310,2.57608,2.78816,0.0963542,5310,2.56572,2.7778,0.0963542,5310,2.57237,2.78445,0.0963542
5410,2.53575,2.74782,0.101563,5410,2.55379,2.76587,0.101563,5410,2.55728,2.76936,0.101563,5410,2.55949,2.77156,0.101563,5410,2.55915,2.77122,0.101563,5410,2.56662,2.7787,0.101563,5410,2.55231,2.76439,0.101563,5410,2.56265,2.77473,0.101563
5503,2.64588,2.85796,0.0703125,5503,2.64064,2.85272,0.0703125,5503,2.64216,2.85424,0.0703125,5503,2.67597,2.88805,0.0703125,5503,2.63592,2.848,0.0703125,5503,2.6468,2.85887,0.0703125,5503,2.65588,2.86795,0.0703125,5503,2.63517,2.84725,0.0703125
5603,2.42957,2.64164,0.105469,5603,2.41196,2.62403,0.105469,5603,2.42976,2.64184,0.105469,5603,2.42044,2.63252,0.105469,5603,2.40745,2.61953,0.105469,5603,2.41556,2.62763,0.105469,5603,2.43036,2.64243,0.105469,5603,2.42409,2.63616,0.105469
5703,2.57982,2.7919,0.0963542,5703,2.55813,2.77021,0.0963542,5703,2.576,2.78807,0.0963542,5703,2.58616,2.79824,0.0963542,5703,2.56718,2.77925,0.0963542,5703,2.57608,2.78816,0.0963542,5703,2.56572,2.7778,0.0963542,5703,2.57237,2.78445,0.0963542
5803,2.53575,2.74782,0.101563,5803,2.55379,2.76587,0.101563,5803,2.55728,2.76936,0.101563,5803,2.55949,2.77156,0.101563,5803,2.55915,2.77122,0.101563,5803,2.56662,2.7787,0.101563,5803,2.55231,2.76439,0.101563,5803,2.56265,2.77473,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,2.64588,2.85796,0.0703125
4031,2.42957,2.64164,0.105469
4131,2.57982,2.7919,0.0963542
4231,2.53575,2.74782,0.101563
4324,2.64588,2.85796,0.0703125
4424,2.42957,2.64164,0.105469
4524,2.57982,2.7919,0.0963542
4624,2.53575,2.74782,0.101563
4717,2.64588,2.85796,0.0703125
4817,2.42957,2.64164,0.105469
4917,2.57982,2.7919,0.0963542
5017,2.53575,2.74782,0.101563
5110,2.64588,2.85796,0.0703125
5210,2.42957,2.64164,0.105469
5310,2.57982,2.7919,0.0963542
5410,2.53575,2.74782,0.101563
5503,2.64588,2.85796,0.0703125
5603,2.42957,2.64164,0.105469
5703,2.57982,2.7919,0.0963542
5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,2.41196,2.62403,0.105469
201,2.55813,2.77021,0.0963542
301,2.55379,2.76587,0.101563
394,2.64064,2.85272,0.0703125
494,2.41196,2.62403,0.105469
594,2.55813,2.77021,0.0963542
694,2.55379,2.76587,0.101563
787,2.64064,2.85272,0.0703125
887,2.41196,2.62403,0.105469
987,2.55813,2.77021,0.0963542
1087,2.55379,2.76587,0.101563
1180,2.64064,2.85272,0.0703125
1280,2.41196,2.62403,0.105469
1380,2.55813,2.77021,0.0963542
1480,2.55379,2.76587,0.101563
1573,2.64064,2.85272,0.0703125
1673,2.41196,2.62403,0.105469
1773,2.55813,2.77021,0.0963542
1873,2.55379,2.76587,0.101563
1966,2.64064,2.85272,0.0703125
2066,2.41196,2.62403,0.105469
2166,2.55813,2.77021,0.0963542
2266,2.55379,2.76587,0.101563
2359,2.64064,2.85272,0.0703125
2459,2.41196,2.62403,0.105469
2559,2.55813,2.77021,0.0963542
2659,2.55379,2.76587,0.101563
2752,2.64064,2.85272,0.0703125
2852,2.41196,2.62403,0.105469
2952,2.55813,2.77021,0.0963542
3052,2.55379,2.76587,0.101563
3145,2.64064,2.85272,0.0703125
3245,2.41196,2.62403,0.105469
3345,2.55813,2.77021,0.0963542
3445,2.55379,2.76587,0.101563
3538,2.64064,2.85272,0.0703125
3638,2.41196,2.62403,0.105469
3738,2.55813,2.77021,0.0963542
3838,2.55379,2.76587,0.101563
3931,2.64064,2.85272,0.0703125
4031,2.41196,2.62403,0.105469
4131,2.55813,2.77021,0.0963542
4231,2.55379,2.76587,0.101563
4324,2.64064,2.85272,0.0703125
4424,2.41196,2.62403,0.105469
4524,2.55813,2.77021,0.0963542
4624,2.55379,2.76587,0.101563
4717,2.64064,2.85272,0.0703125
4817,2.41196,2.62403,0.105469
4917,2.55813,2.77021,0.0963542
5017,2.55379,2.76587,0.101563
5110,2.64064,2.85272,0.0703125
5210,2.41196,2.62403,0.105469
5310,2.55813,2.77021,0.0963542
5410,2.55379,2.76587,0.101563
5503,2.64064,2.85272,0.0703125
5603,2.41196,2.62403,0.105469
5703,2.55813,2.77021,0.0963542
5803,2.55379,2.76587,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,2.42976,2.64184,0.105469
201,2.576,2.78807,0.0963542
301,2.55728,2.76936,0.101563
394,2.64216,2.85424,0.0703125
494,2.42976,2.64184,0.105469
594,2.576,2.78807,0.0963542
694,2.55728,2.76936,0.101563
787,2.64216,2.85424,0.0703125
887,2.42976,2.64184,0.105469
987,2.576,2.78807,0.0963542
1087,2.55728,2.76936,0.101563
1180,2.64216,2.85424,0.0703125
1280,2.42976,2.64184,0.105469
1380,2.576,2.78807,0.0963542
1480,2.55728,2.76936,0.101563
1573,2.64216,2.85424,0.0703125
1673,2.42976,2.64184,0.105469
1773,2.576,2.78807,0.0963542
1873,2.55728,2.76936,0.101563
1966,2.64216,2.85424,0.0703125
2066,2.42976,2.64184,0.105469
2166,2.576,2.78807,0.0963542
2266,2.55728,2.76936,0.101563
2359,2.64216,2.85424,0.0703125
2459,2.42976,2.64184,0.105469
2559,2.576,2.78807,0.0963542
2659,2.55728,2.76936,0.101563
2752,2.64216,2.85424,0.0703125
2852,2.42976,2.64184,0.105469
2952,2.576,2.78807,0.0963542
3052,2.55728,2.76936,0.101563
3145,2.64216,2.85424,0.0703125
3245,2.42976,2.64184,0.105469
3345,2.576,2.78807,0.0963542
3445,2.55728,2.76936,0.101563
3538,2.64216,2.85424,0.0703125
3638,2.42976,2.64184,0.105469
3738,2.576,2.78807,0.0963542
3838,2.55728,2.76936,0.101563
3931,2.64216,2.85424,0.0703125
4031,2.42976,2.64184,0.105469
4131,2.576,2.78807,0.0963542
4231,2.55728,2.76936,0.101563
4324,2.64216,2.85424,0.0703125
4424,2.42976,2.64184,0.105469
4524,2.576,2.78807,0.0963542
4624,2.55728,2.76936,0.101563
4717,2.64216,2.85424,0.0703125
4817,2.42976,2.64184,0.105469
4917,2.576,2.78807,0.0963542
5017,2.55728,2.76936,0.101563
5110,2.64216,2.85424,0.0703125
5210,2.42976,2.64184,0.105469
5310,2.576,2.78807,0.0963542
5410,2.55728,2.76936,0.101563
5503,2.64216,2.85424,0.0703125
5603,2.42976,2.64184,0.105469
5703,2.576,2.78807,0.0963542
5803,2.55728,2.76936,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,2.42044,2.63252,0.105469
201,2.58616,2.79824,0.0963542
301,2.55949,2.77156,0.101563
394,2.67597,2.88805,0.0703125
494,2.42044,2.63252,0.105469
594,2.58616,2.79824,0.0963542
694,2.55949,2.77156,0.101563
787,2.67597,2.88805,0.0703125
887,2.42044,2.63252,0.105469
987,2.58616,2.79824,0.0963542
1087,2.55949,2.77156,0.101563
1180,2.67597,2.88805,0.0703125
1280,2.42044,2.63252,0.105469
1380,2.58616,2.79824,0.0963542
1480,2.55949,2.77156,0.101563
1573,2.67597,2.88805,0.0703125
1673,2.42044,2.63252,0.105469
1773,2.58616,2.79824,0.0963542
1873,2.55949,2.77156,0.101563
1966,2.67597,2.88805,0.0703125
2066,2.42044,2.63252,0.105469
2166,2.58616,2.79824,0.0963542
2266,2.55949,2.77156,0.101563
2359,2.67597,2.88805,0.0703125
2459,2.42044,2.63252,0.105469
2559,2.58616,2.79824,0.0963542
2659,2.55949,2.77156,0.101563
2752,2.67597,2.88805,0.0703125
2852,2.42044,2.63252,0.105469
2952,2.58616,2.79824,0.0963542
3052,2.55949,2.77156,0.101563
3145,2.67597,2.88805,0.0703125
3245,2.42044,2.63252,0.105469
3345,2.58616,2.79824,0.0963542
3445,2.55949,2.77156,0.101563
3538,2.67597,2.88805,0.0703125
3638,2.42044,2.63252,0.105469
3738,2.58616,2.79824,0.0963542
3838,2.55949,2.77156,0.101563
3931,2.67597,2.88805,0.0703125
4031,2.42044,2.63252,0.105469
4131,2.58616,2.79824,0.0963542
4231,2.55949,2.77156,0.101563
4324,2.67597,2.88805,0.0703125
4424,2.42044,2.63252,0.105469
4524,2.58616,2.79824,0.0963542
4624,2.55949,2.77156,0.101563
4717,2.67597,2.88805,0.0703125
4817,2.42044,2.63252,0.105469
4917,2.58616,2.79824,0.0963542
5017,2.55949,2.77156,0.101563
5110,2.67597,2.88805,0.0703125
5210,2.42044,2.63252,0.105469
5310,2.58616,2.79824,0.0963542
5410,2.55949,2.77156,0.101563
5503,2.67597,2.88805,0.0703125
5603,2.42044,2.63252,0.105469
5703,2.58616,2.79824,0.0963542
5803,2.55949,2.77156,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,2.40745,2.61953,0.105469
201,2.56718,2.77925,0.0963542
301,2.55915,2.77122,0.101563
394,2.63592,2.848,0.0703125
494,2.40745,2.61953,0.105469
594,2.56718,2.77925,0.0963542
694,2.55915,2.77122,0.101563
787,2.63592,2.848,0.0703125
887,2.40745,2.61953,0.105469
987,2.56718,2.77925,0.0963542
1087,2.55915,2.77122,0.101563
1180,2.63592,2.848,0.0703125
1280,2.40745,2.61953,0.105469
1380,2.56718,2.77925,0.0963542
1480,2.55915,2.77122,0.101563
1573,2.63592,2.848,0.0703125
1673,2.40745,2.61953,0.105469
1773,2.56718,2.77925,0.0963542
1873,2.55915,2.77122,0.101563
1966,2.63592,2.848,0.0703125
2066,2.40745,2.61953,0.105469
2166,2.56718,2.77925,0.0963542
2266,2.55915,2.77122,0.101563
2359,2.63592,2.848,0.0703125
2459,2.40745,2.61953,0.105469
2559,2.56718,2.77925,0.0963542
2659,2.55915,2.77122,0.101563
2752,2.63592,2.848,0.0703125
2852,2.40745,2.61953,0.105469
2952,2.56718,2.77925,0.0963542
3052,2.55915,2.77122,0.101563
3145,2.63592,2.848,0.0703125
3245,2.40745,2.61953,0.105469
3345,2.56718,2.77925,0.0963542
3445,2.55915,2.77122,0.101563
3538,2.63592,2.848,0.0703125
3638,2.40745,2.61953,0.105469
3738,2.56718,2.77925,0.0963542
3838,2.55915,2.77122,0.101563
3931,2.63592,2.848,0.0703125
4031,2.40745,2.61953,0.105469
4131,2.56718,2.77925,0.0963542
4231,2.55915,2.77122,0.101563
4324,2.63592,2.848,0.0703125
4424,2.40745,2.61953,0.105469
4524,2.56718,2.77925,0.0963542
4624,2.55915,2.77122,0.101563
4717,2.63592,2.848,0.0703125
4817,2.40745,2.61953,0.105469
4917,2.56718,2.77925,0.0963542
5017,2.55915,2.77122,0.101563
5110,2.63592,2.848,0.0703125
5210,2.40745,2.61953,0.105469
5310,2.56718,2.77925,0.0963542
5410,2.55915,2.77122,0.101563
5503,2.63592,2.848,0.0703125
5603,2.40745,2.61953,0.105469
5703,2.56718,2.77925,0.0963542
5803,2.55915,2.77122,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,2.41556,2.62763,0.105469
201,2.57608,2.78816,0.0963542
301,2.56662,2.7787,0.101563
394,2.6468,2.85887,0.0703125
494,2.41556,2.62763,0.105469
594,2.57608,2.78816,0.0963542
694,2.56662,2.7787,0.101563
787,2.6468,2.85887,0.0703125
887,2.41556,2.62763,0.105469
987,2.57608,2.78816,0.0963542
1087,2.56662,2.7787,0.101563
1180,2.6468,2.85887,0.0703125
1280,2.41556,2.62763,0.105469
1380,2.57608,2.78816,0.0963542
1480,2.56662,2.7787,0.101563
1573,2.6468,2.85887,0.0703125
1673,2.41556,2.62763,0.105469
1773,2.57608,2.78816,0.0963542
1873,2.56662,2.7787,0.101563
1966,2.6468,2.85887,0.0703125
2066,2.41556,2.62763,0.105469
2166,2.57608,2.78816,0.0963542
2266,2.56662,2.7787,0.101563
2359,2.6468,2.85887,0.0703125
2459,2.41556,2.62763,0.105469
2559,2.57608,2.78816,0.0963542
2659,2.56662,2.7787,0.101563
2752,2.6468,2.85887,0.0703125
2852,2.41556,2.62763,0.105469
2952,2.57608,2.78816,0.0963542
3052,2.56662,2.7787,0.101563
3145,2.6468,2.85887,0.0703125
3245,2.41556,2.62763,0.105469
3345,2.57608,2.78816,0.0963542
3445,2.56662,2.7787,0.101563
3538,2.6468,2.85887,0.0703125
3638,2.41556,2.62763,0.105469
3738,2.57608,2.78816,0.0963542
3838,2.56662,2.7787,0.101563
3931,2.6468,2.85887,0.0703125
4031,2.41556,2.62763,0.105469
4131,2.57608,2.78816,0.0963542
4231,2.56662,2.7787,0.101563
4324,2.6468,2.85887,0.0703125
4424,2.41556,2.62763,0.105469
4524,2.57608,2.78816,0.0963542
4624,2.56662,2.7787,0.101563
4717,2.6468,2.85887,0.0703125
4817,2.41556,2.62763,0.105469
4917,2.57608,2.78816,0.0963542
5017,2.56662,2.7787,0.101563
5110,2.6468,2.85887,0.0703125
5210,2.41556,2.62763,0.105469
5310,2.57608,2.78816,0.0963542
5410,2.56662,2.7787,0.101563
5503,2.6468,2.85887,0.0703125
5603,2.41556,2.62763,0.105469
5703,2.57608,2.78816,0.0963542
5803,2.56662,2.7787,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,2.43036,2.64243,0.105469
201,2.56572,2.7778,0.0963542
301,2.55231,2.76439,0.101563
394,2.65588,2.86795,0.0703125
494,2.43036,2.64243,0.105469
594,2.56572,2.7778,0.0963542
694,2.55231,2.76439,0.101563
787,2.65588,2.86795,0.0703125
887,2.43036,2.64243,0.105469
987,2.56572,2.7778,0.0963542
1087,2.55231,2.76439,0.101563
1180,2.65588,2.86795,0.0703125
1280,2.43036,2.64243,0.105469
1380,2.56572,2.7778,0.0963542
1480,2.55231,2.76439,0.101563
1573,2.65588,2.86795,0.0703125
1673,2.43036,2.64243,0.105469
1773,2.56572,2.7778,0.0963542
1873,2.55231,2.76439,0.101563
1966,2.65588,2.86795,0.0703125
2066,2.43036,2.64243,0.105469
2166,2.56572,2.7778,0.0963542
2266,2.55231,2.76439,0.101563
2359,2.65588,2.86795,0.0703125
2459,2.43036,2.64243,0.105469
2559,2.56572,2.7778,0.0963542
2659,2.55231,2.76439,0.101563
2752,2.65588,2.86795,0.0703125
2852,2.43036,2.64243,0.105469
2952,2.56572,2.7778,0.0963542
3052,2.55231,2.76439,0.101563
3145,2.65588,2.86795,0.0703125
3245,2.43036,2.64243,0.105469
3345,2.56572,2.7778,0.0963542
3445,2.55231,2.76439,0.101563
3538,2.65588,2.86795,0.0703125
3638,2.43036,2.64243,0.105469
3738,2.56572,2.7778,0.0963542
3838,2.55231,2.76439,0.101563
3931,2.65588,2.86795,0.0703125
4031,2.43036,2.64243,0.105469
4131,2.56572,2.7778,0.0963542
4231,2.55231,2.76439,0.101563
4324,2.65588,2.86795,0.0703125
4424,2.43036,2.64243,0.105469
4524,2.56572,2.7778,0.0963542
4624,2.55231,2.76439,0.101563
4717,2.65588,2.86795,0.0703125
4817,2.43036,2.64243,0.105469
4917,2.56572,2.7778,0.0963542
5017,2.55231,2.76439,0.101563
5110,2.65588,2.86795,0.0703125
5210,2.43036,2.64243,0.105469
5310,2.56572,2.7778,0.0963542
5410,2.55231,2.76439,0.101563
5503,2.65588,2.86795,0.0703125
5603,2.43036,2.64243,0.105469
5703,2.56572,2.7778,0.0963542
5803,2.55231,2.76439,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c35/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,2.42409,2.63616,0.105469
201,2.57237,2.78445,0.0963542
301,2.56265,2.77473,0.101563
394,2.63517,2.84725,0.0703125
494,2.42409,2.63616,0.105469
594,2.57237,2.78445,0.0963542
694,2.56265,2.77473,0.101563
787,2.63517,2.84725,0.0703125
887,2.42409,2.63616,0.105469
987,2.57237,2.78445,0.0963542
1087,2.56265,2.77473,0.101563
1180,2.63517,2.84725,0.0703125
1280,2.42409,2.63616,0.105469
1380,2.57237,2.78445,0.0963542
1480,2.56265,2.77473,0.101563
1573,2.63517,2.84725,0.0703125
1673,2.42409,2.63616,0.105469
1773,2.57237,2.78445,0.0963542
1873,2.56265,2.77473,0.101563
1966,2.63517,2.84725,0.0703125
2066,2.42409,2.63616,0.105469
2166,2.57237,2.78445,0.0963542
2266,2.56265,2.77473,0.101563
2359,2.63517,2.84725,0.0703125
2459,2.42409,2.63616,0.105469
2559,2.57237,2.78445,0.0963542
2659,2.56265,2.77473,0.101563
2752,2.63517,2.84725,0.0703125
2852,2.42409,2.63616,0.105469
2952,2.57237,2.78445,0.0963542
3052,2.56265,2.77473,0.101563
3145,2.63517,2.84725,0.0703125
3245,2.42409,2.63616,0.105469
3345,2.57237,2.78445,0.0963542
3445,2.56265,2.77473,0.101563
3538,2.63517,2.84725,0.0703125
3638,2.42409,2.63616,0.105469
3738,2.57237,2.78445,0.0963542
3838,2.56265,2.77473,0.101563
3931,2.63517,2.84725,0.0703125
4031,2.42409,2.63616,0.105469
4131,2.57237,2.78445,0.0963542
4231,2.56265,2.77473,0.101563
4324,2.63517,2.84725,0.0703125
4424,2.42409,2.63616,0.105469
4524,2.57237,2.78445,0.0963542
4624,2.56265,2.77473,0.101563
4717,2.63517,2.84725,0.0703125
4817,2.42409,2.63616,0.105469
4917,2.57237,2.78445,0.0963542
5017,2.56265,2.77473,0.101563
5110,2.63517,2.84725,0.0703125
5210,2.42409,2.63616,0.105469
5310,2.57237,2.78445,0.0963542
5410,2.56265,2.77473,0.101563
5503,2.63517,2.84725,0.0703125
5603,2.42409,2.63616,0.105469
5703,2.57237,2.78445,0.0963542
5803,2.56265,2.77473,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.5489707,  0.1009901, 393,  2.5452864,  0.10396039, 393,  2.5476186,  0.1049505, 393,  2.5488691,  0.098019801, 393,  2.5463226,  0.1, 393,  2.5505018,  0.10198019, 393,  2.5487812,  0.10198019, 393,  2.5501916,  0.1009901
 786,  2.5912652,  0.1, 786,  2.585711,  0.1009901, 786,  2.5921905,  0.1, 786,  2.5901308,  0.1009901, 786,  2.5856521,  0.1, 786,  2.594187,  0.1, 786,  2.5889704,  0.1, 786,  2.5946789,  0.1
 1179,  2.6650867,  0.1, 1179,  2.6572509,  0.1, 1179,  2.6686046,  0.1, 1179,  2.6646881,  0.1, 1179,  2.6558466,  0.1, 1179,  2.6742482,  0.1, 1179,  2.6621234,  0.1, 1179,  2.6737816,  0.1
 1572,  2.7304852,  0.1, 1572,  2.7204232,  0.1, 1572,  2.7348449,  0.1, 1572,  2.7293906,  0.1, 1572,  2.7193758,  0.1, 1572,  2.7446208,  0.1, 1572,  2.7278042,  0.1, 1572,  2.7443466,  0.1
 1965,  2.7606828,  0.1, 1965,  2.7499142,  0.1, 1965,  2.7657928,  0.1, 1965,  2.7594044,  0.1, 1965,  2.7491176,  0.1, 1965,  2.7776642,  0.1, 1965,  2.757844,  0.1, 1965,  2.7765985,  0.1
 2358,  2.771281,  0.1, 2358,  2.760241,  0.1, 2358,  2.7767282,  0.1, 2358,  2.7699955,  0.1, 2358,  2.7595763,  0.1, 2358,  2.7893298,  0.1, 2358,  2.7684603,  0.1, 2358,  2.7879429,  0.1
 2751,  2.7746868,  0.1, 2751,  2.7635486,  0.1, 2751,  2.7802119,  0.1, 2751,  2.7734065,  0.1, 2751,  2.7629106,  0.1, 2751,  2.7930763,  0.1, 2751,  2.7718735,  0.1, 2751,  2.7915802,  0.1
 3144,  2.7757459,  0.1, 3144,  2.7645755,  0.1, 3144,  2.7812986,  0.1, 3144,  2.7744689,  0.1, 3144,  2.763948,  0.1, 3144,  2.7942412,  0.1, 3144,  2.7729306,  0.1, 3144,  2.7927098,  0.1
 3537,  2.7760727,  0.1, 3537,  2.7648926,  0.1, 3537,  2.7816339,  0.1, 3537,  2.7747967,  0.1, 3537,  2.7642682,  0.1, 3537,  2.7946012,  0.1, 3537,  2.7732568,  0.1, 3537,  2.7930589,  0.1
 3930,  2.7761731,  0.1, 3930,  2.7649903,  0.1, 3930,  2.7817366,  0.1, 3930,  2.7748976,  0.1, 3930,  2.7643664,  0.1, 3930,  2.7947114,  0.1, 3930,  2.7733564,  0.1, 3930,  2.7931659,  0.1
 4323,  2.7762039,  0.1, 4323,  2.7650201,  0.1, 4323,  2.7817683,  0.1, 4323,  2.7749283,  0.1, 4323,  2.7643964,  0.1, 4323,  2.7947457,  0.1, 4323,  2.7733872,  0.1, 4323,  2.7931983,  0.1
 4716,  2.7762132,  0.1, 4716,  2.7650294,  0.1, 4716,  2.7817781,  0.1, 4716,  2.7749376,  0.1, 4716,  2.7644062,  0.1, 4716,  2.7947559,  0.1, 4716,  2.773397,  0.1, 4716,  2.7932086,  0.1
 5109,  2.7762163,  0.1, 5109,  2.7650325,  0.1, 5109,  2.781781,  0.1, 5109,  2.7749407,  0.1, 5109,  2.7644086,  0.1, 5109,  2.7947593,  0.1, 5109,  2.7734001,  0.1, 5109,  2.7932117,  0.1
 5502,  2.776217,  0.1, 5502,  2.7650335,  0.1, 5502,  2.7817819,  0.1, 5502,  2.7749414,  0.1, 5502,  2.7644098,  0.1, 5502,  2.7947602,  0.1, 5502,  2.7734008,  0.1, 5502,  2.7932124,  0.1
 5895,  2.7762175,  0.1, 5895,  2.7650335,  0.1, 5895,  2.7817824,  0.1, 5895,  2.7749417,  0.1, 5895,  2.76441,  0.1, 5895,  2.7947609,  0.1, 5895,  2.7734013,  0.1, 5895,  2.7932129,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  2.7761731,  0.1
 4323,  2.7762039,  0.1
 4716,  2.7762132,  0.1
 5109,  2.7762163,  0.1
 5502,  2.776217,  0.1
 5895,  2.7762175,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.5452864,  0.10396039
 786,  2.585711,  0.1009901
 1179,  2.6572509,  0.1
 1572,  2.7204232,  0.1
 1965,  2.7499142,  0.1
 2358,  2.760241,  0.1
 2751,  2.7635486,  0.1
 3144,  2.7645755,  0.1
 3537,  2.7648926,  0.1
 3930,  2.7649903,  0.1
 4323,  2.7650201,  0.1
 4716,  2.7650294,  0.1
 5109,  2.7650325,  0.1
 5502,  2.7650335,  0.1
 5895,  2.7650335,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.5476186,  0.1049505
 786,  2.5921905,  0.1
 1179,  2.6686046,  0.1
 1572,  2.7348449,  0.1
 1965,  2.7657928,  0.1
 2358,  2.7767282,  0.1
 2751,  2.7802119,  0.1
 3144,  2.7812986,  0.1
 3537,  2.7816339,  0.1
 3930,  2.7817366,  0.1
 4323,  2.7817683,  0.1
 4716,  2.7817781,  0.1
 5109,  2.781781,  0.1
 5502,  2.7817819,  0.1
 5895,  2.7817824,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.5488691,  0.098019801
 786,  2.5901308,  0.1009901
 1179,  2.6646881,  0.1
 1572,  2.7293906,  0.1
 1965,  2.7594044,  0.1
 2358,  2.7699955,  0.1
 2751,  2.7734065,  0.1
 3144,  2.7744689,  0.1
 3537,  2.7747967,  0.1
 3930,  2.7748976,  0.1
 4323,  2.7749283,  0.1
 4716,  2.7749376,  0.1
 5109,  2.7749407,  0.1
 5502,  2.7749414,  0.1
 5895,  2.7749417,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.5463226,  0.1
 786,  2.5856521,  0.1
 1179,  2.6558466,  0.1
 1572,  2.7193758,  0.1
 1965,  2.7491176,  0.1
 2358,  2.7595763,  0.1
 2751,  2.7629106,  0.1
 3144,  2.763948,  0.1
 3537,  2.7642682,  0.1
 3930,  2.7643664,  0.1
 4323,  2.7643964,  0.1
 4716,  2.7644062,  0.1
 5109,  2.7644086,  0.1
 5502,  2.7644098,  0.1
 5895,  2.76441,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.5505018,  0.10198019
 786,  2.594187,  0.1
 1179,  2.6742482,  0.1
 1572,  2.7446208,  0.1
 1965,  2.7776642,  0.1
 2358,  2.7893298,  0.1
 2751,  2.7930763,  0.1
 3144,  2.7942412,  0.1
 3537,  2.7946012,  0.1
 3930,  2.7947114,  0.1
 4323,  2.7947457,  0.1
 4716,  2.7947559,  0.1
 5109,  2.7947593,  0.1
 5502,  2.7947602,  0.1
 5895,  2.7947609,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.5487812,  0.10198019
 786,  2.5889704,  0.1
 1179,  2.6621234,  0.1
 1572,  2.7278042,  0.1
 1965,  2.757844,  0.1
 2358,  2.7684603,  0.1
 2751,  2.7718735,  0.1
 3144,  2.7729306,  0.1
 3537,  2.7732568,  0.1
 3930,  2.7733564,  0.1
 4323,  2.7733872,  0.1
 4716,  2.773397,  0.1
 5109,  2.7734001,  0.1
 5502,  2.7734008,  0.1
 5895,  2.7734013,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.5501916,  0.1009901
 786,  2.5946789,  0.1
 1179,  2.6737816,  0.1
 1572,  2.7443466,  0.1
 1965,  2.7765985,  0.1
 2358,  2.7879429,  0.1
 2751,  2.7915802,  0.1
 3144,  2.7927098,  0.1
 3537,  2.7930589,  0.1
 3930,  2.7931659,  0.1
 4323,  2.7931983,  0.1
 4716,  2.7932086,  0.1
 5109,  2.7932117,  0.1
 5502,  2.7932124,  0.1
 5895,  2.7932129,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.63517,2.84725,0.0703125
101,2.42957,2.64164,0.105469,101,2.41196,2.62403,0.105469,101,2.42976,2.64184,0.105469,101,2.42044,2.63252,0.105469,101,2.40745,2.61953,0.105469,101,2.41556,2.62763,0.105469,101,2.43036,2.64243,0.105469,101,2.42409,2.63616,0.105469
201,2.57982,2.7919,0.0963542,201,2.55813,2.77021,0.0963542,201,2.576,2.78807,0.0963542,201,2.58616,2.79824,0.0963542,201,2.56718,2.77925,0.0963542,201,2.57608,2.78816,0.0963542,201,2.56572,2.7778,0.0963542,201,2.57237,2.78445,0.0963542
301,2.53575,2.74782,0.101563,301,2.55379,2.76587,0.101563,301,2.55728,2.76936,0.101563,301,2.55949,2.77156,0.101563,301,2.55915,2.77122,0.101563,301,2.56662,2.7787,0.101563,301,2.55231,2.76439,0.101563,301,2.56265,2.77473,0.101563
394,2.64588,2.85796,0.0703125,394,2.64064,2.85272,0.0703125,394,2.64216,2.85424,0.0703125,394,2.67597,2.88805,0.0703125,394,2.63592,2.848,0.0703125,394,2.6468,2.85887,0.0703125,394,2.65588,2.86795,0.0703125,394,2.63517,2.84725,0.0703125
494,2.42957,2.64164,0.105469,494,2.41196,2.62403,0.105469,494,2.42976,2.64184,0.105469,494,2.42044,2.63252,0.105469,494,2.40745,2.61953,0.105469,494,2.41556,2.62763,0.105469,494,2.43036,2.64243,0.105469,494,2.42409,2.63616,0.105469
594,2.57982,2.7919,0.0963542,594,2.55813,2.77021,0.0963542,594,2.576,2.78807,0.0963542,594,2.58616,2.79824,0.0963542,594,2.56718,2.77925,0.0963542,594,2.57608,2.78816,0.0963542,594,2.56572,2.7778,0.0963542,594,2.57237,2.78445,0.0963542
694,2.53575,2.74782,0.101563,694,2.55379,2.76587,0.101563,694,2.55728,2.76936,0.101563,694,2.55949,2.77156,0.101563,694,2.55915,2.77122,0.101563,694,2.56662,2.7787,0.101563,694,2.55231,2.76439,0.101563,694,2.56265,2.77473,0.101563
787,2.64588,2.85796,0.0703125,787,2.64064,2.85272,0.0703125,787,2.64216,2.85424,0.0703125,787,2.67597,2.88805,0.0703125,787,2.63592,2.848,0.0703125,787,2.6468,2.85887,0.0703125,787,2.65588,2.86795,0.0703125,787,2.63517,2.84725,0.0703125
887,2.42957,2.64164,0.105469,887,2.41196,2.62403,0.105469,887,2.42976,2.64184,0.105469,887,2.42044,2.63252,0.105469,887,2.40745,2.61953,0.105469,887,2.41556,2.62763,0.105469,887,2.43036,2.64243,0.105469,887,2.42409,2.63616,0.105469
987,2.57982,2.7919,0.0963542,987,2.55813,2.77021,0.0963542,987,2.576,2.78807,0.0963542,987,2.58616,2.79824,0.0963542,987,2.56718,2.77925,0.0963542,987,2.57608,2.78816,0.0963542,987,2.56572,2.7778,0.0963542,987,2.57237,2.78445,0.0963542
1087,2.53575,2.74782,0.101563,1087,2.55379,2.76587,0.101563,1087,2.55728,2.76936,0.101563,1087,2.55949,2.77156,0.101563,1087,2.55915,2.77122,0.101563,1087,2.56662,2.7787,0.101563,1087,2.55231,2.76439,0.101563,1087,2.56265,2.77473,0.101563
1180,2.64588,2.85796,0.0703125,1180,2.64064,2.85272,0.0703125,1180,2.64216,2.85424,0.0703125,1180,2.67597,2.88805,0.0703125,1180,2.63592,2.848,0.0703125,1180,2.6468,2.85887,0.0703125,1180,2.65588,2.86795,0.0703125,1180,2.63517,2.84725,0.0703125
1280,2.42957,2.64164,0.105469,1280,2.41196,2.62403,0.105469,1280,2.42976,2.64184,0.105469,1280,2.42044,2.63252,0.105469,1280,2.40745,2.61953,0.105469,1280,2.41556,2.62763,0.105469,1280,2.43036,2.64243,0.105469,1280,2.42409,2.63616,0.105469
1380,2.57982,2.7919,0.0963542,1380,2.55813,2.77021,0.0963542,1380,2.576,2.78807,0.0963542,1380,2.58616,2.79824,0.0963542,1380,2.56718,2.77925,0.0963542,1380,2.57608,2.78816,0.0963542,1380,2.56572,2.7778,0.0963542,1380,2.57237,2.78445,0.0963542
1480,2.53575,2.74782,0.101563,1480,2.55379,2.76587,0.101563,1480,2.55728,2.76936,0.101563,1480,2.55949,2.77156,0.101563,1480,2.55915,2.77122,0.101563,1480,2.56662,2.7787,0.101563,1480,2.55231,2.76439,0.101563,1480,2.56265,2.77473,0.101563
1573,2.64588,2.85796,0.0703125,1573,2.64064,2.85272,0.0703125,1573,2.64216,2.85424,0.0703125,1573,2.67597,2.88805,0.0703125,1573,2.63592,2.848,0.0703125,1573,2.6468,2.85887,0.0703125,1573,2.65588,2.86795,0.0703125,1573,2.63517,2.84725,0.0703125
1673,2.42957,2.64164,0.105469,1673,2.41196,2.62403,0.105469,1673,2.42976,2.64184,0.105469,1673,2.42044,2.63252,0.105469,1673,2.40745,2.61953,0.105469,1673,2.41556,2.62763,0.105469,1673,2.43036,2.64243,0.105469,1673,2.42409,2.63616,0.105469
1773,2.57982,2.7919,0.0963542,1773,2.55813,2.77021,0.0963542,1773,2.576,2.78807,0.0963542,1773,2.58616,2.79824,0.0963542,1773,2.56718,2.77925,0.0963542,1773,2.57608,2.78816,0.0963542,1773,2.56572,2.7778,0.0963542,1773,2.57237,2.78445,0.0963542
1873,2.53575,2.74782,0.101563,1873,2.55379,2.76587,0.101563,1873,2.55728,2.76936,0.101563,1873,2.55949,2.77156,0.101563,1873,2.55915,2.77122,0.101563,1873,2.56662,2.7787,0.101563,1873,2.55231,2.76439,0.101563,1873,2.56265,2.77473,0.101563
1966,2.64588,2.85796,0.0703125,1966,2.64064,2.85272,0.0703125,1966,2.64216,2.85424,0.0703125,1966,2.67597,2.88805,0.0703125,1966,2.63592,2.848,0.0703125,1966,2.6468,2.85887,0.0703125,1966,2.65588,2.86795,0.0703125,1966,2.63517,2.84725,0.0703125
2066,2.42957,2.64164,0.105469,2066,2.41196,2.62403,0.105469,2066,2.42976,2.64184,0.105469,2066,2.42044,2.63252,0.105469,2066,2.40745,2.61953,0.105469,2066,2.41556,2.62763,0.105469,2066,2.43036,2.64243,0.105469,2066,2.42409,2.63616,0.105469
2166,2.57982,2.7919,0.0963542,2166,2.55813,2.77021,0.0963542,2166,2.576,2.78807,0.0963542,2166,2.58616,2.79824,0.0963542,2166,2.56718,2.77925,0.0963542,2166,2.57608,2.78816,0.0963542,2166,2.56572,2.7778,0.0963542,2166,2.57237,2.78445,0.0963542
2266,2.53575,2.74782,0.101563,2266,2.55379,2.76587,0.101563,2266,2.55728,2.76936,0.101563,2266,2.55949,2.77156,0.101563,2266,2.55915,2.77122,0.101563,2266,2.56662,2.7787,0.101563,2266,2.55231,2.76439,0.101563,2266,2.56265,2.77473,0.101563
2359,2.64588,2.85796,0.0703125,2359,2.64064,2.85272,0.0703125,2359,2.64216,2.85424,0.0703125,2359,2.67597,2.88805,0.0703125,2359,2.63592,2.848,0.0703125,2359,2.6468,2.85887,0.0703125,2359,2.65588,2.86795,0.0703125,2359,2.63517,2.84725,0.0703125
2459,2.42957,2.64164,0.105469,2459,2.41196,2.62403,0.105469,2459,2.42976,2.64184,0.105469,2459,2.42044,2.63252,0.105469,2459,2.40745,2.61953,0.105469,2459,2.41556,2.62763,0.105469,2459,2.43036,2.64243,0.105469,2459,2.42409,2.63616,0.105469
2559,2.57982,2.7919,0.0963542,2559,2.55813,2.77021,0.0963542,2559,2.576,2.78807,0.0963542,2559,2.58616,2.79824,0.0963542,2559,2.56718,2.77925,0.0963542,2559,2.57608,2.78816,0.0963542,2559,2.56572,2.7778,0.0963542,2559,2.57237,2.78445,0.0963542
2659,2.53575,2.74782,0.101563,2659,2.55379,2.76587,0.101563,2659,2.55728,2.76936,0.101563,2659,2.55949,2.77156,0.101563,2659,2.55915,2.77122,0.101563,2659,2.56662,2.7787,0.101563,2659,2.55231,2.76439,0.101563,2659,2.56265,2.77473,0.101563
2752,2.64588,2.85796,0.0703125,2752,2.64064,2.85272,0.0703125,2752,2.64216,2.85424,0.0703125,2752,2.67597,2.88805,0.0703125,2752,2.63592,2.848,0.0703125,2752,2.6468,2.85887,0.0703125,2752,2.65588,2.86795,0.0703125,2752,2.63517,2.84725,0.0703125
2852,2.42957,2.64164,0.105469,2852,2.41196,2.62403,0.105469,2852,2.42976,2.64184,0.105469,2852,2.42044,2.63252,0.105469,2852,2.40745,2.61953,0.105469,2852,2.41556,2.62763,0.105469,2852,2.43036,2.64243,0.105469,2852,2.42409,2.63616,0.105469
2952,2.57982,2.7919,0.0963542,2952,2.55813,2.77021,0.0963542,2952,2.576,2.78807,0.0963542,2952,2.58616,2.79824,0.0963542,2952,2.56718,2.77925,0.0963542,2952,2.57608,2.78816,0.0963542,2952,2.56572,2.7778,0.0963542,2952,2.57237,2.78445,0.0963542
3052,2.53575,2.74782,0.101563,3052,2.55379,2.76587,0.101563,3052,2.55728,2.76936,0.101563,3052,2.55949,2.77156,0.101563,3052,2.55915,2.77122,0.101563,3052,2.56662,2.7787,0.101563,3052,2.55231,2.76439,0.101563,3052,2.56265,2.77473,0.101563
3145,2.64588,2.85796,0.0703125,3145,2.64064,2.85272,0.0703125,3145,2.64216,2.85424,0.0703125,3145,2.67597,2.88805,0.0703125,3145,2.63592,2.848,0.0703125,3145,2.6468,2.85887,0.0703125,3145,2.65588,2.86795,0.0703125,3145,2.63517,2.84725,0.0703125
3245,2.42957,2.64164,0.105469,3245,2.41196,2.62403,0.105469,3245,2.42976,2.64184,0.105469,3245,2.42044,2.63252,0.105469,3245,2.40745,2.61953,0.105469,3245,2.41556,2.62763,0.105469,3245,2.43036,2.64243,0.105469,3245,2.42409,2.63616,0.105469
3345,2.57982,2.7919,0.0963542,3345,2.55813,2.77021,0.0963542,3345,2.576,2.78807,0.0963542,3345,2.58616,2.79824,0.0963542,3345,2.56718,2.77925,0.0963542,3345,2.57608,2.78816,0.0963542,3345,2.56572,2.7778,0.0963542,3345,2.57237,2.78445,0.0963542
3445,2.53575,2.74782,0.101563,3445,2.55379,2.76587,0.101563,3445,2.55728,2.76936,0.101563,3445,2.55949,2.77156,0.101563,3445,2.55915,2.77122,0.101563,3445,2.56662,2.7787,0.101563,3445,2.55231,2.76439,0.101563,3445,2.56265,2.77473,0.101563
3538,2.64588,2.85796,0.0703125,3538,2.64064,2.85272,0.0703125,3538,2.64216,2.85424,0.0703125,3538,2.67597,2.88805,0.0703125,3538,2.63592,2.848,0.0703125,3538,2.6468,2.85887,0.0703125,3538,2.65588,2.86795,0.0703125,3538,2.63517,2.84725,0.0703125
3638,2.42957,2.64164,0.105469,3638,2.41196,2.62403,0.105469,3638,2.42976,2.64184,0.105469,3638,2.42044,2.63252,0.105469,3638,2.40745,2.61953,0.105469,3638,2.41556,2.62763,0.105469,3638,2.43036,2.64243,0.105469,3638,2.42409,2.63616,0.105469
3738,2.57982,2.7919,0.0963542,3738,2.55813,2.77021,0.0963542,3738,2.576,2.78807,0.0963542,3738,2.58616,2.79824,0.0963542,3738,2.56718,2.77925,0.0963542,3738,2.57608,2.78816,0.0963542,3738,2.56572,2.7778,0.0963542,3738,2.57237,2.78445,0.0963542
3838,2.53575,2.74782,0.101563,3838,2.55379,2.76587,0.101563,3838,2.55728,2.76936,0.101563,3838,2.55949,2.77156,0.101563,3838,2.55915,2.77122,0.101563,3838,2.56662,2.7787,0.101563,3838,2.55231,2.76439,0.101563,3838,2.56265,2.77473,0.101563
3931,2.64588,2.85796,0.0703125,3931,2.64064,2.85272,0.0703125,3931,2.64216,2.85424,0.0703125,3931,2.67597,2.88805,0.0703125,3931,2.63592,2.848,0.0703125,3931,2.6468,2.85887,0.0703125,3931,2.65588,2.86795,0.0703125,3931,2.63517,2.84725,0.0703125
4031,2.42957,2.64164,0.105469,4031,2.41196,2.62403,0.105469,4031,2.42976,2.64184,0.105469,4031,2.42044,2.63252,0.105469,4031,2.40745,2.61953,0.105469,4031,2.41556,2.62763,0.105469,4031,2.43036,2.64243,0.105469,4031,2.42409,2.63616,0.105469
4131,2.57982,2.7919,0.0963542,4131,2.55813,2.77021,0.0963542,4131,2.576,2.78807,0.0963542,4131,2.58616,2.79824,0.0963542,4131,2.56718,2.77925,0.0963542,4131,2.57608,2.78816,0.0963542,4131,2.56572,2.7778,0.0963542,4131,2.57237,2.78445,0.0963542
4231,2.53575,2.74782,0.101563,4231,2.55379,2.76587,0.101563,4231,2.55728,2.76936,0.101563,4231,2.55949,2.77156,0.101563,4231,2.55915,2.77122,0.101563,4231,2.56662,2.7787,0.101563,4231,2.55231,2.76439,0.101563,4231,2.56265,2.77473,0.101563
4324,2.64588,2.85796,0.0703125,4324,2.64064,2.85272,0.0703125,4324,2.64216,2.85424,0.0703125,4324,2.67597,2.88805,0.0703125,4324,2.63592,2.848,0.0703125,4324,2.6468,2.85887,0.0703125,4324,2.65588,2.86795,0.0703125,4324,2.63517,2.84725,0.0703125
4424,2.42957,2.64164,0.105469,4424,2.41196,2.62403,0.105469,4424,2.42976,2.64184,0.105469,4424,2.42044,2.63252,0.105469,4424,2.40745,2.61953,0.105469,4424,2.41556,2.62763,0.105469,4424,2.43036,2.64243,0.105469,4424,2.42409,2.63616,0.105469
4524,2.57982,2.7919,0.0963542,4524,2.55813,2.77021,0.0963542,4524,2.576,2.78807,0.0963542,4524,2.58616,2.79824,0.0963542,4524,2.56718,2.77925,0.0963542,4524,2.57608,2.78816,0.0963542,4524,2.56572,2.7778,0.0963542,4524,2.57237,2.78445,0.0963542
4624,2.53575,2.74782,0.101563,4624,2.55379,2.76587,0.101563,4624,2.55728,2.76936,0.101563,4624,2.55949,2.77156,0.101563,4624,2.55915,2.77122,0.101563,4624,2.56662,2.7787,0.101563,4624,2.55231,2.76439,0.101563,4624,2.56265,2.77473,0.101563
4717,2.64588,2.85796,0.0703125,4717,2.64064,2.85272,0.0703125,4717,2.64216,2.85424,0.0703125,4717,2.67597,2.88805,0.0703125,4717,2.63592,2.848,0.0703125,4717,2.6468,2.85887,0.0703125,4717,2.65588,2.86795,0.0703125,4717,2.63517,2.84725,0.0703125
4817,2.42957,2.64164,0.105469,4817,2.41196,2.62403,0.105469,4817,2.42976,2.64184,0.105469,4817,2.42044,2.63252,0.105469,4817,2.40745,2.61953,0.105469,4817,2.41556,2.62763,0.105469,4817,2.43036,2.64243,0.105469,4817,2.42409,2.63616,0.105469
4917,2.57982,2.7919,0.0963542,4917,2.55813,2.77021,0.0963542,4917,2.576,2.78807,0.0963542,4917,2.58616,2.79824,0.0963542,4917,2.56718,2.77925,0.0963542,4917,2.57608,2.78816,0.0963542,4917,2.56572,2.7778,0.0963542,4917,2.57237,2.78445,0.0963542
5017,2.53575,2.74782,0.101563,5017,2.55379,2.76587,0.101563,5017,2.55728,2.76936,0.101563,5017,2.55949,2.77156,0.101563,5017,2.55915,2.77122,0.101563,5017,2.56662,2.7787,0.101563,5017,2.55231,2.76439,0.101563,5017,2.56265,2.77473,0.101563
5110,2.64588,2.85796,0.0703125,5110,2.64064,2.85272,0.0703125,5110,2.64216,2.85424,0.0703125,5110,2.67597,2.88805,0.0703125,5110,2.63592,2.848,0.0703125,5110,2.6468,2.85887,0.0703125,5110,2.65588,2.86795,0.0703125,5110,2.63517,2.84725,0.0703125
5210,2.42957,2.64164,0.105469,5210,2.41196,2.62403,0.105469,5210,2.42976,2.64184,0.105469,5210,2.42044,2.63252,0.105469,5210,2.40745,2.61953,0.105469,5210,2.41556,2.62763,0.105469,5210,2.43036,2.64243,0.105469,5210,2.42409,2.63616,0.105469
5310,2.57982,2.7919,0.0963542,5310,2.55813,2.77021,0.0963542,5310,2.576,2.78807,0.0963542,5310,2.58616,2.79824,0.0963542,5310,2.56718,2.77925,0.0963542,5310,2.57608,2.78816,0.0963542,5310,2.56572,2.7778,0.0963542,5310,2.57237,2.78445,0.0963542
5410,2.53575,2.74782,0.101563,5410,2.55379,2.76587,0.101563,5410,2.55728,2.76936,0.101563,5410,2.55949,2.77156,0.101563,5410,2.55915,2.77122,0.101563,5410,2.56662,2.7787,0.101563,5410,2.55231,2.76439,0.101563,5410,2.56265,2.77473,0.101563
5503,2.64588,2.85796,0.0703125,5503,2.64064,2.85272,0.0703125,5503,2.64216,2.85424,0.0703125,5503,2.67597,2.88805,0.0703125,5503,2.63592,2.848,0.0703125,5503,2.6468,2.85887,0.0703125,5503,2.65588,2.86795,0.0703125,5503,2.63517,2.84725,0.0703125
5603,2.42957,2.64164,0.105469,5603,2.41196,2.62403,0.105469,5603,2.42976,2.64184,0.105469,5603,2.42044,2.63252,0.105469,5603,2.40745,2.61953,0.105469,5603,2.41556,2.62763,0.105469,5603,2.43036,2.64243,0.105469,5603,2.42409,2.63616,0.105469
5703,2.57982,2.7919,0.0963542,5703,2.55813,2.77021,0.0963542,5703,2.576,2.78807,0.0963542,5703,2.58616,2.79824,0.0963542,5703,2.56718,2.77925,0.0963542,5703,2.57608,2.78816,0.0963542,5703,2.56572,2.7778,0.0963542,5703,2.57237,2.78445,0.0963542
5803,2.53575,2.74782,0.101563,5803,2.55379,2.76587,0.101563,5803,2.55728,2.76936,0.101563,5803,2.55949,2.77156,0.101563,5803,2.55915,2.77122,0.101563,5803,2.56662,2.7787,0.101563,5803,2.55231,2.76439,0.101563,5803,2.56265,2.77473,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,2.64588,2.85796,0.0703125
4031,2.42957,2.64164,0.105469
4131,2.57982,2.7919,0.0963542
4231,2.53575,2.74782,0.101563
4324,2.64588,2.85796,0.0703125
4424,2.42957,2.64164,0.105469
4524,2.57982,2.7919,0.0963542
4624,2.53575,2.74782,0.101563
4717,2.64588,2.85796,0.0703125
4817,2.42957,2.64164,0.105469
4917,2.57982,2.7919,0.0963542
5017,2.53575,2.74782,0.101563
5110,2.64588,2.85796,0.0703125
5210,2.42957,2.64164,0.105469
5310,2.57982,2.7919,0.0963542
5410,2.53575,2.74782,0.101563
5503,2.64588,2.85796,0.0703125
5603,2.42957,2.64164,0.105469
5703,2.57982,2.7919,0.0963542
5803,2.53575,2.74782,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,2.41196,2.62403,0.105469
201,2.55813,2.77021,0.0963542
301,2.55379,2.76587,0.101563
394,2.64064,2.85272,0.0703125
494,2.41196,2.62403,0.105469
594,2.55813,2.77021,0.0963542
694,2.55379,2.76587,0.101563
787,2.64064,2.85272,0.0703125
887,2.41196,2.62403,0.105469
987,2.55813,2.77021,0.0963542
1087,2.55379,2.76587,0.101563
1180,2.64064,2.85272,0.0703125
1280,2.41196,2.62403,0.105469
1380,2.55813,2.77021,0.0963542
1480,2.55379,2.76587,0.101563
1573,2.64064,2.85272,0.0703125
1673,2.41196,2.62403,0.105469
1773,2.55813,2.77021,0.0963542
1873,2.55379,2.76587,0.101563
1966,2.64064,2.85272,0.0703125
2066,2.41196,2.62403,0.105469
2166,2.55813,2.77021,0.0963542
2266,2.55379,2.76587,0.101563
2359,2.64064,2.85272,0.0703125
2459,2.41196,2.62403,0.105469
2559,2.55813,2.77021,0.0963542
2659,2.55379,2.76587,0.101563
2752,2.64064,2.85272,0.0703125
2852,2.41196,2.62403,0.105469
2952,2.55813,2.77021,0.0963542
3052,2.55379,2.76587,0.101563
3145,2.64064,2.85272,0.0703125
3245,2.41196,2.62403,0.105469
3345,2.55813,2.77021,0.0963542
3445,2.55379,2.76587,0.101563
3538,2.64064,2.85272,0.0703125
3638,2.41196,2.62403,0.105469
3738,2.55813,2.77021,0.0963542
3838,2.55379,2.76587,0.101563
3931,2.64064,2.85272,0.0703125
4031,2.41196,2.62403,0.105469
4131,2.55813,2.77021,0.0963542
4231,2.55379,2.76587,0.101563
4324,2.64064,2.85272,0.0703125
4424,2.41196,2.62403,0.105469
4524,2.55813,2.77021,0.0963542
4624,2.55379,2.76587,0.101563
4717,2.64064,2.85272,0.0703125
4817,2.41196,2.62403,0.105469
4917,2.55813,2.77021,0.0963542
5017,2.55379,2.76587,0.101563
5110,2.64064,2.85272,0.0703125
5210,2.41196,2.62403,0.105469
5310,2.55813,2.77021,0.0963542
5410,2.55379,2.76587,0.101563
5503,2.64064,2.85272,0.0703125
5603,2.41196,2.62403,0.105469
5703,2.55813,2.77021,0.0963542
5803,2.55379,2.76587,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,2.42976,2.64184,0.105469
201,2.576,2.78807,0.0963542
301,2.55728,2.76936,0.101563
394,2.64216,2.85424,0.0703125
494,2.42976,2.64184,0.105469
594,2.576,2.78807,0.0963542
694,2.55728,2.76936,0.101563
787,2.64216,2.85424,0.0703125
887,2.42976,2.64184,0.105469
987,2.576,2.78807,0.0963542
1087,2.55728,2.76936,0.101563
1180,2.64216,2.85424,0.0703125
1280,2.42976,2.64184,0.105469
1380,2.576,2.78807,0.0963542
1480,2.55728,2.76936,0.101563
1573,2.64216,2.85424,0.0703125
1673,2.42976,2.64184,0.105469
1773,2.576,2.78807,0.0963542
1873,2.55728,2.76936,0.101563
1966,2.64216,2.85424,0.0703125
2066,2.42976,2.64184,0.105469
2166,2.576,2.78807,0.0963542
2266,2.55728,2.76936,0.101563
2359,2.64216,2.85424,0.0703125
2459,2.42976,2.64184,0.105469
2559,2.576,2.78807,0.0963542
2659,2.55728,2.76936,0.101563
2752,2.64216,2.85424,0.0703125
2852,2.42976,2.64184,0.105469
2952,2.576,2.78807,0.0963542
3052,2.55728,2.76936,0.101563
3145,2.64216,2.85424,0.0703125
3245,2.42976,2.64184,0.105469
3345,2.576,2.78807,0.0963542
3445,2.55728,2.76936,0.101563
3538,2.64216,2.85424,0.0703125
3638,2.42976,2.64184,0.105469
3738,2.576,2.78807,0.0963542
3838,2.55728,2.76936,0.101563
3931,2.64216,2.85424,0.0703125
4031,2.42976,2.64184,0.105469
4131,2.576,2.78807,0.0963542
4231,2.55728,2.76936,0.101563
4324,2.64216,2.85424,0.0703125
4424,2.42976,2.64184,0.105469
4524,2.576,2.78807,0.0963542
4624,2.55728,2.76936,0.101563
4717,2.64216,2.85424,0.0703125
4817,2.42976,2.64184,0.105469
4917,2.576,2.78807,0.0963542
5017,2.55728,2.76936,0.101563
5110,2.64216,2.85424,0.0703125
5210,2.42976,2.64184,0.105469
5310,2.576,2.78807,0.0963542
5410,2.55728,2.76936,0.101563
5503,2.64216,2.85424,0.0703125
5603,2.42976,2.64184,0.105469
5703,2.576,2.78807,0.0963542
5803,2.55728,2.76936,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,2.42044,2.63252,0.105469
201,2.58616,2.79824,0.0963542
301,2.55949,2.77156,0.101563
394,2.67597,2.88805,0.0703125
494,2.42044,2.63252,0.105469
594,2.58616,2.79824,0.0963542
694,2.55949,2.77156,0.101563
787,2.67597,2.88805,0.0703125
887,2.42044,2.63252,0.105469
987,2.58616,2.79824,0.0963542
1087,2.55949,2.77156,0.101563
1180,2.67597,2.88805,0.0703125
1280,2.42044,2.63252,0.105469
1380,2.58616,2.79824,0.0963542
1480,2.55949,2.77156,0.101563
1573,2.67597,2.88805,0.0703125
1673,2.42044,2.63252,0.105469
1773,2.58616,2.79824,0.0963542
1873,2.55949,2.77156,0.101563
1966,2.67597,2.88805,0.0703125
2066,2.42044,2.63252,0.105469
2166,2.58616,2.79824,0.0963542
2266,2.55949,2.77156,0.101563
2359,2.67597,2.88805,0.0703125
2459,2.42044,2.63252,0.105469
2559,2.58616,2.79824,0.0963542
2659,2.55949,2.77156,0.101563
2752,2.67597,2.88805,0.0703125
2852,2.42044,2.63252,0.105469
2952,2.58616,2.79824,0.0963542
3052,2.55949,2.77156,0.101563
3145,2.67597,2.88805,0.0703125
3245,2.42044,2.63252,0.105469
3345,2.58616,2.79824,0.0963542
3445,2.55949,2.77156,0.101563
3538,2.67597,2.88805,0.0703125
3638,2.42044,2.63252,0.105469
3738,2.58616,2.79824,0.0963542
3838,2.55949,2.77156,0.101563
3931,2.67597,2.88805,0.0703125
4031,2.42044,2.63252,0.105469
4131,2.58616,2.79824,0.0963542
4231,2.55949,2.77156,0.101563
4324,2.67597,2.88805,0.0703125
4424,2.42044,2.63252,0.105469
4524,2.58616,2.79824,0.0963542
4624,2.55949,2.77156,0.101563
4717,2.67597,2.88805,0.0703125
4817,2.42044,2.63252,0.105469
4917,2.58616,2.79824,0.0963542
5017,2.55949,2.77156,0.101563
5110,2.67597,2.88805,0.0703125
5210,2.42044,2.63252,0.105469
5310,2.58616,2.79824,0.0963542
5410,2.55949,2.77156,0.101563
5503,2.67597,2.88805,0.0703125
5603,2.42044,2.63252,0.105469
5703,2.58616,2.79824,0.0963542
5803,2.55949,2.77156,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,2.40745,2.61953,0.105469
201,2.56718,2.77925,0.0963542
301,2.55915,2.77122,0.101563
394,2.63592,2.848,0.0703125
494,2.40745,2.61953,0.105469
594,2.56718,2.77925,0.0963542
694,2.55915,2.77122,0.101563
787,2.63592,2.848,0.0703125
887,2.40745,2.61953,0.105469
987,2.56718,2.77925,0.0963542
1087,2.55915,2.77122,0.101563
1180,2.63592,2.848,0.0703125
1280,2.40745,2.61953,0.105469
1380,2.56718,2.77925,0.0963542
1480,2.55915,2.77122,0.101563
1573,2.63592,2.848,0.0703125
1673,2.40745,2.61953,0.105469
1773,2.56718,2.77925,0.0963542
1873,2.55915,2.77122,0.101563
1966,2.63592,2.848,0.0703125
2066,2.40745,2.61953,0.105469
2166,2.56718,2.77925,0.0963542
2266,2.55915,2.77122,0.101563
2359,2.63592,2.848,0.0703125
2459,2.40745,2.61953,0.105469
2559,2.56718,2.77925,0.0963542
2659,2.55915,2.77122,0.101563
2752,2.63592,2.848,0.0703125
2852,2.40745,2.61953,0.105469
2952,2.56718,2.77925,0.0963542
3052,2.55915,2.77122,0.101563
3145,2.63592,2.848,0.0703125
3245,2.40745,2.61953,0.105469
3345,2.56718,2.77925,0.0963542
3445,2.55915,2.77122,0.101563
3538,2.63592,2.848,0.0703125
3638,2.40745,2.61953,0.105469
3738,2.56718,2.77925,0.0963542
3838,2.55915,2.77122,0.101563
3931,2.63592,2.848,0.0703125
4031,2.40745,2.61953,0.105469
4131,2.56718,2.77925,0.0963542
4231,2.55915,2.77122,0.101563
4324,2.63592,2.848,0.0703125
4424,2.40745,2.61953,0.105469
4524,2.56718,2.77925,0.0963542
4624,2.55915,2.77122,0.101563
4717,2.63592,2.848,0.0703125
4817,2.40745,2.61953,0.105469
4917,2.56718,2.77925,0.0963542
5017,2.55915,2.77122,0.101563
5110,2.63592,2.848,0.0703125
5210,2.40745,2.61953,0.105469
5310,2.56718,2.77925,0.0963542
5410,2.55915,2.77122,0.101563
5503,2.63592,2.848,0.0703125
5603,2.40745,2.61953,0.105469
5703,2.56718,2.77925,0.0963542
5803,2.55915,2.77122,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,2.41556,2.62763,0.105469
201,2.57608,2.78816,0.0963542
301,2.56662,2.7787,0.101563
394,2.6468,2.85887,0.0703125
494,2.41556,2.62763,0.105469
594,2.57608,2.78816,0.0963542
694,2.56662,2.7787,0.101563
787,2.6468,2.85887,0.0703125
887,2.41556,2.62763,0.105469
987,2.57608,2.78816,0.0963542
1087,2.56662,2.7787,0.101563
1180,2.6468,2.85887,0.0703125
1280,2.41556,2.62763,0.105469
1380,2.57608,2.78816,0.0963542
1480,2.56662,2.7787,0.101563
1573,2.6468,2.85887,0.0703125
1673,2.41556,2.62763,0.105469
1773,2.57608,2.78816,0.0963542
1873,2.56662,2.7787,0.101563
1966,2.6468,2.85887,0.0703125
2066,2.41556,2.62763,0.105469
2166,2.57608,2.78816,0.0963542
2266,2.56662,2.7787,0.101563
2359,2.6468,2.85887,0.0703125
2459,2.41556,2.62763,0.105469
2559,2.57608,2.78816,0.0963542
2659,2.56662,2.7787,0.101563
2752,2.6468,2.85887,0.0703125
2852,2.41556,2.62763,0.105469
2952,2.57608,2.78816,0.0963542
3052,2.56662,2.7787,0.101563
3145,2.6468,2.85887,0.0703125
3245,2.41556,2.62763,0.105469
3345,2.57608,2.78816,0.0963542
3445,2.56662,2.7787,0.101563
3538,2.6468,2.85887,0.0703125
3638,2.41556,2.62763,0.105469
3738,2.57608,2.78816,0.0963542
3838,2.56662,2.7787,0.101563
3931,2.6468,2.85887,0.0703125
4031,2.41556,2.62763,0.105469
4131,2.57608,2.78816,0.0963542
4231,2.56662,2.7787,0.101563
4324,2.6468,2.85887,0.0703125
4424,2.41556,2.62763,0.105469
4524,2.57608,2.78816,0.0963542
4624,2.56662,2.7787,0.101563
4717,2.6468,2.85887,0.0703125
4817,2.41556,2.62763,0.105469
4917,2.57608,2.78816,0.0963542
5017,2.56662,2.7787,0.101563
5110,2.6468,2.85887,0.0703125
5210,2.41556,2.62763,0.105469
5310,2.57608,2.78816,0.0963542
5410,2.56662,2.7787,0.101563
5503,2.6468,2.85887,0.0703125
5603,2.41556,2.62763,0.105469
5703,2.57608,2.78816,0.0963542
5803,2.56662,2.7787,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,2.43036,2.64243,0.105469
201,2.56572,2.7778,0.0963542
301,2.55231,2.76439,0.101563
394,2.65588,2.86795,0.0703125
494,2.43036,2.64243,0.105469
594,2.56572,2.7778,0.0963542
694,2.55231,2.76439,0.101563
787,2.65588,2.86795,0.0703125
887,2.43036,2.64243,0.105469
987,2.56572,2.7778,0.0963542
1087,2.55231,2.76439,0.101563
1180,2.65588,2.86795,0.0703125
1280,2.43036,2.64243,0.105469
1380,2.56572,2.7778,0.0963542
1480,2.55231,2.76439,0.101563
1573,2.65588,2.86795,0.0703125
1673,2.43036,2.64243,0.105469
1773,2.56572,2.7778,0.0963542
1873,2.55231,2.76439,0.101563
1966,2.65588,2.86795,0.0703125
2066,2.43036,2.64243,0.105469
2166,2.56572,2.7778,0.0963542
2266,2.55231,2.76439,0.101563
2359,2.65588,2.86795,0.0703125
2459,2.43036,2.64243,0.105469
2559,2.56572,2.7778,0.0963542
2659,2.55231,2.76439,0.101563
2752,2.65588,2.86795,0.0703125
2852,2.43036,2.64243,0.105469
2952,2.56572,2.7778,0.0963542
3052,2.55231,2.76439,0.101563
3145,2.65588,2.86795,0.0703125
3245,2.43036,2.64243,0.105469
3345,2.56572,2.7778,0.0963542
3445,2.55231,2.76439,0.101563
3538,2.65588,2.86795,0.0703125
3638,2.43036,2.64243,0.105469
3738,2.56572,2.7778,0.0963542
3838,2.55231,2.76439,0.101563
3931,2.65588,2.86795,0.0703125
4031,2.43036,2.64243,0.105469
4131,2.56572,2.7778,0.0963542
4231,2.55231,2.76439,0.101563
4324,2.65588,2.86795,0.0703125
4424,2.43036,2.64243,0.105469
4524,2.56572,2.7778,0.0963542
4624,2.55231,2.76439,0.101563
4717,2.65588,2.86795,0.0703125
4817,2.43036,2.64243,0.105469
4917,2.56572,2.7778,0.0963542
5017,2.55231,2.76439,0.101563
5110,2.65588,2.86795,0.0703125
5210,2.43036,2.64243,0.105469
5310,2.56572,2.7778,0.0963542
5410,2.55231,2.76439,0.101563
5503,2.65588,2.86795,0.0703125
5603,2.43036,2.64243,0.105469
5703,2.56572,2.7778,0.0963542
5803,2.55231,2.76439,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c36/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,2.42409,2.63616,0.105469
201,2.57237,2.78445,0.0963542
301,2.56265,2.77473,0.101563
394,2.63517,2.84725,0.0703125
494,2.42409,2.63616,0.105469
594,2.57237,2.78445,0.0963542
694,2.56265,2.77473,0.101563
787,2.63517,2.84725,0.0703125
887,2.42409,2.63616,0.105469
987,2.57237,2.78445,0.0963542
1087,2.56265,2.77473,0.101563
1180,2.63517,2.84725,0.0703125
1280,2.42409,2.63616,0.105469
1380,2.57237,2.78445,0.0963542
1480,2.56265,2.77473,0.101563
1573,2.63517,2.84725,0.0703125
1673,2.42409,2.63616,0.105469
1773,2.57237,2.78445,0.0963542
1873,2.56265,2.77473,0.101563
1966,2.63517,2.84725,0.0703125
2066,2.42409,2.63616,0.105469
2166,2.57237,2.78445,0.0963542
2266,2.56265,2.77473,0.101563
2359,2.63517,2.84725,0.0703125
2459,2.42409,2.63616,0.105469
2559,2.57237,2.78445,0.0963542
2659,2.56265,2.77473,0.101563
2752,2.63517,2.84725,0.0703125
2852,2.42409,2.63616,0.105469
2952,2.57237,2.78445,0.0963542
3052,2.56265,2.77473,0.101563
3145,2.63517,2.84725,0.0703125
3245,2.42409,2.63616,0.105469
3345,2.57237,2.78445,0.0963542
3445,2.56265,2.77473,0.101563
3538,2.63517,2.84725,0.0703125
3638,2.42409,2.63616,0.105469
3738,2.57237,2.78445,0.0963542
3838,2.56265,2.77473,0.101563
3931,2.63517,2.84725,0.0703125
4031,2.42409,2.63616,0.105469
4131,2.57237,2.78445,0.0963542
4231,2.56265,2.77473,0.101563
4324,2.63517,2.84725,0.0703125
4424,2.42409,2.63616,0.105469
4524,2.57237,2.78445,0.0963542
4624,2.56265,2.77473,0.101563
4717,2.63517,2.84725,0.0703125
4817,2.42409,2.63616,0.105469
4917,2.57237,2.78445,0.0963542
5017,2.56265,2.77473,0.101563
5110,2.63517,2.84725,0.0703125
5210,2.42409,2.63616,0.105469
5310,2.57237,2.78445,0.0963542
5410,2.56265,2.77473,0.101563
5503,2.63517,2.84725,0.0703125
5603,2.42409,2.63616,0.105469
5703,2.57237,2.78445,0.0963542
5803,2.56265,2.77473,0.101563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  7.0395761,  0.19306931, 393,  9.5674591,  0.22376238, 393,  3.4712491,  0.12970297, 393,  3.1175346,  0.28118813, 393,  4.0580983,  0.2009901, 393,  4.6279836,  0.19504951, 393,  2.9748504,  0.33762378, 393,  2.7408314,  0.18712871
 786,  4.9477229,  0.28316832, 786,  6.3460293,  0.24356435, 786,  2.6864774,  0.35643566, 786,  11.400203,  0.17227723, 786,  3.7192955,  0.34752476, 786,  11.92908,  0.12277228, 786,  4.3463259,  0.29207921, 786,  3.1634068,  0.32871288
 1179,  3.1833339,  0.3841584, 1179,  2.9681096,  0.42178217, 1179,  2.5178916,  0.43861386, 1179,  2.2394032,  0.47722772, 1179,  2.8570373,  0.39900991, 1179,  3.3651788,  0.3138614, 1179,  2.507441,  0.48514852, 1179,  2.7424636,  0.40792078
 1572,  1.5512886,  0.61683166, 1572,  1.8497661,  0.51980197, 1572,  2.1347921,  0.46930692, 1572,  2.4393563,  0.45445544, 1572,  2.0318029,  0.54554456, 1572,  1.9657803,  0.49009901, 1572,  2.1625977,  0.4831683, 1572,  2.0591195,  0.52277225
 1965,  1.7286508,  0.59603959, 1965,  2.1721611,  0.53366339, 1965,  2.282819,  0.4881188, 1965,  3.5960329,  0.38019803, 1965,  1.5276686,  0.62178218, 1965,  2.1396098,  0.50891089, 1965,  1.4900299,  0.64950496, 1965,  1.9320685,  0.52277225
 2358,  2.67945,  0.5, 2358,  2.4312773,  0.52574259, 2358,  2.427042,  0.51089108, 2358,  3.0641119,  0.46633664, 2358,  1.7574632,  0.62475246, 2358,  2.6425786,  0.48910892, 2358,  1.3175455,  0.69504952, 2358,  2.1833291,  0.53069305
 2751,  2.5755379,  0.51485151, 2751,  1.8755565,  0.60891092, 2751,  2.7234015,  0.46138614, 2751,  4.674078,  0.36732674, 2751,  1.8573515,  0.60792077, 2751,  1.9938039,  0.57227725, 2751,  2.4409842,  0.54158413, 2751,  2.2048063,  0.55049503
 3144,  2.9095531,  0.52574259, 3144,  2.2562187,  0.61881191, 3144,  5.181695,  0.40198019, 3144,  3.2288189,  0.50495052, 3144,  1.6957788,  0.6277228, 3144,  6.706326,  0.34257427, 3144,  2.2501738,  0.6108911, 3144,  2.2187889,  0.54752475
 3537,  2.1877267,  0.60891092, 3537,  2.8490403,  0.5158416, 3537,  3.0440478,  0.50396037, 3537,  4.5541496,  0.43465346, 3537,  1.9580259,  0.65445542, 3537,  2.8588767,  0.54356438, 3537,  1.723341,  0.65742576, 3537,  2.6176333,  0.4960396
 3930,  5.0711355,  0.41782179, 3930,  4.4688435,  0.3970297, 3930,  11.181783,  0.21980198, 3930,  8.2494478,  0.37128714, 3930,  3.3575127,  0.47128713, 3930,  4.880455,  0.36039603, 3930,  7.5293646,  0.33564356, 3930,  5.204699,  0.33663365
 4323,  5.9531231,  0.1920792, 4323,  2.4110649,  0.3138614, 4323,  3.3963132,  0.19306931, 4323,  2.8629704,  0.20594059, 4323,  3.1897843,  0.27524751, 4323,  2.3360705,  0.27326733, 4323,  3.3963075,  0.14851485, 4323,  4.7427607,  0.12673268
 4716,  2.4150691,  0.37227723, 4716,  3.7167721,  0.26534653, 4716,  3.7064552,  0.22673267, 4716,  6.2342825,  0.17524752, 4716,  2.1225319,  0.34653464, 4716,  3.2376525,  0.25544554, 4716,  2.6991892,  0.15742575, 4716,  2.2184279,  0.36633664
 5109,  2.1823864,  0.45544556, 5109,  2.2994902,  0.42178217, 5109,  3.5222018,  0.33168316, 5109,  5.3754797,  0.22970296, 5109,  4.3353186,  0.37524754, 5109,  3.8123765,  0.18712871, 5109,  2.1010654,  0.42871287, 5109,  2.274857,  0.37128714
 5502,  2.6000059,  0.52970296, 5502,  2.3597918,  0.42178217, 5502,  4.3564615,  0.3019802, 5502,  4.3021903,  0.34059405, 5502,  2.4680464,  0.44554454, 5502,  3.7793829,  0.16336633, 5502,  3.0604599,  0.35346535, 5502,  3.0368977,  0.2980198
 5895,  30.899252,  0.1079208, 5895,  7.6385918,  0.14455445, 5895,  14.243804,  0.11287129, 5895,  11.573718,  0.12475248, 5895,  20.349741,  0.1069307, 5895,  4.6337805,  0.14752476, 5895,  13.159541,  0.16534653, 5895,  37.715431,  0.13465346


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  7.0395761,  0.19306931
 786,  4.9477229,  0.28316832
 1179,  3.1833339,  0.3841584
 1572,  1.5512886,  0.61683166
 1965,  1.7286508,  0.59603959
 2358,  2.67945,  0.5
 2751,  2.5755379,  0.51485151
 3144,  2.9095531,  0.52574259
 3537,  2.1877267,  0.60891092
 3930,  5.0711355,  0.41782179
 4323,  5.9531231,  0.1920792
 4716,  2.4150691,  0.37227723
 5109,  2.1823864,  0.45544556
 5502,  2.6000059,  0.52970296
 5895,  30.899252,  0.1079208


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  9.5674591,  0.22376238
 786,  6.3460293,  0.24356435
 1179,  2.9681096,  0.42178217
 1572,  1.8497661,  0.51980197
 1965,  2.1721611,  0.53366339
 2358,  2.4312773,  0.52574259
 2751,  1.8755565,  0.60891092
 3144,  2.2562187,  0.61881191
 3537,  2.8490403,  0.5158416
 3930,  4.4688435,  0.3970297
 4323,  2.4110649,  0.3138614
 4716,  3.7167721,  0.26534653
 5109,  2.2994902,  0.42178217
 5502,  2.3597918,  0.42178217
 5895,  7.6385918,  0.14455445


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  3.4712491,  0.12970297
 786,  2.6864774,  0.35643566
 1179,  2.5178916,  0.43861386
 1572,  2.1347921,  0.46930692
 1965,  2.282819,  0.4881188
 2358,  2.427042,  0.51089108
 2751,  2.7234015,  0.46138614
 3144,  5.181695,  0.40198019
 3537,  3.0440478,  0.50396037
 3930,  11.181783,  0.21980198
 4323,  3.3963132,  0.19306931
 4716,  3.7064552,  0.22673267
 5109,  3.5222018,  0.33168316
 5502,  4.3564615,  0.3019802
 5895,  14.243804,  0.11287129


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  3.1175346,  0.28118813
 786,  11.400203,  0.17227723
 1179,  2.2394032,  0.47722772
 1572,  2.4393563,  0.45445544
 1965,  3.5960329,  0.38019803
 2358,  3.0641119,  0.46633664
 2751,  4.674078,  0.36732674
 3144,  3.2288189,  0.50495052
 3537,  4.5541496,  0.43465346
 3930,  8.2494478,  0.37128714
 4323,  2.8629704,  0.20594059
 4716,  6.2342825,  0.17524752
 5109,  5.3754797,  0.22970296
 5502,  4.3021903,  0.34059405
 5895,  11.573718,  0.12475248


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  4.0580983,  0.2009901
 786,  3.7192955,  0.34752476
 1179,  2.8570373,  0.39900991
 1572,  2.0318029,  0.54554456
 1965,  1.5276686,  0.62178218
 2358,  1.7574632,  0.62475246
 2751,  1.8573515,  0.60792077
 3144,  1.6957788,  0.6277228
 3537,  1.9580259,  0.65445542
 3930,  3.3575127,  0.47128713
 4323,  3.1897843,  0.27524751
 4716,  2.1225319,  0.34653464
 5109,  4.3353186,  0.37524754
 5502,  2.4680464,  0.44554454
 5895,  20.349741,  0.1069307


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  4.6279836,  0.19504951
 786,  11.92908,  0.12277228
 1179,  3.3651788,  0.3138614
 1572,  1.9657803,  0.49009901
 1965,  2.1396098,  0.50891089
 2358,  2.6425786,  0.48910892
 2751,  1.9938039,  0.57227725
 3144,  6.706326,  0.34257427
 3537,  2.8588767,  0.54356438
 3930,  4.880455,  0.36039603
 4323,  2.3360705,  0.27326733
 4716,  3.2376525,  0.25544554
 5109,  3.8123765,  0.18712871
 5502,  3.7793829,  0.16336633
 5895,  4.6337805,  0.14752476


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.9748504,  0.33762378
 786,  4.3463259,  0.29207921
 1179,  2.507441,  0.48514852
 1572,  2.1625977,  0.4831683
 1965,  1.4900299,  0.64950496
 2358,  1.3175455,  0.69504952
 2751,  2.4409842,  0.54158413
 3144,  2.2501738,  0.6108911
 3537,  1.723341,  0.65742576
 3930,  7.5293646,  0.33564356
 4323,  3.3963075,  0.14851485
 4716,  2.6991892,  0.15742575
 5109,  2.1010654,  0.42871287
 5502,  3.0604599,  0.35346535
 5895,  13.159541,  0.16534653


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.7408314,  0.18712871
 786,  3.1634068,  0.32871288
 1179,  2.7424636,  0.40792078
 1572,  2.0591195,  0.52277225
 1965,  1.9320685,  0.52277225
 2358,  2.1833291,  0.53069305
 2751,  2.2048063,  0.55049503
 3144,  2.2187889,  0.54752475
 3537,  2.6176333,  0.4960396
 3930,  5.204699,  0.33663365
 4323,  4.7427607,  0.12673268
 4716,  2.2184279,  0.36633664
 5109,  2.274857,  0.37128714
 5502,  3.0368977,  0.2980198
 5895,  37.715431,  0.13465346


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.63517,2.84725,0.0703125
101,1.66459,1.87697,0.226563,101,1.69251,1.90554,0.214844,101,1.84139,2.05318,0.167969,101,1.66398,1.87628,0.214844,101,1.81696,2.02924,0.191406,101,1.81239,2.02383,0.175781,101,1.6962,1.90833,0.222656,101,1.82342,2.03397,0.152344
201,1.35468,1.56681,0.315104,201,1.38555,1.59846,0.302083,201,1.5793,1.78872,0.244792,201,1.47579,1.68694,0.302083,201,1.47272,1.68394,0.270833,201,1.48756,1.69727,0.257813,201,1.28716,1.49909,0.317708,201,1.59952,1.80788,0.221354
301,1.20472,1.41698,0.386719,301,1.28071,1.49379,0.357422,301,1.43532,1.64331,0.300781,301,1.36677,1.57707,0.359375,301,1.31843,1.53072,0.341797,301,1.51661,1.72523,0.322266,301,1.3259,1.53844,0.369141,301,1.48597,1.69327,0.291016
394,1.00304,1.21636,0.632813,394,0.988052,1.20178,0.632813,394,1.28725,1.4941,0.539063,394,1.20892,1.41912,0.554688,394,1.13185,1.34508,0.625,394,1.30201,1.50994,0.515625,394,1.07532,1.28866,0.625,394,1.22813,1.43467,0.546875
494,1.1391,1.3542,0.59375,494,1.11023,1.32541,0.625,494,1.27525,1.48214,0.523438,494,1.07831,1.28939,0.570313,494,1.08731,1.30231,0.601563,494,1.27951,1.4878,0.519531,494,1.11367,1.32846,0.601563,494,1.28003,1.4869,0.53125
594,1.07496,1.29216,0.604167,594,0.974584,1.19112,0.635417,594,1.2427,1.44996,0.515625,594,1.15629,1.36821,0.570313,594,1.0593,1.2762,0.59375,594,1.29929,1.50852,0.492188,594,0.964975,1.18151,0.614583,594,1.19862,1.40667,0.544271
694,0.959194,1.17919,0.626953,694,1.00667,1.22499,0.638672,694,1.07463,1.28266,0.539063,694,1.02671,1.24054,0.574219,694,0.942511,1.1615,0.607422,694,1.09137,1.30151,0.525391,694,1.06867,1.28747,0.619141,694,1.19722,1.40687,0.554688
787,0.679203,0.901899,0.765625,787,0.594576,0.815346,0.8125,787,0.974707,1.18359,0.65625,787,0.998884,1.21471,0.648438,787,0.730523,0.951884,0.71875,787,0.881368,1.09245,0.710938,787,0.604335,0.825576,0.835938,787,0.977298,1.18881,0.632813
887,0.782436,1.00856,0.726563,887,0.893791,1.11713,0.742188,887,1.12643,1.33696,0.617188,887,0.923222,1.14113,0.65625,887,0.894964,1.11904,0.699219,887,1.17173,1.38451,0.625,887,0.789658,1.01449,0.777344,887,0.997121,1.21096,0.613281
987,0.740008,0.969719,0.734375,987,0.840729,1.0667,0.716146,987,1.00197,1.21444,0.625,987,0.893359,1.11363,0.658854,987,0.750987,0.9782,0.695313,987,1.09122,1.3055,0.617188,987,0.758614,0.986741,0.757813,987,0.923818,1.14003,0.619792
1087,0.649131,0.882538,0.734375,1087,0.793457,1.02288,0.712891,1087,0.896557,1.11144,0.640625,1087,0.828992,1.05255,0.664063,1087,0.674082,0.904643,0.710938,1087,0.858187,1.07429,0.640625,1087,0.684266,0.916016,0.763672,1087,0.990779,1.20982,0.625
1180,0.478767,0.716041,0.835938,1180,0.439232,0.672293,0.859375,1180,0.808558,1.02584,0.726563,1180,0.77361,1.00058,0.710938,1180,0.488966,0.723362,0.796875,1180,0.764209,0.982999,0.726563,1180,0.394582,0.629776,0.851563,1180,0.718455,0.94056,0.71875
1280,0.707485,0.949209,0.789063,1280,0.748315,0.98518,0.789063,1280,0.92462,1.14547,0.703125,1280,0.707265,0.937536,0.722656,1280,0.592871,0.831862,0.777344,1280,0.923273,1.14579,0.699219,1280,0.706215,0.945951,0.785156,1280,0.856801,1.08246,0.679688
1380,0.436598,0.683201,0.8125,1380,0.535671,0.777037,0.799479,1380,0.887089,1.11133,0.708333,1380,0.745142,0.979156,0.710938,1380,0.564736,0.807791,0.776042,1380,0.817509,1.04365,0.695313,1380,0.47013,0.713958,0.796875,1380,0.781229,1.01085,0.684896
1480,0.533322,0.784298,0.810547,1480,0.438585,0.68433,0.8125,1480,0.766869,0.995228,0.71875,1480,0.635839,0.874663,0.726563,1480,0.476743,0.724635,0.785156,1480,0.816898,1.04724,0.695313,1480,0.453689,0.702191,0.804688,1480,0.776754,1.01106,0.689453
1573,0.344,0.599409,0.875,1573,0.24149,0.49174,0.929688,1573,0.635515,0.86797,0.75,1573,0.692591,0.935943,0.742188,1573,0.349315,0.601783,0.851563,1573,0.588647,0.823589,0.8125,1573,0.254458,0.508423,0.921875,1573,0.553972,0.793129,0.789063
1673,0.517344,0.777447,0.84375,1673,0.545148,0.799774,0.84375,1673,0.766319,1.00349,0.753906,1673,0.675394,0.923938,0.738281,1673,0.556067,0.813563,0.820313,1673,0.777792,1.01778,0.765625,1673,0.486791,0.744974,0.878906,1673,0.711655,0.955751,0.753906
1773,0.309004,0.574584,0.859375,1773,0.423531,0.683316,0.841146,1773,0.728121,0.970112,0.742188,1773,0.538382,0.792465,0.752604,1773,0.426737,0.688757,0.828125,1773,0.719113,0.964268,0.747396,1773,0.414581,0.677486,0.872396,1773,0.711976,0.961787,0.747396
1873,0.284364,0.554248,0.871094,1873,0.332191,0.596044,0.849609,1873,0.548081,0.795746,0.757813,1873,0.632399,0.892594,0.761719,1873,0.299046,0.565932,0.84375,1873,0.540191,0.790778,0.761719,1873,0.257884,0.526308,0.882813,1873,0.632521,0.888676,0.75
1966,0.307652,0.582294,0.914063,1966,0.255976,0.525329,0.921875,1966,0.532094,0.785527,0.796875,1966,0.48656,0.752543,0.8125,1966,0.193131,0.464202,0.9375,1966,0.476891,0.733648,0.828125,1966,0.187746,0.460569,0.945313,1966,0.514832,0.776797,0.78125
2066,0.371761,0.650975,0.882813,2066,0.4365,0.709655,0.886719,2066,0.73311,0.992581,0.777344,2066,0.553101,0.824928,0.8125,2066,0.377988,0.653817,0.898438,2066,0.609946,0.873457,0.804688,2066,0.384425,0.662069,0.894531,2066,0.526278,0.793831,0.820313
2166,0.323007,0.6068,0.885417,2166,0.300128,0.577851,0.888021,2166,0.610975,0.876133,0.783854,2166,0.561549,0.839906,0.8125,2166,0.315796,0.595702,0.903646,2166,0.579664,0.849428,0.796875,2166,0.281406,0.563717,0.890625,2166,0.572825,0.847027,0.8125
2266,0.315197,0.602349,0.888672,2266,0.286701,0.567927,0.888672,2266,0.565787,0.837069,0.794922,2266,0.428102,0.712447,0.818359,2266,0.22226,0.506429,0.912109,2266,0.385636,0.661634,0.810547,2266,0.254433,0.541522,0.896484,2266,0.612891,0.89397,0.798828
2359,0.240503,0.532558,0.929688,2359,0.242618,0.528657,0.898438,2359,0.370254,0.647474,0.859375,2359,0.419908,0.709812,0.851563,2359,0.19387,0.482866,0.953125,2359,0.326246,0.608523,0.898438,2359,0.15324,0.443898,0.945313,2359,0.402819,0.69018,0.84375
2459,0.358513,0.654268,0.890625,2459,0.33935,0.628695,0.890625,2459,0.53359,0.81739,0.828125,2459,0.392284,0.68823,0.84375,2459,0.361876,0.654948,0.933594,2459,0.61832,0.906323,0.839844,2459,0.236835,0.531192,0.917969,2459,0.437325,0.731432,0.835938
2559,0.271007,0.570438,0.90625,2559,0.32712,0.620423,0.903646,2559,0.418406,0.708261,0.825521,2559,0.478667,0.78095,0.84375,2559,0.184341,0.481829,0.934896,2559,0.426964,0.721405,0.854167,2559,0.158718,0.456178,0.927083,2559,0.390143,0.69097,0.846354
2659,0.246154,0.548358,0.908203,2659,0.175176,0.471717,0.914063,2659,0.497854,0.794122,0.833984,2659,0.292381,0.600799,0.863281,2659,0.223487,0.524003,0.933594,2659,0.404804,0.705824,0.853516,2659,0.267529,0.568303,0.917969,2659,0.387262,0.695026,0.841797
2752,0.153693,0.459183,0.9375,2752,0.144038,0.445473,0.9375,2752,0.241698,0.544192,0.914063,2752,0.405815,0.719865,0.867188,2752,0.125621,0.429268,0.953125,2752,0.369742,0.676887,0.835938,2752,0.161528,0.466221,0.945313,2752,0.266392,0.580392,0.898438
2852,0.290099,0.598012,0.90625,2852,0.333698,0.638006,0.90625,2852,0.472925,0.782097,0.875,2852,0.377356,0.696798,0.851563,2852,0.213971,0.52107,0.941406,2852,0.467782,0.781054,0.839844,2852,0.274864,0.581883,0.921875,2852,0.302026,0.622038,0.898438
2952,0.28832,0.598139,0.90625,2952,0.165476,0.472164,0.919271,2952,0.415634,0.730436,0.861979,2952,0.235315,0.559932,0.867188,2952,0.222793,0.531813,0.9375,2952,0.385664,0.703953,0.84375,2952,0.143842,0.453497,0.921875,2952,0.276693,0.602784,0.908854
3052,0.133092,0.44442,0.916016,3052,0.235384,0.544926,0.917969,3052,0.388807,0.708603,0.859375,3052,0.333153,0.663118,0.871094,3052,0.249371,0.560297,0.935547,3052,0.275535,0.599764,0.867188,3052,0.176521,0.487873,0.919922,3052,0.427862,0.75938,0.892578
3145,0.152975,0.465857,0.96875,3145,0.125499,0.436907,0.953125,3145,0.21028,0.536068,0.929688,3145,0.305452,0.640021,0.914063,3145,0.0950489,0.408874,0.960938,3145,0.277151,0.60722,0.875,3145,0.0885017,0.402989,0.96875,3145,0.315874,0.652377,0.859375
3245,0.164704,0.480614,0.960938,3245,0.170131,0.484095,0.949219,3245,0.377664,0.708435,0.890625,3245,0.240341,0.579965,0.910156,3245,0.252414,0.568004,0.941406,3245,0.327005,0.662239,0.886719,3245,0.187133,0.503269,0.949219,3245,0.419492,0.761948,0.855469
3345,0.111787,0.429194,0.963542,3345,0.220703,0.53662,0.950521,3345,0.345353,0.68168,0.888021,3345,0.301528,0.645384,0.90625,3345,0.140907,0.45736,0.942708,3345,0.358164,0.696468,0.877604,3345,0.151806,0.469111,0.947917,3345,0.320462,0.667175,0.861979
3445,0.106528,0.42461,0.962891,3445,0.158591,0.474909,0.953125,3445,0.386489,0.727463,0.884766,3445,0.354963,0.703551,0.894531,3445,0.173341,0.490476,0.9375,3445,0.257592,0.602301,0.886719,3445,0.124568,0.44437,0.949219,3445,0.305445,0.655154,0.869141
3538,0.173085,0.492901,0.960938,3538,0.0960637,0.415987,0.960938,3538,0.198944,0.543961,0.9375,3538,0.245247,0.597482,0.882813,3538,0.1845,0.502752,0.929688,3538,0.169787,0.518901,0.9375,3538,0.103034,0.422468,0.953125,3538,0.19376,0.547715,0.914063
3638,0.173051,0.494499,0.941406,3638,0.190531,0.512118,0.945313,3638,0.308657,0.65794,0.914063,3638,0.256767,0.613067,0.902344,3638,0.162212,0.483046,0.933594,3638,0.391389,0.744627,0.898438,3638,0.183614,0.504131,0.9375,3638,0.259071,0.617858,0.910156
3738,0.1237,0.445291,0.945313,3738,0.10667,0.429819,0.945313,3738,0.24396,0.59749,0.908854,3738,0.231779,0.591516,0.898438,3738,0.0996081,0.419953,0.9375,3738,0.225715,0.582351,0.90625,3738,0.110525,0.433084,0.945313,3738,0.26258,0.625515,0.90625
3838,0.180682,0.502018,0.947266,3838,0.160639,0.483745,0.947266,3838,0.246322,0.603499,0.90625,3838,0.311096,0.674015,0.900391,3838,0.130939,0.452114,0.939453,3838,0.212611,0.57256,0.912109,3838,0.183025,0.505825,0.943359,3838,0.266506,0.632463,0.90625
3931,0.710032,1.03211,0.773438,3931,0.765341,1.09084,0.75,3931,0.782165,1.14494,0.75,3931,1.48266,1.84995,0.664063,3931,1.16632,1.48904,0.71875,3931,1.14191,1.50622,0.632813,3931,0.670538,0.994969,0.835938,3931,1.44287,1.81205,0.640625
4031,1.44113,2.02678,0.609375,4031,1.50386,2.06015,0.609375,4031,1.54621,2.12884,0.566406,4031,1.58987,2.18974,0.53125,4031,1.49049,2.03349,0.589844,4031,1.68793,2.29593,0.507813,4031,1.5718,2.48085,0.613281,4031,1.65511,2.2813,0.488281
4131,1.19147,1.67072,0.59375,4131,1.47658,1.92434,0.559896,4131,1.54197,2.00422,0.526042,4131,1.61836,2.07064,0.476563,4131,1.26744,1.71112,0.565104,4131,1.60443,2.06033,0.442708,4131,1.43223,2.1026,0.546875,4131,1.55592,2.03894,0.455729
4231,1.28119,1.69948,0.578125,4231,1.18193,1.57213,0.556641,4231,1.2849,1.68029,0.529297,4231,1.46924,1.85007,0.472656,4231,1.24703,1.64314,0.544922,4231,1.49648,1.86775,0.433594,4231,1.2682,1.79121,0.548828,4231,1.34681,1.7621,0.470703
4324,0.953074,1.34266,0.632813,4324,1.05407,1.41397,0.585938,4324,1.20104,1.56311,0.546875,4324,1.18046,1.51838,0.617188,4324,0.905063,1.2839,0.601563,4324,1.18445,1.51138,0.570313,4324,1.12879,1.56588,0.585938,4324,1.19935,1.57658,0.546875
4424,1.08464,1.45996,0.605469,4424,1.09363,1.43999,0.574219,4424,1.30386,1.65073,0.53125,4424,1.22025,1.53523,0.589844,4424,1.20325,1.57519,0.558594,4424,1.33527,1.64045,0.507813,4424,1.31837,1.70351,0.550781,4424,1.14799,1.49998,0.558594
4524,1.22366,1.59243,0.59375,4524,1.08891,1.43022,0.572917,4524,1.27525,1.60895,0.505208,4524,1.32459,1.63182,0.552083,4524,1.05813,1.43065,0.557292,4524,1.44928,1.74327,0.489583,4524,1.18075,1.5406,0.559896,4524,1.39512,1.73333,0.523438
4624,0.927931,1.31032,0.607422,4624,0.980858,1.33267,0.599609,4624,1.30207,1.64237,0.519531,4624,1.27294,1.58147,0.546875,4624,0.851748,1.23597,0.597656,4624,1.38427,1.68405,0.501953,4624,1.10038,1.46113,0.580078,4624,1.22051,1.56314,0.533203
4717,0.842458,1.23606,0.6875,4717,0.740901,1.09412,0.710938,4717,1.07424,1.42105,0.5625,4717,1.09227,1.40626,0.625,4717,0.781989,1.17879,0.703125,4717,1.1195,1.42119,0.609375,4717,0.904762,1.25955,0.664063,4717,1.11932,1.46787,0.515625
4817,0.931207,1.33427,0.652344,4817,1.03507,1.40736,0.652344,4817,1.15032,1.50796,0.566406,4817,1.15506,1.47556,0.601563,4817,0.987723,1.3969,0.671875,4817,1.27357,1.58349,0.585938,4817,1.02869,1.39939,0.648438,4817,1.13174,1.48702,0.535156
4917,0.983393,1.39749,0.674479,4917,0.965056,1.34813,0.643229,4917,1.34233,1.70694,0.546875,4917,1.23535,1.55773,0.578125,4917,1.05055,1.47093,0.651042,4917,1.28318,1.59773,0.559896,4917,0.953632,1.33067,0.645833,4917,1.2106,1.57042,0.549479
5017,0.80617,1.24071,0.689453,5017,0.849289,1.24559,0.658203,5017,1.1159,1.495,0.556641,5017,1.15212,1.48779,0.583984,5017,0.920012,1.36055,0.658203,5017,1.13607,1.4639,0.568359,5017,0.92051,1.31515,0.648438,5017,1.1251,1.49863,0.564453
5110,0.77018,1.20799,0.710938,5110,0.662077,1.06636,0.742188,5110,1.09251,1.47723,0.5625,5110,1.18356,1.52891,0.546875,5110,0.70451,1.14852,0.742188,5110,1.03958,1.37991,0.625,5110,0.742716,1.14133,0.726563,5110,1.02294,1.40748,0.617188
5210,0.848743,1.296,0.679688,5210,0.932936,1.35064,0.671875,5210,1.17975,1.57317,0.566406,5210,1.05506,1.40607,0.582031,5210,0.886778,1.34305,0.71875,5210,1.27275,1.62332,0.601563,5210,0.908231,1.32132,0.691406,5210,0.971669,1.36561,0.632813
5310,0.866147,1.3253,0.682292,5310,1.00572,1.43171,0.65625,5310,1.31757,1.72032,0.544271,5310,1.2324,1.59202,0.575521,5310,0.757886,1.22056,0.736979,5310,1.19837,1.55783,0.585938,5310,0.842984,1.2645,0.703125,5310,1.25008,1.64647,0.611979
5410,0.847869,1.32016,0.681641,5410,0.711269,1.16152,0.683594,5410,0.914504,1.33074,0.570313,5410,1.1124,1.48685,0.583984,5410,0.735296,1.20439,0.746094,5410,1.01521,1.38962,0.599609,5410,0.843876,1.28178,0.703125,5410,1.07672,1.48843,0.609375
5503,0.657702,1.13319,0.773438,5503,0.750145,1.20504,0.695313,5503,1.04013,1.46119,0.632813,5503,1.0498,1.44037,0.617188,5503,0.663117,1.14579,0.703125,5503,1.00858,1.39179,0.617188,5503,0.662848,1.10654,0.765625,5503,1.05613,1.47851,0.601563
5603,0.751988,1.2402,0.742188,5603,0.826933,1.28887,0.6875,5603,0.91817,1.35034,0.636719,5603,1.03341,1.42339,0.621094,5603,0.801691,1.29215,0.695313,5603,1.10173,1.49781,0.625,5603,0.831843,1.2865,0.726563,5603,0.954642,1.38982,0.625
5703,0.900375,1.39233,0.723958,5703,0.957946,1.42008,0.679688,5703,1.22168,1.65774,0.604167,5703,1.14355,1.54192,0.596354,5703,0.904193,1.40493,0.684896,5703,1.2037,1.60418,0.583333,5703,1.00037,1.4586,0.6875,5703,1.24648,1.68489,0.604167
5803,0.680925,1.18003,0.732422,5803,0.706981,1.1896,0.695313,5803,1.03894,1.49053,0.617188,5803,0.980156,1.38951,0.623047,5803,0.733983,1.24569,0.701172,5803,0.898938,1.30944,0.599609,5803,0.673881,1.14832,0.708984,5803,1.01542,1.47314,0.619141


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,1.66459,1.87697,0.226563
201,1.35468,1.56681,0.315104
301,1.20472,1.41698,0.386719
394,1.00304,1.21636,0.632813
494,1.1391,1.3542,0.59375
594,1.07496,1.29216,0.604167
694,0.959194,1.17919,0.626953
787,0.679203,0.901899,0.765625
887,0.782436,1.00856,0.726563
987,0.740008,0.969719,0.734375
1087,0.649131,0.882538,0.734375
1180,0.478767,0.716041,0.835938
1280,0.707485,0.949209,0.789063
1380,0.436598,0.683201,0.8125
1480,0.533322,0.784298,0.810547
1573,0.344,0.599409,0.875
1673,0.517344,0.777447,0.84375
1773,0.309004,0.574584,0.859375
1873,0.284364,0.554248,0.871094
1966,0.307652,0.582294,0.914063
2066,0.371761,0.650975,0.882813
2166,0.323007,0.6068,0.885417
2266,0.315197,0.602349,0.888672
2359,0.240503,0.532558,0.929688
2459,0.358513,0.654268,0.890625
2559,0.271007,0.570438,0.90625
2659,0.246154,0.548358,0.908203
2752,0.153693,0.459183,0.9375
2852,0.290099,0.598012,0.90625
2952,0.28832,0.598139,0.90625
3052,0.133092,0.44442,0.916016
3145,0.152975,0.465857,0.96875
3245,0.164704,0.480614,0.960938
3345,0.111787,0.429194,0.963542
3445,0.106528,0.42461,0.962891
3538,0.173085,0.492901,0.960938
3638,0.173051,0.494499,0.941406
3738,0.1237,0.445291,0.945313
3838,0.180682,0.502018,0.947266
3931,0.710032,1.03211,0.773438
4031,1.44113,2.02678,0.609375
4131,1.19147,1.67072,0.59375
4231,1.28119,1.69948,0.578125
4324,0.953074,1.34266,0.632813
4424,1.08464,1.45996,0.605469
4524,1.22366,1.59243,0.59375
4624,0.927931,1.31032,0.607422
4717,0.842458,1.23606,0.6875
4817,0.931207,1.33427,0.652344
4917,0.983393,1.39749,0.674479
5017,0.80617,1.24071,0.689453
5110,0.77018,1.20799,0.710938
5210,0.848743,1.296,0.679688
5310,0.866147,1.3253,0.682292
5410,0.847869,1.32016,0.681641
5503,0.657702,1.13319,0.773438
5603,0.751988,1.2402,0.742188
5703,0.900375,1.39233,0.723958
5803,0.680925,1.18003,0.732422


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,1.69251,1.90554,0.214844
201,1.38555,1.59846,0.302083
301,1.28071,1.49379,0.357422
394,0.988052,1.20178,0.632813
494,1.11023,1.32541,0.625
594,0.974584,1.19112,0.635417
694,1.00667,1.22499,0.638672
787,0.594576,0.815346,0.8125
887,0.893791,1.11713,0.742188
987,0.840729,1.0667,0.716146
1087,0.793457,1.02288,0.712891
1180,0.439232,0.672293,0.859375
1280,0.748315,0.98518,0.789063
1380,0.535671,0.777037,0.799479
1480,0.438585,0.68433,0.8125
1573,0.24149,0.49174,0.929688
1673,0.545148,0.799774,0.84375
1773,0.423531,0.683316,0.841146
1873,0.332191,0.596044,0.849609
1966,0.255976,0.525329,0.921875
2066,0.4365,0.709655,0.886719
2166,0.300128,0.577851,0.888021
2266,0.286701,0.567927,0.888672
2359,0.242618,0.528657,0.898438
2459,0.33935,0.628695,0.890625
2559,0.32712,0.620423,0.903646
2659,0.175176,0.471717,0.914063
2752,0.144038,0.445473,0.9375
2852,0.333698,0.638006,0.90625
2952,0.165476,0.472164,0.919271
3052,0.235384,0.544926,0.917969
3145,0.125499,0.436907,0.953125
3245,0.170131,0.484095,0.949219
3345,0.220703,0.53662,0.950521
3445,0.158591,0.474909,0.953125
3538,0.0960637,0.415987,0.960938
3638,0.190531,0.512118,0.945313
3738,0.10667,0.429819,0.945313
3838,0.160639,0.483745,0.947266
3931,0.765341,1.09084,0.75
4031,1.50386,2.06015,0.609375
4131,1.47658,1.92434,0.559896
4231,1.18193,1.57213,0.556641
4324,1.05407,1.41397,0.585938
4424,1.09363,1.43999,0.574219
4524,1.08891,1.43022,0.572917
4624,0.980858,1.33267,0.599609
4717,0.740901,1.09412,0.710938
4817,1.03507,1.40736,0.652344
4917,0.965056,1.34813,0.643229
5017,0.849289,1.24559,0.658203
5110,0.662077,1.06636,0.742188
5210,0.932936,1.35064,0.671875
5310,1.00572,1.43171,0.65625
5410,0.711269,1.16152,0.683594
5503,0.750145,1.20504,0.695313
5603,0.826933,1.28887,0.6875
5703,0.957946,1.42008,0.679688
5803,0.706981,1.1896,0.695313


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,1.84139,2.05318,0.167969
201,1.5793,1.78872,0.244792
301,1.43532,1.64331,0.300781
394,1.28725,1.4941,0.539063
494,1.27525,1.48214,0.523438
594,1.2427,1.44996,0.515625
694,1.07463,1.28266,0.539063
787,0.974707,1.18359,0.65625
887,1.12643,1.33696,0.617188
987,1.00197,1.21444,0.625
1087,0.896557,1.11144,0.640625
1180,0.808558,1.02584,0.726563
1280,0.92462,1.14547,0.703125
1380,0.887089,1.11133,0.708333
1480,0.766869,0.995228,0.71875
1573,0.635515,0.86797,0.75
1673,0.766319,1.00349,0.753906
1773,0.728121,0.970112,0.742188
1873,0.548081,0.795746,0.757813
1966,0.532094,0.785527,0.796875
2066,0.73311,0.992581,0.777344
2166,0.610975,0.876133,0.783854
2266,0.565787,0.837069,0.794922
2359,0.370254,0.647474,0.859375
2459,0.53359,0.81739,0.828125
2559,0.418406,0.708261,0.825521
2659,0.497854,0.794122,0.833984
2752,0.241698,0.544192,0.914063
2852,0.472925,0.782097,0.875
2952,0.415634,0.730436,0.861979
3052,0.388807,0.708603,0.859375
3145,0.21028,0.536068,0.929688
3245,0.377664,0.708435,0.890625
3345,0.345353,0.68168,0.888021
3445,0.386489,0.727463,0.884766
3538,0.198944,0.543961,0.9375
3638,0.308657,0.65794,0.914063
3738,0.24396,0.59749,0.908854
3838,0.246322,0.603499,0.90625
3931,0.782165,1.14494,0.75
4031,1.54621,2.12884,0.566406
4131,1.54197,2.00422,0.526042
4231,1.2849,1.68029,0.529297
4324,1.20104,1.56311,0.546875
4424,1.30386,1.65073,0.53125
4524,1.27525,1.60895,0.505208
4624,1.30207,1.64237,0.519531
4717,1.07424,1.42105,0.5625
4817,1.15032,1.50796,0.566406
4917,1.34233,1.70694,0.546875
5017,1.1159,1.495,0.556641
5110,1.09251,1.47723,0.5625
5210,1.17975,1.57317,0.566406
5310,1.31757,1.72032,0.544271
5410,0.914504,1.33074,0.570313
5503,1.04013,1.46119,0.632813
5603,0.91817,1.35034,0.636719
5703,1.22168,1.65774,0.604167
5803,1.03894,1.49053,0.617188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,1.66398,1.87628,0.214844
201,1.47579,1.68694,0.302083
301,1.36677,1.57707,0.359375
394,1.20892,1.41912,0.554688
494,1.07831,1.28939,0.570313
594,1.15629,1.36821,0.570313
694,1.02671,1.24054,0.574219
787,0.998884,1.21471,0.648438
887,0.923222,1.14113,0.65625
987,0.893359,1.11363,0.658854
1087,0.828992,1.05255,0.664063
1180,0.77361,1.00058,0.710938
1280,0.707265,0.937536,0.722656
1380,0.745142,0.979156,0.710938
1480,0.635839,0.874663,0.726563
1573,0.692591,0.935943,0.742188
1673,0.675394,0.923938,0.738281
1773,0.538382,0.792465,0.752604
1873,0.632399,0.892594,0.761719
1966,0.48656,0.752543,0.8125
2066,0.553101,0.824928,0.8125
2166,0.561549,0.839906,0.8125
2266,0.428102,0.712447,0.818359
2359,0.419908,0.709812,0.851563
2459,0.392284,0.68823,0.84375
2559,0.478667,0.78095,0.84375
2659,0.292381,0.600799,0.863281
2752,0.405815,0.719865,0.867188
2852,0.377356,0.696798,0.851563
2952,0.235315,0.559932,0.867188
3052,0.333153,0.663118,0.871094
3145,0.305452,0.640021,0.914063
3245,0.240341,0.579965,0.910156
3345,0.301528,0.645384,0.90625
3445,0.354963,0.703551,0.894531
3538,0.245247,0.597482,0.882813
3638,0.256767,0.613067,0.902344
3738,0.231779,0.591516,0.898438
3838,0.311096,0.674015,0.900391
3931,1.48266,1.84995,0.664063
4031,1.58987,2.18974,0.53125
4131,1.61836,2.07064,0.476563
4231,1.46924,1.85007,0.472656
4324,1.18046,1.51838,0.617188
4424,1.22025,1.53523,0.589844
4524,1.32459,1.63182,0.552083
4624,1.27294,1.58147,0.546875
4717,1.09227,1.40626,0.625
4817,1.15506,1.47556,0.601563
4917,1.23535,1.55773,0.578125
5017,1.15212,1.48779,0.583984
5110,1.18356,1.52891,0.546875
5210,1.05506,1.40607,0.582031
5310,1.2324,1.59202,0.575521
5410,1.1124,1.48685,0.583984
5503,1.0498,1.44037,0.617188
5603,1.03341,1.42339,0.621094
5703,1.14355,1.54192,0.596354
5803,0.980156,1.38951,0.623047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,1.81696,2.02924,0.191406
201,1.47272,1.68394,0.270833
301,1.31843,1.53072,0.341797
394,1.13185,1.34508,0.625
494,1.08731,1.30231,0.601563
594,1.0593,1.2762,0.59375
694,0.942511,1.1615,0.607422
787,0.730523,0.951884,0.71875
887,0.894964,1.11904,0.699219
987,0.750987,0.9782,0.695313
1087,0.674082,0.904643,0.710938
1180,0.488966,0.723362,0.796875
1280,0.592871,0.831862,0.777344
1380,0.564736,0.807791,0.776042
1480,0.476743,0.724635,0.785156
1573,0.349315,0.601783,0.851563
1673,0.556067,0.813563,0.820313
1773,0.426737,0.688757,0.828125
1873,0.299046,0.565932,0.84375
1966,0.193131,0.464202,0.9375
2066,0.377988,0.653817,0.898438
2166,0.315796,0.595702,0.903646
2266,0.22226,0.506429,0.912109
2359,0.19387,0.482866,0.953125
2459,0.361876,0.654948,0.933594
2559,0.184341,0.481829,0.934896
2659,0.223487,0.524003,0.933594
2752,0.125621,0.429268,0.953125
2852,0.213971,0.52107,0.941406
2952,0.222793,0.531813,0.9375
3052,0.249371,0.560297,0.935547
3145,0.0950489,0.408874,0.960938
3245,0.252414,0.568004,0.941406
3345,0.140907,0.45736,0.942708
3445,0.173341,0.490476,0.9375
3538,0.1845,0.502752,0.929688
3638,0.162212,0.483046,0.933594
3738,0.0996081,0.419953,0.9375
3838,0.130939,0.452114,0.939453
3931,1.16632,1.48904,0.71875
4031,1.49049,2.03349,0.589844
4131,1.26744,1.71112,0.565104
4231,1.24703,1.64314,0.544922
4324,0.905063,1.2839,0.601563
4424,1.20325,1.57519,0.558594
4524,1.05813,1.43065,0.557292
4624,0.851748,1.23597,0.597656
4717,0.781989,1.17879,0.703125
4817,0.987723,1.3969,0.671875
4917,1.05055,1.47093,0.651042
5017,0.920012,1.36055,0.658203
5110,0.70451,1.14852,0.742188
5210,0.886778,1.34305,0.71875
5310,0.757886,1.22056,0.736979
5410,0.735296,1.20439,0.746094
5503,0.663117,1.14579,0.703125
5603,0.801691,1.29215,0.695313
5703,0.904193,1.40493,0.684896
5803,0.733983,1.24569,0.701172


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,1.81239,2.02383,0.175781
201,1.48756,1.69727,0.257813
301,1.51661,1.72523,0.322266
394,1.30201,1.50994,0.515625
494,1.27951,1.4878,0.519531
594,1.29929,1.50852,0.492188
694,1.09137,1.30151,0.525391
787,0.881368,1.09245,0.710938
887,1.17173,1.38451,0.625
987,1.09122,1.3055,0.617188
1087,0.858187,1.07429,0.640625
1180,0.764209,0.982999,0.726563
1280,0.923273,1.14579,0.699219
1380,0.817509,1.04365,0.695313
1480,0.816898,1.04724,0.695313
1573,0.588647,0.823589,0.8125
1673,0.777792,1.01778,0.765625
1773,0.719113,0.964268,0.747396
1873,0.540191,0.790778,0.761719
1966,0.476891,0.733648,0.828125
2066,0.609946,0.873457,0.804688
2166,0.579664,0.849428,0.796875
2266,0.385636,0.661634,0.810547
2359,0.326246,0.608523,0.898438
2459,0.61832,0.906323,0.839844
2559,0.426964,0.721405,0.854167
2659,0.404804,0.705824,0.853516
2752,0.369742,0.676887,0.835938
2852,0.467782,0.781054,0.839844
2952,0.385664,0.703953,0.84375
3052,0.275535,0.599764,0.867188
3145,0.277151,0.60722,0.875
3245,0.327005,0.662239,0.886719
3345,0.358164,0.696468,0.877604
3445,0.257592,0.602301,0.886719
3538,0.169787,0.518901,0.9375
3638,0.391389,0.744627,0.898438
3738,0.225715,0.582351,0.90625
3838,0.212611,0.57256,0.912109
3931,1.14191,1.50622,0.632813
4031,1.68793,2.29593,0.507813
4131,1.60443,2.06033,0.442708
4231,1.49648,1.86775,0.433594
4324,1.18445,1.51138,0.570313
4424,1.33527,1.64045,0.507813
4524,1.44928,1.74327,0.489583
4624,1.38427,1.68405,0.501953
4717,1.1195,1.42119,0.609375
4817,1.27357,1.58349,0.585938
4917,1.28318,1.59773,0.559896
5017,1.13607,1.4639,0.568359
5110,1.03958,1.37991,0.625
5210,1.27275,1.62332,0.601563
5310,1.19837,1.55783,0.585938
5410,1.01521,1.38962,0.599609
5503,1.00858,1.39179,0.617188
5603,1.10173,1.49781,0.625
5703,1.2037,1.60418,0.583333
5803,0.898938,1.30944,0.599609


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,1.6962,1.90833,0.222656
201,1.28716,1.49909,0.317708
301,1.3259,1.53844,0.369141
394,1.07532,1.28866,0.625
494,1.11367,1.32846,0.601563
594,0.964975,1.18151,0.614583
694,1.06867,1.28747,0.619141
787,0.604335,0.825576,0.835938
887,0.789658,1.01449,0.777344
987,0.758614,0.986741,0.757813
1087,0.684266,0.916016,0.763672
1180,0.394582,0.629776,0.851563
1280,0.706215,0.945951,0.785156
1380,0.47013,0.713958,0.796875
1480,0.453689,0.702191,0.804688
1573,0.254458,0.508423,0.921875
1673,0.486791,0.744974,0.878906
1773,0.414581,0.677486,0.872396
1873,0.257884,0.526308,0.882813
1966,0.187746,0.460569,0.945313
2066,0.384425,0.662069,0.894531
2166,0.281406,0.563717,0.890625
2266,0.254433,0.541522,0.896484
2359,0.15324,0.443898,0.945313
2459,0.236835,0.531192,0.917969
2559,0.158718,0.456178,0.927083
2659,0.267529,0.568303,0.917969
2752,0.161528,0.466221,0.945313
2852,0.274864,0.581883,0.921875
2952,0.143842,0.453497,0.921875
3052,0.176521,0.487873,0.919922
3145,0.0885017,0.402989,0.96875
3245,0.187133,0.503269,0.949219
3345,0.151806,0.469111,0.947917
3445,0.124568,0.44437,0.949219
3538,0.103034,0.422468,0.953125
3638,0.183614,0.504131,0.9375
3738,0.110525,0.433084,0.945313
3838,0.183025,0.505825,0.943359
3931,0.670538,0.994969,0.835938
4031,1.5718,2.48085,0.613281
4131,1.43223,2.1026,0.546875
4231,1.2682,1.79121,0.548828
4324,1.12879,1.56588,0.585938
4424,1.31837,1.70351,0.550781
4524,1.18075,1.5406,0.559896
4624,1.10038,1.46113,0.580078
4717,0.904762,1.25955,0.664063
4817,1.02869,1.39939,0.648438
4917,0.953632,1.33067,0.645833
5017,0.92051,1.31515,0.648438
5110,0.742716,1.14133,0.726563
5210,0.908231,1.32132,0.691406
5310,0.842984,1.2645,0.703125
5410,0.843876,1.28178,0.703125
5503,0.662848,1.10654,0.765625
5603,0.831843,1.2865,0.726563
5703,1.00037,1.4586,0.6875
5803,0.673881,1.14832,0.708984


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c43/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,1.82342,2.03397,0.152344
201,1.59952,1.80788,0.221354
301,1.48597,1.69327,0.291016
394,1.22813,1.43467,0.546875
494,1.28003,1.4869,0.53125
594,1.19862,1.40667,0.544271
694,1.19722,1.40687,0.554688
787,0.977298,1.18881,0.632813
887,0.997121,1.21096,0.613281
987,0.923818,1.14003,0.619792
1087,0.990779,1.20982,0.625
1180,0.718455,0.94056,0.71875
1280,0.856801,1.08246,0.679688
1380,0.781229,1.01085,0.684896
1480,0.776754,1.01106,0.689453
1573,0.553972,0.793129,0.789063
1673,0.711655,0.955751,0.753906
1773,0.711976,0.961787,0.747396
1873,0.632521,0.888676,0.75
1966,0.514832,0.776797,0.78125
2066,0.526278,0.793831,0.820313
2166,0.572825,0.847027,0.8125
2266,0.612891,0.89397,0.798828
2359,0.402819,0.69018,0.84375
2459,0.437325,0.731432,0.835938
2559,0.390143,0.69097,0.846354
2659,0.387262,0.695026,0.841797
2752,0.266392,0.580392,0.898438
2852,0.302026,0.622038,0.898438
2952,0.276693,0.602784,0.908854
3052,0.427862,0.75938,0.892578
3145,0.315874,0.652377,0.859375
3245,0.419492,0.761948,0.855469
3345,0.320462,0.667175,0.861979
3445,0.305445,0.655154,0.869141
3538,0.19376,0.547715,0.914063
3638,0.259071,0.617858,0.910156
3738,0.26258,0.625515,0.90625
3838,0.266506,0.632463,0.90625
3931,1.44287,1.81205,0.640625
4031,1.65511,2.2813,0.488281
4131,1.55592,2.03894,0.455729
4231,1.34681,1.7621,0.470703
4324,1.19935,1.57658,0.546875
4424,1.14799,1.49998,0.558594
4524,1.39512,1.73333,0.523438
4624,1.22051,1.56314,0.533203
4717,1.11932,1.46787,0.515625
4817,1.13174,1.48702,0.535156
4917,1.2106,1.57042,0.549479
5017,1.1251,1.49863,0.564453
5110,1.02294,1.40748,0.617188
5210,0.971669,1.36561,0.632813
5310,1.25008,1.64647,0.611979
5410,1.07672,1.48843,0.609375
5503,1.05613,1.47851,0.601563
5603,0.954642,1.38982,0.625
5703,1.24648,1.68489,0.604167
5803,1.01542,1.47314,0.619141


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.5489707,  0.1009901, 393,  2.5452864,  0.10396039, 393,  2.5476186,  0.1049505, 393,  2.5488691,  0.098019801, 393,  2.5463226,  0.1, 393,  2.5505018,  0.10198019, 393,  2.5487812,  0.10198019, 393,  2.5501916,  0.1009901
 786,  2.5912652,  0.1, 786,  2.585711,  0.1009901, 786,  2.5921905,  0.1, 786,  2.5901308,  0.1009901, 786,  2.5856521,  0.1, 786,  2.594187,  0.1, 786,  2.5889704,  0.1, 786,  2.5946789,  0.1
 1179,  2.6650867,  0.1, 1179,  2.6572509,  0.1, 1179,  2.6686046,  0.1, 1179,  2.6646881,  0.1, 1179,  2.6558466,  0.1, 1179,  2.6742482,  0.1, 1179,  2.6621234,  0.1, 1179,  2.6737816,  0.1
 1572,  2.7304852,  0.1, 1572,  2.7204232,  0.1, 1572,  2.7348449,  0.1, 1572,  2.7293906,  0.1, 1572,  2.7193758,  0.1, 1572,  2.7446208,  0.1, 1572,  2.7278042,  0.1, 1572,  2.7443466,  0.1
 1965,  2.7606828,  0.1, 1965,  2.7499142,  0.1, 1965,  2.7657928,  0.1, 1965,  2.7594044,  0.1, 1965,  2.7491176,  0.1, 1965,  2.7776642,  0.1, 1965,  2.757844,  0.1, 1965,  2.7765985,  0.1
 2358,  2.771281,  0.1, 2358,  2.760241,  0.1, 2358,  2.7767282,  0.1, 2358,  2.7699955,  0.1, 2358,  2.7595763,  0.1, 2358,  2.7893298,  0.1, 2358,  2.7684603,  0.1, 2358,  2.7879429,  0.1
 2751,  2.7746868,  0.1, 2751,  2.7635486,  0.1, 2751,  2.7802119,  0.1, 2751,  2.7734065,  0.1, 2751,  2.7629106,  0.1, 2751,  2.7930763,  0.1, 2751,  2.7718735,  0.1, 2751,  2.7915802,  0.1
 3144,  2.7757459,  0.1, 3144,  2.7645755,  0.1, 3144,  2.7812986,  0.1, 3144,  2.7744689,  0.1, 3144,  2.763948,  0.1, 3144,  2.7942412,  0.1, 3144,  2.7729306,  0.1, 3144,  2.7927098,  0.1
 3537,  2.7760727,  0.1, 3537,  2.7648926,  0.1, 3537,  2.7816339,  0.1, 3537,  2.7747967,  0.1, 3537,  2.7642682,  0.1, 3537,  2.7946012,  0.1, 3537,  2.7732568,  0.1, 3537,  2.7930589,  0.1
 3930,  1.0595328e+08,  0.1, 3930,  1.8852473e+10,  0.1, 3930,  4.2928861e+10,  0.1, 3930,  3.0591668e+10,  0.1, 3930,  2.1808552e+11,  0.1, 3930,  8.3388145e+09,  0.1, 3930,  3.8966077e+08,  0.1, 3930,  4.1888842e+09,  0.1
 4323,  3.3940887,  0.1, 4323,  2.8323028,  0.1, 4323,  2.9136331,  0.1, 4323,  3.1192808,  0.10198019, 4323,  2.6135817,  0.13663366, 4323,  2.7368715,  0.1, 4323,  3.7613726,  0.16732673, 4323,  3.032891,  0.1
 4716,  3.1491067,  0.1, 4716,  2.4251378,  0.1, 4716,  2.4415081,  0.1, 4716,  3.2984314,  0.1, 4716,  3.5440006,  0.1, 4716,  2.4059293,  0.1, 4716,  3.2447572,  0.1, 4716,  2.4655123,  0.1
 5109,  2.388329,  0.24158415, 5109,  2.343183,  0.1, 5109,  2.3464863,  0.1, 5109,  3.6187482,  0.1, 5109,  2.9898252,  0.18316832, 5109,  2.3393171,  0.1, 5109,  3.3202405,  0.14158416, 5109,  2.35131,  0.1
 5502,  3.3943837,  0.14257425, 5502,  2.3266873,  0.1, 5502,  2.3273535,  0.1, 5502,  3.6894064,  0.11584158, 5502,  3.4820974,  0.24356435, 5502,  2.3259096,  0.1, 5502,  4.1979761,  0.17326732, 5502,  2.3283231,  0.1
 5895,  22.575775,  0.1049505, 5895,  2.4174676,  0.1, 5895,  2.4175966,  0.1, 5895,  23.322517,  0.10891089, 5895,  10.087309,  0.12079208, 5895,  2.4173169,  0.1, 5895,  3.9649649,  0.18217821, 5895,  2.4177852,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.5489707,  0.1009901
 786,  2.5912652,  0.1
 1179,  2.6650867,  0.1
 1572,  2.7304852,  0.1
 1965,  2.7606828,  0.1
 2358,  2.771281,  0.1
 2751,  2.7746868,  0.1
 3144,  2.7757459,  0.1
 3537,  2.7760727,  0.1
 3930,  1.0595328e+08,  0.1
 4323,  3.3940887,  0.1
 4716,  3.1491067,  0.1
 5109,  2.388329,  0.24158415
 5502,  3.3943837,  0.14257425
 5895,  22.575775,  0.1049505


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.5452864,  0.10396039
 786,  2.585711,  0.1009901
 1179,  2.6572509,  0.1
 1572,  2.7204232,  0.1
 1965,  2.7499142,  0.1
 2358,  2.760241,  0.1
 2751,  2.7635486,  0.1
 3144,  2.7645755,  0.1
 3537,  2.7648926,  0.1
 3930,  1.8852473e+10,  0.1
 4323,  2.8323028,  0.1
 4716,  2.4251378,  0.1
 5109,  2.343183,  0.1
 5502,  2.3266873,  0.1
 5895,  2.4174676,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.5476186,  0.1049505
 786,  2.5921905,  0.1
 1179,  2.6686046,  0.1
 1572,  2.7348449,  0.1
 1965,  2.7657928,  0.1
 2358,  2.7767282,  0.1
 2751,  2.7802119,  0.1
 3144,  2.7812986,  0.1
 3537,  2.7816339,  0.1
 3930,  4.2928861e+10,  0.1
 4323,  2.9136331,  0.1
 4716,  2.4415081,  0.1
 5109,  2.3464863,  0.1
 5502,  2.3273535,  0.1
 5895,  2.4175966,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.5488691,  0.098019801
 786,  2.5901308,  0.1009901
 1179,  2.6646881,  0.1
 1572,  2.7293906,  0.1
 1965,  2.7594044,  0.1
 2358,  2.7699955,  0.1
 2751,  2.7734065,  0.1
 3144,  2.7744689,  0.1
 3537,  2.7747967,  0.1
 3930,  3.0591668e+10,  0.1
 4323,  3.1192808,  0.10198019
 4716,  3.2984314,  0.1
 5109,  3.6187482,  0.1
 5502,  3.6894064,  0.11584158
 5895,  23.322517,  0.10891089


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.5463226,  0.1
 786,  2.5856521,  0.1
 1179,  2.6558466,  0.1
 1572,  2.7193758,  0.1
 1965,  2.7491176,  0.1
 2358,  2.7595763,  0.1
 2751,  2.7629106,  0.1
 3144,  2.763948,  0.1
 3537,  2.7642682,  0.1
 3930,  2.1808552e+11,  0.1
 4323,  2.6135817,  0.13663366
 4716,  3.5440006,  0.1
 5109,  2.9898252,  0.18316832
 5502,  3.4820974,  0.24356435
 5895,  10.087309,  0.12079208


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.5505018,  0.10198019
 786,  2.594187,  0.1
 1179,  2.6742482,  0.1
 1572,  2.7446208,  0.1
 1965,  2.7776642,  0.1
 2358,  2.7893298,  0.1
 2751,  2.7930763,  0.1
 3144,  2.7942412,  0.1
 3537,  2.7946012,  0.1
 3930,  8.3388145e+09,  0.1
 4323,  2.7368715,  0.1
 4716,  2.4059293,  0.1
 5109,  2.3393171,  0.1
 5502,  2.3259096,  0.1
 5895,  2.4173169,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.5487812,  0.10198019
 786,  2.5889704,  0.1
 1179,  2.6621234,  0.1
 1572,  2.7278042,  0.1
 1965,  2.757844,  0.1
 2358,  2.7684603,  0.1
 2751,  2.7718735,  0.1
 3144,  2.7729306,  0.1
 3537,  2.7732568,  0.1
 3930,  3.8966077e+08,  0.1
 4323,  3.7613726,  0.16732673
 4716,  3.2447572,  0.1
 5109,  3.3202405,  0.14158416
 5502,  4.1979761,  0.17326732
 5895,  3.9649649,  0.18217821


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.5501916,  0.1009901
 786,  2.5946789,  0.1
 1179,  2.6737816,  0.1
 1572,  2.7443466,  0.1
 1965,  2.7765985,  0.1
 2358,  2.7879429,  0.1
 2751,  2.7915802,  0.1
 3144,  2.7927098,  0.1
 3537,  2.7930589,  0.1
 3930,  4.1888842e+09,  0.1
 4323,  3.032891,  0.1
 4716,  2.4655123,  0.1
 5109,  2.35131,  0.1
 5502,  2.3283231,  0.1
 5895,  2.4177852,  0.1


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.63517,2.84725,0.0703125
101,2.42957,2.64164,0.105469,101,2.41196,2.62403,0.105469,101,2.42976,2.64184,0.105469,101,2.42044,2.63252,0.105469,101,2.40745,2.61953,0.105469,101,2.41556,2.62763,0.105469,101,2.43036,2.64243,0.105469,101,2.42409,2.63616,0.105469
201,2.57982,2.7919,0.0963542,201,2.55813,2.77021,0.0963542,201,2.576,2.78807,0.0963542,201,2.58616,2.79824,0.0963542,201,2.56718,2.77925,0.0963542,201,2.57608,2.78816,0.0963542,201,2.56572,2.7778,0.0963542,201,2.57237,2.78445,0.0963542
301,2.53575,2.74782,0.101563,301,2.55379,2.76587,0.101563,301,2.55728,2.76936,0.101563,301,2.55949,2.77156,0.101563,301,2.55915,2.77122,0.101563,301,2.56662,2.7787,0.101563,301,2.55231,2.76439,0.101563,301,2.56265,2.77473,0.101563
394,2.64588,2.85796,0.0703125,394,2.64064,2.85272,0.0703125,394,2.64216,2.85424,0.0703125,394,2.67597,2.88805,0.0703125,394,2.63592,2.848,0.0703125,394,2.6468,2.85887,0.0703125,394,2.65588,2.86795,0.0703125,394,2.63517,2.84725,0.0703125
494,2.42957,2.64164,0.105469,494,2.41196,2.62403,0.105469,494,2.42976,2.64184,0.105469,494,2.42044,2.63252,0.105469,494,2.40745,2.61953,0.105469,494,2.41556,2.62763,0.105469,494,2.43036,2.64243,0.105469,494,2.42409,2.63616,0.105469
594,2.57982,2.7919,0.0963542,594,2.55813,2.77021,0.0963542,594,2.576,2.78807,0.0963542,594,2.58616,2.79824,0.0963542,594,2.56718,2.77925,0.0963542,594,2.57608,2.78816,0.0963542,594,2.56572,2.7778,0.0963542,594,2.57237,2.78445,0.0963542
694,2.53575,2.74782,0.101563,694,2.55379,2.76587,0.101563,694,2.55728,2.76936,0.101563,694,2.55949,2.77156,0.101563,694,2.55915,2.77122,0.101563,694,2.56662,2.7787,0.101563,694,2.55231,2.76439,0.101563,694,2.56265,2.77473,0.101563
787,2.64588,2.85796,0.0703125,787,2.64064,2.85272,0.0703125,787,2.64216,2.85424,0.0703125,787,2.67597,2.88805,0.0703125,787,2.63592,2.848,0.0703125,787,2.6468,2.85887,0.0703125,787,2.65588,2.86795,0.0703125,787,2.63517,2.84725,0.0703125
887,2.42957,2.64164,0.105469,887,2.41196,2.62403,0.105469,887,2.42976,2.64184,0.105469,887,2.42044,2.63252,0.105469,887,2.40745,2.61953,0.105469,887,2.41556,2.62763,0.105469,887,2.43036,2.64243,0.105469,887,2.42409,2.63616,0.105469
987,2.57982,2.7919,0.0963542,987,2.55813,2.77021,0.0963542,987,2.576,2.78807,0.0963542,987,2.58616,2.79824,0.0963542,987,2.56718,2.77925,0.0963542,987,2.57608,2.78816,0.0963542,987,2.56572,2.7778,0.0963542,987,2.57237,2.78445,0.0963542
1087,2.53575,2.74782,0.101563,1087,2.55379,2.76587,0.101563,1087,2.55728,2.76936,0.101563,1087,2.55949,2.77156,0.101563,1087,2.55915,2.77122,0.101563,1087,2.56662,2.7787,0.101563,1087,2.55231,2.76439,0.101563,1087,2.56265,2.77473,0.101563
1180,2.64588,2.85796,0.0703125,1180,2.64064,2.85272,0.0703125,1180,2.64216,2.85424,0.0703125,1180,2.67597,2.88805,0.0703125,1180,2.63592,2.848,0.0703125,1180,2.6468,2.85887,0.0703125,1180,2.65588,2.86795,0.0703125,1180,2.63517,2.84725,0.0703125
1280,2.42957,2.64164,0.105469,1280,2.41196,2.62403,0.105469,1280,2.42976,2.64184,0.105469,1280,2.42044,2.63252,0.105469,1280,2.40745,2.61953,0.105469,1280,2.41556,2.62763,0.105469,1280,2.43036,2.64243,0.105469,1280,2.42409,2.63616,0.105469
1380,2.57982,2.7919,0.0963542,1380,2.55813,2.77021,0.0963542,1380,2.576,2.78807,0.0963542,1380,2.58616,2.79824,0.0963542,1380,2.56718,2.77925,0.0963542,1380,2.57608,2.78816,0.0963542,1380,2.56572,2.7778,0.0963542,1380,2.57237,2.78445,0.0963542
1480,2.53575,2.74782,0.101563,1480,2.55379,2.76587,0.101563,1480,2.55728,2.76936,0.101563,1480,2.55949,2.77156,0.101563,1480,2.55915,2.77122,0.101563,1480,2.56662,2.7787,0.101563,1480,2.55231,2.76439,0.101563,1480,2.56265,2.77473,0.101563
1573,2.64588,2.85796,0.0703125,1573,2.64064,2.85272,0.0703125,1573,2.64216,2.85424,0.0703125,1573,2.67597,2.88805,0.0703125,1573,2.63592,2.848,0.0703125,1573,2.6468,2.85887,0.0703125,1573,2.65588,2.86795,0.0703125,1573,2.63517,2.84725,0.0703125
1673,2.42957,2.64164,0.105469,1673,2.41196,2.62403,0.105469,1673,2.42976,2.64184,0.105469,1673,2.42044,2.63252,0.105469,1673,2.40745,2.61953,0.105469,1673,2.41556,2.62763,0.105469,1673,2.43036,2.64243,0.105469,1673,2.42409,2.63616,0.105469
1773,2.57982,2.7919,0.0963542,1773,2.55813,2.77021,0.0963542,1773,2.576,2.78807,0.0963542,1773,2.58616,2.79824,0.0963542,1773,2.56718,2.77925,0.0963542,1773,2.57608,2.78816,0.0963542,1773,2.56572,2.7778,0.0963542,1773,2.57237,2.78445,0.0963542
1873,2.53575,2.74782,0.101563,1873,2.55379,2.76587,0.101563,1873,2.55728,2.76936,0.101563,1873,2.55949,2.77156,0.101563,1873,2.55915,2.77122,0.101563,1873,2.56662,2.7787,0.101563,1873,2.55231,2.76439,0.101563,1873,2.56265,2.77473,0.101563
1966,2.64588,2.85796,0.0703125,1966,2.64064,2.85272,0.0703125,1966,2.64216,2.85424,0.0703125,1966,2.67597,2.88805,0.0703125,1966,2.63592,2.848,0.0703125,1966,2.6468,2.85887,0.0703125,1966,2.65588,2.86795,0.0703125,1966,2.63517,2.84725,0.0703125
2066,2.42957,2.64164,0.105469,2066,2.41196,2.62403,0.105469,2066,2.42976,2.64184,0.105469,2066,2.42044,2.63252,0.105469,2066,2.40745,2.61953,0.105469,2066,2.41556,2.62763,0.105469,2066,2.43036,2.64243,0.105469,2066,2.42409,2.63616,0.105469
2166,2.57982,2.7919,0.0963542,2166,2.55813,2.77021,0.0963542,2166,2.576,2.78807,0.0963542,2166,2.58616,2.79824,0.0963542,2166,2.56718,2.77925,0.0963542,2166,2.57608,2.78816,0.0963542,2166,2.56572,2.7778,0.0963542,2166,2.57237,2.78445,0.0963542
2266,2.53575,2.74782,0.101563,2266,2.55379,2.76587,0.101563,2266,2.55728,2.76936,0.101563,2266,2.55949,2.77156,0.101563,2266,2.55915,2.77122,0.101563,2266,2.56662,2.7787,0.101563,2266,2.55231,2.76439,0.101563,2266,2.56265,2.77473,0.101563
2359,2.64588,2.85796,0.0703125,2359,2.64064,2.85272,0.0703125,2359,2.64216,2.85424,0.0703125,2359,2.67597,2.88805,0.0703125,2359,2.63592,2.848,0.0703125,2359,2.6468,2.85887,0.0703125,2359,2.65588,2.86795,0.0703125,2359,2.63517,2.84725,0.0703125
2459,2.42957,2.64164,0.105469,2459,2.41196,2.62403,0.105469,2459,2.42976,2.64184,0.105469,2459,2.42044,2.63252,0.105469,2459,2.40745,2.61953,0.105469,2459,2.41556,2.62763,0.105469,2459,2.43036,2.64243,0.105469,2459,2.42409,2.63616,0.105469
2559,2.57982,2.7919,0.0963542,2559,2.55813,2.77021,0.0963542,2559,2.576,2.78807,0.0963542,2559,2.58616,2.79824,0.0963542,2559,2.56718,2.77925,0.0963542,2559,2.57608,2.78816,0.0963542,2559,2.56572,2.7778,0.0963542,2559,2.57237,2.78445,0.0963542
2659,2.53575,2.74782,0.101563,2659,2.55379,2.76587,0.101563,2659,2.55728,2.76936,0.101563,2659,2.55949,2.77156,0.101563,2659,2.55915,2.77122,0.101563,2659,2.56662,2.7787,0.101563,2659,2.55231,2.76439,0.101563,2659,2.56265,2.77473,0.101563
2752,2.64588,2.85796,0.0703125,2752,2.64064,2.85272,0.0703125,2752,2.64216,2.85424,0.0703125,2752,2.67597,2.88805,0.0703125,2752,2.63592,2.848,0.0703125,2752,2.6468,2.85887,0.0703125,2752,2.65588,2.86795,0.0703125,2752,2.63517,2.84725,0.0703125
2852,2.42957,2.64164,0.105469,2852,2.41196,2.62403,0.105469,2852,2.42976,2.64184,0.105469,2852,2.42044,2.63252,0.105469,2852,2.40745,2.61953,0.105469,2852,2.41556,2.62763,0.105469,2852,2.43036,2.64243,0.105469,2852,2.42409,2.63616,0.105469
2952,2.57982,2.7919,0.0963542,2952,2.55813,2.77021,0.0963542,2952,2.576,2.78807,0.0963542,2952,2.58616,2.79824,0.0963542,2952,2.56718,2.77925,0.0963542,2952,2.57608,2.78816,0.0963542,2952,2.56572,2.7778,0.0963542,2952,2.57237,2.78445,0.0963542
3052,2.53575,2.74782,0.101563,3052,2.55379,2.76587,0.101563,3052,2.55728,2.76936,0.101563,3052,2.55949,2.77156,0.101563,3052,2.55915,2.77122,0.101563,3052,2.56662,2.7787,0.101563,3052,2.55231,2.76439,0.101563,3052,2.56265,2.77473,0.101563
3145,2.64588,2.85796,0.0703125,3145,2.64064,2.85272,0.0703125,3145,2.64216,2.85424,0.0703125,3145,2.67597,2.88805,0.0703125,3145,2.63592,2.848,0.0703125,3145,2.6468,2.85887,0.0703125,3145,2.65588,2.86795,0.0703125,3145,2.63517,2.84725,0.0703125
3245,2.42957,2.64164,0.105469,3245,2.41196,2.62403,0.105469,3245,2.42976,2.64184,0.105469,3245,2.42044,2.63252,0.105469,3245,2.40745,2.61953,0.105469,3245,2.41556,2.62763,0.105469,3245,2.43036,2.64243,0.105469,3245,2.42409,2.63616,0.105469
3345,2.57982,2.7919,0.0963542,3345,2.55813,2.77021,0.0963542,3345,2.576,2.78807,0.0963542,3345,2.58616,2.79824,0.0963542,3345,2.56718,2.77925,0.0963542,3345,2.57608,2.78816,0.0963542,3345,2.56572,2.7778,0.0963542,3345,2.57237,2.78445,0.0963542
3445,2.53575,2.74782,0.101563,3445,2.55379,2.76587,0.101563,3445,2.55728,2.76936,0.101563,3445,2.55949,2.77156,0.101563,3445,2.55915,2.77122,0.101563,3445,2.56662,2.7787,0.101563,3445,2.55231,2.76439,0.101563,3445,2.56265,2.77473,0.101563
3538,2.64588,2.85796,0.0703125,3538,2.64064,2.85272,0.0703125,3538,2.64216,2.85424,0.0703125,3538,2.67597,2.88805,0.0703125,3538,2.63592,2.848,0.0703125,3538,2.6468,2.85887,0.0703125,3538,2.65588,2.86795,0.0703125,3538,2.63517,2.84725,0.0703125
3638,2.42957,2.64164,0.105469,3638,2.41196,2.62403,0.105469,3638,2.42976,2.64184,0.105469,3638,2.42044,2.63252,0.105469,3638,2.40745,2.61953,0.105469,3638,2.41556,2.62763,0.105469,3638,2.43036,2.64243,0.105469,3638,2.42409,2.63616,0.105469
3738,2.57982,2.7919,0.0963542,3738,2.55813,2.77021,0.0963542,3738,2.576,2.78807,0.0963542,3738,2.58616,2.79824,0.0963542,3738,2.56718,2.77925,0.0963542,3738,2.57608,2.78816,0.0963542,3738,2.56572,2.7778,0.0963542,3738,2.57237,2.78445,0.0963542
3838,2.53575,2.74782,0.101563,3838,2.55379,2.76587,0.101563,3838,2.55728,2.76936,0.101563,3838,2.55949,2.77156,0.101563,3838,2.55915,2.77122,0.101563,3838,2.56662,2.7787,0.101563,3838,2.55231,2.76439,0.101563,3838,2.56265,2.77473,0.101563
3931,5.07836,5.29942,0.132813,3931,4.95965,5.18112,0.140625,3931,5.44514,5.66644,0.140625,3931,5.17956,5.40091,0.109375,3931,5.90992,6.13133,0.117188,3931,4.96877,5.18958,0.117188,3931,5.25107,5.47249,0.109375,3931,4.64118,4.86246,0.101563
4031,2.36844,5.90866,0.109375,4031,2.36769,4.05193,0.113281,4031,2.36681,4.31747,0.113281,4031,2.34003,4.27856,0.105469,4031,2.38342,3.61277,0.101563,4031,2.36765,3.73652,0.101563,4031,2.35454,6.63591,0.109375,4031,2.36816,4.71511,0.09375
4131,2.31905,4.67367,0.104167,4131,2.31906,3.43923,0.106771,4131,2.31848,3.61735,0.106771,4131,2.1765,3.47389,0.125,4131,2.31647,3.13587,0.0989583,4131,2.31905,3.22953,0.0989583,4131,2.15787,5.00974,0.119792,4131,2.31905,3.87999,0.09375
4231,2.31982,3.88575,0.101563,4231,2.31982,3.06479,0.103516,4231,2.31982,3.18364,0.103516,4231,2.10614,2.98044,0.140625,4231,2.28513,2.83509,0.0996094,4231,2.31982,2.92533,0.0976563,4231,2.19043,4.09705,0.134766,4231,2.31982,3.35792,0.09375
4324,2.32286,3.39446,0.140625,4324,2.32286,2.83267,0.140625,4324,2.32286,2.914,0.140625,4324,2.0982,2.70498,0.140625,4324,1.98801,2.37726,0.234375,4324,2.32286,2.73724,0.140625,4324,2.09369,3.40695,0.210938,4324,2.32286,3.03326,0.140625
4424,2.3872,3.10052,0.117188,4424,2.3664,2.70547,0.113281,4424,2.3664,2.75956,0.113281,4424,2.02594,2.44561,0.164063,4424,2.05465,2.32983,0.1875,4424,2.3664,2.64201,0.113281,4424,2.01865,2.90228,0.207031,4424,2.3664,2.83887,0.113281
4524,2.0273,2.51613,0.145833,4524,2.31906,2.54454,0.106771,4524,2.31906,2.58052,0.106771,4524,1.93167,2.2352,0.197917,4524,1.85791,2.06656,0.213542,4524,2.31906,2.50234,0.106771,4524,1.93277,2.53553,0.216146,4524,2.31906,2.63326,0.106771
4624,1.99765,2.34605,0.164063,4624,2.31982,2.46979,0.103516,4624,2.31982,2.49371,0.103516,4624,1.90752,2.14134,0.216797,4624,1.94869,2.11106,0.220703,4624,2.31982,2.44172,0.103516,4624,2.02532,2.44352,0.210938,4624,2.31982,2.52879,0.103516
4717,1.77888,2.04253,0.34375,4717,2.32286,2.42551,0.140625,4717,2.32286,2.44188,0.140625,4717,1.81656,2.00931,0.296875,4717,1.66419,1.81429,0.398438,4717,2.32286,2.4063,0.140625,4717,1.80208,2.11318,0.296875,4717,2.32286,2.46588,0.140625
4817,1.82226,2.03628,0.328125,4817,2.3664,2.43469,0.113281,4817,2.3664,2.44558,0.113281,4817,1.73812,1.90639,0.324219,4817,1.61214,1.7605,0.414063,4817,2.3664,2.42192,0.113281,4817,1.84116,2.08282,0.292969,4817,2.3664,2.46154,0.113281
4917,1.66328,1.8472,0.348958,4917,2.31906,2.36446,0.106771,4917,2.31906,2.3717,0.106771,4917,1.75178,1.91202,0.328125,4917,1.58595,1.74678,0.398438,4917,2.31906,2.35597,0.106771,4917,1.6437,1.84837,0.317708,4917,2.31906,2.38232,0.106771
5017,1.5074,1.6825,0.384766,5017,2.31982,2.35002,0.103516,5017,2.31982,2.35484,0.103516,5017,1.52049,1.68596,0.361328,5017,1.46924,1.65221,0.410156,5017,2.31982,2.34437,0.103516,5017,1.57627,1.76391,0.333984,5017,2.31982,2.3619,0.103516
5110,1.46908,1.64236,0.421875,5110,2.32286,2.34355,0.140625,5110,2.32287,2.34687,0.140625,5110,1.63223,1.80667,0.398438,5110,1.33679,1.53866,0.53125,5110,2.32286,2.33968,0.140625,5110,1.47757,1.66482,0.453125,5110,2.32286,2.35168,0.140625
5210,1.50618,1.68692,0.421875,5210,2.3664,2.38019,0.113281,5210,2.3664,2.38239,0.113281,5210,1.48708,1.66948,0.421875,5210,1.39947,1.62226,0.511719,5210,2.3664,2.37762,0.113281,5210,1.49763,1.69236,0.453125,5210,2.3664,2.38559,0.113281
5310,1.44592,1.63676,0.414063,5310,2.31906,2.32822,0.106771,5310,2.31906,2.32968,0.106771,5310,1.63216,1.82907,0.424479,5310,1.34028,1.5864,0.494792,5310,2.31906,2.32651,0.106771,5310,1.39538,1.60632,0.453125,5310,2.31906,2.33181,0.106771
5410,1.43651,1.64817,0.4375,5410,2.31982,2.32592,0.103516,5410,2.31982,2.32689,0.103516,5410,1.43692,1.65391,0.4375,5410,1.23855,1.51113,0.511719,5410,2.31982,2.32478,0.103516,5410,1.19271,1.42353,0.488281,5410,2.31982,2.32831,0.103516
5503,1.23375,1.45852,0.523438,5503,2.32286,2.32706,0.140625,5503,2.32286,2.32772,0.140625,5503,1.38265,1.61034,0.476563,5503,0.98138,1.26784,0.664063,5503,2.32286,2.32628,0.140625,5503,1.15315,1.39812,0.554688,5503,2.32286,2.32869,0.140625
5603,1.30585,1.54706,0.507813,5603,2.3664,2.36922,0.113281,5603,2.3664,2.36966,0.113281,5603,1.2484,1.49417,0.496094,5603,1.16386,1.46616,0.613281,5603,2.3664,2.3687,0.113281,5603,1.26942,1.53049,0.527344,5603,2.3664,2.3703,0.113281
5703,1.25492,1.51218,0.5,5703,2.31906,2.32092,0.106771,5703,2.31906,2.32121,0.106771,5703,1.39422,1.65314,0.484375,5703,1.18219,1.50183,0.598958,5703,2.31906,2.32058,0.106771,5703,1.28961,1.56619,0.539063,5703,2.31906,2.32164,0.106771
5803,1.25158,1.52951,0.529297,5803,2.31982,2.32107,0.103516,5803,2.31982,2.32126,0.103516,5803,1.33368,1.61275,0.486328,5803,1.07529,1.41546,0.615234,5803,2.31982,2.32084,0.103516,5803,1.17982,1.46826,0.558594,5803,2.31982,2.32155,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,2.42957,2.64164,0.105469
201,2.57982,2.7919,0.0963542
301,2.53575,2.74782,0.101563
394,2.64588,2.85796,0.0703125
494,2.42957,2.64164,0.105469
594,2.57982,2.7919,0.0963542
694,2.53575,2.74782,0.101563
787,2.64588,2.85796,0.0703125
887,2.42957,2.64164,0.105469
987,2.57982,2.7919,0.0963542
1087,2.53575,2.74782,0.101563
1180,2.64588,2.85796,0.0703125
1280,2.42957,2.64164,0.105469
1380,2.57982,2.7919,0.0963542
1480,2.53575,2.74782,0.101563
1573,2.64588,2.85796,0.0703125
1673,2.42957,2.64164,0.105469
1773,2.57982,2.7919,0.0963542
1873,2.53575,2.74782,0.101563
1966,2.64588,2.85796,0.0703125
2066,2.42957,2.64164,0.105469
2166,2.57982,2.7919,0.0963542
2266,2.53575,2.74782,0.101563
2359,2.64588,2.85796,0.0703125
2459,2.42957,2.64164,0.105469
2559,2.57982,2.7919,0.0963542
2659,2.53575,2.74782,0.101563
2752,2.64588,2.85796,0.0703125
2852,2.42957,2.64164,0.105469
2952,2.57982,2.7919,0.0963542
3052,2.53575,2.74782,0.101563
3145,2.64588,2.85796,0.0703125
3245,2.42957,2.64164,0.105469
3345,2.57982,2.7919,0.0963542
3445,2.53575,2.74782,0.101563
3538,2.64588,2.85796,0.0703125
3638,2.42957,2.64164,0.105469
3738,2.57982,2.7919,0.0963542
3838,2.53575,2.74782,0.101563
3931,5.07836,5.29942,0.132813
4031,2.36844,5.90866,0.109375
4131,2.31905,4.67367,0.104167
4231,2.31982,3.88575,0.101563
4324,2.32286,3.39446,0.140625
4424,2.3872,3.10052,0.117188
4524,2.0273,2.51613,0.145833
4624,1.99765,2.34605,0.164063
4717,1.77888,2.04253,0.34375
4817,1.82226,2.03628,0.328125
4917,1.66328,1.8472,0.348958
5017,1.5074,1.6825,0.384766
5110,1.46908,1.64236,0.421875
5210,1.50618,1.68692,0.421875
5310,1.44592,1.63676,0.414063
5410,1.43651,1.64817,0.4375
5503,1.23375,1.45852,0.523438
5603,1.30585,1.54706,0.507813
5703,1.25492,1.51218,0.5
5803,1.25158,1.52951,0.529297


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,2.41196,2.62403,0.105469
201,2.55813,2.77021,0.0963542
301,2.55379,2.76587,0.101563
394,2.64064,2.85272,0.0703125
494,2.41196,2.62403,0.105469
594,2.55813,2.77021,0.0963542
694,2.55379,2.76587,0.101563
787,2.64064,2.85272,0.0703125
887,2.41196,2.62403,0.105469
987,2.55813,2.77021,0.0963542
1087,2.55379,2.76587,0.101563
1180,2.64064,2.85272,0.0703125
1280,2.41196,2.62403,0.105469
1380,2.55813,2.77021,0.0963542
1480,2.55379,2.76587,0.101563
1573,2.64064,2.85272,0.0703125
1673,2.41196,2.62403,0.105469
1773,2.55813,2.77021,0.0963542
1873,2.55379,2.76587,0.101563
1966,2.64064,2.85272,0.0703125
2066,2.41196,2.62403,0.105469
2166,2.55813,2.77021,0.0963542
2266,2.55379,2.76587,0.101563
2359,2.64064,2.85272,0.0703125
2459,2.41196,2.62403,0.105469
2559,2.55813,2.77021,0.0963542
2659,2.55379,2.76587,0.101563
2752,2.64064,2.85272,0.0703125
2852,2.41196,2.62403,0.105469
2952,2.55813,2.77021,0.0963542
3052,2.55379,2.76587,0.101563
3145,2.64064,2.85272,0.0703125
3245,2.41196,2.62403,0.105469
3345,2.55813,2.77021,0.0963542
3445,2.55379,2.76587,0.101563
3538,2.64064,2.85272,0.0703125
3638,2.41196,2.62403,0.105469
3738,2.55813,2.77021,0.0963542
3838,2.55379,2.76587,0.101563
3931,4.95965,5.18112,0.140625
4031,2.36769,4.05193,0.113281
4131,2.31906,3.43923,0.106771
4231,2.31982,3.06479,0.103516
4324,2.32286,2.83267,0.140625
4424,2.3664,2.70547,0.113281
4524,2.31906,2.54454,0.106771
4624,2.31982,2.46979,0.103516
4717,2.32286,2.42551,0.140625
4817,2.3664,2.43469,0.113281
4917,2.31906,2.36446,0.106771
5017,2.31982,2.35002,0.103516
5110,2.32286,2.34355,0.140625
5210,2.3664,2.38019,0.113281
5310,2.31906,2.32822,0.106771
5410,2.31982,2.32592,0.103516
5503,2.32286,2.32706,0.140625
5603,2.3664,2.36922,0.113281
5703,2.31906,2.32092,0.106771
5803,2.31982,2.32107,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,2.42976,2.64184,0.105469
201,2.576,2.78807,0.0963542
301,2.55728,2.76936,0.101563
394,2.64216,2.85424,0.0703125
494,2.42976,2.64184,0.105469
594,2.576,2.78807,0.0963542
694,2.55728,2.76936,0.101563
787,2.64216,2.85424,0.0703125
887,2.42976,2.64184,0.105469
987,2.576,2.78807,0.0963542
1087,2.55728,2.76936,0.101563
1180,2.64216,2.85424,0.0703125
1280,2.42976,2.64184,0.105469
1380,2.576,2.78807,0.0963542
1480,2.55728,2.76936,0.101563
1573,2.64216,2.85424,0.0703125
1673,2.42976,2.64184,0.105469
1773,2.576,2.78807,0.0963542
1873,2.55728,2.76936,0.101563
1966,2.64216,2.85424,0.0703125
2066,2.42976,2.64184,0.105469
2166,2.576,2.78807,0.0963542
2266,2.55728,2.76936,0.101563
2359,2.64216,2.85424,0.0703125
2459,2.42976,2.64184,0.105469
2559,2.576,2.78807,0.0963542
2659,2.55728,2.76936,0.101563
2752,2.64216,2.85424,0.0703125
2852,2.42976,2.64184,0.105469
2952,2.576,2.78807,0.0963542
3052,2.55728,2.76936,0.101563
3145,2.64216,2.85424,0.0703125
3245,2.42976,2.64184,0.105469
3345,2.576,2.78807,0.0963542
3445,2.55728,2.76936,0.101563
3538,2.64216,2.85424,0.0703125
3638,2.42976,2.64184,0.105469
3738,2.576,2.78807,0.0963542
3838,2.55728,2.76936,0.101563
3931,5.44514,5.66644,0.140625
4031,2.36681,4.31747,0.113281
4131,2.31848,3.61735,0.106771
4231,2.31982,3.18364,0.103516
4324,2.32286,2.914,0.140625
4424,2.3664,2.75956,0.113281
4524,2.31906,2.58052,0.106771
4624,2.31982,2.49371,0.103516
4717,2.32286,2.44188,0.140625
4817,2.3664,2.44558,0.113281
4917,2.31906,2.3717,0.106771
5017,2.31982,2.35484,0.103516
5110,2.32287,2.34687,0.140625
5210,2.3664,2.38239,0.113281
5310,2.31906,2.32968,0.106771
5410,2.31982,2.32689,0.103516
5503,2.32286,2.32772,0.140625
5603,2.3664,2.36966,0.113281
5703,2.31906,2.32121,0.106771
5803,2.31982,2.32126,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,2.42044,2.63252,0.105469
201,2.58616,2.79824,0.0963542
301,2.55949,2.77156,0.101563
394,2.67597,2.88805,0.0703125
494,2.42044,2.63252,0.105469
594,2.58616,2.79824,0.0963542
694,2.55949,2.77156,0.101563
787,2.67597,2.88805,0.0703125
887,2.42044,2.63252,0.105469
987,2.58616,2.79824,0.0963542
1087,2.55949,2.77156,0.101563
1180,2.67597,2.88805,0.0703125
1280,2.42044,2.63252,0.105469
1380,2.58616,2.79824,0.0963542
1480,2.55949,2.77156,0.101563
1573,2.67597,2.88805,0.0703125
1673,2.42044,2.63252,0.105469
1773,2.58616,2.79824,0.0963542
1873,2.55949,2.77156,0.101563
1966,2.67597,2.88805,0.0703125
2066,2.42044,2.63252,0.105469
2166,2.58616,2.79824,0.0963542
2266,2.55949,2.77156,0.101563
2359,2.67597,2.88805,0.0703125
2459,2.42044,2.63252,0.105469
2559,2.58616,2.79824,0.0963542
2659,2.55949,2.77156,0.101563
2752,2.67597,2.88805,0.0703125
2852,2.42044,2.63252,0.105469
2952,2.58616,2.79824,0.0963542
3052,2.55949,2.77156,0.101563
3145,2.67597,2.88805,0.0703125
3245,2.42044,2.63252,0.105469
3345,2.58616,2.79824,0.0963542
3445,2.55949,2.77156,0.101563
3538,2.67597,2.88805,0.0703125
3638,2.42044,2.63252,0.105469
3738,2.58616,2.79824,0.0963542
3838,2.55949,2.77156,0.101563
3931,5.17956,5.40091,0.109375
4031,2.34003,4.27856,0.105469
4131,2.1765,3.47389,0.125
4231,2.10614,2.98044,0.140625
4324,2.0982,2.70498,0.140625
4424,2.02594,2.44561,0.164063
4524,1.93167,2.2352,0.197917
4624,1.90752,2.14134,0.216797
4717,1.81656,2.00931,0.296875
4817,1.73812,1.90639,0.324219
4917,1.75178,1.91202,0.328125
5017,1.52049,1.68596,0.361328
5110,1.63223,1.80667,0.398438
5210,1.48708,1.66948,0.421875
5310,1.63216,1.82907,0.424479
5410,1.43692,1.65391,0.4375
5503,1.38265,1.61034,0.476563
5603,1.2484,1.49417,0.496094
5703,1.39422,1.65314,0.484375
5803,1.33368,1.61275,0.486328


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,2.40745,2.61953,0.105469
201,2.56718,2.77925,0.0963542
301,2.55915,2.77122,0.101563
394,2.63592,2.848,0.0703125
494,2.40745,2.61953,0.105469
594,2.56718,2.77925,0.0963542
694,2.55915,2.77122,0.101563
787,2.63592,2.848,0.0703125
887,2.40745,2.61953,0.105469
987,2.56718,2.77925,0.0963542
1087,2.55915,2.77122,0.101563
1180,2.63592,2.848,0.0703125
1280,2.40745,2.61953,0.105469
1380,2.56718,2.77925,0.0963542
1480,2.55915,2.77122,0.101563
1573,2.63592,2.848,0.0703125
1673,2.40745,2.61953,0.105469
1773,2.56718,2.77925,0.0963542
1873,2.55915,2.77122,0.101563
1966,2.63592,2.848,0.0703125
2066,2.40745,2.61953,0.105469
2166,2.56718,2.77925,0.0963542
2266,2.55915,2.77122,0.101563
2359,2.63592,2.848,0.0703125
2459,2.40745,2.61953,0.105469
2559,2.56718,2.77925,0.0963542
2659,2.55915,2.77122,0.101563
2752,2.63592,2.848,0.0703125
2852,2.40745,2.61953,0.105469
2952,2.56718,2.77925,0.0963542
3052,2.55915,2.77122,0.101563
3145,2.63592,2.848,0.0703125
3245,2.40745,2.61953,0.105469
3345,2.56718,2.77925,0.0963542
3445,2.55915,2.77122,0.101563
3538,2.63592,2.848,0.0703125
3638,2.40745,2.61953,0.105469
3738,2.56718,2.77925,0.0963542
3838,2.55915,2.77122,0.101563
3931,5.90992,6.13133,0.117188
4031,2.38342,3.61277,0.101563
4131,2.31647,3.13587,0.0989583
4231,2.28513,2.83509,0.0996094
4324,1.98801,2.37726,0.234375
4424,2.05465,2.32983,0.1875
4524,1.85791,2.06656,0.213542
4624,1.94869,2.11106,0.220703
4717,1.66419,1.81429,0.398438
4817,1.61214,1.7605,0.414063
4917,1.58595,1.74678,0.398438
5017,1.46924,1.65221,0.410156
5110,1.33679,1.53866,0.53125
5210,1.39947,1.62226,0.511719
5310,1.34028,1.5864,0.494792
5410,1.23855,1.51113,0.511719
5503,0.98138,1.26784,0.664063
5603,1.16386,1.46616,0.613281
5703,1.18219,1.50183,0.598958
5803,1.07529,1.41546,0.615234


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,2.41556,2.62763,0.105469
201,2.57608,2.78816,0.0963542
301,2.56662,2.7787,0.101563
394,2.6468,2.85887,0.0703125
494,2.41556,2.62763,0.105469
594,2.57608,2.78816,0.0963542
694,2.56662,2.7787,0.101563
787,2.6468,2.85887,0.0703125
887,2.41556,2.62763,0.105469
987,2.57608,2.78816,0.0963542
1087,2.56662,2.7787,0.101563
1180,2.6468,2.85887,0.0703125
1280,2.41556,2.62763,0.105469
1380,2.57608,2.78816,0.0963542
1480,2.56662,2.7787,0.101563
1573,2.6468,2.85887,0.0703125
1673,2.41556,2.62763,0.105469
1773,2.57608,2.78816,0.0963542
1873,2.56662,2.7787,0.101563
1966,2.6468,2.85887,0.0703125
2066,2.41556,2.62763,0.105469
2166,2.57608,2.78816,0.0963542
2266,2.56662,2.7787,0.101563
2359,2.6468,2.85887,0.0703125
2459,2.41556,2.62763,0.105469
2559,2.57608,2.78816,0.0963542
2659,2.56662,2.7787,0.101563
2752,2.6468,2.85887,0.0703125
2852,2.41556,2.62763,0.105469
2952,2.57608,2.78816,0.0963542
3052,2.56662,2.7787,0.101563
3145,2.6468,2.85887,0.0703125
3245,2.41556,2.62763,0.105469
3345,2.57608,2.78816,0.0963542
3445,2.56662,2.7787,0.101563
3538,2.6468,2.85887,0.0703125
3638,2.41556,2.62763,0.105469
3738,2.57608,2.78816,0.0963542
3838,2.56662,2.7787,0.101563
3931,4.96877,5.18958,0.117188
4031,2.36765,3.73652,0.101563
4131,2.31905,3.22953,0.0989583
4231,2.31982,2.92533,0.0976563
4324,2.32286,2.73724,0.140625
4424,2.3664,2.64201,0.113281
4524,2.31906,2.50234,0.106771
4624,2.31982,2.44172,0.103516
4717,2.32286,2.4063,0.140625
4817,2.3664,2.42192,0.113281
4917,2.31906,2.35597,0.106771
5017,2.31982,2.34437,0.103516
5110,2.32286,2.33968,0.140625
5210,2.3664,2.37762,0.113281
5310,2.31906,2.32651,0.106771
5410,2.31982,2.32478,0.103516
5503,2.32286,2.32628,0.140625
5603,2.3664,2.3687,0.113281
5703,2.31906,2.32058,0.106771
5803,2.31982,2.32084,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,2.43036,2.64243,0.105469
201,2.56572,2.7778,0.0963542
301,2.55231,2.76439,0.101563
394,2.65588,2.86795,0.0703125
494,2.43036,2.64243,0.105469
594,2.56572,2.7778,0.0963542
694,2.55231,2.76439,0.101563
787,2.65588,2.86795,0.0703125
887,2.43036,2.64243,0.105469
987,2.56572,2.7778,0.0963542
1087,2.55231,2.76439,0.101563
1180,2.65588,2.86795,0.0703125
1280,2.43036,2.64243,0.105469
1380,2.56572,2.7778,0.0963542
1480,2.55231,2.76439,0.101563
1573,2.65588,2.86795,0.0703125
1673,2.43036,2.64243,0.105469
1773,2.56572,2.7778,0.0963542
1873,2.55231,2.76439,0.101563
1966,2.65588,2.86795,0.0703125
2066,2.43036,2.64243,0.105469
2166,2.56572,2.7778,0.0963542
2266,2.55231,2.76439,0.101563
2359,2.65588,2.86795,0.0703125
2459,2.43036,2.64243,0.105469
2559,2.56572,2.7778,0.0963542
2659,2.55231,2.76439,0.101563
2752,2.65588,2.86795,0.0703125
2852,2.43036,2.64243,0.105469
2952,2.56572,2.7778,0.0963542
3052,2.55231,2.76439,0.101563
3145,2.65588,2.86795,0.0703125
3245,2.43036,2.64243,0.105469
3345,2.56572,2.7778,0.0963542
3445,2.55231,2.76439,0.101563
3538,2.65588,2.86795,0.0703125
3638,2.43036,2.64243,0.105469
3738,2.56572,2.7778,0.0963542
3838,2.55231,2.76439,0.101563
3931,5.25107,5.47249,0.109375
4031,2.35454,6.63591,0.109375
4131,2.15787,5.00974,0.119792
4231,2.19043,4.09705,0.134766
4324,2.09369,3.40695,0.210938
4424,2.01865,2.90228,0.207031
4524,1.93277,2.53553,0.216146
4624,2.02532,2.44352,0.210938
4717,1.80208,2.11318,0.296875
4817,1.84116,2.08282,0.292969
4917,1.6437,1.84837,0.317708
5017,1.57627,1.76391,0.333984
5110,1.47757,1.66482,0.453125
5210,1.49763,1.69236,0.453125
5310,1.39538,1.60632,0.453125
5410,1.19271,1.42353,0.488281
5503,1.15315,1.39812,0.554688
5603,1.26942,1.53049,0.527344
5703,1.28961,1.56619,0.539063
5803,1.17982,1.46826,0.558594


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c44/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,2.42409,2.63616,0.105469
201,2.57237,2.78445,0.0963542
301,2.56265,2.77473,0.101563
394,2.63517,2.84725,0.0703125
494,2.42409,2.63616,0.105469
594,2.57237,2.78445,0.0963542
694,2.56265,2.77473,0.101563
787,2.63517,2.84725,0.0703125
887,2.42409,2.63616,0.105469
987,2.57237,2.78445,0.0963542
1087,2.56265,2.77473,0.101563
1180,2.63517,2.84725,0.0703125
1280,2.42409,2.63616,0.105469
1380,2.57237,2.78445,0.0963542
1480,2.56265,2.77473,0.101563
1573,2.63517,2.84725,0.0703125
1673,2.42409,2.63616,0.105469
1773,2.57237,2.78445,0.0963542
1873,2.56265,2.77473,0.101563
1966,2.63517,2.84725,0.0703125
2066,2.42409,2.63616,0.105469
2166,2.57237,2.78445,0.0963542
2266,2.56265,2.77473,0.101563
2359,2.63517,2.84725,0.0703125
2459,2.42409,2.63616,0.105469
2559,2.57237,2.78445,0.0963542
2659,2.56265,2.77473,0.101563
2752,2.63517,2.84725,0.0703125
2852,2.42409,2.63616,0.105469
2952,2.57237,2.78445,0.0963542
3052,2.56265,2.77473,0.101563
3145,2.63517,2.84725,0.0703125
3245,2.42409,2.63616,0.105469
3345,2.57237,2.78445,0.0963542
3445,2.56265,2.77473,0.101563
3538,2.63517,2.84725,0.0703125
3638,2.42409,2.63616,0.105469
3738,2.57237,2.78445,0.0963542
3838,2.56265,2.77473,0.101563
3931,4.64118,4.86246,0.101563
4031,2.36816,4.71511,0.09375
4131,2.31905,3.87999,0.09375
4231,2.31982,3.35792,0.09375
4324,2.32286,3.03326,0.140625
4424,2.3664,2.83887,0.113281
4524,2.31906,2.63326,0.106771
4624,2.31982,2.52879,0.103516
4717,2.32286,2.46588,0.140625
4817,2.3664,2.46154,0.113281
4917,2.31906,2.38232,0.106771
5017,2.31982,2.3619,0.103516
5110,2.32286,2.35168,0.140625
5210,2.3664,2.38559,0.113281
5310,2.31906,2.33181,0.106771
5410,2.31982,2.32831,0.103516
5503,2.32286,2.32869,0.140625
5603,2.3664,2.3703,0.113281
5703,2.31906,2.32164,0.106771
5803,2.31982,2.32155,0.103516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  7.0395761,  0.19306931, 393,  9.5674591,  0.22376238, 393,  3.4712491,  0.12970297, 393,  3.1175346,  0.28118813, 393,  4.0580983,  0.2009901, 393,  4.6279836,  0.19504951, 393,  2.9748504,  0.33762378, 393,  2.7408314,  0.18712871
 786,  4.9477229,  0.28316832, 786,  6.3460293,  0.24356435, 786,  2.6864774,  0.35643566, 786,  11.400203,  0.17227723, 786,  3.7192955,  0.34752476, 786,  11.92908,  0.12277228, 786,  4.3463259,  0.29207921, 786,  3.1634068,  0.32871288
 1179,  3.1833339,  0.3841584, 1179,  2.9681096,  0.42178217, 1179,  2.5178916,  0.43861386, 1179,  2.2394032,  0.47722772, 1179,  2.8570373,  0.39900991, 1179,  3.3651788,  0.3138614, 1179,  2.507441,  0.48514852, 1179,  2.7424636,  0.40792078
 1572,  1.5512886,  0.61683166, 1572,  1.8497661,  0.51980197, 1572,  2.1347921,  0.46930692, 1572,  2.4393563,  0.45445544, 1572,  2.0318029,  0.54554456, 1572,  1.9657803,  0.49009901, 1572,  2.1625977,  0.4831683, 1572,  2.0591195,  0.52277225
 1965,  1.7286508,  0.59603959, 1965,  2.1721611,  0.53366339, 1965,  2.282819,  0.4881188, 1965,  3.5960329,  0.38019803, 1965,  1.5276686,  0.62178218, 1965,  2.1396098,  0.50891089, 1965,  1.4900299,  0.64950496, 1965,  1.9320685,  0.52277225
 2358,  2.67945,  0.5, 2358,  2.4312773,  0.52574259, 2358,  2.427042,  0.51089108, 2358,  3.0641119,  0.46633664, 2358,  1.7574632,  0.62475246, 2358,  2.6425786,  0.48910892, 2358,  1.3175455,  0.69504952, 2358,  2.1833291,  0.53069305
 2751,  2.5755379,  0.51485151, 2751,  1.8755565,  0.60891092, 2751,  2.7234015,  0.46138614, 2751,  4.674078,  0.36732674, 2751,  1.8573515,  0.60792077, 2751,  1.9938039,  0.57227725, 2751,  2.4409842,  0.54158413, 2751,  2.2048063,  0.55049503
 3144,  2.9095531,  0.52574259, 3144,  2.2562187,  0.61881191, 3144,  5.181695,  0.40198019, 3144,  3.2288189,  0.50495052, 3144,  1.6957788,  0.6277228, 3144,  6.706326,  0.34257427, 3144,  2.2501738,  0.6108911, 3144,  2.2187889,  0.54752475
 3537,  2.1877267,  0.60891092, 3537,  2.8490403,  0.5158416, 3537,  3.0440478,  0.50396037, 3537,  4.5541496,  0.43465346, 3537,  1.9580259,  0.65445542, 3537,  2.8588767,  0.54356438, 3537,  1.723341,  0.65742576, 3537,  2.6176333,  0.4960396
 3930,  4.1232271,  0.48019803, 3930,  3.4476688,  0.48514852, 3930,  8.9777603,  0.25544554, 3930,  7.2683959,  0.39900991, 3930,  2.9395435,  0.5168317, 3930,  4.1774273,  0.39900991, 3930,  5.4154816,  0.40990099, 3930,  3.8142431,  0.43564355
 4323,  2.2977657,  0.33366337, 4323,  7.9336109,  0.24554455, 4323,  2.7126327,  0.23366337, 4323,  7.4800277,  0.19306931, 4323,  3.3748446,  0.26534653, 4323,  2.3937788,  0.23663366, 4323,  2.6227746,  0.3891089, 4323,  2.3682792,  0.25346535
 4716,  2.6520491,  0.45544556, 4716,  1.90176,  0.55445546, 4716,  2.5925925,  0.30000001, 4716,  3.9474707,  0.25148514, 4716,  2.5167027,  0.46633664, 4716,  2.0825217,  0.35742575, 4716,  3.1003225,  0.42970297, 4716,  3.3293276,  0.24356435
 5109,  2.9346659,  0.40000001, 5109,  3.1750503,  0.30693069, 5109,  2.4750369,  0.35544553, 5109,  4.8634186,  0.31089109, 5109,  3.399344,  0.34356436, 5109,  2.3681352,  0.3920792, 5109,  2.8437123,  0.49306932, 5109,  3.0539565,  0.35049504
 5502,  3.9454005,  0.39108911, 5502,  2.1749239,  0.47920793, 5502,  3.5085592,  0.36336634, 5502,  4.0518327,  0.35940593, 5502,  1.9216781,  0.57425743, 5502,  2.5436804,  0.38316831, 5502,  4.917222,  0.37029704, 5502,  7.1092982,  0.17623763
 5895,  5.7650266,  0.34554455, 5895,  2.5396652,  0.49405941, 5895,  2.2494524,  0.49504951, 5895,  2.594372,  0.37623763, 5895,  5.0186834,  0.37623763, 5895,  2.6764319,  0.37524754, 5895,  2.5648792,  0.55445546, 5895,  2.7620051,  0.39405942


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  7.0395761,  0.19306931
 786,  4.9477229,  0.28316832
 1179,  3.1833339,  0.3841584
 1572,  1.5512886,  0.61683166
 1965,  1.7286508,  0.59603959
 2358,  2.67945,  0.5
 2751,  2.5755379,  0.51485151
 3144,  2.9095531,  0.52574259
 3537,  2.1877267,  0.60891092
 3930,  4.1232271,  0.48019803
 4323,  2.2977657,  0.33366337
 4716,  2.6520491,  0.45544556
 5109,  2.9346659,  0.40000001
 5502,  3.9454005,  0.39108911
 5895,  5.7650266,  0.34554455


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  9.5674591,  0.22376238
 786,  6.3460293,  0.24356435
 1179,  2.9681096,  0.42178217
 1572,  1.8497661,  0.51980197
 1965,  2.1721611,  0.53366339
 2358,  2.4312773,  0.52574259
 2751,  1.8755565,  0.60891092
 3144,  2.2562187,  0.61881191
 3537,  2.8490403,  0.5158416
 3930,  3.4476688,  0.48514852
 4323,  7.9336109,  0.24554455
 4716,  1.90176,  0.55445546
 5109,  3.1750503,  0.30693069
 5502,  2.1749239,  0.47920793
 5895,  2.5396652,  0.49405941


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  3.4712491,  0.12970297
 786,  2.6864774,  0.35643566
 1179,  2.5178916,  0.43861386
 1572,  2.1347921,  0.46930692
 1965,  2.282819,  0.4881188
 2358,  2.427042,  0.51089108
 2751,  2.7234015,  0.46138614
 3144,  5.181695,  0.40198019
 3537,  3.0440478,  0.50396037
 3930,  8.9777603,  0.25544554
 4323,  2.7126327,  0.23366337
 4716,  2.5925925,  0.30000001
 5109,  2.4750369,  0.35544553
 5502,  3.5085592,  0.36336634
 5895,  2.2494524,  0.49504951


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  3.1175346,  0.28118813
 786,  11.400203,  0.17227723
 1179,  2.2394032,  0.47722772
 1572,  2.4393563,  0.45445544
 1965,  3.5960329,  0.38019803
 2358,  3.0641119,  0.46633664
 2751,  4.674078,  0.36732674
 3144,  3.2288189,  0.50495052
 3537,  4.5541496,  0.43465346
 3930,  7.2683959,  0.39900991
 4323,  7.4800277,  0.19306931
 4716,  3.9474707,  0.25148514
 5109,  4.8634186,  0.31089109
 5502,  4.0518327,  0.35940593
 5895,  2.594372,  0.37623763


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  4.0580983,  0.2009901
 786,  3.7192955,  0.34752476
 1179,  2.8570373,  0.39900991
 1572,  2.0318029,  0.54554456
 1965,  1.5276686,  0.62178218
 2358,  1.7574632,  0.62475246
 2751,  1.8573515,  0.60792077
 3144,  1.6957788,  0.6277228
 3537,  1.9580259,  0.65445542
 3930,  2.9395435,  0.5168317
 4323,  3.3748446,  0.26534653
 4716,  2.5167027,  0.46633664
 5109,  3.399344,  0.34356436
 5502,  1.9216781,  0.57425743
 5895,  5.0186834,  0.37623763


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  4.6279836,  0.19504951
 786,  11.92908,  0.12277228
 1179,  3.3651788,  0.3138614
 1572,  1.9657803,  0.49009901
 1965,  2.1396098,  0.50891089
 2358,  2.6425786,  0.48910892
 2751,  1.9938039,  0.57227725
 3144,  6.706326,  0.34257427
 3537,  2.8588767,  0.54356438
 3930,  4.1774273,  0.39900991
 4323,  2.3937788,  0.23663366
 4716,  2.0825217,  0.35742575
 5109,  2.3681352,  0.3920792
 5502,  2.5436804,  0.38316831
 5895,  2.6764319,  0.37524754


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.9748504,  0.33762378
 786,  4.3463259,  0.29207921
 1179,  2.507441,  0.48514852
 1572,  2.1625977,  0.4831683
 1965,  1.4900299,  0.64950496
 2358,  1.3175455,  0.69504952
 2751,  2.4409842,  0.54158413
 3144,  2.2501738,  0.6108911
 3537,  1.723341,  0.65742576
 3930,  5.4154816,  0.40990099
 4323,  2.6227746,  0.3891089
 4716,  3.1003225,  0.42970297
 5109,  2.8437123,  0.49306932
 5502,  4.917222,  0.37029704
 5895,  2.5648792,  0.55445546


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.7408314,  0.18712871
 786,  3.1634068,  0.32871288
 1179,  2.7424636,  0.40792078
 1572,  2.0591195,  0.52277225
 1965,  1.9320685,  0.52277225
 2358,  2.1833291,  0.53069305
 2751,  2.2048063,  0.55049503
 3144,  2.2187889,  0.54752475
 3537,  2.6176333,  0.4960396
 3930,  3.8142431,  0.43564355
 4323,  2.3682792,  0.25346535
 4716,  3.3293276,  0.24356435
 5109,  3.0539565,  0.35049504
 5502,  7.1092982,  0.17623763
 5895,  2.7620051,  0.39405942


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.63517,2.84725,0.0703125
101,1.66459,1.87697,0.226563,101,1.69251,1.90554,0.214844,101,1.84139,2.05318,0.167969,101,1.66398,1.87628,0.214844,101,1.81696,2.02924,0.191406,101,1.81239,2.02383,0.175781,101,1.6962,1.90833,0.222656,101,1.82342,2.03397,0.152344
201,1.35468,1.56681,0.315104,201,1.38555,1.59846,0.302083,201,1.5793,1.78872,0.244792,201,1.47579,1.68694,0.302083,201,1.47272,1.68394,0.270833,201,1.48756,1.69727,0.257813,201,1.28716,1.49909,0.317708,201,1.59952,1.80788,0.221354
301,1.20472,1.41698,0.386719,301,1.28071,1.49379,0.357422,301,1.43532,1.64331,0.300781,301,1.36677,1.57707,0.359375,301,1.31843,1.53072,0.341797,301,1.51661,1.72523,0.322266,301,1.3259,1.53844,0.369141,301,1.48597,1.69327,0.291016
394,1.00304,1.21636,0.632813,394,0.988052,1.20178,0.632813,394,1.28725,1.4941,0.539063,394,1.20892,1.41912,0.554688,394,1.13185,1.34508,0.625,394,1.30201,1.50994,0.515625,394,1.07532,1.28866,0.625,394,1.22813,1.43467,0.546875
494,1.1391,1.3542,0.59375,494,1.11023,1.32541,0.625,494,1.27525,1.48214,0.523438,494,1.07831,1.28939,0.570313,494,1.08731,1.30231,0.601563,494,1.27951,1.4878,0.519531,494,1.11367,1.32846,0.601563,494,1.28003,1.4869,0.53125
594,1.07496,1.29216,0.604167,594,0.974584,1.19112,0.635417,594,1.2427,1.44996,0.515625,594,1.15629,1.36821,0.570313,594,1.0593,1.2762,0.59375,594,1.29929,1.50852,0.492188,594,0.964975,1.18151,0.614583,594,1.19862,1.40667,0.544271
694,0.959194,1.17919,0.626953,694,1.00667,1.22499,0.638672,694,1.07463,1.28266,0.539063,694,1.02671,1.24054,0.574219,694,0.942511,1.1615,0.607422,694,1.09137,1.30151,0.525391,694,1.06867,1.28747,0.619141,694,1.19722,1.40687,0.554688
787,0.679203,0.901899,0.765625,787,0.594576,0.815346,0.8125,787,0.974707,1.18359,0.65625,787,0.998884,1.21471,0.648438,787,0.730523,0.951884,0.71875,787,0.881368,1.09245,0.710938,787,0.604335,0.825576,0.835938,787,0.977298,1.18881,0.632813
887,0.782436,1.00856,0.726563,887,0.893791,1.11713,0.742188,887,1.12643,1.33696,0.617188,887,0.923222,1.14113,0.65625,887,0.894964,1.11904,0.699219,887,1.17173,1.38451,0.625,887,0.789658,1.01449,0.777344,887,0.997121,1.21096,0.613281
987,0.740008,0.969719,0.734375,987,0.840729,1.0667,0.716146,987,1.00197,1.21444,0.625,987,0.893359,1.11363,0.658854,987,0.750987,0.9782,0.695313,987,1.09122,1.3055,0.617188,987,0.758614,0.986741,0.757813,987,0.923818,1.14003,0.619792
1087,0.649131,0.882538,0.734375,1087,0.793457,1.02288,0.712891,1087,0.896557,1.11144,0.640625,1087,0.828992,1.05255,0.664063,1087,0.674082,0.904643,0.710938,1087,0.858187,1.07429,0.640625,1087,0.684266,0.916016,0.763672,1087,0.990779,1.20982,0.625
1180,0.478767,0.716041,0.835938,1180,0.439232,0.672293,0.859375,1180,0.808558,1.02584,0.726563,1180,0.77361,1.00058,0.710938,1180,0.488966,0.723362,0.796875,1180,0.764209,0.982999,0.726563,1180,0.394582,0.629776,0.851563,1180,0.718455,0.94056,0.71875
1280,0.707485,0.949209,0.789063,1280,0.748315,0.98518,0.789063,1280,0.92462,1.14547,0.703125,1280,0.707265,0.937536,0.722656,1280,0.592871,0.831862,0.777344,1280,0.923273,1.14579,0.699219,1280,0.706215,0.945951,0.785156,1280,0.856801,1.08246,0.679688
1380,0.436598,0.683201,0.8125,1380,0.535671,0.777037,0.799479,1380,0.887089,1.11133,0.708333,1380,0.745142,0.979156,0.710938,1380,0.564736,0.807791,0.776042,1380,0.817509,1.04365,0.695313,1380,0.47013,0.713958,0.796875,1380,0.781229,1.01085,0.684896
1480,0.533322,0.784298,0.810547,1480,0.438585,0.68433,0.8125,1480,0.766869,0.995228,0.71875,1480,0.635839,0.874663,0.726563,1480,0.476743,0.724635,0.785156,1480,0.816898,1.04724,0.695313,1480,0.453689,0.702191,0.804688,1480,0.776754,1.01106,0.689453
1573,0.344,0.599409,0.875,1573,0.24149,0.49174,0.929688,1573,0.635515,0.86797,0.75,1573,0.692591,0.935943,0.742188,1573,0.349315,0.601783,0.851563,1573,0.588647,0.823589,0.8125,1573,0.254458,0.508423,0.921875,1573,0.553972,0.793129,0.789063
1673,0.517344,0.777447,0.84375,1673,0.545148,0.799774,0.84375,1673,0.766319,1.00349,0.753906,1673,0.675394,0.923938,0.738281,1673,0.556067,0.813563,0.820313,1673,0.777792,1.01778,0.765625,1673,0.486791,0.744974,0.878906,1673,0.711655,0.955751,0.753906
1773,0.309004,0.574584,0.859375,1773,0.423531,0.683316,0.841146,1773,0.728121,0.970112,0.742188,1773,0.538382,0.792465,0.752604,1773,0.426737,0.688757,0.828125,1773,0.719113,0.964268,0.747396,1773,0.414581,0.677486,0.872396,1773,0.711976,0.961787,0.747396
1873,0.284364,0.554248,0.871094,1873,0.332191,0.596044,0.849609,1873,0.548081,0.795746,0.757813,1873,0.632399,0.892594,0.761719,1873,0.299046,0.565932,0.84375,1873,0.540191,0.790778,0.761719,1873,0.257884,0.526308,0.882813,1873,0.632521,0.888676,0.75
1966,0.307652,0.582294,0.914063,1966,0.255976,0.525329,0.921875,1966,0.532094,0.785527,0.796875,1966,0.48656,0.752543,0.8125,1966,0.193131,0.464202,0.9375,1966,0.476891,0.733648,0.828125,1966,0.187746,0.460569,0.945313,1966,0.514832,0.776797,0.78125
2066,0.371761,0.650975,0.882813,2066,0.4365,0.709655,0.886719,2066,0.73311,0.992581,0.777344,2066,0.553101,0.824928,0.8125,2066,0.377988,0.653817,0.898438,2066,0.609946,0.873457,0.804688,2066,0.384425,0.662069,0.894531,2066,0.526278,0.793831,0.820313
2166,0.323007,0.6068,0.885417,2166,0.300128,0.577851,0.888021,2166,0.610975,0.876133,0.783854,2166,0.561549,0.839906,0.8125,2166,0.315796,0.595702,0.903646,2166,0.579664,0.849428,0.796875,2166,0.281406,0.563717,0.890625,2166,0.572825,0.847027,0.8125
2266,0.315197,0.602349,0.888672,2266,0.286701,0.567927,0.888672,2266,0.565787,0.837069,0.794922,2266,0.428102,0.712447,0.818359,2266,0.22226,0.506429,0.912109,2266,0.385636,0.661634,0.810547,2266,0.254433,0.541522,0.896484,2266,0.612891,0.89397,0.798828
2359,0.240503,0.532558,0.929688,2359,0.242618,0.528657,0.898438,2359,0.370254,0.647474,0.859375,2359,0.419908,0.709812,0.851563,2359,0.19387,0.482866,0.953125,2359,0.326246,0.608523,0.898438,2359,0.15324,0.443898,0.945313,2359,0.402819,0.69018,0.84375
2459,0.358513,0.654268,0.890625,2459,0.33935,0.628695,0.890625,2459,0.53359,0.81739,0.828125,2459,0.392284,0.68823,0.84375,2459,0.361876,0.654948,0.933594,2459,0.61832,0.906323,0.839844,2459,0.236835,0.531192,0.917969,2459,0.437325,0.731432,0.835938
2559,0.271007,0.570438,0.90625,2559,0.32712,0.620423,0.903646,2559,0.418406,0.708261,0.825521,2559,0.478667,0.78095,0.84375,2559,0.184341,0.481829,0.934896,2559,0.426964,0.721405,0.854167,2559,0.158718,0.456178,0.927083,2559,0.390143,0.69097,0.846354
2659,0.246154,0.548358,0.908203,2659,0.175176,0.471717,0.914063,2659,0.497854,0.794122,0.833984,2659,0.292381,0.600799,0.863281,2659,0.223487,0.524003,0.933594,2659,0.404804,0.705824,0.853516,2659,0.267529,0.568303,0.917969,2659,0.387262,0.695026,0.841797
2752,0.153693,0.459183,0.9375,2752,0.144038,0.445473,0.9375,2752,0.241698,0.544192,0.914063,2752,0.405815,0.719865,0.867188,2752,0.125621,0.429268,0.953125,2752,0.369742,0.676887,0.835938,2752,0.161528,0.466221,0.945313,2752,0.266392,0.580392,0.898438
2852,0.290099,0.598012,0.90625,2852,0.333698,0.638006,0.90625,2852,0.472925,0.782097,0.875,2852,0.377356,0.696798,0.851563,2852,0.213971,0.52107,0.941406,2852,0.467782,0.781054,0.839844,2852,0.274864,0.581883,0.921875,2852,0.302026,0.622038,0.898438
2952,0.28832,0.598139,0.90625,2952,0.165476,0.472164,0.919271,2952,0.415634,0.730436,0.861979,2952,0.235315,0.559932,0.867188,2952,0.222793,0.531813,0.9375,2952,0.385664,0.703953,0.84375,2952,0.143842,0.453497,0.921875,2952,0.276693,0.602784,0.908854
3052,0.133092,0.44442,0.916016,3052,0.235384,0.544926,0.917969,3052,0.388807,0.708603,0.859375,3052,0.333153,0.663118,0.871094,3052,0.249371,0.560297,0.935547,3052,0.275535,0.599764,0.867188,3052,0.176521,0.487873,0.919922,3052,0.427862,0.75938,0.892578
3145,0.152975,0.465857,0.96875,3145,0.125499,0.436907,0.953125,3145,0.21028,0.536068,0.929688,3145,0.305452,0.640021,0.914063,3145,0.0950489,0.408874,0.960938,3145,0.277151,0.60722,0.875,3145,0.0885017,0.402989,0.96875,3145,0.315874,0.652377,0.859375
3245,0.164704,0.480614,0.960938,3245,0.170131,0.484095,0.949219,3245,0.377664,0.708435,0.890625,3245,0.240341,0.579965,0.910156,3245,0.252414,0.568004,0.941406,3245,0.327005,0.662239,0.886719,3245,0.187133,0.503269,0.949219,3245,0.419492,0.761948,0.855469
3345,0.111787,0.429194,0.963542,3345,0.220703,0.53662,0.950521,3345,0.345353,0.68168,0.888021,3345,0.301528,0.645384,0.90625,3345,0.140907,0.45736,0.942708,3345,0.358164,0.696468,0.877604,3345,0.151806,0.469111,0.947917,3345,0.320462,0.667175,0.861979
3445,0.106528,0.42461,0.962891,3445,0.158591,0.474909,0.953125,3445,0.386489,0.727463,0.884766,3445,0.354963,0.703551,0.894531,3445,0.173341,0.490476,0.9375,3445,0.257592,0.602301,0.886719,3445,0.124568,0.44437,0.949219,3445,0.305445,0.655154,0.869141
3538,0.173085,0.492901,0.960938,3538,0.0960637,0.415987,0.960938,3538,0.198944,0.543961,0.9375,3538,0.245247,0.597482,0.882813,3538,0.1845,0.502752,0.929688,3538,0.169787,0.518901,0.9375,3538,0.103034,0.422468,0.953125,3538,0.19376,0.547715,0.914063
3638,0.173051,0.494499,0.941406,3638,0.190531,0.512118,0.945313,3638,0.308657,0.65794,0.914063,3638,0.256767,0.613067,0.902344,3638,0.162212,0.483046,0.933594,3638,0.391389,0.744627,0.898438,3638,0.183614,0.504131,0.9375,3638,0.259071,0.617858,0.910156
3738,0.1237,0.445291,0.945313,3738,0.10667,0.429819,0.945313,3738,0.24396,0.59749,0.908854,3738,0.231779,0.591516,0.898438,3738,0.0996081,0.419953,0.9375,3738,0.225715,0.582351,0.90625,3738,0.110525,0.433084,0.945313,3738,0.26258,0.625515,0.90625
3838,0.180682,0.502018,0.947266,3838,0.160639,0.483745,0.947266,3838,0.246322,0.603499,0.90625,3838,0.311096,0.674015,0.900391,3838,0.130939,0.452114,0.939453,3838,0.212611,0.57256,0.912109,3838,0.183025,0.505825,0.943359,3838,0.266506,0.632463,0.90625
3931,0.383813,0.705652,0.882813,3931,0.503205,0.828408,0.820313,3931,0.556225,0.918625,0.828125,3931,1.02136,1.38825,0.710938,3931,0.725007,1.04746,0.8125,3931,0.700794,1.06469,0.726563,3931,0.451648,0.775704,0.84375,3931,0.987498,1.35625,0.757813
4031,1.2574,1.79988,0.707031,4031,1.30474,1.80793,0.675781,4031,1.41418,1.9322,0.640625,4031,1.33036,1.84809,0.613281,4031,1.31979,1.81804,0.644531,4031,1.51696,2.06471,0.582031,4031,1.23899,1.76804,0.667969,4031,1.34824,1.87796,0.605469
4131,1.16425,1.63443,0.661458,4131,1.07741,1.52241,0.661458,4131,1.37293,1.80913,0.580729,4131,1.37046,1.81296,0.575521,4131,1.17112,1.62806,0.606771,4131,1.78156,2.23477,0.502604,4131,1.17354,1.631,0.643229,4131,1.22528,1.67809,0.585938
4231,0.985013,1.41303,0.642578,4231,0.844726,1.26436,0.658203,4231,1.30411,1.695,0.580078,4231,1.22144,1.62715,0.570313,4231,0.987039,1.42015,0.603516,4231,1.22353,1.62624,0.515625,4231,1.06654,1.49253,0.640625,4231,1.21692,1.62465,0.585938
4324,0.933655,1.3444,0.617188,4324,0.814669,1.2258,0.617188,4324,1.05951,1.42667,0.585938,4324,1.08472,1.47453,0.601563,4324,0.713565,1.13972,0.679688,4324,1.04191,1.4132,0.5625,4324,0.831855,1.23968,0.71875,4324,1.05336,1.43382,0.632813
4424,0.834343,1.2449,0.671875,4424,0.934772,1.35062,0.636719,4424,1.06399,1.41741,0.609375,4424,1.11773,1.49824,0.597656,4424,0.953556,1.37978,0.671875,4424,1.28688,1.63863,0.539063,4424,0.91962,1.32315,0.667969,4424,1.19116,1.56107,0.574219
4524,1.00936,1.42141,0.677083,4524,0.98819,1.40665,0.638021,4524,1.22247,1.57153,0.596354,4524,1.06632,1.44197,0.611979,4524,0.926701,1.35945,0.664063,4524,1.26727,1.61267,0.549479,4524,0.958352,1.36184,0.664063,4524,1.26193,1.63114,0.585938
4624,0.743224,1.16717,0.697266,4624,0.713299,1.14279,0.662109,4624,1.00522,1.35838,0.603516,4624,0.956294,1.34361,0.617188,4624,0.735204,1.17169,0.689453,4624,1.14196,1.4884,0.556641,4624,0.792028,1.20868,0.681641,4624,1.14299,1.51042,0.580078
4717,0.629614,1.05587,0.75,4717,0.628364,1.05968,0.765625,4717,1.01515,1.37455,0.640625,4717,1.04982,1.44373,0.617188,4717,0.636905,1.08485,0.78125,4717,1.0978,1.44737,0.578125,4717,0.637562,1.05914,0.796875,4717,0.941674,1.31944,0.664063
4817,0.670496,1.10873,0.765625,4817,0.855702,1.30626,0.714844,4817,1.10845,1.47407,0.609375,4817,1.04803,1.44859,0.574219,4817,0.797647,1.25513,0.75,4817,0.997849,1.35567,0.597656,4817,0.816546,1.2444,0.765625,4817,1.01313,1.4037,0.65625
4917,0.878179,1.32715,0.744792,4917,0.882645,1.33733,0.705729,4917,1.12782,1.50074,0.59375,4917,1.15931,1.56811,0.575521,4917,0.909673,1.37513,0.736979,4917,1.21468,1.58015,0.588542,4917,0.879926,1.31672,0.744792,4917,1.28223,1.67834,0.627604
5017,0.79014,1.24665,0.736328,5017,0.730769,1.19719,0.707031,5017,0.959554,1.34371,0.617188,5017,0.918083,1.34361,0.587891,5017,0.827804,1.30896,0.738281,5017,1.00822,1.38688,0.603516,5017,0.699506,1.14544,0.748047,5017,0.921971,1.33095,0.636719
5110,0.632755,1.101,0.78125,5110,0.58999,1.06412,0.796875,5110,0.948021,1.34499,0.695313,5110,1.07459,1.5104,0.617188,5110,0.591838,1.08247,0.773438,5110,0.950434,1.34067,0.625,5110,0.681595,1.1391,0.78125,5110,0.882263,1.30456,0.695313
5210,0.630628,1.10285,0.773438,5210,0.779723,1.25827,0.757813,5210,0.861378,1.27095,0.675781,5210,0.854486,1.29856,0.65625,5210,0.734082,1.22802,0.757813,5210,0.944551,1.34683,0.648438,5210,0.744226,1.2101,0.75,5210,0.956694,1.38946,0.65625
5310,0.863307,1.34273,0.757813,5310,0.68654,1.17234,0.755208,5310,1.04193,1.46008,0.669271,5310,1.00933,1.46312,0.65625,5310,0.845367,1.34782,0.747396,5310,1.15795,1.56653,0.614583,5310,0.77705,1.25355,0.736979,5310,1.0442,1.48618,0.632813
5410,0.782655,1.27621,0.744141,5410,0.675851,1.17415,0.755859,5410,0.927548,1.35793,0.660156,5410,0.854858,1.32586,0.660156,5410,0.545949,1.05388,0.769531,5410,0.822852,1.24494,0.632813,5410,0.614487,1.10722,0.75,5410,0.920503,1.37473,0.644531
5503,0.588356,1.08773,0.789063,5503,0.562424,1.06446,0.796875,5503,0.894367,1.33741,0.710938,5503,0.922073,1.40334,0.671875,5503,0.617685,1.13283,0.78125,5503,0.878853,1.31385,0.640625,5503,0.594469,1.09939,0.765625,5503,0.926553,1.39091,0.648438
5603,0.647941,1.15297,0.789063,5603,0.678557,1.19112,0.757813,5603,0.852965,1.30245,0.699219,5603,0.725107,1.20677,0.6875,5603,0.6477,1.16673,0.785156,5603,0.867062,1.31385,0.65625,5603,0.574634,1.07761,0.769531,5603,0.805464,1.2877,0.664063
5703,0.698357,1.20413,0.770833,5703,0.750889,1.26614,0.75,5703,1.12348,1.58465,0.674479,5703,0.999744,1.49329,0.661458,5703,0.768952,1.29723,0.776042,5703,0.911988,1.36717,0.65625,5703,0.775353,1.28655,0.75,5703,0.974492,1.46034,0.671875
5803,0.6511,1.16449,0.767578,5803,0.6394,1.16343,0.75,5803,0.800184,1.27403,0.683594,5803,0.683522,1.18582,0.6875,5803,0.573451,1.10671,0.783203,5803,0.854968,1.32212,0.666016,5803,0.555306,1.0747,0.757813,5803,0.756711,1.25485,0.6875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,1.66459,1.87697,0.226563
201,1.35468,1.56681,0.315104
301,1.20472,1.41698,0.386719
394,1.00304,1.21636,0.632813
494,1.1391,1.3542,0.59375
594,1.07496,1.29216,0.604167
694,0.959194,1.17919,0.626953
787,0.679203,0.901899,0.765625
887,0.782436,1.00856,0.726563
987,0.740008,0.969719,0.734375
1087,0.649131,0.882538,0.734375
1180,0.478767,0.716041,0.835938
1280,0.707485,0.949209,0.789063
1380,0.436598,0.683201,0.8125
1480,0.533322,0.784298,0.810547
1573,0.344,0.599409,0.875
1673,0.517344,0.777447,0.84375
1773,0.309004,0.574584,0.859375
1873,0.284364,0.554248,0.871094
1966,0.307652,0.582294,0.914063
2066,0.371761,0.650975,0.882813
2166,0.323007,0.6068,0.885417
2266,0.315197,0.602349,0.888672
2359,0.240503,0.532558,0.929688
2459,0.358513,0.654268,0.890625
2559,0.271007,0.570438,0.90625
2659,0.246154,0.548358,0.908203
2752,0.153693,0.459183,0.9375
2852,0.290099,0.598012,0.90625
2952,0.28832,0.598139,0.90625
3052,0.133092,0.44442,0.916016
3145,0.152975,0.465857,0.96875
3245,0.164704,0.480614,0.960938
3345,0.111787,0.429194,0.963542
3445,0.106528,0.42461,0.962891
3538,0.173085,0.492901,0.960938
3638,0.173051,0.494499,0.941406
3738,0.1237,0.445291,0.945313
3838,0.180682,0.502018,0.947266
3931,0.383813,0.705652,0.882813
4031,1.2574,1.79988,0.707031
4131,1.16425,1.63443,0.661458
4231,0.985013,1.41303,0.642578
4324,0.933655,1.3444,0.617188
4424,0.834343,1.2449,0.671875
4524,1.00936,1.42141,0.677083
4624,0.743224,1.16717,0.697266
4717,0.629614,1.05587,0.75
4817,0.670496,1.10873,0.765625
4917,0.878179,1.32715,0.744792
5017,0.79014,1.24665,0.736328
5110,0.632755,1.101,0.78125
5210,0.630628,1.10285,0.773438
5310,0.863307,1.34273,0.757813
5410,0.782655,1.27621,0.744141
5503,0.588356,1.08773,0.789063
5603,0.647941,1.15297,0.789063
5703,0.698357,1.20413,0.770833
5803,0.6511,1.16449,0.767578


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,1.69251,1.90554,0.214844
201,1.38555,1.59846,0.302083
301,1.28071,1.49379,0.357422
394,0.988052,1.20178,0.632813
494,1.11023,1.32541,0.625
594,0.974584,1.19112,0.635417
694,1.00667,1.22499,0.638672
787,0.594576,0.815346,0.8125
887,0.893791,1.11713,0.742188
987,0.840729,1.0667,0.716146
1087,0.793457,1.02288,0.712891
1180,0.439232,0.672293,0.859375
1280,0.748315,0.98518,0.789063
1380,0.535671,0.777037,0.799479
1480,0.438585,0.68433,0.8125
1573,0.24149,0.49174,0.929688
1673,0.545148,0.799774,0.84375
1773,0.423531,0.683316,0.841146
1873,0.332191,0.596044,0.849609
1966,0.255976,0.525329,0.921875
2066,0.4365,0.709655,0.886719
2166,0.300128,0.577851,0.888021
2266,0.286701,0.567927,0.888672
2359,0.242618,0.528657,0.898438
2459,0.33935,0.628695,0.890625
2559,0.32712,0.620423,0.903646
2659,0.175176,0.471717,0.914063
2752,0.144038,0.445473,0.9375
2852,0.333698,0.638006,0.90625
2952,0.165476,0.472164,0.919271
3052,0.235384,0.544926,0.917969
3145,0.125499,0.436907,0.953125
3245,0.170131,0.484095,0.949219
3345,0.220703,0.53662,0.950521
3445,0.158591,0.474909,0.953125
3538,0.0960637,0.415987,0.960938
3638,0.190531,0.512118,0.945313
3738,0.10667,0.429819,0.945313
3838,0.160639,0.483745,0.947266
3931,0.503205,0.828408,0.820313
4031,1.30474,1.80793,0.675781
4131,1.07741,1.52241,0.661458
4231,0.844726,1.26436,0.658203
4324,0.814669,1.2258,0.617188
4424,0.934772,1.35062,0.636719
4524,0.98819,1.40665,0.638021
4624,0.713299,1.14279,0.662109
4717,0.628364,1.05968,0.765625
4817,0.855702,1.30626,0.714844
4917,0.882645,1.33733,0.705729
5017,0.730769,1.19719,0.707031
5110,0.58999,1.06412,0.796875
5210,0.779723,1.25827,0.757813
5310,0.68654,1.17234,0.755208
5410,0.675851,1.17415,0.755859
5503,0.562424,1.06446,0.796875
5603,0.678557,1.19112,0.757813
5703,0.750889,1.26614,0.75
5803,0.6394,1.16343,0.75


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,1.84139,2.05318,0.167969
201,1.5793,1.78872,0.244792
301,1.43532,1.64331,0.300781
394,1.28725,1.4941,0.539063
494,1.27525,1.48214,0.523438
594,1.2427,1.44996,0.515625
694,1.07463,1.28266,0.539063
787,0.974707,1.18359,0.65625
887,1.12643,1.33696,0.617188
987,1.00197,1.21444,0.625
1087,0.896557,1.11144,0.640625
1180,0.808558,1.02584,0.726563
1280,0.92462,1.14547,0.703125
1380,0.887089,1.11133,0.708333
1480,0.766869,0.995228,0.71875
1573,0.635515,0.86797,0.75
1673,0.766319,1.00349,0.753906
1773,0.728121,0.970112,0.742188
1873,0.548081,0.795746,0.757813
1966,0.532094,0.785527,0.796875
2066,0.73311,0.992581,0.777344
2166,0.610975,0.876133,0.783854
2266,0.565787,0.837069,0.794922
2359,0.370254,0.647474,0.859375
2459,0.53359,0.81739,0.828125
2559,0.418406,0.708261,0.825521
2659,0.497854,0.794122,0.833984
2752,0.241698,0.544192,0.914063
2852,0.472925,0.782097,0.875
2952,0.415634,0.730436,0.861979
3052,0.388807,0.708603,0.859375
3145,0.21028,0.536068,0.929688
3245,0.377664,0.708435,0.890625
3345,0.345353,0.68168,0.888021
3445,0.386489,0.727463,0.884766
3538,0.198944,0.543961,0.9375
3638,0.308657,0.65794,0.914063
3738,0.24396,0.59749,0.908854
3838,0.246322,0.603499,0.90625
3931,0.556225,0.918625,0.828125
4031,1.41418,1.9322,0.640625
4131,1.37293,1.80913,0.580729
4231,1.30411,1.695,0.580078
4324,1.05951,1.42667,0.585938
4424,1.06399,1.41741,0.609375
4524,1.22247,1.57153,0.596354
4624,1.00522,1.35838,0.603516
4717,1.01515,1.37455,0.640625
4817,1.10845,1.47407,0.609375
4917,1.12782,1.50074,0.59375
5017,0.959554,1.34371,0.617188
5110,0.948021,1.34499,0.695313
5210,0.861378,1.27095,0.675781
5310,1.04193,1.46008,0.669271
5410,0.927548,1.35793,0.660156
5503,0.894367,1.33741,0.710938
5603,0.852965,1.30245,0.699219
5703,1.12348,1.58465,0.674479
5803,0.800184,1.27403,0.683594


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,1.66398,1.87628,0.214844
201,1.47579,1.68694,0.302083
301,1.36677,1.57707,0.359375
394,1.20892,1.41912,0.554688
494,1.07831,1.28939,0.570313
594,1.15629,1.36821,0.570313
694,1.02671,1.24054,0.574219
787,0.998884,1.21471,0.648438
887,0.923222,1.14113,0.65625
987,0.893359,1.11363,0.658854
1087,0.828992,1.05255,0.664063
1180,0.77361,1.00058,0.710938
1280,0.707265,0.937536,0.722656
1380,0.745142,0.979156,0.710938
1480,0.635839,0.874663,0.726563
1573,0.692591,0.935943,0.742188
1673,0.675394,0.923938,0.738281
1773,0.538382,0.792465,0.752604
1873,0.632399,0.892594,0.761719
1966,0.48656,0.752543,0.8125
2066,0.553101,0.824928,0.8125
2166,0.561549,0.839906,0.8125
2266,0.428102,0.712447,0.818359
2359,0.419908,0.709812,0.851563
2459,0.392284,0.68823,0.84375
2559,0.478667,0.78095,0.84375
2659,0.292381,0.600799,0.863281
2752,0.405815,0.719865,0.867188
2852,0.377356,0.696798,0.851563
2952,0.235315,0.559932,0.867188
3052,0.333153,0.663118,0.871094
3145,0.305452,0.640021,0.914063
3245,0.240341,0.579965,0.910156
3345,0.301528,0.645384,0.90625
3445,0.354963,0.703551,0.894531
3538,0.245247,0.597482,0.882813
3638,0.256767,0.613067,0.902344
3738,0.231779,0.591516,0.898438
3838,0.311096,0.674015,0.900391
3931,1.02136,1.38825,0.710938
4031,1.33036,1.84809,0.613281
4131,1.37046,1.81296,0.575521
4231,1.22144,1.62715,0.570313
4324,1.08472,1.47453,0.601563
4424,1.11773,1.49824,0.597656
4524,1.06632,1.44197,0.611979
4624,0.956294,1.34361,0.617188
4717,1.04982,1.44373,0.617188
4817,1.04803,1.44859,0.574219
4917,1.15931,1.56811,0.575521
5017,0.918083,1.34361,0.587891
5110,1.07459,1.5104,0.617188
5210,0.854486,1.29856,0.65625
5310,1.00933,1.46312,0.65625
5410,0.854858,1.32586,0.660156
5503,0.922073,1.40334,0.671875
5603,0.725107,1.20677,0.6875
5703,0.999744,1.49329,0.661458
5803,0.683522,1.18582,0.6875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,1.81696,2.02924,0.191406
201,1.47272,1.68394,0.270833
301,1.31843,1.53072,0.341797
394,1.13185,1.34508,0.625
494,1.08731,1.30231,0.601563
594,1.0593,1.2762,0.59375
694,0.942511,1.1615,0.607422
787,0.730523,0.951884,0.71875
887,0.894964,1.11904,0.699219
987,0.750987,0.9782,0.695313
1087,0.674082,0.904643,0.710938
1180,0.488966,0.723362,0.796875
1280,0.592871,0.831862,0.777344
1380,0.564736,0.807791,0.776042
1480,0.476743,0.724635,0.785156
1573,0.349315,0.601783,0.851563
1673,0.556067,0.813563,0.820313
1773,0.426737,0.688757,0.828125
1873,0.299046,0.565932,0.84375
1966,0.193131,0.464202,0.9375
2066,0.377988,0.653817,0.898438
2166,0.315796,0.595702,0.903646
2266,0.22226,0.506429,0.912109
2359,0.19387,0.482866,0.953125
2459,0.361876,0.654948,0.933594
2559,0.184341,0.481829,0.934896
2659,0.223487,0.524003,0.933594
2752,0.125621,0.429268,0.953125
2852,0.213971,0.52107,0.941406
2952,0.222793,0.531813,0.9375
3052,0.249371,0.560297,0.935547
3145,0.0950489,0.408874,0.960938
3245,0.252414,0.568004,0.941406
3345,0.140907,0.45736,0.942708
3445,0.173341,0.490476,0.9375
3538,0.1845,0.502752,0.929688
3638,0.162212,0.483046,0.933594
3738,0.0996081,0.419953,0.9375
3838,0.130939,0.452114,0.939453
3931,0.725007,1.04746,0.8125
4031,1.31979,1.81804,0.644531
4131,1.17112,1.62806,0.606771
4231,0.987039,1.42015,0.603516
4324,0.713565,1.13972,0.679688
4424,0.953556,1.37978,0.671875
4524,0.926701,1.35945,0.664063
4624,0.735204,1.17169,0.689453
4717,0.636905,1.08485,0.78125
4817,0.797647,1.25513,0.75
4917,0.909673,1.37513,0.736979
5017,0.827804,1.30896,0.738281
5110,0.591838,1.08247,0.773438
5210,0.734082,1.22802,0.757813
5310,0.845367,1.34782,0.747396
5410,0.545949,1.05388,0.769531
5503,0.617685,1.13283,0.78125
5603,0.6477,1.16673,0.785156
5703,0.768952,1.29723,0.776042
5803,0.573451,1.10671,0.783203


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,1.81239,2.02383,0.175781
201,1.48756,1.69727,0.257813
301,1.51661,1.72523,0.322266
394,1.30201,1.50994,0.515625
494,1.27951,1.4878,0.519531
594,1.29929,1.50852,0.492188
694,1.09137,1.30151,0.525391
787,0.881368,1.09245,0.710938
887,1.17173,1.38451,0.625
987,1.09122,1.3055,0.617188
1087,0.858187,1.07429,0.640625
1180,0.764209,0.982999,0.726563
1280,0.923273,1.14579,0.699219
1380,0.817509,1.04365,0.695313
1480,0.816898,1.04724,0.695313
1573,0.588647,0.823589,0.8125
1673,0.777792,1.01778,0.765625
1773,0.719113,0.964268,0.747396
1873,0.540191,0.790778,0.761719
1966,0.476891,0.733648,0.828125
2066,0.609946,0.873457,0.804688
2166,0.579664,0.849428,0.796875
2266,0.385636,0.661634,0.810547
2359,0.326246,0.608523,0.898438
2459,0.61832,0.906323,0.839844
2559,0.426964,0.721405,0.854167
2659,0.404804,0.705824,0.853516
2752,0.369742,0.676887,0.835938
2852,0.467782,0.781054,0.839844
2952,0.385664,0.703953,0.84375
3052,0.275535,0.599764,0.867188
3145,0.277151,0.60722,0.875
3245,0.327005,0.662239,0.886719
3345,0.358164,0.696468,0.877604
3445,0.257592,0.602301,0.886719
3538,0.169787,0.518901,0.9375
3638,0.391389,0.744627,0.898438
3738,0.225715,0.582351,0.90625
3838,0.212611,0.57256,0.912109
3931,0.700794,1.06469,0.726563
4031,1.51696,2.06471,0.582031
4131,1.78156,2.23477,0.502604
4231,1.22353,1.62624,0.515625
4324,1.04191,1.4132,0.5625
4424,1.28688,1.63863,0.539063
4524,1.26727,1.61267,0.549479
4624,1.14196,1.4884,0.556641
4717,1.0978,1.44737,0.578125
4817,0.997849,1.35567,0.597656
4917,1.21468,1.58015,0.588542
5017,1.00822,1.38688,0.603516
5110,0.950434,1.34067,0.625
5210,0.944551,1.34683,0.648438
5310,1.15795,1.56653,0.614583
5410,0.822852,1.24494,0.632813
5503,0.878853,1.31385,0.640625
5603,0.867062,1.31385,0.65625
5703,0.911988,1.36717,0.65625
5803,0.854968,1.32212,0.666016


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,1.6962,1.90833,0.222656
201,1.28716,1.49909,0.317708
301,1.3259,1.53844,0.369141
394,1.07532,1.28866,0.625
494,1.11367,1.32846,0.601563
594,0.964975,1.18151,0.614583
694,1.06867,1.28747,0.619141
787,0.604335,0.825576,0.835938
887,0.789658,1.01449,0.777344
987,0.758614,0.986741,0.757813
1087,0.684266,0.916016,0.763672
1180,0.394582,0.629776,0.851563
1280,0.706215,0.945951,0.785156
1380,0.47013,0.713958,0.796875
1480,0.453689,0.702191,0.804688
1573,0.254458,0.508423,0.921875
1673,0.486791,0.744974,0.878906
1773,0.414581,0.677486,0.872396
1873,0.257884,0.526308,0.882813
1966,0.187746,0.460569,0.945313
2066,0.384425,0.662069,0.894531
2166,0.281406,0.563717,0.890625
2266,0.254433,0.541522,0.896484
2359,0.15324,0.443898,0.945313
2459,0.236835,0.531192,0.917969
2559,0.158718,0.456178,0.927083
2659,0.267529,0.568303,0.917969
2752,0.161528,0.466221,0.945313
2852,0.274864,0.581883,0.921875
2952,0.143842,0.453497,0.921875
3052,0.176521,0.487873,0.919922
3145,0.0885017,0.402989,0.96875
3245,0.187133,0.503269,0.949219
3345,0.151806,0.469111,0.947917
3445,0.124568,0.44437,0.949219
3538,0.103034,0.422468,0.953125
3638,0.183614,0.504131,0.9375
3738,0.110525,0.433084,0.945313
3838,0.183025,0.505825,0.943359
3931,0.451648,0.775704,0.84375
4031,1.23899,1.76804,0.667969
4131,1.17354,1.631,0.643229
4231,1.06654,1.49253,0.640625
4324,0.831855,1.23968,0.71875
4424,0.91962,1.32315,0.667969
4524,0.958352,1.36184,0.664063
4624,0.792028,1.20868,0.681641
4717,0.637562,1.05914,0.796875
4817,0.816546,1.2444,0.765625
4917,0.879926,1.31672,0.744792
5017,0.699506,1.14544,0.748047
5110,0.681595,1.1391,0.78125
5210,0.744226,1.2101,0.75
5310,0.77705,1.25355,0.736979
5410,0.614487,1.10722,0.75
5503,0.594469,1.09939,0.765625
5603,0.574634,1.07761,0.769531
5703,0.775353,1.28655,0.75
5803,0.555306,1.0747,0.757813


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c45/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,1.82342,2.03397,0.152344
201,1.59952,1.80788,0.221354
301,1.48597,1.69327,0.291016
394,1.22813,1.43467,0.546875
494,1.28003,1.4869,0.53125
594,1.19862,1.40667,0.544271
694,1.19722,1.40687,0.554688
787,0.977298,1.18881,0.632813
887,0.997121,1.21096,0.613281
987,0.923818,1.14003,0.619792
1087,0.990779,1.20982,0.625
1180,0.718455,0.94056,0.71875
1280,0.856801,1.08246,0.679688
1380,0.781229,1.01085,0.684896
1480,0.776754,1.01106,0.689453
1573,0.553972,0.793129,0.789063
1673,0.711655,0.955751,0.753906
1773,0.711976,0.961787,0.747396
1873,0.632521,0.888676,0.75
1966,0.514832,0.776797,0.78125
2066,0.526278,0.793831,0.820313
2166,0.572825,0.847027,0.8125
2266,0.612891,0.89397,0.798828
2359,0.402819,0.69018,0.84375
2459,0.437325,0.731432,0.835938
2559,0.390143,0.69097,0.846354
2659,0.387262,0.695026,0.841797
2752,0.266392,0.580392,0.898438
2852,0.302026,0.622038,0.898438
2952,0.276693,0.602784,0.908854
3052,0.427862,0.75938,0.892578
3145,0.315874,0.652377,0.859375
3245,0.419492,0.761948,0.855469
3345,0.320462,0.667175,0.861979
3445,0.305445,0.655154,0.869141
3538,0.19376,0.547715,0.914063
3638,0.259071,0.617858,0.910156
3738,0.26258,0.625515,0.90625
3838,0.266506,0.632463,0.90625
3931,0.987498,1.35625,0.757813
4031,1.34824,1.87796,0.605469
4131,1.22528,1.67809,0.585938
4231,1.21692,1.62465,0.585938
4324,1.05336,1.43382,0.632813
4424,1.19116,1.56107,0.574219
4524,1.26193,1.63114,0.585938
4624,1.14299,1.51042,0.580078
4717,0.941674,1.31944,0.664063
4817,1.01313,1.4037,0.65625
4917,1.28223,1.67834,0.627604
5017,0.921971,1.33095,0.636719
5110,0.882263,1.30456,0.695313
5210,0.956694,1.38946,0.65625
5310,1.0442,1.48618,0.632813
5410,0.920503,1.37473,0.644531
5503,0.926553,1.39091,0.648438
5603,0.805464,1.2877,0.664063
5703,0.974492,1.46034,0.671875
5803,0.756711,1.25485,0.6875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 79,  44.449211,  0.10001989, 79,  17.328403,  0.11831378, 79,  3.0882425,  0.16206005, 79,  27.149044,  0.10001989, 79,  81.599358,  0.10001989, 79,  50.590603,  0.11334261, 79,  48.691978,  0.09962219, 79,  36.334221,  0.10021873
 158,  28.917156,  0.10021873, 158,  13.305481,  0.11990456, 158,  10.805329,  0.12129648, 158,  22.717327,  0.14217538, 158,  38.064198,  0.10001989, 158,  14.144815,  0.10200835, 158,  34.522461,  0.13084112, 158,  18.533964,  0.16921853
 237,  8.7116852,  0.11891032, 237,  17.679253,  0.10896798, 237,  15.558477,  0.1264665, 237,  45.771664,  0.14297077, 237,  21.478413,  0.10479221, 237,  13.205701,  0.12686419, 237,  27.306061,  0.13223305, 237,  22.491377,  0.1111553
 316,  12.399638,  0.1230861, 316,  23.354973,  0.14197654, 316,  22.815891,  0.10916683, 316,  10.948195,  0.15708889, 316,  12.643271,  0.14953271, 316,  24.248251,  0.15370849, 316,  17.526062,  0.11035991, 316,  27.997818,  0.12149533
 395,  7.495481,  0.203619, 395,  9.7683773,  0.19248359, 395,  27.139841,  0.1111553, 395,  11.311055,  0.16046928, 395,  28.676346,  0.12626764, 395,  10.684629,  0.14336847, 395,  15.859383,  0.12984689, 395,  18.430969,  0.17160469
 474,  13.735186,  0.17100815, 474,  7.8232536,  0.21097633, 474,  29.402918,  0.11791608, 474,  7.7232981,  0.2040167, 474,  15.685964,  0.16802545, 474,  12.010225,  0.21057865, 474,  15.917259,  0.1201034, 474,  13.341619,  0.19944324
 553,  9.2199631,  0.21475442, 553,  10.013795,  0.25611454, 553,  27.090107,  0.11175184, 553,  19.596447,  0.13103996, 553,  30.688623,  0.14714655, 553,  18.892269,  0.13143766, 553,  7.3151832,  0.22847484, 553,  16.157785,  0.2133625
 632,  7.8904295,  0.24517797, 632,  13.050169,  0.19884668, 632,  18.3612,  0.13939153, 632,  7.724874,  0.26824418, 632,  11.567754,  0.24438258, 632,  13.467453,  0.13640884, 632,  9.5024891,  0.25512031, 632,  8.9096889,  0.25690994
 711,  9.9901981,  0.2763969, 711,  6.975502,  0.30204812, 711,  10.221838,  0.2670511, 711,  11.382657,  0.24935375, 711,  14.319231,  0.17041162, 711,  10.296837,  0.23105985, 711,  7.9607582,  0.31954664, 711,  12.396255,  0.25869954
 790,  8.4539785,  0.30821237, 790,  6.1613688,  0.30940545, 790,  9.00564,  0.29230464, 790,  9.5289278,  0.31576854, 790,  8.1410112,  0.29449195, 790,  9.918293,  0.26724994, 790,  6.2009807,  0.33883476, 790,  12.741651,  0.2193279
 869,  4.8974562,  0.38059255, 869,  10.450852,  0.2708292, 869,  5.4080248,  0.3752237, 869,  9.3483105,  0.35911712, 869,  4.5577326,  0.41439649, 869,  10.489111,  0.26048917, 869,  5.8619928,  0.32929012, 869,  9.1376867,  0.28733346
 948,  9.5961409,  0.30721813, 948,  7.041925,  0.35931596, 948,  6.1692729,  0.35911712, 948,  8.7808971,  0.30682045, 948,  5.0567541,  0.38695565, 948,  6.2717872,  0.3726387, 948,  4.9671669,  0.38357526, 948,  9.8888817,  0.31994432
 1027,  4.61204,  0.40982303, 1027,  4.3469224,  0.38894412, 1027,  5.6499286,  0.34301054, 1027,  15.864215,  0.24835952, 1027,  5.0882835,  0.41399881, 1027,  6.1723862,  0.34877709, 1027,  4.6009507,  0.41340226, 1027,  4.6815166,  0.39471069
 1106,  4.4353547,  0.42473653, 1106,  2.92504,  0.49373633, 1106,  5.6236548,  0.37701333, 1106,  10.040895,  0.32352355, 1106,  3.9649818,  0.40922648, 1106,  5.4616838,  0.38874528, 1106,  4.3021784,  0.45356929, 1106,  4.6631689,  0.39292106
 1185,  5.7577505,  0.36607677, 1185,  2.5239646,  0.53072184, 1185,  5.1355534,  0.38059255, 1185,  6.5605989,  0.36528137, 1185,  4.0030127,  0.37959832, 1185,  3.8254323,  0.42135614, 1185,  3.9950192,  0.41718036, 1185,  5.2402945,  0.40067607


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 79,  44.449211,  0.10001989
 158,  28.917156,  0.10021873
 237,  8.7116852,  0.11891032
 316,  12.399638,  0.1230861
 395,  7.495481,  0.203619
 474,  13.735186,  0.17100815
 553,  9.2199631,  0.21475442
 632,  7.8904295,  0.24517797
 711,  9.9901981,  0.2763969
 790,  8.4539785,  0.30821237
 869,  4.8974562,  0.38059255
 948,  9.5961409,  0.30721813
 1027,  4.61204,  0.40982303
 1106,  4.4353547,  0.42473653
 1185,  5.7577505,  0.36607677


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 79,  17.328403,  0.11831378
 158,  13.305481,  0.11990456
 237,  17.679253,  0.10896798
 316,  23.354973,  0.14197654
 395,  9.7683773,  0.19248359
 474,  7.8232536,  0.21097633
 553,  10.013795,  0.25611454
 632,  13.050169,  0.19884668
 711,  6.975502,  0.30204812
 790,  6.1613688,  0.30940545
 869,  10.450852,  0.2708292
 948,  7.041925,  0.35931596
 1027,  4.3469224,  0.38894412
 1106,  2.92504,  0.49373633
 1185,  2.5239646,  0.53072184


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 79,  3.0882425,  0.16206005
 158,  10.805329,  0.12129648
 237,  15.558477,  0.1264665
 316,  22.815891,  0.10916683
 395,  27.139841,  0.1111553
 474,  29.402918,  0.11791608
 553,  27.090107,  0.11175184
 632,  18.3612,  0.13939153
 711,  10.221838,  0.2670511
 790,  9.00564,  0.29230464
 869,  5.4080248,  0.3752237
 948,  6.1692729,  0.35911712
 1027,  5.6499286,  0.34301054
 1106,  5.6236548,  0.37701333
 1185,  5.1355534,  0.38059255


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 79,  27.149044,  0.10001989
 158,  22.717327,  0.14217538
 237,  45.771664,  0.14297077
 316,  10.948195,  0.15708889
 395,  11.311055,  0.16046928
 474,  7.7232981,  0.2040167
 553,  19.596447,  0.13103996
 632,  7.724874,  0.26824418
 711,  11.382657,  0.24935375
 790,  9.5289278,  0.31576854
 869,  9.3483105,  0.35911712
 948,  8.7808971,  0.30682045
 1027,  15.864215,  0.24835952
 1106,  10.040895,  0.32352355
 1185,  6.5605989,  0.36528137


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 79,  81.599358,  0.10001989
 158,  38.064198,  0.10001989
 237,  21.478413,  0.10479221
 316,  12.643271,  0.14953271
 395,  28.676346,  0.12626764
 474,  15.685964,  0.16802545
 553,  30.688623,  0.14714655
 632,  11.567754,  0.24438258
 711,  14.319231,  0.17041162
 790,  8.1410112,  0.29449195
 869,  4.5577326,  0.41439649
 948,  5.0567541,  0.38695565
 1027,  5.0882835,  0.41399881
 1106,  3.9649818,  0.40922648
 1185,  4.0030127,  0.37959832


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 79,  50.590603,  0.11334261
 158,  14.144815,  0.10200835
 237,  13.205701,  0.12686419
 316,  24.248251,  0.15370849
 395,  10.684629,  0.14336847
 474,  12.010225,  0.21057865
 553,  18.892269,  0.13143766
 632,  13.467453,  0.13640884
 711,  10.296837,  0.23105985
 790,  9.918293,  0.26724994
 869,  10.489111,  0.26048917
 948,  6.2717872,  0.3726387
 1027,  6.1723862,  0.34877709
 1106,  5.4616838,  0.38874528
 1185,  3.8254323,  0.42135614


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 79,  48.691978,  0.09962219
 158,  34.522461,  0.13084112
 237,  27.306061,  0.13223305
 316,  17.526062,  0.11035991
 395,  15.859383,  0.12984689
 474,  15.917259,  0.1201034
 553,  7.3151832,  0.22847484
 632,  9.5024891,  0.25512031
 711,  7.9607582,  0.31954664
 790,  6.2009807,  0.33883476
 869,  5.8619928,  0.32929012
 948,  4.9671669,  0.38357526
 1027,  4.6009507,  0.41340226
 1106,  4.3021784,  0.45356929
 1185,  3.9950192,  0.41718036


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 79,  36.334221,  0.10021873
 158,  18.533964,  0.16921853
 237,  22.491377,  0.1111553
 316,  27.997818,  0.12149533
 395,  18.430969,  0.17160469
 474,  13.341619,  0.19944324
 553,  16.157785,  0.2133625
 632,  8.9096889,  0.25690994
 711,  12.396255,  0.25869954
 790,  12.741651,  0.2193279
 869,  9.1376867,  0.28733346
 948,  9.8888817,  0.31994432
 1027,  4.6815166,  0.39471069
 1106,  4.6631689,  0.39292106
 1185,  5.2402945,  0.40067607


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.59503,2.8071,0.0859375,1,2.5788,2.79088,0.0859375,1,2.60811,2.82019,0.0859375,1,2.56927,2.78134,0.0859375,1,2.54761,2.75968,0.0859375,1,2.58549,2.79757,0.0859375,1,2.59773,2.80981,0.0859375,1,2.58766,2.79973,0.0859375
80,1.51387,1.7289,0.429688,80,1.57028,1.78522,0.429688,80,1.72111,1.93371,0.335938,80,1.67954,1.89352,0.414063,80,1.59345,1.80783,0.398438,80,1.72475,1.93733,0.34375,80,1.58494,1.80008,0.4375,80,1.71886,1.93131,0.304688
159,1.2002,1.41641,0.523438,159,1.23941,1.45607,0.53125,159,1.48155,1.69428,0.421875,159,1.35264,1.56785,0.492188,159,1.29768,1.51329,0.53125,159,1.42319,1.63612,0.484375,159,1.26269,1.4797,0.539063,159,1.40786,1.62056,0.46875
238,0.996836,1.21736,0.617188,238,1.01689,1.23824,0.625,238,1.23885,1.45438,0.546875,238,1.19571,1.41439,0.546875,238,1.05157,1.27129,0.632813,238,1.11234,1.3285,0.578125,238,1.02008,1.24247,0.609375,238,1.11548,1.33131,0.5625
317,0.69314,0.921564,0.734375,317,0.72068,0.950755,0.75,317,0.859358,1.08108,0.710938,317,0.894234,1.11826,0.664063,317,0.639065,0.866107,0.804688,317,0.906258,1.12865,0.648438,317,0.852357,1.08389,0.710938,317,0.803988,1.02593,0.734375
396,0.584541,0.823086,0.75,396,0.502896,0.742311,0.828125,396,0.73286,0.963756,0.78125,396,0.667255,0.899045,0.78125,396,0.441745,0.679067,0.851563,396,0.680707,0.913059,0.773438,396,0.498633,0.74024,0.84375,396,0.677631,0.908338,0.773438
475,0.531037,0.780126,0.820313,475,0.270177,0.51974,0.914063,475,0.444847,0.686459,0.851563,475,0.518947,0.759682,0.859375,475,0.195186,0.442851,0.960938,475,0.450374,0.694134,0.851563,475,0.319942,0.57137,0.875,475,0.502918,0.744278,0.828125
554,0.210957,0.468749,0.921875,554,0.204117,0.461482,0.945313,554,0.377875,0.630394,0.882813,554,0.448473,0.699332,0.828125,554,0.150052,0.406865,0.945313,554,0.439493,0.694469,0.867188,554,0.236207,0.497195,0.953125,554,0.440419,0.693465,0.882813
633,0.165199,0.431187,0.929688,633,0.171426,0.435399,0.945313,633,0.237013,0.501266,0.921875,633,0.395955,0.656993,0.820313,633,0.11492,0.376917,0.96875,633,0.236502,0.502239,0.90625,633,0.200986,0.469045,0.945313,633,0.294488,0.558643,0.945313
712,0.0942584,0.366611,0.96875,712,0.194556,0.462731,0.9375,712,0.17595,0.449844,0.945313,712,0.238233,0.50788,0.921875,712,0.215912,0.485231,0.9375,712,0.299413,0.574572,0.898438,712,0.079557,0.353501,0.992188,712,0.213677,0.485641,0.914063
791,0.343486,0.617827,0.914063,791,0.0713953,0.341648,0.984375,791,0.113108,0.394379,0.960938,791,0.29737,0.575154,0.890625,791,0.0941914,0.365607,0.976563,791,0.211524,0.492027,0.921875,791,0.057172,0.332972,0.984375,791,0.247148,0.525487,0.929688
870,0.110543,0.38724,0.953125,870,0.0892088,0.357719,0.96875,870,0.123403,0.409427,0.953125,870,0.123249,0.406668,0.945313,870,0.109689,0.379034,0.96875,870,0.0761388,0.359575,0.976563,870,0.0784661,0.355785,0.960938,870,0.136944,0.420079,0.953125
949,0.152954,0.430625,0.976563,949,0.206902,0.478344,0.9375,949,0.207209,0.496661,0.921875,949,0.136068,0.423016,0.953125,949,0.0338646,0.304723,0.984375,949,0.0826262,0.369241,0.96875,949,0.0629617,0.340441,0.976563,949,0.0471416,0.333933,0.984375
1028,0.0617195,0.340364,0.984375,1028,0.0283988,0.300364,1.0,1028,0.0648002,0.35727,0.96875,1028,0.0802298,0.369697,0.992188,1028,0.0166252,0.285205,0.992188,1028,0.0932997,0.378761,0.96875,1028,0.0400466,0.315563,1.0,1028,0.11269,0.397285,0.953125
1107,0.0361714,0.31482,0.984375,1107,0.0065569,0.273416,1.0,1107,0.0505116,0.340943,0.984375,1107,0.1057,0.397019,0.96875,1107,0.00191356,0.263717,1.0,1107,0.0691065,0.356683,0.976563,1107,0.0597236,0.335194,0.96875,1107,0.0350194,0.321078,0.992188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.59503,2.8071,0.0859375
80,1.51387,1.7289,0.429688
159,1.2002,1.41641,0.523438
238,0.996836,1.21736,0.617188
317,0.69314,0.921564,0.734375
396,0.584541,0.823086,0.75
475,0.531037,0.780126,0.820313
554,0.210957,0.468749,0.921875
633,0.165199,0.431187,0.929688
712,0.0942584,0.366611,0.96875
791,0.343486,0.617827,0.914063
870,0.110543,0.38724,0.953125
949,0.152954,0.430625,0.976563
1028,0.0617195,0.340364,0.984375
1107,0.0361714,0.31482,0.984375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.5788,2.79088,0.0859375
80,1.57028,1.78522,0.429688
159,1.23941,1.45607,0.53125
238,1.01689,1.23824,0.625
317,0.72068,0.950755,0.75
396,0.502896,0.742311,0.828125
475,0.270177,0.51974,0.914063
554,0.204117,0.461482,0.945313
633,0.171426,0.435399,0.945313
712,0.194556,0.462731,0.9375
791,0.0713953,0.341648,0.984375
870,0.0892088,0.357719,0.96875
949,0.206902,0.478344,0.9375
1028,0.0283988,0.300364,1.0
1107,0.0065569,0.273416,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.60811,2.82019,0.0859375
80,1.72111,1.93371,0.335938
159,1.48155,1.69428,0.421875
238,1.23885,1.45438,0.546875
317,0.859358,1.08108,0.710938
396,0.73286,0.963756,0.78125
475,0.444847,0.686459,0.851563
554,0.377875,0.630394,0.882813
633,0.237013,0.501266,0.921875
712,0.17595,0.449844,0.945313
791,0.113108,0.394379,0.960938
870,0.123403,0.409427,0.953125
949,0.207209,0.496661,0.921875
1028,0.0648002,0.35727,0.96875
1107,0.0505116,0.340943,0.984375


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.56927,2.78134,0.0859375
80,1.67954,1.89352,0.414063
159,1.35264,1.56785,0.492188
238,1.19571,1.41439,0.546875
317,0.894234,1.11826,0.664063
396,0.667255,0.899045,0.78125
475,0.518947,0.759682,0.859375
554,0.448473,0.699332,0.828125
633,0.395955,0.656993,0.820313
712,0.238233,0.50788,0.921875
791,0.29737,0.575154,0.890625
870,0.123249,0.406668,0.945313
949,0.136068,0.423016,0.953125
1028,0.0802298,0.369697,0.992188
1107,0.1057,0.397019,0.96875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.54761,2.75968,0.0859375
80,1.59345,1.80783,0.398438
159,1.29768,1.51329,0.53125
238,1.05157,1.27129,0.632813
317,0.639065,0.866107,0.804688
396,0.441745,0.679067,0.851563
475,0.195186,0.442851,0.960938
554,0.150052,0.406865,0.945313
633,0.11492,0.376917,0.96875
712,0.215912,0.485231,0.9375
791,0.0941914,0.365607,0.976563
870,0.109689,0.379034,0.96875
949,0.0338646,0.304723,0.984375
1028,0.0166252,0.285205,0.992188
1107,0.00191356,0.263717,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.58549,2.79757,0.0859375
80,1.72475,1.93733,0.34375
159,1.42319,1.63612,0.484375
238,1.11234,1.3285,0.578125
317,0.906258,1.12865,0.648438
396,0.680707,0.913059,0.773438
475,0.450374,0.694134,0.851563
554,0.439493,0.694469,0.867188
633,0.236502,0.502239,0.90625
712,0.299413,0.574572,0.898438
791,0.211524,0.492027,0.921875
870,0.0761388,0.359575,0.976563
949,0.0826262,0.369241,0.96875
1028,0.0932997,0.378761,0.96875
1107,0.0691065,0.356683,0.976563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.59773,2.80981,0.0859375
80,1.58494,1.80008,0.4375
159,1.26269,1.4797,0.539063
238,1.02008,1.24247,0.609375
317,0.852357,1.08389,0.710938
396,0.498633,0.74024,0.84375
475,0.319942,0.57137,0.875
554,0.236207,0.497195,0.953125
633,0.200986,0.469045,0.945313
712,0.079557,0.353501,0.992188
791,0.057172,0.332972,0.984375
870,0.0784661,0.355785,0.960938
949,0.0629617,0.340441,0.976563
1028,0.0400466,0.315563,1.0
1107,0.0597236,0.335194,0.96875


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c49/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.58766,2.79973,0.0859375
80,1.71886,1.93131,0.304688
159,1.40786,1.62056,0.46875
238,1.11548,1.33131,0.5625
317,0.803988,1.02593,0.734375
396,0.677631,0.908338,0.773438
475,0.502918,0.744278,0.828125
554,0.440419,0.693465,0.882813
633,0.294488,0.558643,0.945313
712,0.213677,0.485641,0.914063
791,0.247148,0.525487,0.929688
870,0.136944,0.420079,0.953125
949,0.0471416,0.333933,0.984375
1028,0.11269,0.397285,0.953125
1107,0.0350194,0.321078,0.992188


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  11.408664,  0.16732673, 393,  6.1874642,  0.18613862, 393,  20.597948,  0.11980198, 393,  4.9768324,  0.18415841, 393,  5.3093314,  0.2089109, 393,  11.634001,  0.11881188, 393,  6.9717464,  0.2009901, 393,  9.0497074,  0.16831683
 786,  6.1507969,  0.28613862, 786,  7.4444118,  0.26336634, 786,  8.8977842,  0.21386139, 786,  7.9738197,  0.23069307, 786,  5.2733636,  0.28316832, 786,  6.4464836,  0.25544554, 786,  7.3868518,  0.25346535, 786,  14.315171,  0.16831683
 1179,  3.9601688,  0.3920792, 1179,  4.765049,  0.32376239, 1179,  4.6540704,  0.32871288, 1179,  4.9851303,  0.33267328, 1179,  4.650444,  0.31287128, 1179,  4.8450446,  0.31089109, 1179,  4.5927272,  0.41089109, 1179,  6.1355972,  0.31584159
 1572,  3.2105858,  0.34752476, 1572,  4.0669403,  0.34752476, 1572,  4.5893822,  0.29603961, 1572,  4.4504662,  0.30000001, 1572,  3.1246529,  0.37227723, 1572,  4.0091825,  0.29207921, 1572,  2.869853,  0.4049505, 1572,  3.5162506,  0.35742575
 1965,  3.6765103,  0.27623764, 1965,  3.8365507,  0.31188118, 1965,  4.3075399,  0.24158415, 1965,  3.9755306,  0.23168316, 1965,  3.8868065,  0.23465346, 1965,  3.4809797,  0.26633662, 1965,  3.2341383,  0.29603961, 1965,  3.5126052,  0.31089109
 2358,  3.6651661,  0.25445545, 2358,  3.8684404,  0.26831684, 2358,  4.0147104,  0.21683168, 2358,  3.8174558,  0.18415841, 2358,  4.099061,  0.2019802, 2358,  3.2384553,  0.25148514, 2358,  3.2807651,  0.25643563, 2358,  3.3598394,  0.2851485
 2751,  3.4943388,  0.25148514, 2751,  3.712039,  0.25742576, 2751,  3.7900062,  0.21089108, 2751,  3.5853543,  0.18415841, 2751,  4.0621562,  0.18910891, 2751,  3.0998437,  0.24653466, 2751,  3.2355409,  0.24257426, 2751,  3.2028458,  0.27524751
 3144,  3.3120086,  0.25148514, 3144,  3.5129578,  0.24950495, 3144,  3.5871611,  0.20792079, 3144,  3.3823962,  0.18712871, 3144,  3.9515536,  0.18712871, 3144,  3.0061784,  0.24158415, 3144,  3.1838555,  0.23465346, 3144,  3.0658643,  0.27326733
 3537,  3.1509118,  0.26237625, 3537,  3.3258238,  0.24950495, 3537,  3.4171939,  0.20594059, 3537,  3.2115972,  0.1940594, 3537,  3.8242025,  0.1920792, 3537,  2.9401872,  0.24356435, 3537,  3.1312416,  0.22772278, 3537,  2.9463615,  0.26534653
 3930,  3.0114803,  0.26831684, 3930,  3.1575899,  0.24950495, 3930,  3.2781048,  0.20792079, 3930,  3.0616267,  0.2009901, 3930,  3.6853757,  0.1960396, 3930,  2.8945551,  0.24653466, 3930,  3.0766501,  0.22772278, 3930,  2.8328161,  0.26534653
 4323,  2.3531392,  0.42178217, 4323,  2.256711,  0.40297028, 4323,  2.7904754,  0.32178217, 4323,  2.6067047,  0.36534652, 4323,  2.1736434,  0.43069306, 4323,  2.5588155,  0.36039603, 4323,  2.035728,  0.44059405, 4323,  2.3573501,  0.38217822
 4716,  2.1387413,  0.45940593, 4716,  2.15802,  0.44356436, 4716,  2.7627144,  0.36336634, 4716,  2.6416416,  0.39009902, 4716,  2.0428333,  0.47029704, 4716,  2.5906806,  0.38712871, 4716,  1.9063699,  0.49405941, 4716,  2.3957658,  0.40594059
 5109,  2.0954885,  0.48217821, 5109,  2.1649754,  0.45049506, 5109,  2.791944,  0.37425742, 5109,  2.6800158,  0.3920792, 5109,  2.0454464,  0.48019803, 5109,  2.6284161,  0.38613862, 5109,  1.8994523,  0.49900991, 5109,  2.4425097,  0.41089109
 5502,  2.0837979,  0.48514852, 5502,  2.167465,  0.45148516, 5502,  2.80111,  0.37227723, 5502,  2.691108,  0.39405942, 5502,  2.0488343,  0.48217821, 5502,  2.6404762,  0.38217822, 5502,  1.8995233,  0.49504951, 5502,  2.4585571,  0.41386139
 5895,  2.0780735,  0.4831683, 5895,  2.1644669,  0.45148516, 5895,  2.79936,  0.37722772, 5895,  2.6902487,  0.39504951, 5895,  2.0484393,  0.48217821, 5895,  2.6413524,  0.38118812, 5895,  1.897781,  0.49306932, 5895,  2.460171,  0.41683167


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  11.408664,  0.16732673
 786,  6.1507969,  0.28613862
 1179,  3.9601688,  0.3920792
 1572,  3.2105858,  0.34752476
 1965,  3.6765103,  0.27623764
 2358,  3.6651661,  0.25445545
 2751,  3.4943388,  0.25148514
 3144,  3.3120086,  0.25148514
 3537,  3.1509118,  0.26237625
 3930,  3.0114803,  0.26831684
 4323,  2.3531392,  0.42178217
 4716,  2.1387413,  0.45940593
 5109,  2.0954885,  0.48217821
 5502,  2.0837979,  0.48514852
 5895,  2.0780735,  0.4831683


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  6.1874642,  0.18613862
 786,  7.4444118,  0.26336634
 1179,  4.765049,  0.32376239
 1572,  4.0669403,  0.34752476
 1965,  3.8365507,  0.31188118
 2358,  3.8684404,  0.26831684
 2751,  3.712039,  0.25742576
 3144,  3.5129578,  0.24950495
 3537,  3.3258238,  0.24950495
 3930,  3.1575899,  0.24950495
 4323,  2.256711,  0.40297028
 4716,  2.15802,  0.44356436
 5109,  2.1649754,  0.45049506
 5502,  2.167465,  0.45148516
 5895,  2.1644669,  0.45148516


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  20.597948,  0.11980198
 786,  8.8977842,  0.21386139
 1179,  4.6540704,  0.32871288
 1572,  4.5893822,  0.29603961
 1965,  4.3075399,  0.24158415
 2358,  4.0147104,  0.21683168
 2751,  3.7900062,  0.21089108
 3144,  3.5871611,  0.20792079
 3537,  3.4171939,  0.20594059
 3930,  3.2781048,  0.20792079
 4323,  2.7904754,  0.32178217
 4716,  2.7627144,  0.36336634
 5109,  2.791944,  0.37425742
 5502,  2.80111,  0.37227723
 5895,  2.79936,  0.37722772


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  4.9768324,  0.18415841
 786,  7.9738197,  0.23069307
 1179,  4.9851303,  0.33267328
 1572,  4.4504662,  0.30000001
 1965,  3.9755306,  0.23168316
 2358,  3.8174558,  0.18415841
 2751,  3.5853543,  0.18415841
 3144,  3.3823962,  0.18712871
 3537,  3.2115972,  0.1940594
 3930,  3.0616267,  0.2009901
 4323,  2.6067047,  0.36534652
 4716,  2.6416416,  0.39009902
 5109,  2.6800158,  0.3920792
 5502,  2.691108,  0.39405942
 5895,  2.6902487,  0.39504951


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  5.3093314,  0.2089109
 786,  5.2733636,  0.28316832
 1179,  4.650444,  0.31287128
 1572,  3.1246529,  0.37227723
 1965,  3.8868065,  0.23465346
 2358,  4.099061,  0.2019802
 2751,  4.0621562,  0.18910891
 3144,  3.9515536,  0.18712871
 3537,  3.8242025,  0.1920792
 3930,  3.6853757,  0.1960396
 4323,  2.1736434,  0.43069306
 4716,  2.0428333,  0.47029704
 5109,  2.0454464,  0.48019803
 5502,  2.0488343,  0.48217821
 5895,  2.0484393,  0.48217821


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  11.634001,  0.11881188
 786,  6.4464836,  0.25544554
 1179,  4.8450446,  0.31089109
 1572,  4.0091825,  0.29207921
 1965,  3.4809797,  0.26633662
 2358,  3.2384553,  0.25148514
 2751,  3.0998437,  0.24653466
 3144,  3.0061784,  0.24158415
 3537,  2.9401872,  0.24356435
 3930,  2.8945551,  0.24653466
 4323,  2.5588155,  0.36039603
 4716,  2.5906806,  0.38712871
 5109,  2.6284161,  0.38613862
 5502,  2.6404762,  0.38217822
 5895,  2.6413524,  0.38118812


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  6.9717464,  0.2009901
 786,  7.3868518,  0.25346535
 1179,  4.5927272,  0.41089109
 1572,  2.869853,  0.4049505
 1965,  3.2341383,  0.29603961
 2358,  3.2807651,  0.25643563
 2751,  3.2355409,  0.24257426
 3144,  3.1838555,  0.23465346
 3537,  3.1312416,  0.22772278
 3930,  3.0766501,  0.22772278
 4323,  2.035728,  0.44059405
 4716,  1.9063699,  0.49405941
 5109,  1.8994523,  0.49900991
 5502,  1.8995233,  0.49504951
 5895,  1.897781,  0.49306932


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  9.0497074,  0.16831683
 786,  14.315171,  0.16831683
 1179,  6.1355972,  0.31584159
 1572,  3.5162506,  0.35742575
 1965,  3.5126052,  0.31089109
 2358,  3.3598394,  0.2851485
 2751,  3.2028458,  0.27524751
 3144,  3.0658643,  0.27326733
 3537,  2.9463615,  0.26534653
 3930,  2.8328161,  0.26534653
 4323,  2.3573501,  0.38217822
 4716,  2.3957658,  0.40594059
 5109,  2.4425097,  0.41089109
 5502,  2.4585571,  0.41386139
 5895,  2.460171,  0.41683167


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.5297,2.74171,0.0625,1,2.51064,2.72265,0.0625,1,2.52076,2.73276,0.078125,1,2.53268,2.74468,0.0703125,1,2.51013,2.72213,0.0625,1,2.49557,2.70758,0.0625,1,2.52349,2.73549,0.0625,1,2.51363,2.72563,0.0625
101,1.55655,1.77013,0.257813,101,1.59525,1.8079,0.246094,101,1.67582,1.88844,0.21875,101,1.57199,1.78411,0.242188,101,1.60835,1.82182,0.261719,101,1.51642,1.72921,0.257813,101,1.59189,1.80604,0.222656,101,1.4687,1.6822,0.273438
201,1.14131,1.3563,0.367188,201,1.20984,1.42304,0.354167,201,1.31754,1.53089,0.3125,201,1.37002,1.58203,0.325521,201,1.2179,1.43224,0.364583,201,1.17134,1.38515,0.372396,201,1.11772,1.33336,0.348958,201,1.26617,1.48117,0.346354
301,0.989668,1.21142,0.445313,301,1.11458,1.33323,0.408203,301,1.11785,1.33632,0.384766,301,1.14334,1.35959,0.390625,301,0.944566,1.1649,0.435547,301,1.09741,1.31668,0.423828,301,0.939463,1.16194,0.4375,301,1.05577,1.27853,0.416016
394,0.872731,1.10606,0.71875,394,0.742254,0.970025,0.789063,394,0.890423,1.11793,0.710938,394,0.866013,1.09024,0.6875,394,0.832559,1.06297,0.734375,394,0.822003,1.05061,0.695313,394,0.718871,0.952818,0.742188,394,0.871286,1.10551,0.726563
494,0.576365,0.824667,0.746094,494,0.759596,1.00229,0.761719,494,0.684809,0.926791,0.710938,494,0.833513,1.07092,0.691406,494,0.716924,0.961674,0.71875,494,0.642643,0.886011,0.734375,494,0.618491,0.869498,0.75,494,0.556327,0.807365,0.777344
594,0.432418,0.699807,0.773438,594,0.51965,0.78149,0.773438,594,0.433991,0.6925,0.755208,594,0.516948,0.770996,0.736979,594,0.561435,0.823153,0.752604,594,0.464725,0.725459,0.755208,594,0.415571,0.687051,0.783854,594,0.42996,0.699909,0.794271
694,0.284975,0.572211,0.804688,694,0.377684,0.659611,0.794922,694,0.312937,0.588991,0.785156,694,0.499901,0.772761,0.759766,694,0.34083,0.620945,0.787109,694,0.367308,0.645638,0.779297,694,0.418738,0.711378,0.800781,694,0.453365,0.743467,0.794922
787,0.268854,0.57199,0.90625,787,0.244763,0.543684,0.929688,787,0.261112,0.553441,0.929688,787,0.289231,0.581814,0.90625,787,0.365378,0.664014,0.851563,787,0.221265,0.515727,0.929688,787,0.255931,0.56575,0.921875,787,0.196105,0.501319,0.90625
887,0.170123,0.487432,0.929688,887,0.413556,0.729326,0.898438,887,0.165005,0.471541,0.9375,887,0.179474,0.486561,0.925781,887,0.308746,0.623947,0.863281,887,0.275544,0.585728,0.910156,887,0.183598,0.506598,0.933594,887,0.245101,0.566276,0.910156
987,0.135498,0.462683,0.9375,987,0.265168,0.591926,0.90625,987,0.235218,0.554889,0.932292,987,0.136437,0.45749,0.9375,987,0.186664,0.518158,0.890625,987,0.158027,0.481572,0.924479,987,0.100815,0.43394,0.945313,987,0.185198,0.51858,0.916667
1087,0.0319782,0.364609,0.953125,1087,0.100982,0.434741,0.921875,1087,0.0858544,0.412969,0.943359,1087,0.140399,0.471429,0.9375,1087,0.249711,0.59458,0.896484,1087,0.186634,0.522623,0.925781,1087,0.0621326,0.401414,0.951172,1087,0.0556618,0.397433,0.935547
1180,0.0511396,0.385671,0.984375,1180,0.0274065,0.362664,0.992188,1180,0.0305986,0.360629,0.992188,1180,0.112718,0.451615,0.953125,1180,0.114044,0.470247,0.96875,1180,0.0687668,0.412441,0.984375,1180,0.087931,0.429867,0.960938,1180,0.0688026,0.414272,0.984375
1280,0.019054,0.346601,0.988281,1280,0.121406,0.457018,0.972656,1280,0.0983557,0.427196,0.984375,1280,0.0666702,0.407703,0.96875,1280,0.0722214,0.432139,0.972656,1280,0.0796114,0.425334,0.976563,1280,0.0966517,0.440153,0.964844,1280,0.106591,0.454994,0.96875
1380,0.00174933,0.319082,0.992188,1380,0.044002,0.382925,0.976563,1380,0.0256974,0.353544,0.986979,1380,0.0366142,0.375003,0.976563,1380,0.00289549,0.353195,0.981771,1380,0.0398985,0.380114,0.979167,1380,0.00925011,0.347513,0.976563,1380,0.0114243,0.355453,0.979167
1480,0.000641233,0.306203,0.994141,1480,0.0561404,0.394113,0.980469,1480,0.0284227,0.356072,0.990234,1480,0.00734601,0.338088,0.982422,1480,0.000930293,0.337939,0.986328,1480,0.00109915,0.329511,0.984375,1480,0.00220433,0.329441,0.982422,1480,0.000736732,0.333057,0.984375
1573,0.000653242,0.295208,1.0,1573,0.0946203,0.427974,0.976563,1573,0.0300801,0.353223,0.984375,1573,0.000773333,0.320766,1.0,1573,0.00103126,0.325951,1.0,1573,0.000648828,0.317287,1.0,1573,0.000541616,0.316089,1.0,1573,0.000626504,0.321012,1.0
1673,0.000748268,0.283899,1.0,1673,0.0125681,0.338453,0.988281,1673,0.0356708,0.353442,0.988281,1673,0.000654881,0.308307,1.0,1673,0.000926357,0.31332,1.0,1673,0.000827643,0.305224,1.0,1673,0.00089042,0.304219,1.0,1673,0.000767394,0.308756,1.0
1773,0.000602389,0.272793,1.0,1773,0.00334217,0.318327,0.992188,1773,0.00298537,0.31115,0.992188,1773,0.000627483,0.296359,1.0,1773,0.00102369,0.301368,1.0,1773,0.000697113,0.293318,1.0,1773,0.000612088,0.292191,1.0,1773,0.00061562,0.29668,1.0
1873,0.000542196,0.262209,1.0,1873,0.000494855,0.303358,0.994141,1873,0.000678146,0.297457,0.994141,1873,0.000388961,0.284667,1.0,1873,0.000736662,0.289507,1.0,1873,0.000678037,0.281993,1.0,1873,0.000498785,0.280793,1.0,1873,0.000504413,0.285119,1.0
1966,0.00064793,0.252906,1.0,1966,0.000575621,0.292504,1.0,1966,0.000409193,0.28649,1.0,1966,0.000473388,0.274507,1.0,1966,0.000863012,0.279278,1.0,1966,0.00060485,0.271807,1.0,1966,0.000564087,0.270767,1.0,1966,0.000558334,0.274934,1.0
2066,0.000797534,0.243329,1.0,2066,0.00054595,0.281158,1.0,2066,0.000619106,0.275616,1.0,2066,0.000668658,0.264109,1.0,2066,0.000949687,0.268658,1.0,2066,0.000849784,0.261596,1.0,2066,0.000904748,0.260675,1.0,2066,0.000785732,0.264574,1.0
2166,0.000651389,0.233842,1.0,2166,0.000538684,0.270278,1.0,2166,0.00046569,0.264811,1.0,2166,0.00064587,0.253912,1.0,2166,0.000992086,0.25841,1.0,2166,0.000752234,0.251452,1.0,2166,0.000675067,0.250425,1.0,2166,0.00069378,0.254309,1.0
2266,0.000605982,0.224831,1.0,2266,0.000465244,0.259769,1.0,2266,0.000464918,0.254585,1.0,2266,0.000504549,0.244006,1.0,2266,0.000712245,0.248252,1.0,2266,0.000714562,0.241775,1.0,2266,0.00058671,0.240718,1.0,2266,0.000557336,0.24441,1.0
2359,0.000703566,0.216916,1.0,2359,0.000564932,0.250539,1.0,2359,0.000473161,0.245452,1.0,2359,0.000557377,0.235331,1.0,2359,0.000873968,0.239579,1.0,2359,0.000669441,0.233111,1.0,2359,0.000655642,0.23219,1.0,2359,0.000611312,0.235738,1.0
2459,0.000896521,0.208827,1.0,2459,0.000578719,0.240909,1.0,2459,0.000764476,0.236294,1.0,2459,0.000749016,0.2265,1.0,2459,0.00101704,0.230587,1.0,2459,0.000912612,0.224444,1.0,2459,0.000971556,0.223619,1.0,2459,0.000878763,0.226984,1.0
2559,0.000715871,0.20069,1.0,2559,0.000663549,0.231734,1.0,2559,0.00056219,0.227018,1.0,2559,0.000746801,0.217831,1.0,2559,0.00101539,0.221806,1.0,2559,0.00082869,0.215798,1.0,2559,0.000763436,0.214874,1.0,2559,0.000770551,0.218206,1.0
2659,0.000663087,0.193002,1.0,2659,0.000570728,0.222757,1.0,2659,0.000531066,0.218281,1.0,2659,0.00059683,0.209365,1.0,2659,0.00071052,0.213074,1.0,2659,0.00074312,0.207499,1.0,2659,0.000654779,0.206571,1.0,2659,0.000611288,0.209727,1.0
2752,0.000757506,0.186272,1.0,2752,0.000638126,0.214884,1.0,2752,0.000579947,0.210549,1.0,2752,0.000647215,0.201982,1.0,2752,0.000889469,0.205715,1.0,2752,0.000717919,0.200129,1.0,2752,0.000712892,0.199305,1.0,2752,0.000661386,0.202341,1.0
2852,0.000976745,0.179435,1.0,2852,0.000679791,0.206719,1.0,2852,0.000913587,0.202842,1.0,2852,0.000815288,0.194465,1.0,2852,0.00109392,0.198126,1.0,2852,0.000966148,0.192785,1.0,2852,0.00101626,0.192038,1.0,2852,0.000958367,0.19495,1.0
2952,0.000764899,0.172444,1.0,2952,0.00076347,0.19892,1.0,2952,0.000655099,0.194859,1.0,2952,0.000828755,0.187095,1.0,2952,0.00102485,0.190565,1.0,2952,0.000876549,0.185396,1.0,2952,0.000817231,0.184562,1.0,2952,0.000814275,0.187415,1.0
3052,0.000699995,0.165871,1.0,3052,0.000660204,0.191255,1.0,3052,0.000591551,0.187385,1.0,3052,0.00064513,0.179826,1.0,3052,0.000701156,0.18305,1.0,3052,0.000755078,0.178272,1.0,3052,0.000690127,0.177451,1.0,3052,0.000647698,0.180156,1.0
3145,0.000793844,0.160148,1.0,3145,0.000688819,0.184524,1.0,3145,0.0006685,0.180839,1.0,3145,0.000715057,0.173562,1.0,3145,0.000895797,0.176812,1.0,3145,0.000742466,0.171997,1.0,3145,0.000734132,0.171252,1.0,3145,0.000706693,0.173876,1.0
3245,0.0010286,0.154369,1.0,3245,0.0007743,0.177622,1.0,3245,0.00101922,0.174345,1.0,3245,0.000866304,0.167164,1.0,3245,0.00116505,0.17043,1.0,3245,0.00100493,0.165786,1.0,3245,0.00105733,0.165122,1.0,3245,0.00101938,0.167634,1.0
3345,0.000793463,0.148352,1.0,3345,0.000823592,0.170957,1.0,3345,0.000724202,0.167471,1.0,3345,0.0008823,0.160886,1.0,3345,0.00101623,0.163885,1.0,3345,0.000891424,0.159446,1.0,3345,0.000840053,0.158699,1.0,3345,0.000829387,0.161139,1.0
3445,0.000712861,0.142722,1.0,3445,0.000707545,0.1644,1.0,3445,0.000632416,0.161067,1.0,3445,0.000666468,0.154629,1.0,3445,0.000690129,0.15742,1.0,3445,0.000748242,0.153329,1.0,3445,0.000696555,0.152598,1.0,3445,0.000660409,0.154921,1.0
3538,0.000808692,0.137858,1.0,3538,0.000712625,0.158646,1.0,3538,0.000727085,0.155521,1.0,3538,0.00075579,0.149318,1.0,3538,0.000894364,0.152134,1.0,3538,0.00075761,0.147997,1.0,3538,0.0007399,0.147318,1.0,3538,0.000733908,0.149588,1.0
3638,0.00106913,0.132989,1.0,3638,0.000848351,0.152827,1.0,3638,0.00108543,0.150047,1.0,3638,0.000901447,0.14388,1.0,3638,0.00121361,0.146776,1.0,3638,0.00102779,0.142744,1.0,3638,0.00109729,0.142171,1.0,3638,0.00106799,0.144331,1.0
3738,0.000811474,0.127798,1.0,3738,0.000852487,0.147107,1.0,3738,0.000770236,0.144123,1.0,3738,0.000906598,0.138515,1.0,3738,0.000999391,0.1411,1.0,3738,0.000891616,0.137295,1.0,3738,0.000853061,0.136631,1.0,3738,0.00082635,0.138709,1.0
3838,0.00071155,0.122963,1.0,3838,0.000726049,0.141489,1.0,3838,0.000655108,0.138627,1.0,3838,0.000667244,0.133123,1.0,3838,0.00067997,0.135539,1.0,3838,0.000737729,0.132043,1.0,3838,0.00069327,0.131389,1.0,3838,0.000658759,0.13338,1.0
3931,0.00081031,0.118871,1.0,3931,0.000719816,0.136618,1.0,3931,0.000761994,0.133971,1.0,3931,0.000779067,0.128672,1.0,3931,0.000885364,0.131102,1.0,3931,0.000765513,0.127556,1.0,3931,0.00074226,0.126939,1.0,3931,0.000743541,0.128896,1.0
4031,0.001036,0.118651,1.0,4031,0.00085206,0.136234,1.0,4031,0.00105229,0.133755,1.0,4031,0.000881251,0.12829,1.0,4031,0.00117069,0.130894,1.0,4031,0.000986987,0.127298,1.0,4031,0.0010693,0.126788,1.0,4031,0.00103986,0.128707,1.0
4131,0.000820811,0.117991,1.0,4131,0.000844518,0.135711,1.0,4131,0.00077955,0.132978,1.0,4131,0.000902493,0.127827,1.0,4131,0.000985169,0.130216,1.0,4131,0.000880632,0.126713,1.0,4131,0.000858364,0.1261,1.0,4131,0.000814637,0.127998,1.0
4231,0.000698028,0.117426,1.0,4231,0.000708862,0.135062,1.0,4231,0.000644047,0.13234,1.0,4231,0.000649689,0.127093,1.0,4231,0.000660937,0.129402,1.0,4231,0.000721437,0.126077,1.0,4231,0.000673393,0.125441,1.0,4231,0.000636054,0.127337,1.0
4324,0.000815907,0.117135,1.0,4324,0.000726281,0.134605,1.0,4324,0.000767601,0.131998,1.0,4324,0.000786511,0.126784,1.0,4324,0.000886891,0.129175,1.0,4324,0.000770812,0.125686,1.0,4324,0.00074653,0.125074,1.0,4324,0.000749344,0.127004,1.0
4424,0.00104252,0.116923,1.0,4424,0.000865433,0.134236,1.0,4424,0.00106318,0.131796,1.0,4424,0.000888599,0.126409,1.0,4424,0.00118434,0.128987,1.0,4424,0.000994595,0.125437,1.0,4424,0.00108115,0.124939,1.0,4424,0.00105017,0.126827,1.0
4524,0.000821149,0.116265,1.0,4524,0.000845949,0.133709,1.0,4524,0.000781658,0.131017,1.0,4524,0.000902839,0.125948,1.0,4524,0.00098208,0.1283,1.0,4524,0.000879595,0.124851,1.0,4524,0.000857018,0.124245,1.0,4524,0.000813425,0.126113,1.0
4624,0.000699538,0.115708,1.0,4624,0.000710967,0.133069,1.0,4624,0.000647857,0.130389,1.0,4624,0.000651393,0.125222,1.0,4624,0.000663418,0.127499,1.0,4624,0.000721968,0.124225,1.0,4624,0.000673745,0.123595,1.0,4624,0.000638084,0.125463,1.0
4717,0.000818421,0.115424,1.0,4717,0.000729625,0.13262,1.0,4717,0.000771802,0.130055,1.0,4717,0.000790762,0.124923,1.0,4717,0.000886916,0.127276,1.0,4717,0.000773547,0.123843,1.0,4717,0.00074949,0.123238,1.0,4717,0.000753079,0.125139,1.0
4817,0.00104849,0.115222,1.0,4817,0.000874017,0.132264,1.0,4817,0.00107158,0.129865,1.0,4817,0.000893778,0.124557,1.0,4817,0.00119212,0.127104,1.0,4817,0.000999602,0.123604,1.0,4817,0.00108984,0.123115,1.0,4817,0.00105658,0.124972,1.0
4917,0.000822674,0.114566,1.0,4917,0.000847534,0.131738,1.0,4917,0.000784296,0.129088,1.0,4917,0.000903339,0.124098,1.0,4917,0.000980186,0.126415,1.0,4917,0.000879118,0.12302,1.0,4917,0.000857313,0.122421,1.0,4917,0.000812575,0.124259,1.0
5017,0.000700545,0.114016,1.0,5017,0.000712252,0.131106,1.0,5017,0.000650791,0.128468,1.0,5017,0.000652394,0.123381,1.0,5017,0.000664738,0.125625,1.0,5017,0.000722389,0.122402,1.0,5017,0.000673671,0.121777,1.0,5017,0.000639222,0.123619,1.0
5110,0.000819374,0.113738,1.0,5110,0.000731576,0.130666,1.0,5110,0.000775154,0.128142,1.0,5110,0.000793376,0.12309,1.0,5110,0.000886345,0.125407,1.0,5110,0.000775202,0.122027,1.0,5110,0.000751643,0.12143,1.0,5110,0.000755527,0.123303,1.0
5210,0.00105373,0.113548,1.0,5210,0.000880791,0.130322,1.0,5210,0.0010786,0.127963,1.0,5210,0.000897997,0.122733,1.0,5210,0.00119744,0.125248,1.0,5210,0.00100353,0.121799,1.0,5210,0.00109714,0.12132,1.0,5210,0.0010616,0.123146,1.0
5310,0.000824662,0.112895,1.0,5310,0.000849061,0.129799,1.0,5310,0.000787049,0.12719,1.0,5310,0.000903984,0.122278,1.0,5310,0.000978728,0.12456,1.0,5310,0.000878862,0.121217,1.0,5310,0.000858132,0.120626,1.0,5310,0.000811884,0.122434,1.0
5410,0.000701203,0.11235,1.0,5410,0.000713076,0.129174,1.0,5410,0.000653152,0.126577,1.0,5410,0.000652862,0.121568,1.0,5410,0.0006654,0.12378,1.0,5410,0.000722542,0.120607,1.0,5410,0.000673319,0.119988,1.0,5410,0.000639892,0.121802,1.0
5503,0.00081966,0.112078,1.0,5503,0.000732746,0.128741,1.0,5503,0.000778224,0.126259,1.0,5503,0.000795158,0.121285,1.0,5503,0.000885439,0.123567,1.0,5503,0.000776344,0.12024,1.0,5503,0.000753356,0.11965,1.0,5503,0.000757147,0.121494,1.0
5603,0.00105831,0.111899,1.0,5603,0.000886772,0.12841,1.0,5603,0.00108465,0.12609,1.0,5603,0.000901816,0.120937,1.0,5603,0.00120178,0.123421,1.0,5603,0.00100683,0.120021,1.0,5603,0.00110348,0.119551,1.0,5603,0.00106613,0.121348,1.0
5703,0.000826735,0.11125,1.0,5703,0.000850179,0.12789,1.0,5703,0.000789778,0.125322,1.0,5703,0.000904561,0.120486,1.0,5703,0.000977347,0.122734,1.0,5703,0.000878612,0.119443,1.0,5703,0.000859157,0.118859,1.0,5703,0.000811097,0.120638,1.0
5803,0.00070168,0.11071,1.0,5803,0.000713608,0.127272,1.0,5803,0.000655067,0.124716,1.0,5803,0.000653073,0.119783,1.0,5803,0.000665809,0.121963,1.0,5803,0.000722365,0.11884,1.0,5803,0.000672698,0.118227,1.0,5803,0.000640245,0.120015,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.5297,2.74171,0.0625
101,1.55655,1.77013,0.257813
201,1.14131,1.3563,0.367188
301,0.989668,1.21142,0.445313
394,0.872731,1.10606,0.71875
494,0.576365,0.824667,0.746094
594,0.432418,0.699807,0.773438
694,0.284975,0.572211,0.804688
787,0.268854,0.57199,0.90625
887,0.170123,0.487432,0.929688
987,0.135498,0.462683,0.9375
1087,0.0319782,0.364609,0.953125
1180,0.0511396,0.385671,0.984375
1280,0.019054,0.346601,0.988281
1380,0.00174933,0.319082,0.992188
1480,0.000641233,0.306203,0.994141
1573,0.000653242,0.295208,1.0
1673,0.000748268,0.283899,1.0
1773,0.000602389,0.272793,1.0
1873,0.000542196,0.262209,1.0
1966,0.00064793,0.252906,1.0
2066,0.000797534,0.243329,1.0
2166,0.000651389,0.233842,1.0
2266,0.000605982,0.224831,1.0
2359,0.000703566,0.216916,1.0
2459,0.000896521,0.208827,1.0
2559,0.000715871,0.20069,1.0
2659,0.000663087,0.193002,1.0
2752,0.000757506,0.186272,1.0
2852,0.000976745,0.179435,1.0
2952,0.000764899,0.172444,1.0
3052,0.000699995,0.165871,1.0
3145,0.000793844,0.160148,1.0
3245,0.0010286,0.154369,1.0
3345,0.000793463,0.148352,1.0
3445,0.000712861,0.142722,1.0
3538,0.000808692,0.137858,1.0
3638,0.00106913,0.132989,1.0
3738,0.000811474,0.127798,1.0
3838,0.00071155,0.122963,1.0
3931,0.00081031,0.118871,1.0
4031,0.001036,0.118651,1.0
4131,0.000820811,0.117991,1.0
4231,0.000698028,0.117426,1.0
4324,0.000815907,0.117135,1.0
4424,0.00104252,0.116923,1.0
4524,0.000821149,0.116265,1.0
4624,0.000699538,0.115708,1.0
4717,0.000818421,0.115424,1.0
4817,0.00104849,0.115222,1.0
4917,0.000822674,0.114566,1.0
5017,0.000700545,0.114016,1.0
5110,0.000819374,0.113738,1.0
5210,0.00105373,0.113548,1.0
5310,0.000824662,0.112895,1.0
5410,0.000701203,0.11235,1.0
5503,0.00081966,0.112078,1.0
5603,0.00105831,0.111899,1.0
5703,0.000826735,0.11125,1.0
5803,0.00070168,0.11071,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.51064,2.72265,0.0625
101,1.59525,1.8079,0.246094
201,1.20984,1.42304,0.354167
301,1.11458,1.33323,0.408203
394,0.742254,0.970025,0.789063
494,0.759596,1.00229,0.761719
594,0.51965,0.78149,0.773438
694,0.377684,0.659611,0.794922
787,0.244763,0.543684,0.929688
887,0.413556,0.729326,0.898438
987,0.265168,0.591926,0.90625
1087,0.100982,0.434741,0.921875
1180,0.0274065,0.362664,0.992188
1280,0.121406,0.457018,0.972656
1380,0.044002,0.382925,0.976563
1480,0.0561404,0.394113,0.980469
1573,0.0946203,0.427974,0.976563
1673,0.0125681,0.338453,0.988281
1773,0.00334217,0.318327,0.992188
1873,0.000494855,0.303358,0.994141
1966,0.000575621,0.292504,1.0
2066,0.00054595,0.281158,1.0
2166,0.000538684,0.270278,1.0
2266,0.000465244,0.259769,1.0
2359,0.000564932,0.250539,1.0
2459,0.000578719,0.240909,1.0
2559,0.000663549,0.231734,1.0
2659,0.000570728,0.222757,1.0
2752,0.000638126,0.214884,1.0
2852,0.000679791,0.206719,1.0
2952,0.00076347,0.19892,1.0
3052,0.000660204,0.191255,1.0
3145,0.000688819,0.184524,1.0
3245,0.0007743,0.177622,1.0
3345,0.000823592,0.170957,1.0
3445,0.000707545,0.1644,1.0
3538,0.000712625,0.158646,1.0
3638,0.000848351,0.152827,1.0
3738,0.000852487,0.147107,1.0
3838,0.000726049,0.141489,1.0
3931,0.000719816,0.136618,1.0
4031,0.00085206,0.136234,1.0
4131,0.000844518,0.135711,1.0
4231,0.000708862,0.135062,1.0
4324,0.000726281,0.134605,1.0
4424,0.000865433,0.134236,1.0
4524,0.000845949,0.133709,1.0
4624,0.000710967,0.133069,1.0
4717,0.000729625,0.13262,1.0
4817,0.000874017,0.132264,1.0
4917,0.000847534,0.131738,1.0
5017,0.000712252,0.131106,1.0
5110,0.000731576,0.130666,1.0
5210,0.000880791,0.130322,1.0
5310,0.000849061,0.129799,1.0
5410,0.000713076,0.129174,1.0
5503,0.000732746,0.128741,1.0
5603,0.000886772,0.12841,1.0
5703,0.000850179,0.12789,1.0
5803,0.000713608,0.127272,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52076,2.73276,0.078125
101,1.67582,1.88844,0.21875
201,1.31754,1.53089,0.3125
301,1.11785,1.33632,0.384766
394,0.890423,1.11793,0.710938
494,0.684809,0.926791,0.710938
594,0.433991,0.6925,0.755208
694,0.312937,0.588991,0.785156
787,0.261112,0.553441,0.929688
887,0.165005,0.471541,0.9375
987,0.235218,0.554889,0.932292
1087,0.0858544,0.412969,0.943359
1180,0.0305986,0.360629,0.992188
1280,0.0983557,0.427196,0.984375
1380,0.0256974,0.353544,0.986979
1480,0.0284227,0.356072,0.990234
1573,0.0300801,0.353223,0.984375
1673,0.0356708,0.353442,0.988281
1773,0.00298537,0.31115,0.992188
1873,0.000678146,0.297457,0.994141
1966,0.000409193,0.28649,1.0
2066,0.000619106,0.275616,1.0
2166,0.00046569,0.264811,1.0
2266,0.000464918,0.254585,1.0
2359,0.000473161,0.245452,1.0
2459,0.000764476,0.236294,1.0
2559,0.00056219,0.227018,1.0
2659,0.000531066,0.218281,1.0
2752,0.000579947,0.210549,1.0
2852,0.000913587,0.202842,1.0
2952,0.000655099,0.194859,1.0
3052,0.000591551,0.187385,1.0
3145,0.0006685,0.180839,1.0
3245,0.00101922,0.174345,1.0
3345,0.000724202,0.167471,1.0
3445,0.000632416,0.161067,1.0
3538,0.000727085,0.155521,1.0
3638,0.00108543,0.150047,1.0
3738,0.000770236,0.144123,1.0
3838,0.000655108,0.138627,1.0
3931,0.000761994,0.133971,1.0
4031,0.00105229,0.133755,1.0
4131,0.00077955,0.132978,1.0
4231,0.000644047,0.13234,1.0
4324,0.000767601,0.131998,1.0
4424,0.00106318,0.131796,1.0
4524,0.000781658,0.131017,1.0
4624,0.000647857,0.130389,1.0
4717,0.000771802,0.130055,1.0
4817,0.00107158,0.129865,1.0
4917,0.000784296,0.129088,1.0
5017,0.000650791,0.128468,1.0
5110,0.000775154,0.128142,1.0
5210,0.0010786,0.127963,1.0
5310,0.000787049,0.12719,1.0
5410,0.000653152,0.126577,1.0
5503,0.000778224,0.126259,1.0
5603,0.00108465,0.12609,1.0
5703,0.000789778,0.125322,1.0
5803,0.000655067,0.124716,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53268,2.74468,0.0703125
101,1.57199,1.78411,0.242188
201,1.37002,1.58203,0.325521
301,1.14334,1.35959,0.390625
394,0.866013,1.09024,0.6875
494,0.833513,1.07092,0.691406
594,0.516948,0.770996,0.736979
694,0.499901,0.772761,0.759766
787,0.289231,0.581814,0.90625
887,0.179474,0.486561,0.925781
987,0.136437,0.45749,0.9375
1087,0.140399,0.471429,0.9375
1180,0.112718,0.451615,0.953125
1280,0.0666702,0.407703,0.96875
1380,0.0366142,0.375003,0.976563
1480,0.00734601,0.338088,0.982422
1573,0.000773333,0.320766,1.0
1673,0.000654881,0.308307,1.0
1773,0.000627483,0.296359,1.0
1873,0.000388961,0.284667,1.0
1966,0.000473388,0.274507,1.0
2066,0.000668658,0.264109,1.0
2166,0.00064587,0.253912,1.0
2266,0.000504549,0.244006,1.0
2359,0.000557377,0.235331,1.0
2459,0.000749016,0.2265,1.0
2559,0.000746801,0.217831,1.0
2659,0.00059683,0.209365,1.0
2752,0.000647215,0.201982,1.0
2852,0.000815288,0.194465,1.0
2952,0.000828755,0.187095,1.0
3052,0.00064513,0.179826,1.0
3145,0.000715057,0.173562,1.0
3245,0.000866304,0.167164,1.0
3345,0.0008823,0.160886,1.0
3445,0.000666468,0.154629,1.0
3538,0.00075579,0.149318,1.0
3638,0.000901447,0.14388,1.0
3738,0.000906598,0.138515,1.0
3838,0.000667244,0.133123,1.0
3931,0.000779067,0.128672,1.0
4031,0.000881251,0.12829,1.0
4131,0.000902493,0.127827,1.0
4231,0.000649689,0.127093,1.0
4324,0.000786511,0.126784,1.0
4424,0.000888599,0.126409,1.0
4524,0.000902839,0.125948,1.0
4624,0.000651393,0.125222,1.0
4717,0.000790762,0.124923,1.0
4817,0.000893778,0.124557,1.0
4917,0.000903339,0.124098,1.0
5017,0.000652394,0.123381,1.0
5110,0.000793376,0.12309,1.0
5210,0.000897997,0.122733,1.0
5310,0.000903984,0.122278,1.0
5410,0.000652862,0.121568,1.0
5503,0.000795158,0.121285,1.0
5603,0.000901816,0.120937,1.0
5703,0.000904561,0.120486,1.0
5803,0.000653073,0.119783,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.51013,2.72213,0.0625
101,1.60835,1.82182,0.261719
201,1.2179,1.43224,0.364583
301,0.944566,1.1649,0.435547
394,0.832559,1.06297,0.734375
494,0.716924,0.961674,0.71875
594,0.561435,0.823153,0.752604
694,0.34083,0.620945,0.787109
787,0.365378,0.664014,0.851563
887,0.308746,0.623947,0.863281
987,0.186664,0.518158,0.890625
1087,0.249711,0.59458,0.896484
1180,0.114044,0.470247,0.96875
1280,0.0722214,0.432139,0.972656
1380,0.00289549,0.353195,0.981771
1480,0.000930293,0.337939,0.986328
1573,0.00103126,0.325951,1.0
1673,0.000926357,0.31332,1.0
1773,0.00102369,0.301368,1.0
1873,0.000736662,0.289507,1.0
1966,0.000863012,0.279278,1.0
2066,0.000949687,0.268658,1.0
2166,0.000992086,0.25841,1.0
2266,0.000712245,0.248252,1.0
2359,0.000873968,0.239579,1.0
2459,0.00101704,0.230587,1.0
2559,0.00101539,0.221806,1.0
2659,0.00071052,0.213074,1.0
2752,0.000889469,0.205715,1.0
2852,0.00109392,0.198126,1.0
2952,0.00102485,0.190565,1.0
3052,0.000701156,0.18305,1.0
3145,0.000895797,0.176812,1.0
3245,0.00116505,0.17043,1.0
3345,0.00101623,0.163885,1.0
3445,0.000690129,0.15742,1.0
3538,0.000894364,0.152134,1.0
3638,0.00121361,0.146776,1.0
3738,0.000999391,0.1411,1.0
3838,0.00067997,0.135539,1.0
3931,0.000885364,0.131102,1.0
4031,0.00117069,0.130894,1.0
4131,0.000985169,0.130216,1.0
4231,0.000660937,0.129402,1.0
4324,0.000886891,0.129175,1.0
4424,0.00118434,0.128987,1.0
4524,0.00098208,0.1283,1.0
4624,0.000663418,0.127499,1.0
4717,0.000886916,0.127276,1.0
4817,0.00119212,0.127104,1.0
4917,0.000980186,0.126415,1.0
5017,0.000664738,0.125625,1.0
5110,0.000886345,0.125407,1.0
5210,0.00119744,0.125248,1.0
5310,0.000978728,0.12456,1.0
5410,0.0006654,0.12378,1.0
5503,0.000885439,0.123567,1.0
5603,0.00120178,0.123421,1.0
5703,0.000977347,0.122734,1.0
5803,0.000665809,0.121963,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.49557,2.70758,0.0625
101,1.51642,1.72921,0.257813
201,1.17134,1.38515,0.372396
301,1.09741,1.31668,0.423828
394,0.822003,1.05061,0.695313
494,0.642643,0.886011,0.734375
594,0.464725,0.725459,0.755208
694,0.367308,0.645638,0.779297
787,0.221265,0.515727,0.929688
887,0.275544,0.585728,0.910156
987,0.158027,0.481572,0.924479
1087,0.186634,0.522623,0.925781
1180,0.0687668,0.412441,0.984375
1280,0.0796114,0.425334,0.976563
1380,0.0398985,0.380114,0.979167
1480,0.00109915,0.329511,0.984375
1573,0.000648828,0.317287,1.0
1673,0.000827643,0.305224,1.0
1773,0.000697113,0.293318,1.0
1873,0.000678037,0.281993,1.0
1966,0.00060485,0.271807,1.0
2066,0.000849784,0.261596,1.0
2166,0.000752234,0.251452,1.0
2266,0.000714562,0.241775,1.0
2359,0.000669441,0.233111,1.0
2459,0.000912612,0.224444,1.0
2559,0.00082869,0.215798,1.0
2659,0.00074312,0.207499,1.0
2752,0.000717919,0.200129,1.0
2852,0.000966148,0.192785,1.0
2952,0.000876549,0.185396,1.0
3052,0.000755078,0.178272,1.0
3145,0.000742466,0.171997,1.0
3245,0.00100493,0.165786,1.0
3345,0.000891424,0.159446,1.0
3445,0.000748242,0.153329,1.0
3538,0.00075761,0.147997,1.0
3638,0.00102779,0.142744,1.0
3738,0.000891616,0.137295,1.0
3838,0.000737729,0.132043,1.0
3931,0.000765513,0.127556,1.0
4031,0.000986987,0.127298,1.0
4131,0.000880632,0.126713,1.0
4231,0.000721437,0.126077,1.0
4324,0.000770812,0.125686,1.0
4424,0.000994595,0.125437,1.0
4524,0.000879595,0.124851,1.0
4624,0.000721968,0.124225,1.0
4717,0.000773547,0.123843,1.0
4817,0.000999602,0.123604,1.0
4917,0.000879118,0.12302,1.0
5017,0.000722389,0.122402,1.0
5110,0.000775202,0.122027,1.0
5210,0.00100353,0.121799,1.0
5310,0.000878862,0.121217,1.0
5410,0.000722542,0.120607,1.0
5503,0.000776344,0.12024,1.0
5603,0.00100683,0.120021,1.0
5703,0.000878612,0.119443,1.0
5803,0.000722365,0.11884,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52349,2.73549,0.0625
101,1.59189,1.80604,0.222656
201,1.11772,1.33336,0.348958
301,0.939463,1.16194,0.4375
394,0.718871,0.952818,0.742188
494,0.618491,0.869498,0.75
594,0.415571,0.687051,0.783854
694,0.418738,0.711378,0.800781
787,0.255931,0.56575,0.921875
887,0.183598,0.506598,0.933594
987,0.100815,0.43394,0.945313
1087,0.0621326,0.401414,0.951172
1180,0.087931,0.429867,0.960938
1280,0.0966517,0.440153,0.964844
1380,0.00925011,0.347513,0.976563
1480,0.00220433,0.329441,0.982422
1573,0.000541616,0.316089,1.0
1673,0.00089042,0.304219,1.0
1773,0.000612088,0.292191,1.0
1873,0.000498785,0.280793,1.0
1966,0.000564087,0.270767,1.0
2066,0.000904748,0.260675,1.0
2166,0.000675067,0.250425,1.0
2266,0.00058671,0.240718,1.0
2359,0.000655642,0.23219,1.0
2459,0.000971556,0.223619,1.0
2559,0.000763436,0.214874,1.0
2659,0.000654779,0.206571,1.0
2752,0.000712892,0.199305,1.0
2852,0.00101626,0.192038,1.0
2952,0.000817231,0.184562,1.0
3052,0.000690127,0.177451,1.0
3145,0.000734132,0.171252,1.0
3245,0.00105733,0.165122,1.0
3345,0.000840053,0.158699,1.0
3445,0.000696555,0.152598,1.0
3538,0.0007399,0.147318,1.0
3638,0.00109729,0.142171,1.0
3738,0.000853061,0.136631,1.0
3838,0.00069327,0.131389,1.0
3931,0.00074226,0.126939,1.0
4031,0.0010693,0.126788,1.0
4131,0.000858364,0.1261,1.0
4231,0.000673393,0.125441,1.0
4324,0.00074653,0.125074,1.0
4424,0.00108115,0.124939,1.0
4524,0.000857018,0.124245,1.0
4624,0.000673745,0.123595,1.0
4717,0.00074949,0.123238,1.0
4817,0.00108984,0.123115,1.0
4917,0.000857313,0.122421,1.0
5017,0.000673671,0.121777,1.0
5110,0.000751643,0.12143,1.0
5210,0.00109714,0.12132,1.0
5310,0.000858132,0.120626,1.0
5410,0.000673319,0.119988,1.0
5503,0.000753356,0.11965,1.0
5603,0.00110348,0.119551,1.0
5703,0.000859157,0.118859,1.0
5803,0.000672698,0.118227,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c50/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.51363,2.72563,0.0625
101,1.4687,1.6822,0.273438
201,1.26617,1.48117,0.346354
301,1.05577,1.27853,0.416016
394,0.871286,1.10551,0.726563
494,0.556327,0.807365,0.777344
594,0.42996,0.699909,0.794271
694,0.453365,0.743467,0.794922
787,0.196105,0.501319,0.90625
887,0.245101,0.566276,0.910156
987,0.185198,0.51858,0.916667
1087,0.0556618,0.397433,0.935547
1180,0.0688026,0.414272,0.984375
1280,0.106591,0.454994,0.96875
1380,0.0114243,0.355453,0.979167
1480,0.000736732,0.333057,0.984375
1573,0.000626504,0.321012,1.0
1673,0.000767394,0.308756,1.0
1773,0.00061562,0.29668,1.0
1873,0.000504413,0.285119,1.0
1966,0.000558334,0.274934,1.0
2066,0.000785732,0.264574,1.0
2166,0.00069378,0.254309,1.0
2266,0.000557336,0.24441,1.0
2359,0.000611312,0.235738,1.0
2459,0.000878763,0.226984,1.0
2559,0.000770551,0.218206,1.0
2659,0.000611288,0.209727,1.0
2752,0.000661386,0.202341,1.0
2852,0.000958367,0.19495,1.0
2952,0.000814275,0.187415,1.0
3052,0.000647698,0.180156,1.0
3145,0.000706693,0.173876,1.0
3245,0.00101938,0.167634,1.0
3345,0.000829387,0.161139,1.0
3445,0.000660409,0.154921,1.0
3538,0.000733908,0.149588,1.0
3638,0.00106799,0.144331,1.0
3738,0.00082635,0.138709,1.0
3838,0.000658759,0.13338,1.0
3931,0.000743541,0.128896,1.0
4031,0.00103986,0.128707,1.0
4131,0.000814637,0.127998,1.0
4231,0.000636054,0.127337,1.0
4324,0.000749344,0.127004,1.0
4424,0.00105017,0.126827,1.0
4524,0.000813425,0.126113,1.0
4624,0.000638084,0.125463,1.0
4717,0.000753079,0.125139,1.0
4817,0.00105658,0.124972,1.0
4917,0.000812575,0.124259,1.0
5017,0.000639222,0.123619,1.0
5110,0.000755527,0.123303,1.0
5210,0.0010616,0.123146,1.0
5310,0.000811884,0.122434,1.0
5410,0.000639892,0.121802,1.0
5503,0.000757147,0.121494,1.0
5603,0.00106613,0.121348,1.0
5703,0.000811097,0.120638,1.0
5803,0.000640245,0.120015,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 236,  3.4558463,  0.11881188, 236,  5.1448517,  0.10891089, 236,  5.7460737,  0.094059408, 236,  4.1807261,  0.10198019, 236,  3.6592565,  0.13762376, 236,  13.155292,  0.1, 236,  4.9505701,  0.12376238, 236,  5.5444164,  0.11287129
 472,  4.26861,  0.1960396, 472,  7.6295671,  0.1990099, 472,  8.7994766,  0.11287129, 472,  4.3361959,  0.14851485, 472,  3.0841832,  0.26534653, 472,  4.9794798,  0.16732673, 472,  3.4317436,  0.25247526, 472,  7.5110531,  0.17722772
 708,  3.5267394,  0.32178217, 708,  4.5024881,  0.31287128, 708,  3.9933112,  0.31584159, 708,  4.0923767,  0.25049505, 708,  2.5759704,  0.43960395, 708,  5.5974035,  0.23267327, 708,  2.7418485,  0.41188118, 708,  5.1736655,  0.26732674
 944,  3.5715847,  0.43168318, 944,  5.0864897,  0.37821782, 944,  3.5957499,  0.39801979, 944,  8.5904207,  0.1920792, 944,  2.5405226,  0.48019803, 944,  3.2480836,  0.37623763, 944,  3.555135,  0.36336634, 944,  3.2024274,  0.35940593
 1180,  4.0170217,  0.32574257, 1180,  3.5599966,  0.45445544, 1180,  4.7045193,  0.37920791, 1180,  3.7348495,  0.34059405, 1180,  2.8150733,  0.45049506, 1180,  2.5408149,  0.46534654, 1180,  3.371078,  0.40693069, 1180,  3.0185704,  0.43168318
 1416,  3.5793257,  0.38217822, 1416,  2.8268015,  0.50396037, 1416,  3.6161685,  0.37326732, 1416,  3.7855399,  0.37623763, 1416,  3.0593531,  0.46237624, 1416,  2.8082619,  0.47326732, 1416,  3.0337019,  0.44554454, 1416,  4.6901178,  0.37920791
 1652,  2.376905,  0.54851484, 1652,  2.580251,  0.49405941, 1652,  3.7089176,  0.42376238, 1652,  3.0372126,  0.48613861, 1652,  2.6296625,  0.52970296, 1652,  4.0389333,  0.38514853, 1652,  3.3493395,  0.4128713, 1652,  3.8092141,  0.41980198
 1888,  2.4758992,  0.56633663, 1888,  3.3089652,  0.44158417, 1888,  2.936379,  0.47326732, 1888,  3.8467636,  0.39801979, 1888,  2.2386706,  0.56534654, 1888,  4.2994132,  0.37227723, 1888,  2.7709048,  0.46237624, 1888,  3.7926285,  0.39900991
 2124,  3.9748955,  0.41782179, 2124,  2.4770622,  0.55346537, 2124,  4.0649424,  0.41584158, 2124,  3.3666358,  0.49900991, 2124,  2.3595951,  0.57524753, 2124,  2.7728722,  0.51485151, 2124,  2.7875152,  0.51782179, 2124,  6.3091474,  0.30693069
 2360,  2.9155574,  0.56534654, 2360,  2.5510204,  0.53267324, 2360,  3.2811766,  0.47128713, 2360,  3.5014715,  0.47425744, 2360,  2.209681,  0.56930691, 2360,  3.192116,  0.47128713, 2360,  2.0375085,  0.60693067, 2360,  3.43981,  0.46435642
 2596,  2.3704703,  0.61386138, 2596,  2.6363842,  0.56237626, 2596,  3.1804042,  0.48217821, 2596,  2.9117033,  0.5237624, 2596,  2.88855,  0.56633663, 2596,  3.5498514,  0.47128713, 2596,  2.240274,  0.58613861, 2596,  3.9073367,  0.44356436
 2832,  2.7154922,  0.55940592, 2832,  2.7892623,  0.53366339, 2832,  2.7731187,  0.56930691, 2832,  2.5456204,  0.54455447, 2832,  2.066905,  0.61386138, 2832,  2.923552,  0.51980197, 2832,  2.708745,  0.5792079, 2832,  5.1577625,  0.39801979
 3068,  2.6459432,  0.57524753, 3068,  2.2078061,  0.60198021, 3068,  3.2479322,  0.49801981, 3068,  3.0745287,  0.54158413, 3068,  3.5629129,  0.48613861, 3068,  3.0122292,  0.52871287, 3068,  2.2841058,  0.59306931, 3068,  4.744431,  0.42772278
 3304,  2.3847296,  0.60495049, 3304,  2.8264983,  0.53861386, 3304,  4.0507302,  0.44356436, 3304,  4.7620287,  0.43564355, 3304,  2.4385123,  0.58019805, 3304,  3.2405624,  0.50594062, 3304,  2.3313425,  0.55544555, 3304,  3.4410224,  0.50891089
 3540,  1.9731966,  0.64356434, 3540,  2.3784194,  0.57128716, 3540,  2.7617579,  0.56633663, 3540,  3.0718389,  0.54257429, 3540,  2.219065,  0.62970299, 3540,  3.4951754,  0.50594062, 3540,  2.9543257,  0.60198021, 3540,  3.8952212,  0.51386136


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 236,  3.4558463,  0.11881188
 472,  4.26861,  0.1960396
 708,  3.5267394,  0.32178217
 944,  3.5715847,  0.43168318
 1180,  4.0170217,  0.32574257
 1416,  3.5793257,  0.38217822
 1652,  2.376905,  0.54851484
 1888,  2.4758992,  0.56633663
 2124,  3.9748955,  0.41782179
 2360,  2.9155574,  0.56534654
 2596,  2.3704703,  0.61386138
 2832,  2.7154922,  0.55940592
 3068,  2.6459432,  0.57524753
 3304,  2.3847296,  0.60495049
 3540,  1.9731966,  0.64356434


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 236,  5.1448517,  0.10891089
 472,  7.6295671,  0.1990099
 708,  4.5024881,  0.31287128
 944,  5.0864897,  0.37821782
 1180,  3.5599966,  0.45445544
 1416,  2.8268015,  0.50396037
 1652,  2.580251,  0.49405941
 1888,  3.3089652,  0.44158417
 2124,  2.4770622,  0.55346537
 2360,  2.5510204,  0.53267324
 2596,  2.6363842,  0.56237626
 2832,  2.7892623,  0.53366339
 3068,  2.2078061,  0.60198021
 3304,  2.8264983,  0.53861386
 3540,  2.3784194,  0.57128716


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 236,  5.7460737,  0.094059408
 472,  8.7994766,  0.11287129
 708,  3.9933112,  0.31584159
 944,  3.5957499,  0.39801979
 1180,  4.7045193,  0.37920791
 1416,  3.6161685,  0.37326732
 1652,  3.7089176,  0.42376238
 1888,  2.936379,  0.47326732
 2124,  4.0649424,  0.41584158
 2360,  3.2811766,  0.47128713
 2596,  3.1804042,  0.48217821
 2832,  2.7731187,  0.56930691
 3068,  3.2479322,  0.49801981
 3304,  4.0507302,  0.44356436
 3540,  2.7617579,  0.56633663


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 236,  4.1807261,  0.10198019
 472,  4.3361959,  0.14851485
 708,  4.0923767,  0.25049505
 944,  8.5904207,  0.1920792
 1180,  3.7348495,  0.34059405
 1416,  3.7855399,  0.37623763
 1652,  3.0372126,  0.48613861
 1888,  3.8467636,  0.39801979
 2124,  3.3666358,  0.49900991
 2360,  3.5014715,  0.47425744
 2596,  2.9117033,  0.5237624
 2832,  2.5456204,  0.54455447
 3068,  3.0745287,  0.54158413
 3304,  4.7620287,  0.43564355
 3540,  3.0718389,  0.54257429


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 236,  3.6592565,  0.13762376
 472,  3.0841832,  0.26534653
 708,  2.5759704,  0.43960395
 944,  2.5405226,  0.48019803
 1180,  2.8150733,  0.45049506
 1416,  3.0593531,  0.46237624
 1652,  2.6296625,  0.52970296
 1888,  2.2386706,  0.56534654
 2124,  2.3595951,  0.57524753
 2360,  2.209681,  0.56930691
 2596,  2.88855,  0.56633663
 2832,  2.066905,  0.61386138
 3068,  3.5629129,  0.48613861
 3304,  2.4385123,  0.58019805
 3540,  2.219065,  0.62970299


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 236,  13.155292,  0.1
 472,  4.9794798,  0.16732673
 708,  5.5974035,  0.23267327
 944,  3.2480836,  0.37623763
 1180,  2.5408149,  0.46534654
 1416,  2.8082619,  0.47326732
 1652,  4.0389333,  0.38514853
 1888,  4.2994132,  0.37227723
 2124,  2.7728722,  0.51485151
 2360,  3.192116,  0.47128713
 2596,  3.5498514,  0.47128713
 2832,  2.923552,  0.51980197
 3068,  3.0122292,  0.52871287
 3304,  3.2405624,  0.50594062
 3540,  3.4951754,  0.50594062


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 236,  4.9505701,  0.12376238
 472,  3.4317436,  0.25247526
 708,  2.7418485,  0.41188118
 944,  3.555135,  0.36336634
 1180,  3.371078,  0.40693069
 1416,  3.0337019,  0.44554454
 1652,  3.3493395,  0.4128713
 1888,  2.7709048,  0.46237624
 2124,  2.7875152,  0.51782179
 2360,  2.0375085,  0.60693067
 2596,  2.240274,  0.58613861
 2832,  2.708745,  0.5792079
 3068,  2.2841058,  0.59306931
 3304,  2.3313425,  0.55544555
 3540,  2.9543257,  0.60198021


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 236,  5.5444164,  0.11287129
 472,  7.5110531,  0.17722772
 708,  5.1736655,  0.26732674
 944,  3.2024274,  0.35940593
 1180,  3.0185704,  0.43168318
 1416,  4.6901178,  0.37920791
 1652,  3.8092141,  0.41980198
 1888,  3.7926285,  0.39900991
 2124,  6.3091474,  0.30693069
 2360,  3.43981,  0.46435642
 2596,  3.9073367,  0.44356436
 2832,  5.1577625,  0.39801979
 3068,  4.744431,  0.42772278
 3304,  3.4410224,  0.50891089
 3540,  3.8952212,  0.51386136


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.53243,2.74451,0.109375,1,2.50743,2.71951,0.109375,1,2.53224,2.74431,0.109375,1,2.52236,2.73444,0.109375,1,2.52234,2.73442,0.109375,1,2.5108,2.72287,0.109375,1,2.53824,2.75032,0.109375,1,2.51879,2.73087,0.109375
101,1.67371,1.88688,0.273438,101,1.54365,1.75783,0.277344,101,1.69762,1.90998,0.25,101,1.64927,1.86143,0.234375,101,1.71102,1.92377,0.257813,101,1.70028,1.91231,0.226563,101,1.57939,1.79234,0.265625,101,1.66826,1.88044,0.238281
201,1.34113,1.55316,0.361979,201,1.29345,1.50785,0.369792,201,1.45666,1.66689,0.320313,201,1.46386,1.67422,0.309896,201,1.33206,1.54404,0.354167,201,1.36207,1.57241,0.315104,201,1.34958,1.56319,0.359375,201,1.46861,1.67857,0.3125
237,1.36514,1.5772,0.484375,237,1.35809,1.57267,0.53125,237,1.57821,1.78806,0.421875,237,1.53289,1.74288,0.421875,237,1.39747,1.60942,0.476563,237,1.40845,1.6186,0.4375,237,1.2105,1.42451,0.554688,237,1.42602,1.63556,0.445313
337,1.10578,1.319,0.535156,337,1.049,1.2655,0.59375,337,1.29568,1.50569,0.460938,337,1.38058,1.59077,0.453125,337,1.25693,1.46986,0.535156,337,1.28551,1.49572,0.511719,337,1.1059,1.32226,0.570313,337,1.25958,1.46885,0.484375
437,1.11585,1.33122,0.552083,437,1.03928,1.2585,0.59375,437,1.1673,1.37892,0.486979,437,1.26017,1.47141,0.486979,437,1.08905,1.3044,0.567708,437,1.1222,1.33393,0.536458,437,1.03934,1.25735,0.585938,437,1.18614,1.39668,0.523438
473,0.945982,1.16217,0.640625,473,0.949405,1.16987,0.585938,473,1.10129,1.31347,0.570313,473,1.15717,1.36904,0.53125,473,1.02883,1.24515,0.585938,473,1.11401,1.32639,0.5625,473,0.841897,1.0605,0.65625,473,1.15848,1.36984,0.578125
573,0.839453,1.05835,0.671875,573,0.763879,0.988089,0.652344,573,1.09275,1.30729,0.59375,573,1.0759,1.29002,0.558594,573,0.9267,1.14639,0.632813,573,1.01004,1.22509,0.621094,573,0.846888,1.06855,0.683594,573,1.08704,1.30122,0.578125
673,0.902918,1.12577,0.677083,673,0.744232,0.972867,0.674479,673,0.929292,1.1468,0.617188,673,0.983434,1.20106,0.575521,673,0.854072,1.07782,0.664063,673,0.987245,1.20571,0.606771,673,0.841211,1.06681,0.674479,673,0.859922,1.07795,0.619792
709,0.616745,0.841094,0.796875,709,0.654735,0.884761,0.75,709,0.811252,1.02967,0.734375,709,0.866131,1.08505,0.695313,709,0.6827,0.90804,0.78125,709,0.852929,1.07292,0.648438,709,0.599372,0.826372,0.78125,709,0.845468,1.06482,0.710938
809,0.510469,0.739529,0.808594,809,0.668779,0.904493,0.761719,809,0.769168,0.99194,0.726563,809,0.923961,1.14755,0.671875,809,0.609449,0.839571,0.777344,809,0.761836,0.986048,0.707031,809,0.642378,0.87478,0.78125,809,0.778261,1.00203,0.714844
909,0.676581,0.911543,0.791667,909,0.591805,0.833372,0.78125,909,0.723271,0.951061,0.726563,909,0.741183,0.970469,0.690104,909,0.425286,0.661157,0.807292,909,0.784368,1.0139,0.710938,909,0.686385,0.924182,0.763021,909,0.732908,0.962355,0.726563
945,0.524488,0.761562,0.828125,945,0.466745,0.710328,0.835938,945,0.644829,0.87424,0.765625,945,0.77844,1.0097,0.6875,945,0.56169,0.799403,0.8125,945,0.688397,0.920017,0.726563,945,0.493876,0.733799,0.8125,945,0.70352,0.934765,0.757813
1045,0.504862,0.747707,0.828125,1045,0.414476,0.664557,0.851563,1045,0.648268,0.883807,0.777344,1045,0.746659,0.984137,0.726563,1045,0.490933,0.735475,0.832031,1045,0.581955,0.819537,0.75,1045,0.460603,0.707293,0.820313,1045,0.714474,0.952265,0.757813
1145,0.502701,0.752706,0.822917,1145,0.420839,0.676909,0.851563,1145,0.603389,0.845423,0.778646,1145,0.538673,0.783929,0.752604,1145,0.397151,0.648687,0.84375,1145,0.670271,0.914647,0.763021,1145,0.556745,0.809489,0.815104,1145,0.63795,0.882538,0.763021
1181,0.421828,0.673626,0.851563,1181,0.421153,0.679148,0.851563,1181,0.520863,0.765118,0.796875,1181,0.574037,0.821472,0.78125,1181,0.47982,0.734134,0.84375,1181,0.478648,0.725431,0.835938,1181,0.32627,0.581207,0.875,1181,0.550858,0.798103,0.820313
1281,0.368634,0.626494,0.855469,1281,0.362885,0.627721,0.855469,1281,0.555979,0.807976,0.800781,1281,0.618297,0.873552,0.78125,1281,0.238622,0.499997,0.890625,1281,0.429068,0.683445,0.855469,1281,0.441941,0.703611,0.863281,1281,0.426654,0.681063,0.828125
1381,0.325516,0.589973,0.864583,1381,0.368214,0.638666,0.861979,1381,0.570295,0.829851,0.802083,1381,0.485025,0.748518,0.794271,1381,0.295169,0.563283,0.890625,1381,0.467857,0.73049,0.859375,1381,0.41525,0.683266,0.864583,1381,0.427683,0.689319,0.830729
1417,0.378688,0.645079,0.867188,1417,0.270258,0.542615,0.890625,1417,0.452103,0.714441,0.804688,1417,0.47527,0.741243,0.796875,1417,0.236766,0.506941,0.90625,1417,0.546326,0.811641,0.8125,1417,0.40851,0.67845,0.835938,1417,0.556681,0.821222,0.867188
1517,0.246384,0.52027,0.898438,1517,0.217364,0.495636,0.914063,1517,0.380382,0.650875,0.84375,1517,0.372501,0.645786,0.84375,1517,0.210699,0.487698,0.921875,1517,0.382012,0.655668,0.851563,1517,0.235909,0.51228,0.886719,1517,0.4475,0.720267,0.851563
1617,0.269535,0.548325,0.908854,1617,0.251226,0.534537,0.908854,1617,0.552642,0.830594,0.828125,1617,0.360258,0.641689,0.854167,1617,0.281302,0.564402,0.924479,1617,0.330986,0.612735,0.861979,1617,0.287005,0.568134,0.895833,1617,0.531786,0.813052,0.846354
1653,0.249863,0.529799,0.898438,1653,0.176044,0.460545,0.929688,1653,0.379986,0.660662,0.859375,1653,0.386202,0.669543,0.859375,1653,0.278899,0.563816,0.890625,1653,0.453218,0.737537,0.820313,1653,0.30377,0.586189,0.875,1653,0.340505,0.62492,0.890625
1753,0.213791,0.500285,0.914063,1753,0.22449,0.514533,0.917969,1753,0.380661,0.669215,0.839844,1753,0.411116,0.701488,0.863281,1753,0.190372,0.480557,0.910156,1753,0.278845,0.571718,0.867188,1753,0.192641,0.480646,0.917969,1753,0.337205,0.628766,0.878906
1853,0.215585,0.505715,0.919271,1853,0.218258,0.510955,0.914063,1853,0.399868,0.695762,0.846354,1853,0.276018,0.574005,0.869792,1853,0.155969,0.450475,0.921875,1853,0.320355,0.621032,0.872396,1853,0.279568,0.571541,0.924479,1853,0.223049,0.521844,0.890625
1889,0.14824,0.439291,0.953125,1889,0.111419,0.405216,0.976563,1889,0.305729,0.60377,0.875,1889,0.290697,0.590841,0.921875,1889,0.207915,0.504417,0.929688,1889,0.314925,0.618135,0.867188,1889,0.266405,0.560063,0.9375,1889,0.327407,0.628386,0.867188
1989,0.125179,0.42206,0.953125,1989,0.157606,0.45475,0.972656,1989,0.283462,0.588296,0.894531,1989,0.217697,0.524664,0.914063,1989,0.203768,0.503525,0.925781,1989,0.192661,0.503561,0.902344,1989,0.112105,0.4093,0.945313,1989,0.241031,0.549222,0.882813
2089,0.221189,0.520133,0.947917,2089,0.11361,0.412479,0.963542,2089,0.35988,0.669804,0.888021,2089,0.157123,0.469365,0.932292,2089,0.127559,0.432005,0.934896,2089,0.251759,0.570475,0.895833,2089,0.341128,0.641176,0.934896,2089,0.232573,0.546494,0.888021
2125,0.255999,0.556527,0.914063,2125,0.15777,0.45678,0.9375,2125,0.31822,0.630039,0.882813,2125,0.193156,0.506874,0.945313,2125,0.0910138,0.395705,0.96875,2125,0.380876,0.701001,0.835938,2125,0.105702,0.406038,0.953125,2125,0.287259,0.603088,0.882813
2225,0.126591,0.430331,0.933594,2225,0.166886,0.470477,0.949219,2225,0.334741,0.652301,0.894531,2225,0.184555,0.50415,0.941406,2225,0.0560048,0.362735,0.976563,2225,0.142058,0.467912,0.902344,2225,0.113107,0.416275,0.957031,2225,0.133685,0.456599,0.917969
2325,0.221577,0.527047,0.921875,2325,0.0950227,0.39868,0.953125,2325,0.228588,0.550424,0.898438,2325,0.166965,0.492135,0.9375,2325,0.130593,0.438908,0.96875,2325,0.208958,0.539721,0.914063,2325,0.141238,0.445522,0.955729,2325,0.19007,0.51574,0.911458
2361,0.189894,0.495789,0.914063,2361,0.0439386,0.346385,1.0,2361,0.211295,0.534513,0.90625,2361,0.140334,0.466536,0.960938,2361,0.144628,0.452961,0.929688,2361,0.142026,0.474518,0.96875,2361,0.135086,0.438971,0.945313,2361,0.195565,0.522483,0.9375
2461,0.0842015,0.391285,0.941406,2461,0.0643372,0.369233,0.988281,2461,0.129699,0.457326,0.9375,2461,0.167925,0.49844,0.949219,2461,0.0617593,0.372324,0.953125,2461,0.148941,0.486268,0.960938,2461,0.0879357,0.389941,0.960938,2461,0.0950722,0.426859,0.957031
2561,0.0936184,0.401684,0.950521,2561,0.0989317,0.404609,0.979167,2561,0.169536,0.502282,0.942708,2561,0.218469,0.552899,0.942708,2561,0.0770949,0.386721,0.960938,2561,0.28115,0.622476,0.932292,2561,0.121927,0.426691,0.955729,2561,0.165697,0.501143,0.950521
2597,0.0630587,0.370348,0.976563,2597,0.0684609,0.374171,0.984375,2597,0.196087,0.529543,0.929688,2597,0.0904794,0.425324,0.96875,2597,0.144562,0.454161,0.945313,2597,0.132136,0.474389,0.953125,2597,0.0976132,0.403493,0.96875,2597,0.178878,0.515315,0.945313
2697,0.0868095,0.393519,0.976563,2697,0.174635,0.479784,0.960938,2697,0.253317,0.590627,0.925781,2697,0.0894852,0.426754,0.972656,2697,0.0851926,0.396837,0.957031,2697,0.154158,0.499465,0.949219,2697,0.102797,0.408734,0.96875,2697,0.120532,0.460619,0.949219
2797,0.171054,0.477138,0.96875,2797,0.125477,0.430853,0.958333,2797,0.192002,0.530609,0.929688,2797,0.106054,0.445821,0.966146,2797,0.0864399,0.397051,0.966146,2797,0.129561,0.478099,0.958333,2797,0.0571528,0.362703,0.973958,2797,0.21126,0.554431,0.942708
2833,0.0882931,0.39428,0.976563,2833,0.0660082,0.371207,0.96875,2833,0.14864,0.487785,0.953125,2833,0.156648,0.497561,0.960938,2833,0.0920114,0.402227,0.96875,2833,0.128275,0.477195,0.945313,2833,0.0927044,0.397837,0.960938,2833,0.0970033,0.440221,0.96875
2933,0.0820582,0.389311,0.96875,2933,0.106598,0.41098,0.960938,2933,0.209018,0.552425,0.933594,2933,0.143473,0.485645,0.953125,2933,0.0299796,0.338527,0.976563,2933,0.132147,0.480928,0.949219,2933,0.0885187,0.392888,0.964844,2933,0.101662,0.447001,0.96875
3033,0.0689233,0.374385,0.96875,3033,0.0639986,0.366213,0.966146,3033,0.0848105,0.428592,0.947917,3033,0.145672,0.489032,0.955729,3033,0.225977,0.533692,0.958333,3033,0.126824,0.478874,0.953125,3033,0.108493,0.410885,0.960938,3033,0.104079,0.450811,0.966146
3069,0.0300584,0.33423,0.992188,3069,0.0621518,0.363956,0.984375,3069,0.128343,0.471861,0.9375,3069,0.0873628,0.431244,0.984375,3069,0.10591,0.414254,0.960938,3069,0.0731181,0.425202,0.984375,3069,0.131588,0.43337,0.960938,3069,0.102897,0.449942,0.945313
3169,0.0572178,0.360941,0.988281,3169,0.0555751,0.357467,0.984375,3169,0.0991241,0.445325,0.949219,3169,0.0812124,0.427466,0.972656,3169,0.0212748,0.328796,0.976563,3169,0.131717,0.485584,0.972656,3169,0.0502549,0.351405,0.972656,3169,0.0882435,0.436023,0.953125
3269,0.130183,0.432907,0.976563,3269,0.0890208,0.387817,0.973958,3269,0.17069,0.516485,0.947917,3269,0.0903208,0.437504,0.973958,3269,0.0421431,0.346963,0.981771,3269,0.194942,0.549759,0.96875,3269,0.040933,0.339284,0.976563,3269,0.164694,0.515131,0.950521
3305,0.090887,0.393019,0.96875,3305,0.196806,0.494918,0.953125,3305,0.117511,0.462778,0.976563,3305,0.134321,0.481448,0.953125,3305,0.0968363,0.400072,0.960938,3305,0.133672,0.488413,0.953125,3305,0.0336291,0.330968,0.992188,3305,0.0840481,0.434867,0.976563
3405,0.0845018,0.386969,0.972656,3405,0.0989881,0.396575,0.953125,3405,0.109356,0.454793,0.96875,3405,0.145228,0.493179,0.945313,3405,0.0694752,0.371495,0.964844,3405,0.0751018,0.430987,0.96875,3405,0.0688833,0.365589,0.984375,3405,0.165142,0.515669,0.957031
3505,0.0589525,0.360165,0.976563,3505,0.110084,0.403607,0.960938,3505,0.113772,0.461805,0.963542,3505,0.116294,0.464893,0.950521,3505,0.0455183,0.346536,0.973958,3505,0.108765,0.465429,0.971354,3505,0.165274,0.460947,0.973958,3505,0.0531297,0.403896,0.966146


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53243,2.74451,0.109375
101,1.67371,1.88688,0.273438
201,1.34113,1.55316,0.361979
237,1.36514,1.5772,0.484375
337,1.10578,1.319,0.535156
437,1.11585,1.33122,0.552083
473,0.945982,1.16217,0.640625
573,0.839453,1.05835,0.671875
673,0.902918,1.12577,0.677083
709,0.616745,0.841094,0.796875
809,0.510469,0.739529,0.808594
909,0.676581,0.911543,0.791667
945,0.524488,0.761562,0.828125
1045,0.504862,0.747707,0.828125
1145,0.502701,0.752706,0.822917
1181,0.421828,0.673626,0.851563
1281,0.368634,0.626494,0.855469
1381,0.325516,0.589973,0.864583
1417,0.378688,0.645079,0.867188
1517,0.246384,0.52027,0.898438
1617,0.269535,0.548325,0.908854
1653,0.249863,0.529799,0.898438
1753,0.213791,0.500285,0.914063
1853,0.215585,0.505715,0.919271
1889,0.14824,0.439291,0.953125
1989,0.125179,0.42206,0.953125
2089,0.221189,0.520133,0.947917
2125,0.255999,0.556527,0.914063
2225,0.126591,0.430331,0.933594
2325,0.221577,0.527047,0.921875
2361,0.189894,0.495789,0.914063
2461,0.0842015,0.391285,0.941406
2561,0.0936184,0.401684,0.950521
2597,0.0630587,0.370348,0.976563
2697,0.0868095,0.393519,0.976563
2797,0.171054,0.477138,0.96875
2833,0.0882931,0.39428,0.976563
2933,0.0820582,0.389311,0.96875
3033,0.0689233,0.374385,0.96875
3069,0.0300584,0.33423,0.992188
3169,0.0572178,0.360941,0.988281
3269,0.130183,0.432907,0.976563
3305,0.090887,0.393019,0.96875
3405,0.0845018,0.386969,0.972656
3505,0.0589525,0.360165,0.976563


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50743,2.71951,0.109375
101,1.54365,1.75783,0.277344
201,1.29345,1.50785,0.369792
237,1.35809,1.57267,0.53125
337,1.049,1.2655,0.59375
437,1.03928,1.2585,0.59375
473,0.949405,1.16987,0.585938
573,0.763879,0.988089,0.652344
673,0.744232,0.972867,0.674479
709,0.654735,0.884761,0.75
809,0.668779,0.904493,0.761719
909,0.591805,0.833372,0.78125
945,0.466745,0.710328,0.835938
1045,0.414476,0.664557,0.851563
1145,0.420839,0.676909,0.851563
1181,0.421153,0.679148,0.851563
1281,0.362885,0.627721,0.855469
1381,0.368214,0.638666,0.861979
1417,0.270258,0.542615,0.890625
1517,0.217364,0.495636,0.914063
1617,0.251226,0.534537,0.908854
1653,0.176044,0.460545,0.929688
1753,0.22449,0.514533,0.917969
1853,0.218258,0.510955,0.914063
1889,0.111419,0.405216,0.976563
1989,0.157606,0.45475,0.972656
2089,0.11361,0.412479,0.963542
2125,0.15777,0.45678,0.9375
2225,0.166886,0.470477,0.949219
2325,0.0950227,0.39868,0.953125
2361,0.0439386,0.346385,1.0
2461,0.0643372,0.369233,0.988281
2561,0.0989317,0.404609,0.979167
2597,0.0684609,0.374171,0.984375
2697,0.174635,0.479784,0.960938
2797,0.125477,0.430853,0.958333
2833,0.0660082,0.371207,0.96875
2933,0.106598,0.41098,0.960938
3033,0.0639986,0.366213,0.966146
3069,0.0621518,0.363956,0.984375
3169,0.0555751,0.357467,0.984375
3269,0.0890208,0.387817,0.973958
3305,0.196806,0.494918,0.953125
3405,0.0989881,0.396575,0.953125
3505,0.110084,0.403607,0.960938


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53224,2.74431,0.109375
101,1.69762,1.90998,0.25
201,1.45666,1.66689,0.320313
237,1.57821,1.78806,0.421875
337,1.29568,1.50569,0.460938
437,1.1673,1.37892,0.486979
473,1.10129,1.31347,0.570313
573,1.09275,1.30729,0.59375
673,0.929292,1.1468,0.617188
709,0.811252,1.02967,0.734375
809,0.769168,0.99194,0.726563
909,0.723271,0.951061,0.726563
945,0.644829,0.87424,0.765625
1045,0.648268,0.883807,0.777344
1145,0.603389,0.845423,0.778646
1181,0.520863,0.765118,0.796875
1281,0.555979,0.807976,0.800781
1381,0.570295,0.829851,0.802083
1417,0.452103,0.714441,0.804688
1517,0.380382,0.650875,0.84375
1617,0.552642,0.830594,0.828125
1653,0.379986,0.660662,0.859375
1753,0.380661,0.669215,0.839844
1853,0.399868,0.695762,0.846354
1889,0.305729,0.60377,0.875
1989,0.283462,0.588296,0.894531
2089,0.35988,0.669804,0.888021
2125,0.31822,0.630039,0.882813
2225,0.334741,0.652301,0.894531
2325,0.228588,0.550424,0.898438
2361,0.211295,0.534513,0.90625
2461,0.129699,0.457326,0.9375
2561,0.169536,0.502282,0.942708
2597,0.196087,0.529543,0.929688
2697,0.253317,0.590627,0.925781
2797,0.192002,0.530609,0.929688
2833,0.14864,0.487785,0.953125
2933,0.209018,0.552425,0.933594
3033,0.0848105,0.428592,0.947917
3069,0.128343,0.471861,0.9375
3169,0.0991241,0.445325,0.949219
3269,0.17069,0.516485,0.947917
3305,0.117511,0.462778,0.976563
3405,0.109356,0.454793,0.96875
3505,0.113772,0.461805,0.963542


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52236,2.73444,0.109375
101,1.64927,1.86143,0.234375
201,1.46386,1.67422,0.309896
237,1.53289,1.74288,0.421875
337,1.38058,1.59077,0.453125
437,1.26017,1.47141,0.486979
473,1.15717,1.36904,0.53125
573,1.0759,1.29002,0.558594
673,0.983434,1.20106,0.575521
709,0.866131,1.08505,0.695313
809,0.923961,1.14755,0.671875
909,0.741183,0.970469,0.690104
945,0.77844,1.0097,0.6875
1045,0.746659,0.984137,0.726563
1145,0.538673,0.783929,0.752604
1181,0.574037,0.821472,0.78125
1281,0.618297,0.873552,0.78125
1381,0.485025,0.748518,0.794271
1417,0.47527,0.741243,0.796875
1517,0.372501,0.645786,0.84375
1617,0.360258,0.641689,0.854167
1653,0.386202,0.669543,0.859375
1753,0.411116,0.701488,0.863281
1853,0.276018,0.574005,0.869792
1889,0.290697,0.590841,0.921875
1989,0.217697,0.524664,0.914063
2089,0.157123,0.469365,0.932292
2125,0.193156,0.506874,0.945313
2225,0.184555,0.50415,0.941406
2325,0.166965,0.492135,0.9375
2361,0.140334,0.466536,0.960938
2461,0.167925,0.49844,0.949219
2561,0.218469,0.552899,0.942708
2597,0.0904794,0.425324,0.96875
2697,0.0894852,0.426754,0.972656
2797,0.106054,0.445821,0.966146
2833,0.156648,0.497561,0.960938
2933,0.143473,0.485645,0.953125
3033,0.145672,0.489032,0.955729
3069,0.0873628,0.431244,0.984375
3169,0.0812124,0.427466,0.972656
3269,0.0903208,0.437504,0.973958
3305,0.134321,0.481448,0.953125
3405,0.145228,0.493179,0.945313
3505,0.116294,0.464893,0.950521


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.52234,2.73442,0.109375
101,1.71102,1.92377,0.257813
201,1.33206,1.54404,0.354167
237,1.39747,1.60942,0.476563
337,1.25693,1.46986,0.535156
437,1.08905,1.3044,0.567708
473,1.02883,1.24515,0.585938
573,0.9267,1.14639,0.632813
673,0.854072,1.07782,0.664063
709,0.6827,0.90804,0.78125
809,0.609449,0.839571,0.777344
909,0.425286,0.661157,0.807292
945,0.56169,0.799403,0.8125
1045,0.490933,0.735475,0.832031
1145,0.397151,0.648687,0.84375
1181,0.47982,0.734134,0.84375
1281,0.238622,0.499997,0.890625
1381,0.295169,0.563283,0.890625
1417,0.236766,0.506941,0.90625
1517,0.210699,0.487698,0.921875
1617,0.281302,0.564402,0.924479
1653,0.278899,0.563816,0.890625
1753,0.190372,0.480557,0.910156
1853,0.155969,0.450475,0.921875
1889,0.207915,0.504417,0.929688
1989,0.203768,0.503525,0.925781
2089,0.127559,0.432005,0.934896
2125,0.0910138,0.395705,0.96875
2225,0.0560048,0.362735,0.976563
2325,0.130593,0.438908,0.96875
2361,0.144628,0.452961,0.929688
2461,0.0617593,0.372324,0.953125
2561,0.0770949,0.386721,0.960938
2597,0.144562,0.454161,0.945313
2697,0.0851926,0.396837,0.957031
2797,0.0864399,0.397051,0.966146
2833,0.0920114,0.402227,0.96875
2933,0.0299796,0.338527,0.976563
3033,0.225977,0.533692,0.958333
3069,0.10591,0.414254,0.960938
3169,0.0212748,0.328796,0.976563
3269,0.0421431,0.346963,0.981771
3305,0.0968363,0.400072,0.960938
3405,0.0694752,0.371495,0.964844
3505,0.0455183,0.346536,0.973958


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.5108,2.72287,0.109375
101,1.70028,1.91231,0.226563
201,1.36207,1.57241,0.315104
237,1.40845,1.6186,0.4375
337,1.28551,1.49572,0.511719
437,1.1222,1.33393,0.536458
473,1.11401,1.32639,0.5625
573,1.01004,1.22509,0.621094
673,0.987245,1.20571,0.606771
709,0.852929,1.07292,0.648438
809,0.761836,0.986048,0.707031
909,0.784368,1.0139,0.710938
945,0.688397,0.920017,0.726563
1045,0.581955,0.819537,0.75
1145,0.670271,0.914647,0.763021
1181,0.478648,0.725431,0.835938
1281,0.429068,0.683445,0.855469
1381,0.467857,0.73049,0.859375
1417,0.546326,0.811641,0.8125
1517,0.382012,0.655668,0.851563
1617,0.330986,0.612735,0.861979
1653,0.453218,0.737537,0.820313
1753,0.278845,0.571718,0.867188
1853,0.320355,0.621032,0.872396
1889,0.314925,0.618135,0.867188
1989,0.192661,0.503561,0.902344
2089,0.251759,0.570475,0.895833
2125,0.380876,0.701001,0.835938
2225,0.142058,0.467912,0.902344
2325,0.208958,0.539721,0.914063
2361,0.142026,0.474518,0.96875
2461,0.148941,0.486268,0.960938
2561,0.28115,0.622476,0.932292
2597,0.132136,0.474389,0.953125
2697,0.154158,0.499465,0.949219
2797,0.129561,0.478099,0.958333
2833,0.128275,0.477195,0.945313
2933,0.132147,0.480928,0.949219
3033,0.126824,0.478874,0.953125
3069,0.0731181,0.425202,0.984375
3169,0.131717,0.485584,0.972656
3269,0.194942,0.549759,0.96875
3305,0.133672,0.488413,0.953125
3405,0.0751018,0.430987,0.96875
3505,0.108765,0.465429,0.971354


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.53824,2.75032,0.109375
101,1.57939,1.79234,0.265625
201,1.34958,1.56319,0.359375
237,1.2105,1.42451,0.554688
337,1.1059,1.32226,0.570313
437,1.03934,1.25735,0.585938
473,0.841897,1.0605,0.65625
573,0.846888,1.06855,0.683594
673,0.841211,1.06681,0.674479
709,0.599372,0.826372,0.78125
809,0.642378,0.87478,0.78125
909,0.686385,0.924182,0.763021
945,0.493876,0.733799,0.8125
1045,0.460603,0.707293,0.820313
1145,0.556745,0.809489,0.815104
1181,0.32627,0.581207,0.875
1281,0.441941,0.703611,0.863281
1381,0.41525,0.683266,0.864583
1417,0.40851,0.67845,0.835938
1517,0.235909,0.51228,0.886719
1617,0.287005,0.568134,0.895833
1653,0.30377,0.586189,0.875
1753,0.192641,0.480646,0.917969
1853,0.279568,0.571541,0.924479
1889,0.266405,0.560063,0.9375
1989,0.112105,0.4093,0.945313
2089,0.341128,0.641176,0.934896
2125,0.105702,0.406038,0.953125
2225,0.113107,0.416275,0.957031
2325,0.141238,0.445522,0.955729
2361,0.135086,0.438971,0.945313
2461,0.0879357,0.389941,0.960938
2561,0.121927,0.426691,0.955729
2597,0.0976132,0.403493,0.96875
2697,0.102797,0.408734,0.96875
2797,0.0571528,0.362703,0.973958
2833,0.0927044,0.397837,0.960938
2933,0.0885187,0.392888,0.964844
3033,0.108493,0.410885,0.960938
3069,0.131588,0.43337,0.960938
3169,0.0502549,0.351405,0.972656
3269,0.040933,0.339284,0.976563
3305,0.0336291,0.330968,0.992188
3405,0.0688833,0.365589,0.984375
3505,0.165274,0.460947,0.973958


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/c9/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.51879,2.73087,0.109375
101,1.66826,1.88044,0.238281
201,1.46861,1.67857,0.3125
237,1.42602,1.63556,0.445313
337,1.25958,1.46885,0.484375
437,1.18614,1.39668,0.523438
473,1.15848,1.36984,0.578125
573,1.08704,1.30122,0.578125
673,0.859922,1.07795,0.619792
709,0.845468,1.06482,0.710938
809,0.778261,1.00203,0.714844
909,0.732908,0.962355,0.726563
945,0.70352,0.934765,0.757813
1045,0.714474,0.952265,0.757813
1145,0.63795,0.882538,0.763021
1181,0.550858,0.798103,0.820313
1281,0.426654,0.681063,0.828125
1381,0.427683,0.689319,0.830729
1417,0.556681,0.821222,0.867188
1517,0.4475,0.720267,0.851563
1617,0.531786,0.813052,0.846354
1653,0.340505,0.62492,0.890625
1753,0.337205,0.628766,0.878906
1853,0.223049,0.521844,0.890625
1889,0.327407,0.628386,0.867188
1989,0.241031,0.549222,0.882813
2089,0.232573,0.546494,0.888021
2125,0.287259,0.603088,0.882813
2225,0.133685,0.456599,0.917969
2325,0.19007,0.51574,0.911458
2361,0.195565,0.522483,0.9375
2461,0.0950722,0.426859,0.957031
2561,0.165697,0.501143,0.950521
2597,0.178878,0.515315,0.945313
2697,0.120532,0.460619,0.949219
2797,0.21126,0.554431,0.942708
2833,0.0970033,0.440221,0.96875
2933,0.101662,0.447001,0.96875
3033,0.104079,0.450811,0.966146
3069,0.102897,0.449942,0.945313
3169,0.0882435,0.436023,0.953125
3269,0.164694,0.515131,0.950521
3305,0.0840481,0.434867,0.976563
3405,0.165142,0.515669,0.957031
3505,0.0531297,0.403896,0.966146


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  7.102766,  0.21287128, 393,  10.505511,  0.13861386, 393,  3.1539035,  0.2, 393,  3.6894515,  0.18118812, 393,  6.0882912,  0.22178218, 393,  4.9095993,  0.15445544, 393,  2.4624035,  0.29900989, 393,  4.6740918,  0.23564357
 786,  3.8204572,  0.35940593, 786,  3.0398746,  0.36039603, 786,  7.4333267,  0.16732673, 786,  2.509974,  0.4049505, 786,  5.1524248,  0.28316832, 786,  8.0253439,  0.14356436, 786,  5.3429947,  0.2930693, 786,  6.6347041,  0.19009902
 1179,  2.7512105,  0.43069306, 1179,  1.909955,  0.54059404, 1179,  3.3165691,  0.29504952, 1179,  3.9900036,  0.31881189, 1179,  2.49508,  0.45544556, 1179,  2.6928413,  0.37425742, 1179,  2.462023,  0.5079208, 1179,  3.0928507,  0.36138615
 1572,  2.4667034,  0.46534654, 1572,  2.5611265,  0.44752476, 1572,  1.9852469,  0.45049506, 1572,  3.0402868,  0.42772278, 1572,  2.6573317,  0.46831682, 1572,  1.9814732,  0.49306932, 1572,  2.5615075,  0.4960396, 1572,  2.6339033,  0.43366337
 1965,  2.7249916,  0.47920793, 1965,  2.9955637,  0.48019803, 1965,  1.9520602,  0.47920793, 1965,  3.6883802,  0.4009901, 1965,  4.0491304,  0.33762378, 1965,  2.4353681,  0.41386139, 1965,  2.5974429,  0.49504951, 1965,  3.2876179,  0.41782179
 2358,  2.2710328,  0.54653466, 2358,  2.9596283,  0.45445544, 2358,  2.183836,  0.5079208, 2358,  2.8396156,  0.41386139, 2358,  2.0285921,  0.55148512, 2358,  2.9136798,  0.37128714, 2358,  2.3166897,  0.56633663, 2358,  2.6376665,  0.43168318
 2751,  2.4156826,  0.53465348, 2751,  3.0764568,  0.46237624, 2751,  2.6598697,  0.47821781, 2751,  2.945693,  0.40792078, 2751,  2.2485452,  0.51188117, 2751,  3.3067601,  0.42376238, 2751,  2.6204438,  0.53564358, 2751,  2.8337455,  0.42178217
 3144,  4.3917112,  0.44851485, 3144,  2.8709478,  0.52277225, 3144,  3.0638456,  0.41485149, 3144,  3.2566082,  0.41980198, 3144,  2.3881226,  0.58019805, 3144,  3.2600253,  0.43960395, 3144,  2.7729676,  0.52079207, 3144,  8.097476,  0.27623764
 3537,  3.7088306,  0.47524753, 3537,  1.8998632,  0.5950495, 3537,  3.1907995,  0.45841584, 3537,  2.6148548,  0.46435642, 3537,  2.4094033,  0.60495049, 3537,  2.771096,  0.53663367, 3537,  2.0263767,  0.60792077, 3537,  3.032726,  0.46930692
 3930,  3.3244431,  0.55049503, 3930,  2.6012874,  0.59603959, 3930,  3.8943818,  0.44554454, 3930,  2.09128,  0.5871287, 3930,  1.9550523,  0.66336632, 3930,  5.6858106,  0.38217822, 3930,  2.5817854,  0.62178218, 3930,  2.6489632,  0.47821781
 4323,  1.4435,  0.74851483, 4323,  1.2520682,  0.76435643, 4323,  1.9049325,  0.66732675, 4323,  1.9368271,  0.66633666, 4323,  1.3035181,  0.77128714, 4323,  1.9012214,  0.66930693, 4323,  1.4004143,  0.75049508, 4323,  1.7991329,  0.66633666
 4716,  1.4609597,  0.74950492, 4716,  1.2929063,  0.77326733, 4716,  1.990095,  0.65445542, 4716,  1.9443606,  0.68712872, 4716,  1.3639963,  0.76831681, 4716,  2.024833,  0.66237622, 4716,  1.41811,  0.74752474, 4716,  1.9013423,  0.6732673
 5109,  1.499043,  0.75247526, 5109,  1.3304135,  0.77425742, 5109,  2.0747159,  0.65643567, 5109,  1.9822795,  0.690099, 5109,  1.4072824,  0.76534653, 5109,  2.1296198,  0.65544552, 5109,  1.448239,  0.74455446, 5109,  1.9833354,  0.67821783
 5502,  1.528856,  0.75049508, 5502,  1.3562423,  0.77425742, 5502,  2.1326003,  0.65841585, 5502,  2.0195112,  0.690099, 5502,  1.4323879,  0.76336634, 5502,  2.2044575,  0.65544552, 5502,  1.4695306,  0.74752474, 5502,  2.040652,  0.68118811
 5895,  1.549814,  0.74653465, 5895,  1.3751086,  0.76930696, 5895,  2.1745129,  0.66534656, 5895,  2.0512524,  0.68712872, 5895,  1.4478345,  0.76336634, 5895,  2.25143,  0.65544552, 5895,  1.4836265,  0.74653465, 5895,  2.0812178,  0.6821782


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  7.102766,  0.21287128
 786,  3.8204572,  0.35940593
 1179,  2.7512105,  0.43069306
 1572,  2.4667034,  0.46534654
 1965,  2.7249916,  0.47920793
 2358,  2.2710328,  0.54653466
 2751,  2.4156826,  0.53465348
 3144,  4.3917112,  0.44851485
 3537,  3.7088306,  0.47524753
 3930,  3.3244431,  0.55049503
 4323,  1.4435,  0.74851483
 4716,  1.4609597,  0.74950492
 5109,  1.499043,  0.75247526
 5502,  1.528856,  0.75049508
 5895,  1.549814,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  10.505511,  0.13861386
 786,  3.0398746,  0.36039603
 1179,  1.909955,  0.54059404
 1572,  2.5611265,  0.44752476
 1965,  2.9955637,  0.48019803
 2358,  2.9596283,  0.45445544
 2751,  3.0764568,  0.46237624
 3144,  2.8709478,  0.52277225
 3537,  1.8998632,  0.5950495
 3930,  2.6012874,  0.59603959
 4323,  1.2520682,  0.76435643
 4716,  1.2929063,  0.77326733
 5109,  1.3304135,  0.77425742
 5502,  1.3562423,  0.77425742
 5895,  1.3751086,  0.76930696


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  3.1539035,  0.2
 786,  7.4333267,  0.16732673
 1179,  3.3165691,  0.29504952
 1572,  1.9852469,  0.45049506
 1965,  1.9520602,  0.47920793
 2358,  2.183836,  0.5079208
 2751,  2.6598697,  0.47821781
 3144,  3.0638456,  0.41485149
 3537,  3.1907995,  0.45841584
 3930,  3.8943818,  0.44554454
 4323,  1.9049325,  0.66732675
 4716,  1.990095,  0.65445542
 5109,  2.0747159,  0.65643567
 5502,  2.1326003,  0.65841585
 5895,  2.1745129,  0.66534656


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  3.6894515,  0.18118812
 786,  2.509974,  0.4049505
 1179,  3.9900036,  0.31881189
 1572,  3.0402868,  0.42772278
 1965,  3.6883802,  0.4009901
 2358,  2.8396156,  0.41386139
 2751,  2.945693,  0.40792078
 3144,  3.2566082,  0.41980198
 3537,  2.6148548,  0.46435642
 3930,  2.09128,  0.5871287
 4323,  1.9368271,  0.66633666
 4716,  1.9443606,  0.68712872
 5109,  1.9822795,  0.690099
 5502,  2.0195112,  0.690099
 5895,  2.0512524,  0.68712872


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  6.0882912,  0.22178218
 786,  5.1524248,  0.28316832
 1179,  2.49508,  0.45544556
 1572,  2.6573317,  0.46831682
 1965,  4.0491304,  0.33762378
 2358,  2.0285921,  0.55148512
 2751,  2.2485452,  0.51188117
 3144,  2.3881226,  0.58019805
 3537,  2.4094033,  0.60495049
 3930,  1.9550523,  0.66336632
 4323,  1.3035181,  0.77128714
 4716,  1.3639963,  0.76831681
 5109,  1.4072824,  0.76534653
 5502,  1.4323879,  0.76336634
 5895,  1.4478345,  0.76336634


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  4.9095993,  0.15445544
 786,  8.0253439,  0.14356436
 1179,  2.6928413,  0.37425742
 1572,  1.9814732,  0.49306932
 1965,  2.4353681,  0.41386139
 2358,  2.9136798,  0.37128714
 2751,  3.3067601,  0.42376238
 3144,  3.2600253,  0.43960395
 3537,  2.771096,  0.53663367
 3930,  5.6858106,  0.38217822
 4323,  1.9012214,  0.66930693
 4716,  2.024833,  0.66237622
 5109,  2.1296198,  0.65544552
 5502,  2.2044575,  0.65544552
 5895,  2.25143,  0.65544552


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.4624035,  0.29900989
 786,  5.3429947,  0.2930693
 1179,  2.462023,  0.5079208
 1572,  2.5615075,  0.4960396
 1965,  2.5974429,  0.49504951
 2358,  2.3166897,  0.56633663
 2751,  2.6204438,  0.53564358
 3144,  2.7729676,  0.52079207
 3537,  2.0263767,  0.60792077
 3930,  2.5817854,  0.62178218
 4323,  1.4004143,  0.75049508
 4716,  1.41811,  0.74752474
 5109,  1.448239,  0.74455446
 5502,  1.4695306,  0.74752474
 5895,  1.4836265,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  4.6740918,  0.23564357
 786,  6.6347041,  0.19009902
 1179,  3.0928507,  0.36138615
 1572,  2.6339033,  0.43366337
 1965,  3.2876179,  0.41782179
 2358,  2.6376665,  0.43168318
 2751,  2.8337455,  0.42178217
 3144,  8.097476,  0.27623764
 3537,  3.032726,  0.46930692
 3930,  2.6489632,  0.47821781
 4323,  1.7991329,  0.66633666
 4716,  1.9013423,  0.6732673
 5109,  1.9833354,  0.67821783
 5502,  2.040652,  0.68118811
 5895,  2.0812178,  0.6821782


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.66497,2.87705,0.0703125,1,2.63191,2.84399,0.0703125,1,2.67897,2.89104,0.0703125,1,2.67427,2.88635,0.0703125,1,2.63441,2.84648,0.0703125,1,2.65309,2.86516,0.0703125,1,2.66812,2.88019,0.0703125,1,2.64843,2.8605,0.0703125
101,1.7985,2.01092,0.175781,101,1.64717,1.86021,0.226563,101,1.62778,1.84017,0.214844,101,1.78315,1.99448,0.1875,101,1.63726,1.85093,0.25,101,1.74166,1.95284,0.207031,101,1.66444,1.87662,0.234375,101,1.83947,2.05043,0.171875
201,1.31905,1.53146,0.278646,201,1.39395,1.6072,0.307292,201,1.55277,1.76291,0.270833,201,1.58715,1.79525,0.244792,201,1.43246,1.6451,0.325521,201,1.5455,1.75475,0.270833,201,1.35921,1.57036,0.320313,201,1.5018,1.71122,0.247396
301,1.28756,1.50055,0.34375,301,1.24823,1.46244,0.371094,301,1.46546,1.67395,0.322266,301,1.50284,1.70951,0.285156,301,1.2316,1.44429,0.394531,301,1.47597,1.68396,0.328125,301,1.27281,1.48394,0.388672,301,1.39601,1.60436,0.298828
394,1.06091,1.27466,0.632813,394,0.98741,1.20295,0.617188,394,1.26679,1.4743,0.554688,394,1.34176,1.54755,0.492188,394,1.02145,1.23504,0.65625,394,1.26364,1.47098,0.539063,394,1.11942,1.33113,0.546875,394,1.28702,1.49503,0.546875
494,1.11487,1.33005,0.585938,494,1.08887,1.30659,0.609375,494,1.24474,1.45252,0.527344,494,1.29741,1.50383,0.503906,494,1.26068,1.47525,0.605469,494,1.33308,1.54084,0.507813,494,1.10909,1.32238,0.546875,494,1.29288,1.50175,0.519531
594,1.0092,1.22642,0.598958,594,1.00897,1.22921,0.606771,594,1.20799,1.41652,0.520833,594,1.22405,1.43112,0.518229,594,1.02666,1.24252,0.596354,594,1.21249,1.42052,0.520833,594,1.03609,1.251,0.567708,594,1.26931,1.47964,0.518229
694,0.952079,1.17099,0.613281,694,1.04068,1.26299,0.605469,694,1.10759,1.31728,0.527344,694,1.13949,1.3479,0.535156,694,0.871863,1.08976,0.613281,694,1.19514,1.4045,0.533203,694,0.991252,1.20852,0.587891,694,1.12222,1.33431,0.539063
787,0.619037,0.839469,0.75,787,0.649059,0.874146,0.734375,787,0.929069,1.13977,0.664063,787,0.946592,1.15583,0.632813,787,0.64368,0.864109,0.726563,787,1.00053,1.2111,0.609375,787,0.691779,0.911414,0.734375,787,0.91424,1.12789,0.648438
887,0.882981,1.10584,0.699219,887,0.835942,1.06405,0.707031,887,0.959788,1.17227,0.648438,887,1.07184,1.28287,0.621094,887,0.833505,1.05651,0.6875,887,1.03799,1.25057,0.601563,887,0.832053,1.05461,0.695313,887,1.03569,1.2517,0.601563
987,0.681509,0.906978,0.708333,987,0.709001,0.940012,0.71875,987,0.946875,1.16125,0.658854,987,0.943427,1.1567,0.630208,987,0.889818,1.11576,0.671875,987,0.980755,1.19519,0.611979,987,0.782164,1.00738,0.710938,987,0.95354,1.17205,0.614583
1087,0.736352,0.965283,0.716797,1087,0.808439,1.0427,0.722656,1087,0.838749,1.0557,0.671875,1087,0.949891,1.16598,0.634766,1087,0.724373,0.953357,0.683594,1087,0.907989,1.12492,0.628906,1087,0.711377,0.940024,0.724609,1087,0.982791,1.20408,0.630859
1180,0.481361,0.713734,0.828125,1180,0.421505,0.659527,0.820313,1180,0.778457,0.998275,0.757813,1180,0.737383,0.956377,0.75,1180,0.460523,0.693124,0.789063,1180,0.701609,0.921595,0.71875,1180,0.50663,0.738912,0.835938,1180,0.815512,1.03986,0.742188
1280,0.630076,0.866244,0.800781,1280,0.705565,0.947617,0.777344,1280,0.801092,1.02447,0.714844,1280,0.896684,1.11926,0.703125,1280,0.689908,0.92626,0.769531,1280,0.89124,1.11463,0.695313,1280,0.648601,0.885298,0.800781,1280,0.898287,1.12654,0.6875
1380,0.415266,0.655352,0.822917,1380,0.549515,0.795455,0.78125,1380,0.768741,0.995699,0.703125,1380,0.720959,0.947134,0.710938,1380,0.653302,0.893245,0.765625,1380,0.822395,1.04911,0.679688,1380,0.553049,0.793352,0.802083,1380,0.777594,1.01004,0.695313
1480,0.659319,0.904023,0.8125,1480,0.526186,0.776122,0.789063,1480,0.65018,0.881339,0.724609,1480,0.808836,1.03958,0.708984,1480,0.512233,0.756689,0.777344,1480,0.767777,0.999203,0.685547,1480,0.567577,0.8122,0.810547,1480,0.72586,0.962451,0.714844
1573,0.318032,0.567086,0.898438,1573,0.243552,0.498107,0.9375,1573,0.655396,0.890761,0.765625,1573,0.581594,0.817293,0.804688,1573,0.359596,0.60823,0.859375,1573,0.637784,0.87392,0.726563,1573,0.399794,0.648769,0.898438,1573,0.594002,0.83511,0.78125
1673,0.406595,0.660051,0.875,1673,0.542709,0.801492,0.871094,1673,0.694051,0.934271,0.738281,1673,0.793296,1.034,0.738281,1673,0.56258,0.815456,0.835938,1673,0.662467,0.903545,0.742188,1673,0.48062,0.734542,0.84375,1673,0.699687,0.945843,0.757813
1773,0.370683,0.628443,0.880208,1773,0.420439,0.683031,0.859375,1773,0.631778,0.876982,0.75,1773,0.596442,0.842644,0.757813,1773,0.435666,0.693228,0.848958,1773,0.665503,0.911978,0.744792,1773,0.3375,0.595777,0.851563,1773,0.581966,0.833593,0.755208
1873,0.476005,0.738774,0.869141,1873,0.367289,0.635097,0.861328,1873,0.595966,0.846578,0.753906,1873,0.638661,0.890796,0.755859,1873,0.551014,0.813448,0.839844,1873,0.544063,0.797226,0.753906,1873,0.321104,0.584378,0.857422,1873,0.694096,0.951047,0.759766
1966,0.224746,0.491842,0.929688,1966,0.266357,0.539606,0.914063,1966,0.556748,0.812497,0.8125,1966,0.510363,0.768405,0.820313,1966,0.293169,0.559662,0.898438,1966,0.493736,0.752614,0.796875,1966,0.256245,0.524084,0.890625,1966,0.50692,0.769612,0.820313
2066,0.493212,0.765304,0.878906,2066,0.451879,0.729727,0.871094,2066,0.574379,0.836023,0.78125,2066,0.62949,0.893494,0.796875,2066,0.500002,0.77095,0.851563,2066,0.545947,0.811266,0.789063,2066,0.513465,0.785901,0.855469,2066,0.507728,0.776228,0.816406
2166,0.273842,0.550285,0.885417,2166,0.381788,0.663363,0.864583,2166,0.484166,0.751852,0.791667,2166,0.453059,0.723339,0.804688,2166,0.298523,0.574117,0.867188,2166,0.533456,0.805045,0.786458,2166,0.317562,0.594549,0.867188,2166,0.446793,0.721732,0.825521
2266,0.350558,0.631168,0.884766,2266,0.212516,0.499005,0.882813,2266,0.428628,0.70196,0.798828,2266,0.472226,0.749308,0.808594,2266,0.429884,0.709478,0.869141,2266,0.393808,0.672354,0.800781,2266,0.212371,0.493966,0.878906,2266,0.485557,0.765923,0.832031
2359,0.214584,0.499299,0.921875,2359,0.191082,0.481734,0.914063,2359,0.543181,0.822445,0.8125,2359,0.3816,0.664915,0.875,2359,0.241665,0.525554,0.921875,2359,0.385793,0.670354,0.90625,2359,0.18721,0.471711,0.9375,2359,0.417568,0.704316,0.820313
2459,0.260506,0.549965,0.917969,2459,0.302853,0.597656,0.890625,2459,0.525254,0.810496,0.796875,2459,0.51921,0.809617,0.855469,2459,0.266025,0.553978,0.917969,2459,0.344593,0.63519,0.882813,2459,0.351274,0.640632,0.914063,2459,0.421547,0.714268,0.828125
2559,0.161679,0.453948,0.929688,2559,0.313114,0.61142,0.895833,2559,0.428002,0.719825,0.817708,2559,0.381846,0.678616,0.864583,2559,0.184356,0.476416,0.924479,2559,0.401807,0.699147,0.880208,2559,0.263538,0.555764,0.911458,2559,0.409646,0.708582,0.841146
2659,0.276692,0.572014,0.923828,2659,0.206069,0.507469,0.900391,2659,0.428134,0.726271,0.830078,2659,0.579318,0.882388,0.84375,2659,0.321437,0.616397,0.917969,2659,0.315625,0.619156,0.878906,2659,0.223066,0.519287,0.910156,2659,0.419297,0.724791,0.849609
2752,0.129707,0.427969,0.960938,2752,0.213013,0.517322,0.898438,2752,0.43315,0.736633,0.828125,2752,0.275791,0.585583,0.898438,2752,0.170193,0.468928,0.921875,2752,0.344384,0.654043,0.882813,2752,0.0947033,0.394119,0.96875,2752,0.318921,0.630389,0.898438
2852,0.258667,0.559609,0.945313,2852,0.220997,0.52863,0.921875,2852,0.508279,0.817487,0.824219,2852,0.50306,0.818476,0.863281,2852,0.319804,0.621297,0.898438,2852,0.310169,0.627012,0.871094,2852,0.303163,0.604777,0.90625,2852,0.41973,0.736316,0.863281
2952,0.0924568,0.395944,0.953125,2952,0.253827,0.565289,0.924479,2952,0.305051,0.620522,0.838542,2952,0.272721,0.593454,0.882813,2952,0.289861,0.594818,0.901042,2952,0.464757,0.786879,0.867188,2952,0.195331,0.498989,0.916667,2952,0.339728,0.662988,0.864583
3052,0.239973,0.546546,0.933594,3052,0.136725,0.449801,0.933594,3052,0.318791,0.640004,0.855469,3052,0.405911,0.732559,0.878906,3052,0.185047,0.492677,0.912109,3052,0.318102,0.646151,0.863281,3052,0.160378,0.467193,0.925781,3052,0.494991,0.823875,0.867188
3145,0.113801,0.42266,0.976563,3145,0.137678,0.452577,0.9375,3145,0.41233,0.739344,0.851563,3145,0.265655,0.597368,0.882813,3145,0.219788,0.529808,0.929688,3145,0.349051,0.682285,0.875,3145,0.119815,0.429348,0.953125,3145,0.304986,0.639214,0.890625
3245,0.12966,0.439591,0.964844,3245,0.260289,0.576943,0.929688,3245,0.405686,0.738545,0.84375,3245,0.431311,0.768836,0.871094,3245,0.190007,0.501774,0.921875,3245,0.372803,0.711798,0.855469,3245,0.257716,0.56882,0.9375,3245,0.352129,0.691571,0.875
3345,0.209573,0.521271,0.947917,3345,0.194141,0.513058,0.929688,3345,0.259772,0.597167,0.856771,3345,0.210937,0.553113,0.893229,3345,0.163966,0.478132,0.934896,3345,0.322894,0.667257,0.851563,3345,0.125026,0.43724,0.945313,3345,0.290208,0.633943,0.877604
3445,0.188683,0.502465,0.947266,3445,0.0901861,0.409675,0.939453,3445,0.219047,0.560915,0.871094,3445,0.302385,0.649211,0.894531,3445,0.128136,0.443612,0.9375,3445,0.299412,0.647971,0.865234,3445,0.132845,0.447462,0.945313,3445,0.221481,0.56974,0.890625
3538,0.0936722,0.408092,0.953125,3538,0.116995,0.438722,0.945313,3538,0.29926,0.646745,0.882813,3538,0.24836,0.59935,0.90625,3538,0.25263,0.570792,0.882813,3538,0.149392,0.503274,0.9375,3538,0.122227,0.437775,0.945313,3538,0.2763,0.62892,0.875
3638,0.154146,0.470529,0.949219,3638,0.136911,0.459949,0.945313,3638,0.248242,0.599848,0.898438,3638,0.308625,0.664036,0.878906,3638,0.241465,0.561563,0.882813,3638,0.2887,0.64518,0.917969,3638,0.242914,0.559471,0.929688,3638,0.214978,0.571119,0.894531
3738,0.214946,0.531497,0.9375,3738,0.227064,0.551067,0.932292,3738,0.192393,0.54679,0.90625,3738,0.252536,0.611307,0.888021,3738,0.13052,0.450865,0.90625,3738,0.289843,0.649705,0.921875,3738,0.155749,0.472488,0.929688,3738,0.193975,0.554327,0.901042
3838,0.113374,0.431648,0.941406,3838,0.148369,0.474169,0.935547,3838,0.248189,0.604855,0.90625,3838,0.202222,0.5651,0.898438,3838,0.138631,0.460234,0.917969,3838,0.29064,0.655439,0.921875,3838,0.158038,0.475213,0.929688,3838,0.376863,0.74045,0.900391
3931,0.119781,0.439859,0.96875,3931,0.130837,0.458104,0.953125,3931,0.291983,0.65272,0.890625,3931,0.168172,0.532069,0.921875,3931,0.0758106,0.397148,0.984375,3931,0.143595,0.511632,0.960938,3931,0.0973967,0.414729,0.96875,3931,0.272416,0.640655,0.898438
4031,0.0592179,0.378417,0.976563,4031,0.0446991,0.37104,0.972656,4031,0.0818681,0.44167,0.925781,4031,0.077811,0.440695,0.953125,4031,0.0489258,0.369301,0.984375,4031,0.086596,0.453692,0.972656,4031,0.0421448,0.358539,0.980469,4031,0.0598122,0.427099,0.945313
4131,0.01534,0.333472,0.984375,4131,0.0376199,0.362871,0.979167,4131,0.0397621,0.39844,0.950521,4131,0.042198,0.403883,0.966146,4131,0.0260683,0.345353,0.986979,4131,0.0476782,0.413638,0.981771,4131,0.0500588,0.365361,0.976563,4131,0.0838791,0.450017,0.955729
4231,0.0156978,0.332723,0.988281,4231,0.0128971,0.337031,0.984375,4231,0.0315312,0.389049,0.962891,4231,0.0275212,0.387975,0.972656,4231,0.00786334,0.326032,0.990234,4231,0.0284146,0.393183,0.984375,4231,0.024832,0.339021,0.980469,4231,0.0738301,0.438788,0.958984
4324,0.0115527,0.327527,1.0,4324,0.0193902,0.342452,1.0,4324,0.0490101,0.4054,0.984375,4324,0.0308407,0.390111,1.0,4324,0.0114379,0.328536,1.0,4324,0.0640131,0.427628,0.976563,4324,0.0115778,0.324708,1.0,4324,0.0672407,0.431046,0.976563
4424,0.0274966,0.34235,0.996094,4424,0.0132028,0.335128,1.0,4424,0.0277649,0.382962,0.992188,4424,0.0358927,0.393914,0.996094,4424,0.0244338,0.340399,0.992188,4424,0.0441913,0.406588,0.980469,4424,0.0150018,0.327004,1.0,4424,0.0320978,0.394679,0.984375
4524,0.00962884,0.323356,0.997396,4524,0.0148794,0.335661,1.0,4524,0.0227776,0.376771,0.994792,4524,0.020866,0.377633,0.997396,4524,0.0114979,0.326326,0.994792,4524,0.0218921,0.383056,0.986979,4524,0.0119203,0.32279,1.0,4524,0.0337911,0.39514,0.986979
4624,0.00785035,0.320438,0.998047,4624,0.00613,0.325755,1.0,4624,0.0185779,0.371347,0.996094,4624,0.0149645,0.370457,0.998047,4624,0.00479402,0.318475,0.996094,4624,0.0158643,0.375767,0.990234,4624,0.0115183,0.321247,1.0,4624,0.0380288,0.398129,0.986328
4717,0.00674224,0.318258,1.0,4717,0.0117362,0.330267,1.0,4717,0.0267571,0.378355,0.992188,4717,0.0153783,0.369664,1.0,4717,0.00653764,0.319133,1.0,4717,0.023657,0.382364,1.0,4717,0.00796197,0.316618,1.0,4717,0.0325434,0.391449,0.992188
4817,0.0165135,0.326892,0.996094,4817,0.00754405,0.32492,1.0,4817,0.0145539,0.364924,0.996094,4817,0.0211194,0.374134,0.996094,4817,0.0123822,0.323832,1.0,4817,0.0222076,0.379659,1.0,4817,0.00960352,0.317122,1.0,4817,0.0202253,0.37787,0.996094
4917,0.0077994,0.317038,0.997396,4917,0.00983122,0.326048,1.0,4917,0.0148365,0.36397,0.997396,4917,0.0124346,0.364175,0.997396,4917,0.00751045,0.317812,1.0,4917,0.012427,0.36861,1.0,4917,0.00717988,0.313559,1.0,4917,0.0184576,0.374835,0.997396
5017,0.00546649,0.313559,0.998047,5017,0.00433252,0.319382,1.0,5017,0.0125189,0.3604,0.998047,5017,0.0104549,0.360907,0.998047,5017,0.00334247,0.312491,1.0,5017,0.0107493,0.365645,1.0,5017,0.00703083,0.312265,1.0,5017,0.0227863,0.377885,0.998047
5110,0.0047591,0.311777,1.0,5110,0.00796685,0.32192,1.0,5110,0.0156527,0.362348,1.0,5110,0.0111069,0.360346,1.0,5110,0.00462234,0.312686,1.0,5110,0.013106,0.366792,1.0,5110,0.00609735,0.310261,1.0,5110,0.0156492,0.369538,1.0
5210,0.0122472,0.318125,1.0,5210,0.00530783,0.318104,1.0,5210,0.00966545,0.355117,1.0,5210,0.0124732,0.360434,1.0,5210,0.00814808,0.315066,1.0,5210,0.0129495,0.365363,1.0,5210,0.00702291,0.310051,1.0,5210,0.0138126,0.366425,1.0
5310,0.0059279,0.310665,1.0,5310,0.00716778,0.318802,1.0,5310,0.0108083,0.355008,1.0,5310,0.00849251,0.355173,1.0,5310,0.00554456,0.311315,1.0,5310,0.00844939,0.359581,1.0,5310,0.00517979,0.307072,1.0,5310,0.0128232,0.364153,1.0
5410,0.00413302,0.307728,1.0,5410,0.00337676,0.313846,1.0,5410,0.00896261,0.351899,1.0,5410,0.00787654,0.353268,1.0,5410,0.00263091,0.307253,1.0,5410,0.00819694,0.358034,1.0,5410,0.00495654,0.305709,1.0,5410,0.0146023,0.364644,1.0
5503,0.00378021,0.306305,1.0,5503,0.0061811,0.315558,1.0,5503,0.0103606,0.35211,1.0,5503,0.00874562,0.352927,1.0,5503,0.00368454,0.307229,1.0,5503,0.00886627,0.357491,1.0,5503,0.00495354,0.304643,1.0,5503,0.010952,0.359782,1.0
5603,0.00958806,0.310978,1.0,5603,0.00416539,0.312389,1.0,5603,0.00722141,0.347722,1.0,5603,0.0090224,0.351927,1.0,5603,0.00604828,0.308452,1.0,5603,0.00901773,0.356366,1.0,5603,0.00552441,0.304086,1.0,5603,0.0101826,0.357731,1.0
5703,0.004641,0.304896,1.0,5703,0.00559665,0.312664,1.0,5703,0.00829296,0.347539,1.0,5703,0.00661583,0.348244,1.0,5703,0.0043978,0.305662,1.0,5703,0.0063981,0.352462,1.0,5703,0.00413661,0.301571,1.0,5703,0.00959314,0.355857,1.0
5803,0.00337827,0.302499,1.0,5803,0.00283327,0.308742,1.0,5803,0.00688663,0.34487,1.0,5803,0.00625039,0.346595,1.0,5803,0.00219248,0.302316,1.0,5803,0.00647438,0.351246,1.0,5803,0.00385293,0.300157,1.0,5803,0.0103676,0.355344,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66497,2.87705,0.0703125
101,1.7985,2.01092,0.175781
201,1.31905,1.53146,0.278646
301,1.28756,1.50055,0.34375
394,1.06091,1.27466,0.632813
494,1.11487,1.33005,0.585938
594,1.0092,1.22642,0.598958
694,0.952079,1.17099,0.613281
787,0.619037,0.839469,0.75
887,0.882981,1.10584,0.699219
987,0.681509,0.906978,0.708333
1087,0.736352,0.965283,0.716797
1180,0.481361,0.713734,0.828125
1280,0.630076,0.866244,0.800781
1380,0.415266,0.655352,0.822917
1480,0.659319,0.904023,0.8125
1573,0.318032,0.567086,0.898438
1673,0.406595,0.660051,0.875
1773,0.370683,0.628443,0.880208
1873,0.476005,0.738774,0.869141
1966,0.224746,0.491842,0.929688
2066,0.493212,0.765304,0.878906
2166,0.273842,0.550285,0.885417
2266,0.350558,0.631168,0.884766
2359,0.214584,0.499299,0.921875
2459,0.260506,0.549965,0.917969
2559,0.161679,0.453948,0.929688
2659,0.276692,0.572014,0.923828
2752,0.129707,0.427969,0.960938
2852,0.258667,0.559609,0.945313
2952,0.0924568,0.395944,0.953125
3052,0.239973,0.546546,0.933594
3145,0.113801,0.42266,0.976563
3245,0.12966,0.439591,0.964844
3345,0.209573,0.521271,0.947917
3445,0.188683,0.502465,0.947266
3538,0.0936722,0.408092,0.953125
3638,0.154146,0.470529,0.949219
3738,0.214946,0.531497,0.9375
3838,0.113374,0.431648,0.941406
3931,0.119781,0.439859,0.96875
4031,0.0592179,0.378417,0.976563
4131,0.01534,0.333472,0.984375
4231,0.0156978,0.332723,0.988281
4324,0.0115527,0.327527,1.0
4424,0.0274966,0.34235,0.996094
4524,0.00962884,0.323356,0.997396
4624,0.00785035,0.320438,0.998047
4717,0.00674224,0.318258,1.0
4817,0.0165135,0.326892,0.996094
4917,0.0077994,0.317038,0.997396
5017,0.00546649,0.313559,0.998047
5110,0.0047591,0.311777,1.0
5210,0.0122472,0.318125,1.0
5310,0.0059279,0.310665,1.0
5410,0.00413302,0.307728,1.0
5503,0.00378021,0.306305,1.0
5603,0.00958806,0.310978,1.0
5703,0.004641,0.304896,1.0
5803,0.00337827,0.302499,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63191,2.84399,0.0703125
101,1.64717,1.86021,0.226563
201,1.39395,1.6072,0.307292
301,1.24823,1.46244,0.371094
394,0.98741,1.20295,0.617188
494,1.08887,1.30659,0.609375
594,1.00897,1.22921,0.606771
694,1.04068,1.26299,0.605469
787,0.649059,0.874146,0.734375
887,0.835942,1.06405,0.707031
987,0.709001,0.940012,0.71875
1087,0.808439,1.0427,0.722656
1180,0.421505,0.659527,0.820313
1280,0.705565,0.947617,0.777344
1380,0.549515,0.795455,0.78125
1480,0.526186,0.776122,0.789063
1573,0.243552,0.498107,0.9375
1673,0.542709,0.801492,0.871094
1773,0.420439,0.683031,0.859375
1873,0.367289,0.635097,0.861328
1966,0.266357,0.539606,0.914063
2066,0.451879,0.729727,0.871094
2166,0.381788,0.663363,0.864583
2266,0.212516,0.499005,0.882813
2359,0.191082,0.481734,0.914063
2459,0.302853,0.597656,0.890625
2559,0.313114,0.61142,0.895833
2659,0.206069,0.507469,0.900391
2752,0.213013,0.517322,0.898438
2852,0.220997,0.52863,0.921875
2952,0.253827,0.565289,0.924479
3052,0.136725,0.449801,0.933594
3145,0.137678,0.452577,0.9375
3245,0.260289,0.576943,0.929688
3345,0.194141,0.513058,0.929688
3445,0.0901861,0.409675,0.939453
3538,0.116995,0.438722,0.945313
3638,0.136911,0.459949,0.945313
3738,0.227064,0.551067,0.932292
3838,0.148369,0.474169,0.935547
3931,0.130837,0.458104,0.953125
4031,0.0446991,0.37104,0.972656
4131,0.0376199,0.362871,0.979167
4231,0.0128971,0.337031,0.984375
4324,0.0193902,0.342452,1.0
4424,0.0132028,0.335128,1.0
4524,0.0148794,0.335661,1.0
4624,0.00613,0.325755,1.0
4717,0.0117362,0.330267,1.0
4817,0.00754405,0.32492,1.0
4917,0.00983122,0.326048,1.0
5017,0.00433252,0.319382,1.0
5110,0.00796685,0.32192,1.0
5210,0.00530783,0.318104,1.0
5310,0.00716778,0.318802,1.0
5410,0.00337676,0.313846,1.0
5503,0.0061811,0.315558,1.0
5603,0.00416539,0.312389,1.0
5703,0.00559665,0.312664,1.0
5803,0.00283327,0.308742,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67897,2.89104,0.0703125
101,1.62778,1.84017,0.214844
201,1.55277,1.76291,0.270833
301,1.46546,1.67395,0.322266
394,1.26679,1.4743,0.554688
494,1.24474,1.45252,0.527344
594,1.20799,1.41652,0.520833
694,1.10759,1.31728,0.527344
787,0.929069,1.13977,0.664063
887,0.959788,1.17227,0.648438
987,0.946875,1.16125,0.658854
1087,0.838749,1.0557,0.671875
1180,0.778457,0.998275,0.757813
1280,0.801092,1.02447,0.714844
1380,0.768741,0.995699,0.703125
1480,0.65018,0.881339,0.724609
1573,0.655396,0.890761,0.765625
1673,0.694051,0.934271,0.738281
1773,0.631778,0.876982,0.75
1873,0.595966,0.846578,0.753906
1966,0.556748,0.812497,0.8125
2066,0.574379,0.836023,0.78125
2166,0.484166,0.751852,0.791667
2266,0.428628,0.70196,0.798828
2359,0.543181,0.822445,0.8125
2459,0.525254,0.810496,0.796875
2559,0.428002,0.719825,0.817708
2659,0.428134,0.726271,0.830078
2752,0.43315,0.736633,0.828125
2852,0.508279,0.817487,0.824219
2952,0.305051,0.620522,0.838542
3052,0.318791,0.640004,0.855469
3145,0.41233,0.739344,0.851563
3245,0.405686,0.738545,0.84375
3345,0.259772,0.597167,0.856771
3445,0.219047,0.560915,0.871094
3538,0.29926,0.646745,0.882813
3638,0.248242,0.599848,0.898438
3738,0.192393,0.54679,0.90625
3838,0.248189,0.604855,0.90625
3931,0.291983,0.65272,0.890625
4031,0.0818681,0.44167,0.925781
4131,0.0397621,0.39844,0.950521
4231,0.0315312,0.389049,0.962891
4324,0.0490101,0.4054,0.984375
4424,0.0277649,0.382962,0.992188
4524,0.0227776,0.376771,0.994792
4624,0.0185779,0.371347,0.996094
4717,0.0267571,0.378355,0.992188
4817,0.0145539,0.364924,0.996094
4917,0.0148365,0.36397,0.997396
5017,0.0125189,0.3604,0.998047
5110,0.0156527,0.362348,1.0
5210,0.00966545,0.355117,1.0
5310,0.0108083,0.355008,1.0
5410,0.00896261,0.351899,1.0
5503,0.0103606,0.35211,1.0
5603,0.00722141,0.347722,1.0
5703,0.00829296,0.347539,1.0
5803,0.00688663,0.34487,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67427,2.88635,0.0703125
101,1.78315,1.99448,0.1875
201,1.58715,1.79525,0.244792
301,1.50284,1.70951,0.285156
394,1.34176,1.54755,0.492188
494,1.29741,1.50383,0.503906
594,1.22405,1.43112,0.518229
694,1.13949,1.3479,0.535156
787,0.946592,1.15583,0.632813
887,1.07184,1.28287,0.621094
987,0.943427,1.1567,0.630208
1087,0.949891,1.16598,0.634766
1180,0.737383,0.956377,0.75
1280,0.896684,1.11926,0.703125
1380,0.720959,0.947134,0.710938
1480,0.808836,1.03958,0.708984
1573,0.581594,0.817293,0.804688
1673,0.793296,1.034,0.738281
1773,0.596442,0.842644,0.757813
1873,0.638661,0.890796,0.755859
1966,0.510363,0.768405,0.820313
2066,0.62949,0.893494,0.796875
2166,0.453059,0.723339,0.804688
2266,0.472226,0.749308,0.808594
2359,0.3816,0.664915,0.875
2459,0.51921,0.809617,0.855469
2559,0.381846,0.678616,0.864583
2659,0.579318,0.882388,0.84375
2752,0.275791,0.585583,0.898438
2852,0.50306,0.818476,0.863281
2952,0.272721,0.593454,0.882813
3052,0.405911,0.732559,0.878906
3145,0.265655,0.597368,0.882813
3245,0.431311,0.768836,0.871094
3345,0.210937,0.553113,0.893229
3445,0.302385,0.649211,0.894531
3538,0.24836,0.59935,0.90625
3638,0.308625,0.664036,0.878906
3738,0.252536,0.611307,0.888021
3838,0.202222,0.5651,0.898438
3931,0.168172,0.532069,0.921875
4031,0.077811,0.440695,0.953125
4131,0.042198,0.403883,0.966146
4231,0.0275212,0.387975,0.972656
4324,0.0308407,0.390111,1.0
4424,0.0358927,0.393914,0.996094
4524,0.020866,0.377633,0.997396
4624,0.0149645,0.370457,0.998047
4717,0.0153783,0.369664,1.0
4817,0.0211194,0.374134,0.996094
4917,0.0124346,0.364175,0.997396
5017,0.0104549,0.360907,0.998047
5110,0.0111069,0.360346,1.0
5210,0.0124732,0.360434,1.0
5310,0.00849251,0.355173,1.0
5410,0.00787654,0.353268,1.0
5503,0.00874562,0.352927,1.0
5603,0.0090224,0.351927,1.0
5703,0.00661583,0.348244,1.0
5803,0.00625039,0.346595,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63441,2.84648,0.0703125
101,1.63726,1.85093,0.25
201,1.43246,1.6451,0.325521
301,1.2316,1.44429,0.394531
394,1.02145,1.23504,0.65625
494,1.26068,1.47525,0.605469
594,1.02666,1.24252,0.596354
694,0.871863,1.08976,0.613281
787,0.64368,0.864109,0.726563
887,0.833505,1.05651,0.6875
987,0.889818,1.11576,0.671875
1087,0.724373,0.953357,0.683594
1180,0.460523,0.693124,0.789063
1280,0.689908,0.92626,0.769531
1380,0.653302,0.893245,0.765625
1480,0.512233,0.756689,0.777344
1573,0.359596,0.60823,0.859375
1673,0.56258,0.815456,0.835938
1773,0.435666,0.693228,0.848958
1873,0.551014,0.813448,0.839844
1966,0.293169,0.559662,0.898438
2066,0.500002,0.77095,0.851563
2166,0.298523,0.574117,0.867188
2266,0.429884,0.709478,0.869141
2359,0.241665,0.525554,0.921875
2459,0.266025,0.553978,0.917969
2559,0.184356,0.476416,0.924479
2659,0.321437,0.616397,0.917969
2752,0.170193,0.468928,0.921875
2852,0.319804,0.621297,0.898438
2952,0.289861,0.594818,0.901042
3052,0.185047,0.492677,0.912109
3145,0.219788,0.529808,0.929688
3245,0.190007,0.501774,0.921875
3345,0.163966,0.478132,0.934896
3445,0.128136,0.443612,0.9375
3538,0.25263,0.570792,0.882813
3638,0.241465,0.561563,0.882813
3738,0.13052,0.450865,0.90625
3838,0.138631,0.460234,0.917969
3931,0.0758106,0.397148,0.984375
4031,0.0489258,0.369301,0.984375
4131,0.0260683,0.345353,0.986979
4231,0.00786334,0.326032,0.990234
4324,0.0114379,0.328536,1.0
4424,0.0244338,0.340399,0.992188
4524,0.0114979,0.326326,0.994792
4624,0.00479402,0.318475,0.996094
4717,0.00653764,0.319133,1.0
4817,0.0123822,0.323832,1.0
4917,0.00751045,0.317812,1.0
5017,0.00334247,0.312491,1.0
5110,0.00462234,0.312686,1.0
5210,0.00814808,0.315066,1.0
5310,0.00554456,0.311315,1.0
5410,0.00263091,0.307253,1.0
5503,0.00368454,0.307229,1.0
5603,0.00604828,0.308452,1.0
5703,0.0043978,0.305662,1.0
5803,0.00219248,0.302316,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65309,2.86516,0.0703125
101,1.74166,1.95284,0.207031
201,1.5455,1.75475,0.270833
301,1.47597,1.68396,0.328125
394,1.26364,1.47098,0.539063
494,1.33308,1.54084,0.507813
594,1.21249,1.42052,0.520833
694,1.19514,1.4045,0.533203
787,1.00053,1.2111,0.609375
887,1.03799,1.25057,0.601563
987,0.980755,1.19519,0.611979
1087,0.907989,1.12492,0.628906
1180,0.701609,0.921595,0.71875
1280,0.89124,1.11463,0.695313
1380,0.822395,1.04911,0.679688
1480,0.767777,0.999203,0.685547
1573,0.637784,0.87392,0.726563
1673,0.662467,0.903545,0.742188
1773,0.665503,0.911978,0.744792
1873,0.544063,0.797226,0.753906
1966,0.493736,0.752614,0.796875
2066,0.545947,0.811266,0.789063
2166,0.533456,0.805045,0.786458
2266,0.393808,0.672354,0.800781
2359,0.385793,0.670354,0.90625
2459,0.344593,0.63519,0.882813
2559,0.401807,0.699147,0.880208
2659,0.315625,0.619156,0.878906
2752,0.344384,0.654043,0.882813
2852,0.310169,0.627012,0.871094
2952,0.464757,0.786879,0.867188
3052,0.318102,0.646151,0.863281
3145,0.349051,0.682285,0.875
3245,0.372803,0.711798,0.855469
3345,0.322894,0.667257,0.851563
3445,0.299412,0.647971,0.865234
3538,0.149392,0.503274,0.9375
3638,0.2887,0.64518,0.917969
3738,0.289843,0.649705,0.921875
3838,0.29064,0.655439,0.921875
3931,0.143595,0.511632,0.960938
4031,0.086596,0.453692,0.972656
4131,0.0476782,0.413638,0.981771
4231,0.0284146,0.393183,0.984375
4324,0.0640131,0.427628,0.976563
4424,0.0441913,0.406588,0.980469
4524,0.0218921,0.383056,0.986979
4624,0.0158643,0.375767,0.990234
4717,0.023657,0.382364,1.0
4817,0.0222076,0.379659,1.0
4917,0.012427,0.36861,1.0
5017,0.0107493,0.365645,1.0
5110,0.013106,0.366792,1.0
5210,0.0129495,0.365363,1.0
5310,0.00844939,0.359581,1.0
5410,0.00819694,0.358034,1.0
5503,0.00886627,0.357491,1.0
5603,0.00901773,0.356366,1.0
5703,0.0063981,0.352462,1.0
5803,0.00647438,0.351246,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66812,2.88019,0.0703125
101,1.66444,1.87662,0.234375
201,1.35921,1.57036,0.320313
301,1.27281,1.48394,0.388672
394,1.11942,1.33113,0.546875
494,1.10909,1.32238,0.546875
594,1.03609,1.251,0.567708
694,0.991252,1.20852,0.587891
787,0.691779,0.911414,0.734375
887,0.832053,1.05461,0.695313
987,0.782164,1.00738,0.710938
1087,0.711377,0.940024,0.724609
1180,0.50663,0.738912,0.835938
1280,0.648601,0.885298,0.800781
1380,0.553049,0.793352,0.802083
1480,0.567577,0.8122,0.810547
1573,0.399794,0.648769,0.898438
1673,0.48062,0.734542,0.84375
1773,0.3375,0.595777,0.851563
1873,0.321104,0.584378,0.857422
1966,0.256245,0.524084,0.890625
2066,0.513465,0.785901,0.855469
2166,0.317562,0.594549,0.867188
2266,0.212371,0.493966,0.878906
2359,0.18721,0.471711,0.9375
2459,0.351274,0.640632,0.914063
2559,0.263538,0.555764,0.911458
2659,0.223066,0.519287,0.910156
2752,0.0947033,0.394119,0.96875
2852,0.303163,0.604777,0.90625
2952,0.195331,0.498989,0.916667
3052,0.160378,0.467193,0.925781
3145,0.119815,0.429348,0.953125
3245,0.257716,0.56882,0.9375
3345,0.125026,0.43724,0.945313
3445,0.132845,0.447462,0.945313
3538,0.122227,0.437775,0.945313
3638,0.242914,0.559471,0.929688
3738,0.155749,0.472488,0.929688
3838,0.158038,0.475213,0.929688
3931,0.0973967,0.414729,0.96875
4031,0.0421448,0.358539,0.980469
4131,0.0500588,0.365361,0.976563
4231,0.024832,0.339021,0.980469
4324,0.0115778,0.324708,1.0
4424,0.0150018,0.327004,1.0
4524,0.0119203,0.32279,1.0
4624,0.0115183,0.321247,1.0
4717,0.00796197,0.316618,1.0
4817,0.00960352,0.317122,1.0
4917,0.00717988,0.313559,1.0
5017,0.00703083,0.312265,1.0
5110,0.00609735,0.310261,1.0
5210,0.00702291,0.310051,1.0
5310,0.00517979,0.307072,1.0
5410,0.00495654,0.305709,1.0
5503,0.00495354,0.304643,1.0
5603,0.00552441,0.304086,1.0
5703,0.00413661,0.301571,1.0
5803,0.00385293,0.300157,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r48/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64843,2.8605,0.0703125
101,1.83947,2.05043,0.171875
201,1.5018,1.71122,0.247396
301,1.39601,1.60436,0.298828
394,1.28702,1.49503,0.546875
494,1.29288,1.50175,0.519531
594,1.26931,1.47964,0.518229
694,1.12222,1.33431,0.539063
787,0.91424,1.12789,0.648438
887,1.03569,1.2517,0.601563
987,0.95354,1.17205,0.614583
1087,0.982791,1.20408,0.630859
1180,0.815512,1.03986,0.742188
1280,0.898287,1.12654,0.6875
1380,0.777594,1.01004,0.695313
1480,0.72586,0.962451,0.714844
1573,0.594002,0.83511,0.78125
1673,0.699687,0.945843,0.757813
1773,0.581966,0.833593,0.755208
1873,0.694096,0.951047,0.759766
1966,0.50692,0.769612,0.820313
2066,0.507728,0.776228,0.816406
2166,0.446793,0.721732,0.825521
2266,0.485557,0.765923,0.832031
2359,0.417568,0.704316,0.820313
2459,0.421547,0.714268,0.828125
2559,0.409646,0.708582,0.841146
2659,0.419297,0.724791,0.849609
2752,0.318921,0.630389,0.898438
2852,0.41973,0.736316,0.863281
2952,0.339728,0.662988,0.864583
3052,0.494991,0.823875,0.867188
3145,0.304986,0.639214,0.890625
3245,0.352129,0.691571,0.875
3345,0.290208,0.633943,0.877604
3445,0.221481,0.56974,0.890625
3538,0.2763,0.62892,0.875
3638,0.214978,0.571119,0.894531
3738,0.193975,0.554327,0.901042
3838,0.376863,0.74045,0.900391
3931,0.272416,0.640655,0.898438
4031,0.0598122,0.427099,0.945313
4131,0.0838791,0.450017,0.955729
4231,0.0738301,0.438788,0.958984
4324,0.0672407,0.431046,0.976563
4424,0.0320978,0.394679,0.984375
4524,0.0337911,0.39514,0.986979
4624,0.0380288,0.398129,0.986328
4717,0.0325434,0.391449,0.992188
4817,0.0202253,0.37787,0.996094
4917,0.0184576,0.374835,0.997396
5017,0.0227863,0.377885,0.998047
5110,0.0156492,0.369538,1.0
5210,0.0138126,0.366425,1.0
5310,0.0128232,0.364153,1.0
5410,0.0146023,0.364644,1.0
5503,0.010952,0.359782,1.0
5603,0.0101826,0.357731,1.0
5703,0.00959314,0.355857,1.0
5803,0.0103676,0.355344,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  3.250685,  0.18019801, 393,  8.5340281,  0.15247525, 393,  4.088542,  0.24158415, 393,  2.9584303,  0.31782177, 393,  5.9721866,  0.2, 393,  2.7505224,  0.26930693, 393,  4.3982749,  0.24554455, 393,  11.014081,  0.13564357
 786,  3.9441221,  0.31881189, 786,  5.0449209,  0.30792078, 786,  3.562603,  0.35148516, 786,  3.9041433,  0.21089108, 786,  4.5513129,  0.28217822, 786,  12.722507,  0.11584158, 786,  4.2624488,  0.27821782, 786,  6.1597824,  0.22475247
 1179,  3.2436688,  0.42277229, 1179,  2.2702055,  0.47029704, 1179,  2.1719692,  0.46930692, 1179,  2.9075961,  0.38613862, 1179,  2.1038094,  0.51980197, 1179,  3.4680741,  0.35445544, 1179,  4.0404663,  0.35346535, 1179,  3.0409446,  0.36138615
 1572,  1.7869123,  0.56633663, 1572,  2.60285,  0.41485149, 1572,  2.4229922,  0.47128713, 1572,  2.0946004,  0.47227722, 1572,  1.5360647,  0.61584157, 1572,  2.017107,  0.48118812, 1572,  2.2447433,  0.51485151, 1572,  2.1086752,  0.46336633
 1965,  1.7649416,  0.63960397, 1965,  2.5939298,  0.46633664, 1965,  3.6632452,  0.36930692, 1965,  4.9671884,  0.27029702, 1965,  2.4034958,  0.50693071, 1965,  2.4718907,  0.4089109, 1965,  1.9865526,  0.53168315, 1965,  2.866432,  0.40000001
 2358,  1.6858903,  0.64455444, 2358,  2.0659742,  0.58316833, 2358,  2.1131063,  0.54356438, 2358,  2.4183543,  0.49108911, 2358,  2.9118524,  0.53564358, 2358,  2.8502519,  0.44356436, 2358,  1.9367419,  0.53564358, 2358,  3.5688322,  0.43960395
 2751,  2.0296891,  0.59207922, 2751,  2.2330413,  0.58019805, 2751,  2.6354036,  0.53168315, 2751,  3.1202531,  0.43168318, 2751,  2.7907643,  0.54158413, 2751,  2.9203601,  0.47524753, 2751,  1.7657043,  0.60891092, 2751,  1.9929234,  0.56435645
 3144,  3.0593803,  0.50495052, 3144,  1.5735698,  0.66534656, 3144,  2.2458024,  0.5782178, 3144,  4.0421143,  0.43366337, 3144,  1.9993819,  0.619802, 3144,  2.1844566,  0.57326734, 3144,  3.5590808,  0.52079207, 3144,  4.4524417,  0.40000001
 3537,  2.9313958,  0.46336633, 3537,  2.261071,  0.60792077, 3537,  3.5589395,  0.5237624, 3537,  3.2403157,  0.50297028, 3537,  2.1118555,  0.6277228, 3537,  2.3484795,  0.56831682, 3537,  2.640563,  0.5782178, 3537,  3.3891053,  0.50891089
 3930,  1.8109145,  0.64752477, 3930,  2.1948206,  0.63960397, 3930,  3.4516149,  0.50198019, 3930,  3.0145202,  0.50297028, 3930,  4.3495798,  0.50693071, 3930,  2.8957548,  0.57128716, 3930,  1.9538254,  0.65445542, 3930,  2.8061445,  0.50297028
 4323,  1.3319608,  0.77029705, 4323,  1.2383859,  0.7772277, 4323,  1.8765873,  0.66534656, 4323,  1.9079306,  0.65841585, 4323,  1.3601979,  0.78613859, 4323,  1.9758978,  0.64554453, 4323,  1.4839833,  0.74752474, 4323,  1.8637718,  0.66534656
 4716,  1.3961493,  0.76831681, 4716,  1.2774683,  0.78811884, 4716,  1.9665775,  0.67029703, 4716,  1.9710118,  0.66732675, 4716,  1.4073195,  0.78019804, 4716,  1.9798257,  0.64752477, 4716,  1.5159502,  0.74356437, 4716,  1.9883143,  0.65643567
 5109,  1.4499613,  0.76732671, 5109,  1.3146765,  0.78712869, 5109,  2.0373981,  0.66732675, 5109,  2.0293019,  0.6732673, 5109,  1.4466896,  0.7772277, 5109,  2.0258389,  0.64356434, 5109,  1.5468104,  0.74059409, 5109,  2.0898502,  0.64554453
 5502,  1.4856961,  0.76534653, 5502,  1.3432965,  0.78316832, 5502,  2.0869324,  0.66732675, 5502,  2.071991,  0.6732673, 5502,  1.4754802,  0.77524751, 5502,  2.075649,  0.64554453, 5502,  1.5678146,  0.74455446, 5502,  2.1564233,  0.65049505
 5895,  1.5082626,  0.75940591, 5895,  1.3624396,  0.78415841, 5895,  2.1215606,  0.66534656, 5895,  2.1043892,  0.67920792, 5895,  1.4928777,  0.77524751, 5895,  2.1152642,  0.64653468, 5895,  1.5815005,  0.74950492, 5895,  2.2034326,  0.65247524


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  3.250685,  0.18019801
 786,  3.9441221,  0.31881189
 1179,  3.2436688,  0.42277229
 1572,  1.7869123,  0.56633663
 1965,  1.7649416,  0.63960397
 2358,  1.6858903,  0.64455444
 2751,  2.0296891,  0.59207922
 3144,  3.0593803,  0.50495052
 3537,  2.9313958,  0.46336633
 3930,  1.8109145,  0.64752477
 4323,  1.3319608,  0.77029705
 4716,  1.3961493,  0.76831681
 5109,  1.4499613,  0.76732671
 5502,  1.4856961,  0.76534653
 5895,  1.5082626,  0.75940591


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  8.5340281,  0.15247525
 786,  5.0449209,  0.30792078
 1179,  2.2702055,  0.47029704
 1572,  2.60285,  0.41485149
 1965,  2.5939298,  0.46633664
 2358,  2.0659742,  0.58316833
 2751,  2.2330413,  0.58019805
 3144,  1.5735698,  0.66534656
 3537,  2.261071,  0.60792077
 3930,  2.1948206,  0.63960397
 4323,  1.2383859,  0.7772277
 4716,  1.2774683,  0.78811884
 5109,  1.3146765,  0.78712869
 5502,  1.3432965,  0.78316832
 5895,  1.3624396,  0.78415841


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  4.088542,  0.24158415
 786,  3.562603,  0.35148516
 1179,  2.1719692,  0.46930692
 1572,  2.4229922,  0.47128713
 1965,  3.6632452,  0.36930692
 2358,  2.1131063,  0.54356438
 2751,  2.6354036,  0.53168315
 3144,  2.2458024,  0.5782178
 3537,  3.5589395,  0.5237624
 3930,  3.4516149,  0.50198019
 4323,  1.8765873,  0.66534656
 4716,  1.9665775,  0.67029703
 5109,  2.0373981,  0.66732675
 5502,  2.0869324,  0.66732675
 5895,  2.1215606,  0.66534656


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.9584303,  0.31782177
 786,  3.9041433,  0.21089108
 1179,  2.9075961,  0.38613862
 1572,  2.0946004,  0.47227722
 1965,  4.9671884,  0.27029702
 2358,  2.4183543,  0.49108911
 2751,  3.1202531,  0.43168318
 3144,  4.0421143,  0.43366337
 3537,  3.2403157,  0.50297028
 3930,  3.0145202,  0.50297028
 4323,  1.9079306,  0.65841585
 4716,  1.9710118,  0.66732675
 5109,  2.0293019,  0.6732673
 5502,  2.071991,  0.6732673
 5895,  2.1043892,  0.67920792


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  5.9721866,  0.2
 786,  4.5513129,  0.28217822
 1179,  2.1038094,  0.51980197
 1572,  1.5360647,  0.61584157
 1965,  2.4034958,  0.50693071
 2358,  2.9118524,  0.53564358
 2751,  2.7907643,  0.54158413
 3144,  1.9993819,  0.619802
 3537,  2.1118555,  0.6277228
 3930,  4.3495798,  0.50693071
 4323,  1.3601979,  0.78613859
 4716,  1.4073195,  0.78019804
 5109,  1.4466896,  0.7772277
 5502,  1.4754802,  0.77524751
 5895,  1.4928777,  0.77524751


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.7505224,  0.26930693
 786,  12.722507,  0.11584158
 1179,  3.4680741,  0.35445544
 1572,  2.017107,  0.48118812
 1965,  2.4718907,  0.4089109
 2358,  2.8502519,  0.44356436
 2751,  2.9203601,  0.47524753
 3144,  2.1844566,  0.57326734
 3537,  2.3484795,  0.56831682
 3930,  2.8957548,  0.57128716
 4323,  1.9758978,  0.64554453
 4716,  1.9798257,  0.64752477
 5109,  2.0258389,  0.64356434
 5502,  2.075649,  0.64554453
 5895,  2.1152642,  0.64653468


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  4.3982749,  0.24554455
 786,  4.2624488,  0.27821782
 1179,  4.0404663,  0.35346535
 1572,  2.2447433,  0.51485151
 1965,  1.9865526,  0.53168315
 2358,  1.9367419,  0.53564358
 2751,  1.7657043,  0.60891092
 3144,  3.5590808,  0.52079207
 3537,  2.640563,  0.5782178
 3930,  1.9538254,  0.65445542
 4323,  1.4839833,  0.74752474
 4716,  1.5159502,  0.74356437
 5109,  1.5468104,  0.74059409
 5502,  1.5678146,  0.74455446
 5895,  1.5815005,  0.74950492


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  11.014081,  0.13564357
 786,  6.1597824,  0.22475247
 1179,  3.0409446,  0.36138615
 1572,  2.1086752,  0.46336633
 1965,  2.866432,  0.40000001
 2358,  3.5688322,  0.43960395
 2751,  1.9929234,  0.56435645
 3144,  4.4524417,  0.40000001
 3537,  3.3891053,  0.50891089
 3930,  2.8061445,  0.50297028
 4323,  1.8637718,  0.66534656
 4716,  1.9883143,  0.65643567
 5109,  2.0898502,  0.64554453
 5502,  2.1564233,  0.65049505
 5895,  2.2034326,  0.65247524


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.66512,2.8772,0.0703125,1,2.65015,2.86222,0.0703125,1,2.66408,2.87615,0.0703125,1,2.67571,2.88779,0.0703125,1,2.6598,2.87187,0.0703125,1,2.67303,2.8851,0.0703125,1,2.65804,2.87011,0.0703125,1,2.66029,2.87237,0.0703125
101,1.78455,1.99701,0.199219,101,1.67399,1.88647,0.21875,101,1.76039,1.97178,0.21875,101,1.73159,1.94323,0.195313,101,1.75236,1.96513,0.191406,101,1.81157,2.02307,0.191406,101,1.66028,1.87293,0.207031,101,1.80037,2.01233,0.191406
201,1.39882,1.60952,0.283854,201,1.38115,1.5935,0.309896,201,1.43371,1.64386,0.291667,201,1.48356,1.69377,0.265625,201,1.35664,1.56907,0.278646,201,1.62039,1.82959,0.236979,201,1.31895,1.53134,0.291667,201,1.52324,1.73278,0.265625
301,1.29969,1.51047,0.339844,301,1.23468,1.44776,0.384766,301,1.33082,1.53982,0.349609,301,1.43679,1.64593,0.3125,301,1.32665,1.53948,0.349609,301,1.45235,1.65964,0.296875,301,1.27733,1.49081,0.357422,301,1.46769,1.67628,0.318359
394,1.08075,1.29233,0.609375,394,1.06124,1.27526,0.59375,394,1.16478,1.37355,0.585938,394,1.29696,1.50533,0.539063,394,1.02683,1.24032,0.617188,394,1.24175,1.44827,0.53125,394,1.05106,1.26568,0.640625,394,1.18693,1.39542,0.585938
494,1.15658,1.36944,0.59375,494,1.03665,1.25228,0.601563,494,1.21233,1.42237,0.535156,494,1.19344,1.40213,0.535156,494,1.15062,1.36561,0.5625,494,1.29283,1.49993,0.503906,494,1.11914,1.33584,0.601563,494,1.24431,1.45324,0.550781
594,1.00158,1.21658,0.598958,594,0.956988,1.17464,0.619792,594,1.13375,1.34515,0.541667,594,1.11808,1.32738,0.559896,594,1.11578,1.33291,0.559896,594,1.32894,1.53682,0.502604,594,0.8647,1.08328,0.622396,594,1.17086,1.38081,0.554688
694,0.992799,1.20972,0.613281,694,0.956701,1.17645,0.630859,694,1.05054,1.2639,0.556641,694,1.15057,1.36165,0.566406,694,0.996926,1.21677,0.585938,694,1.16289,1.37207,0.523438,694,0.960738,1.18197,0.634766,694,1.22014,1.43073,0.552734
787,0.703811,0.923102,0.742188,787,0.59872,0.820799,0.78125,787,0.891082,1.10625,0.679688,787,0.997741,1.21061,0.640625,787,0.664061,0.886252,0.765625,787,0.942949,1.15352,0.664063,787,0.613823,0.837301,0.78125,787,0.911495,1.12316,0.671875
887,0.795761,1.01747,0.722656,887,0.828219,1.05342,0.738281,887,1.05625,1.27425,0.636719,887,0.990899,1.20649,0.625,887,0.920599,1.14587,0.699219,887,1.10283,1.3153,0.628906,887,0.780882,1.00742,0.738281,887,1.0137,1.22709,0.65625
987,0.788286,1.01315,0.716146,987,0.754421,0.982611,0.739583,987,0.865805,1.08637,0.645833,987,0.900957,1.11884,0.643229,987,0.844564,1.07287,0.708333,987,0.970436,1.18489,0.611979,987,0.594421,0.824296,0.752604,987,0.896274,1.11151,0.651042
1087,0.726066,0.954233,0.726563,1087,0.703395,0.934947,0.742188,1087,0.872551,1.09636,0.654297,1087,0.90714,1.12821,0.658203,1087,0.637195,0.869234,0.716797,1087,0.881639,1.09878,0.632813,1087,0.694088,0.927552,0.75,1087,0.941149,1.15896,0.646484
1180,0.551903,0.784075,0.789063,1180,0.383441,0.61877,0.882813,1180,0.625064,0.8524,0.75,1180,0.781007,1.00527,0.71875,1180,0.341716,0.577423,0.890625,1180,0.832387,1.0525,0.710938,1180,0.379096,0.6162,0.859375,1180,0.716506,0.936993,0.734375
1280,0.605163,0.84124,0.777344,1280,0.603333,0.842856,0.808594,1280,0.902942,1.13442,0.714844,1280,0.771361,0.999848,0.703125,1280,0.647174,0.887078,0.832031,1280,1.00637,1.22956,0.660156,1280,0.680896,0.921908,0.800781,1280,0.860541,1.08437,0.710938
1380,0.547182,0.787776,0.791667,1380,0.576498,0.82059,0.809896,1380,0.647535,0.883268,0.736979,1380,0.74147,0.97386,0.721354,1380,0.627069,0.871435,0.802083,1380,0.765753,0.992923,0.677083,1380,0.550927,0.79636,0.804688,1380,0.747978,0.975126,0.713542
1480,0.493838,0.738653,0.796875,1480,0.423942,0.672076,0.820313,1480,0.709079,0.949854,0.734375,1480,0.787623,1.0251,0.720703,1480,0.45826,0.707309,0.816406,1480,0.702858,0.934166,0.697266,1480,0.474211,0.723875,0.8125,1480,0.773002,1.00429,0.720703
1573,0.316771,0.565777,0.890625,1573,0.322672,0.575804,0.898438,1573,0.510765,0.756663,0.789063,1573,0.614686,0.85717,0.796875,1573,0.348684,0.602278,0.890625,1573,0.627894,0.863582,0.75,1573,0.249497,0.503053,0.914063,1573,0.532611,0.767862,0.859375
1673,0.546524,0.800108,0.835938,1673,0.516092,0.774403,0.867188,1673,0.677877,0.928792,0.757813,1673,0.662822,0.910674,0.757813,1673,0.690527,0.949147,0.820313,1673,0.820594,1.06156,0.710938,1673,0.431062,0.688492,0.871094,1673,0.857497,1.09749,0.761719
1773,0.388618,0.647027,0.846354,1773,0.450902,0.713992,0.864583,1773,0.631074,0.887833,0.763021,1773,0.615202,0.868243,0.768229,1773,0.52384,0.787308,0.815104,1773,0.593019,0.838866,0.736979,1773,0.365723,0.628151,0.872396,1773,0.538326,0.783126,0.773438
1873,0.289346,0.551756,0.861328,1873,0.409843,0.677673,0.861328,1873,0.615685,0.87841,0.763672,1873,0.607571,0.866401,0.765625,1873,0.337712,0.606419,0.830078,1873,0.620107,0.871053,0.751953,1873,0.288237,0.555442,0.873047,1873,0.633527,0.883784,0.771484
1966,0.28069,0.547623,0.882813,1966,0.302581,0.575376,0.890625,1966,0.362864,0.631725,0.859375,1966,0.51648,0.781028,0.820313,1966,0.378463,0.652439,0.890625,1966,0.471728,0.728089,0.8125,1966,0.235245,0.507271,0.898438,1966,0.501017,0.756717,0.859375
2066,0.434751,0.706616,0.871094,2066,0.386433,0.66367,0.871094,2066,0.555929,0.830947,0.832031,2066,0.529611,0.800718,0.816406,2066,0.5074,0.785917,0.851563,2066,0.748083,1.0103,0.765625,2066,0.453781,0.730318,0.851563,2066,0.692687,0.953852,0.792969
2166,0.277931,0.554344,0.882813,2166,0.305588,0.586982,0.875,2166,0.480043,0.761045,0.825521,2166,0.502346,0.779719,0.820313,2166,0.364748,0.648,0.869792,2166,0.570333,0.838778,0.763021,2166,0.365029,0.645252,0.851563,2166,0.535372,0.802476,0.791667
2266,0.230701,0.510719,0.892578,2266,0.251429,0.536859,0.886719,2266,0.420979,0.70915,0.832031,2266,0.421051,0.704982,0.832031,2266,0.233355,0.520797,0.878906,2266,0.491734,0.76614,0.779297,2266,0.257982,0.542832,0.857422,2266,0.483792,0.757172,0.798828
2359,0.254859,0.539947,0.90625,2359,0.160366,0.449624,0.953125,2359,0.306408,0.600977,0.859375,2359,0.405427,0.695137,0.820313,2359,0.205568,0.49715,0.9375,2359,0.468684,0.748994,0.84375,2359,0.203516,0.492013,0.90625,2359,0.433507,0.712358,0.867188
2459,0.369522,0.658638,0.878906,2459,0.363041,0.656547,0.910156,2459,0.358307,0.658015,0.878906,2459,0.422454,0.718933,0.828125,2459,0.32877,0.62394,0.90625,2459,0.52069,0.806896,0.816406,2459,0.275158,0.56748,0.902344,2459,0.447068,0.731738,0.839844
2559,0.171463,0.463366,0.893229,2559,0.171641,0.468571,0.921875,2559,0.485609,0.790839,0.869792,2559,0.377605,0.679618,0.841146,2559,0.235289,0.534297,0.898438,2559,0.431574,0.724223,0.820313,2559,0.356393,0.652524,0.898438,2559,0.486432,0.776931,0.822917
2659,0.275173,0.570294,0.896484,2659,0.180848,0.481294,0.929688,2659,0.358219,0.669204,0.873047,2659,0.402072,0.709879,0.857422,2659,0.297289,0.599023,0.894531,2659,0.394125,0.693079,0.830078,2659,0.33093,0.630006,0.902344,2659,0.30284,0.599465,0.837891
2752,0.180965,0.479582,0.929688,2752,0.184109,0.488621,0.9375,2752,0.337731,0.654166,0.890625,2752,0.305517,0.619082,0.898438,2752,0.127223,0.43195,0.96875,2752,0.268615,0.573135,0.90625,2752,0.173265,0.475112,0.9375,2752,0.373583,0.6757,0.851563
2852,0.314732,0.615627,0.910156,2852,0.18736,0.494491,0.933594,2852,0.313774,0.635291,0.902344,2852,0.310762,0.629446,0.894531,2852,0.265328,0.573331,0.9375,2852,0.445559,0.75517,0.875,2852,0.20117,0.507136,0.929688,2852,0.403485,0.711934,0.855469
2952,0.189419,0.492051,0.911458,2952,0.227809,0.536221,0.924479,2952,0.413672,0.740176,0.888021,2952,0.341149,0.665107,0.882813,2952,0.153187,0.46331,0.945313,2952,0.355681,0.670974,0.872396,2952,0.169596,0.477774,0.929688,2952,0.331743,0.645871,0.864583
3052,0.193131,0.497964,0.914063,3052,0.157139,0.468696,0.931641,3052,0.327927,0.660247,0.888672,3052,0.394162,0.723,0.878906,3052,0.116508,0.428765,0.949219,3052,0.291505,0.612921,0.878906,3052,0.175708,0.486841,0.933594,3052,0.281657,0.600934,0.882813
3145,0.110827,0.419162,0.960938,3145,0.101065,0.414827,0.976563,3145,0.274583,0.612092,0.882813,3145,0.272213,0.606314,0.9375,3145,0.0956929,0.409638,0.96875,3145,0.253674,0.580375,0.914063,3145,0.104294,0.416882,0.96875,3145,0.302648,0.627521,0.882813
3245,0.24508,0.554811,0.9375,3245,0.290492,0.605741,0.925781,3245,0.255548,0.597336,0.902344,3245,0.406668,0.746196,0.894531,3245,0.240764,0.556858,0.953125,3245,0.45832,0.788763,0.859375,3245,0.165259,0.480183,0.957031,3245,0.325352,0.655295,0.894531
3345,0.277268,0.587665,0.929688,3345,0.113202,0.430113,0.9375,3345,0.281248,0.626482,0.90625,3345,0.323538,0.667388,0.893229,3345,0.201763,0.518666,0.934896,3345,0.27186,0.607549,0.880208,3345,0.242147,0.559022,0.942708,3345,0.325615,0.65961,0.893229
3445,0.178965,0.490858,0.929688,3445,0.111372,0.429031,0.945313,3445,0.344601,0.693746,0.896484,3445,0.326863,0.67485,0.890625,3445,0.149698,0.468435,0.939453,3445,0.229172,0.568757,0.890625,3445,0.187933,0.506748,0.9375,3445,0.255045,0.594549,0.896484
3538,0.092014,0.405754,0.960938,3538,0.141779,0.461557,0.945313,3538,0.171992,0.525489,0.96875,3538,0.226107,0.578985,0.9375,3538,0.10908,0.429314,0.96875,3538,0.176918,0.521939,0.953125,3538,0.11831,0.438507,0.960938,3538,0.253658,0.597617,0.914063
3638,0.163509,0.477551,0.949219,3638,0.152282,0.472999,0.941406,3638,0.326849,0.684148,0.9375,3638,0.216238,0.572326,0.9375,3638,0.205303,0.52705,0.953125,3638,0.313562,0.662647,0.933594,3638,0.18768,0.508815,0.9375,3638,0.251869,0.600968,0.90625
3738,0.235061,0.551125,0.945313,3738,0.0684458,0.389434,0.958333,3738,0.265163,0.625133,0.921875,3738,0.312348,0.671264,0.916667,3738,0.165411,0.48804,0.950521,3738,0.299512,0.652564,0.927083,3738,0.200497,0.522392,0.932292,3738,0.242455,0.596137,0.903646
3838,0.167455,0.486621,0.943359,3838,0.129633,0.452219,0.957031,3838,0.233889,0.596156,0.921875,3838,0.272842,0.635565,0.916016,3838,0.105876,0.428175,0.953125,3838,0.193043,0.549532,0.933594,3838,0.146129,0.468849,0.9375,3838,0.283724,0.64102,0.902344
3931,0.0816184,0.402783,0.96875,3931,0.0950518,0.418509,0.96875,3931,0.1162,0.481858,0.945313,3931,0.286199,0.652279,0.875,3931,0.093349,0.416726,0.960938,3931,0.163936,0.523498,0.945313,3931,0.0725382,0.395864,0.976563,3931,0.281786,0.642271,0.875
4031,0.0614539,0.381672,0.976563,4031,0.0333244,0.355811,0.976563,4031,0.0888761,0.453534,0.96875,4031,0.0782812,0.443413,0.929688,4031,0.0325117,0.35494,0.976563,4031,0.0794614,0.438111,0.964844,4031,0.0525489,0.3749,0.980469,4031,0.0862312,0.445791,0.921875
4131,0.0235361,0.34268,0.981771,4131,0.0290686,0.350453,0.981771,4131,0.0714353,0.434929,0.971354,4131,0.0418737,0.405844,0.947917,4131,0.0206014,0.341928,0.984375,4131,0.0538036,0.411337,0.971354,4131,0.0211614,0.342413,0.984375,4131,0.0586665,0.417119,0.940104
4231,0.0161724,0.334206,0.986328,4231,0.0235269,0.343778,0.984375,4231,0.0521966,0.414488,0.972656,4231,0.0345041,0.397263,0.957031,4231,0.0119184,0.332116,0.988281,4231,0.0307451,0.387113,0.978516,4231,0.0163943,0.336516,0.988281,4231,0.0345536,0.391858,0.955078
4324,0.0105562,0.327536,1.0,4324,0.0071206,0.326295,1.0,4324,0.0596189,0.420747,0.976563,4324,0.0527789,0.41437,0.992188,4324,0.00966902,0.32879,1.0,4324,0.0308132,0.386062,1.0,4324,0.0114837,0.330532,1.0,4324,0.055591,0.411787,0.984375
4424,0.0334224,0.349284,0.996094,4424,0.00985324,0.327892,1.0,4424,0.0583955,0.418285,0.984375,4424,0.0352812,0.395634,0.992188,4424,0.012506,0.330483,1.0,4424,0.0350802,0.38914,0.992188,4424,0.0139376,0.331845,1.0,4424,0.0405786,0.395599,0.988281
4524,0.00922497,0.323963,0.997396,4524,0.00905523,0.325947,1.0,4524,0.037687,0.396332,0.984375,4524,0.0156009,0.37471,0.994792,4524,0.00741521,0.324241,1.0,4524,0.0200003,0.372861,0.994792,4524,0.0126292,0.329393,1.0,4524,0.0260408,0.379872,0.992188
4624,0.00718425,0.320782,0.998047,4624,0.00872125,0.324454,1.0,4624,0.0253814,0.382767,0.988281,4624,0.0121251,0.369966,0.996094,4624,0.00556001,0.321225,1.0,4624,0.0154312,0.367063,0.996094,4624,0.00844096,0.324049,1.0,4624,0.015613,0.368229,0.994141
4717,0.00588492,0.318409,1.0,4717,0.00424516,0.318887,1.0,4717,0.0240065,0.380194,0.992188,4717,0.0282841,0.384924,0.992188,4717,0.00577673,0.32035,1.0,4717,0.0184719,0.36894,1.0,4717,0.00657111,0.321091,1.0,4717,0.0195366,0.370996,1.0
4817,0.0255154,0.336904,0.996094,4817,0.00579505,0.319285,1.0,4817,0.0441832,0.399102,0.992188,4817,0.0211835,0.376556,0.992188,4817,0.00825131,0.321666,1.0,4817,0.0171457,0.366386,1.0,4817,0.00681979,0.320186,1.0,4817,0.0217427,0.371987,1.0
4917,0.00563786,0.315889,0.997396,4917,0.00636036,0.318693,1.0,4917,0.0185532,0.3722,0.992188,4917,0.00860656,0.362706,0.994792,4917,0.00502803,0.317282,1.0,4917,0.0119842,0.359992,1.0,4917,0.00788025,0.320092,1.0,4917,0.0157269,0.364745,1.0
5017,0.00475737,0.31386,0.998047,5017,0.00558305,0.316753,1.0,5017,0.0154575,0.367823,0.994141,5017,0.0074244,0.360237,0.996094,5017,0.00354119,0.31463,1.0,5017,0.010292,0.357044,1.0,5017,0.00584301,0.316895,1.0,5017,0.00949939,0.357272,1.0
5110,0.00436457,0.312391,1.0,5110,0.00313541,0.313213,1.0,5110,0.0107238,0.36188,1.0,5110,0.0176349,0.369236,0.992188,5110,0.00392316,0.31392,1.0,5110,0.0129082,0.358481,1.0,5110,0.00519899,0.315163,1.0,5110,0.0110422,0.35764,1.0
5210,0.0205138,0.327402,0.996094,5210,0.00412413,0.313049,1.0,5210,0.0324062,0.382282,0.996094,5210,0.0141425,0.364466,0.996094,5210,0.00623644,0.315076,1.0,5210,0.0100324,0.35436,1.0,5210,0.00505743,0.313867,1.0,5210,0.0140802,0.359441,1.0
5310,0.00396168,0.309711,0.997396,5310,0.00487216,0.312641,1.0,5310,0.0104333,0.359028,0.997396,5310,0.0059255,0.354966,0.997396,5310,0.00385741,0.311538,1.0,5310,0.00880126,0.351883,1.0,5310,0.00565814,0.313316,1.0,5310,0.0108938,0.355011,1.0
5410,0.00358224,0.308185,0.998047,5410,0.0042476,0.310858,1.0,5410,0.010676,0.357983,0.998047,5410,0.00530895,0.353058,0.998047,5410,0.00264482,0.309165,1.0,5410,0.00768839,0.349507,1.0,5410,0.00441048,0.310912,1.0,5410,0.00632891,0.349189,1.0
5503,0.00348907,0.307021,1.0,5503,0.0025531,0.308078,1.0,5503,0.00761793,0.353716,1.0,5503,0.0128281,0.359367,1.0,5503,0.00309027,0.308526,1.0,5503,0.00982256,0.350459,1.0,5503,0.00436153,0.309782,1.0,5503,0.00760818,0.349289,1.0
5603,0.0168853,0.319283,0.996094,5603,0.00322317,0.307601,1.0,5603,0.0237834,0.368601,0.996094,5603,0.0102764,0.355537,1.0,5603,0.00507313,0.309358,1.0,5603,0.00711268,0.3465,1.0,5603,0.00414526,0.308418,1.0,5603,0.0100543,0.35049,1.0
5703,0.00305764,0.304322,0.997396,5703,0.00394726,0.307177,1.0,5703,0.00745269,0.350991,0.997396,5703,0.00457567,0.348554,1.0,5703,0.00314508,0.306279,1.0,5703,0.00708675,0.345225,1.0,5703,0.00441006,0.307537,1.0,5703,0.00832491,0.347511,1.0
5803,0.00289377,0.303019,0.998047,5803,0.00353139,0.30561,1.0,5803,0.00818948,0.350443,0.998047,5803,0.00409153,0.346783,1.0,5803,0.00210315,0.304086,1.0,5803,0.0060367,0.342915,1.0,5803,0.00354651,0.305527,1.0,5803,0.00487381,0.342804,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66512,2.8772,0.0703125
101,1.78455,1.99701,0.199219
201,1.39882,1.60952,0.283854
301,1.29969,1.51047,0.339844
394,1.08075,1.29233,0.609375
494,1.15658,1.36944,0.59375
594,1.00158,1.21658,0.598958
694,0.992799,1.20972,0.613281
787,0.703811,0.923102,0.742188
887,0.795761,1.01747,0.722656
987,0.788286,1.01315,0.716146
1087,0.726066,0.954233,0.726563
1180,0.551903,0.784075,0.789063
1280,0.605163,0.84124,0.777344
1380,0.547182,0.787776,0.791667
1480,0.493838,0.738653,0.796875
1573,0.316771,0.565777,0.890625
1673,0.546524,0.800108,0.835938
1773,0.388618,0.647027,0.846354
1873,0.289346,0.551756,0.861328
1966,0.28069,0.547623,0.882813
2066,0.434751,0.706616,0.871094
2166,0.277931,0.554344,0.882813
2266,0.230701,0.510719,0.892578
2359,0.254859,0.539947,0.90625
2459,0.369522,0.658638,0.878906
2559,0.171463,0.463366,0.893229
2659,0.275173,0.570294,0.896484
2752,0.180965,0.479582,0.929688
2852,0.314732,0.615627,0.910156
2952,0.189419,0.492051,0.911458
3052,0.193131,0.497964,0.914063
3145,0.110827,0.419162,0.960938
3245,0.24508,0.554811,0.9375
3345,0.277268,0.587665,0.929688
3445,0.178965,0.490858,0.929688
3538,0.092014,0.405754,0.960938
3638,0.163509,0.477551,0.949219
3738,0.235061,0.551125,0.945313
3838,0.167455,0.486621,0.943359
3931,0.0816184,0.402783,0.96875
4031,0.0614539,0.381672,0.976563
4131,0.0235361,0.34268,0.981771
4231,0.0161724,0.334206,0.986328
4324,0.0105562,0.327536,1.0
4424,0.0334224,0.349284,0.996094
4524,0.00922497,0.323963,0.997396
4624,0.00718425,0.320782,0.998047
4717,0.00588492,0.318409,1.0
4817,0.0255154,0.336904,0.996094
4917,0.00563786,0.315889,0.997396
5017,0.00475737,0.31386,0.998047
5110,0.00436457,0.312391,1.0
5210,0.0205138,0.327402,0.996094
5310,0.00396168,0.309711,0.997396
5410,0.00358224,0.308185,0.998047
5503,0.00348907,0.307021,1.0
5603,0.0168853,0.319283,0.996094
5703,0.00305764,0.304322,0.997396
5803,0.00289377,0.303019,0.998047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65015,2.86222,0.0703125
101,1.67399,1.88647,0.21875
201,1.38115,1.5935,0.309896
301,1.23468,1.44776,0.384766
394,1.06124,1.27526,0.59375
494,1.03665,1.25228,0.601563
594,0.956988,1.17464,0.619792
694,0.956701,1.17645,0.630859
787,0.59872,0.820799,0.78125
887,0.828219,1.05342,0.738281
987,0.754421,0.982611,0.739583
1087,0.703395,0.934947,0.742188
1180,0.383441,0.61877,0.882813
1280,0.603333,0.842856,0.808594
1380,0.576498,0.82059,0.809896
1480,0.423942,0.672076,0.820313
1573,0.322672,0.575804,0.898438
1673,0.516092,0.774403,0.867188
1773,0.450902,0.713992,0.864583
1873,0.409843,0.677673,0.861328
1966,0.302581,0.575376,0.890625
2066,0.386433,0.66367,0.871094
2166,0.305588,0.586982,0.875
2266,0.251429,0.536859,0.886719
2359,0.160366,0.449624,0.953125
2459,0.363041,0.656547,0.910156
2559,0.171641,0.468571,0.921875
2659,0.180848,0.481294,0.929688
2752,0.184109,0.488621,0.9375
2852,0.18736,0.494491,0.933594
2952,0.227809,0.536221,0.924479
3052,0.157139,0.468696,0.931641
3145,0.101065,0.414827,0.976563
3245,0.290492,0.605741,0.925781
3345,0.113202,0.430113,0.9375
3445,0.111372,0.429031,0.945313
3538,0.141779,0.461557,0.945313
3638,0.152282,0.472999,0.941406
3738,0.0684458,0.389434,0.958333
3838,0.129633,0.452219,0.957031
3931,0.0950518,0.418509,0.96875
4031,0.0333244,0.355811,0.976563
4131,0.0290686,0.350453,0.981771
4231,0.0235269,0.343778,0.984375
4324,0.0071206,0.326295,1.0
4424,0.00985324,0.327892,1.0
4524,0.00905523,0.325947,1.0
4624,0.00872125,0.324454,1.0
4717,0.00424516,0.318887,1.0
4817,0.00579505,0.319285,1.0
4917,0.00636036,0.318693,1.0
5017,0.00558305,0.316753,1.0
5110,0.00313541,0.313213,1.0
5210,0.00412413,0.313049,1.0
5310,0.00487216,0.312641,1.0
5410,0.0042476,0.310858,1.0
5503,0.0025531,0.308078,1.0
5603,0.00322317,0.307601,1.0
5703,0.00394726,0.307177,1.0
5803,0.00353139,0.30561,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66408,2.87615,0.0703125
101,1.76039,1.97178,0.21875
201,1.43371,1.64386,0.291667
301,1.33082,1.53982,0.349609
394,1.16478,1.37355,0.585938
494,1.21233,1.42237,0.535156
594,1.13375,1.34515,0.541667
694,1.05054,1.2639,0.556641
787,0.891082,1.10625,0.679688
887,1.05625,1.27425,0.636719
987,0.865805,1.08637,0.645833
1087,0.872551,1.09636,0.654297
1180,0.625064,0.8524,0.75
1280,0.902942,1.13442,0.714844
1380,0.647535,0.883268,0.736979
1480,0.709079,0.949854,0.734375
1573,0.510765,0.756663,0.789063
1673,0.677877,0.928792,0.757813
1773,0.631074,0.887833,0.763021
1873,0.615685,0.87841,0.763672
1966,0.362864,0.631725,0.859375
2066,0.555929,0.830947,0.832031
2166,0.480043,0.761045,0.825521
2266,0.420979,0.70915,0.832031
2359,0.306408,0.600977,0.859375
2459,0.358307,0.658015,0.878906
2559,0.485609,0.790839,0.869792
2659,0.358219,0.669204,0.873047
2752,0.337731,0.654166,0.890625
2852,0.313774,0.635291,0.902344
2952,0.413672,0.740176,0.888021
3052,0.327927,0.660247,0.888672
3145,0.274583,0.612092,0.882813
3245,0.255548,0.597336,0.902344
3345,0.281248,0.626482,0.90625
3445,0.344601,0.693746,0.896484
3538,0.171992,0.525489,0.96875
3638,0.326849,0.684148,0.9375
3738,0.265163,0.625133,0.921875
3838,0.233889,0.596156,0.921875
3931,0.1162,0.481858,0.945313
4031,0.0888761,0.453534,0.96875
4131,0.0714353,0.434929,0.971354
4231,0.0521966,0.414488,0.972656
4324,0.0596189,0.420747,0.976563
4424,0.0583955,0.418285,0.984375
4524,0.037687,0.396332,0.984375
4624,0.0253814,0.382767,0.988281
4717,0.0240065,0.380194,0.992188
4817,0.0441832,0.399102,0.992188
4917,0.0185532,0.3722,0.992188
5017,0.0154575,0.367823,0.994141
5110,0.0107238,0.36188,1.0
5210,0.0324062,0.382282,0.996094
5310,0.0104333,0.359028,0.997396
5410,0.010676,0.357983,0.998047
5503,0.00761793,0.353716,1.0
5603,0.0237834,0.368601,0.996094
5703,0.00745269,0.350991,0.997396
5803,0.00818948,0.350443,0.998047


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67571,2.88779,0.0703125
101,1.73159,1.94323,0.195313
201,1.48356,1.69377,0.265625
301,1.43679,1.64593,0.3125
394,1.29696,1.50533,0.539063
494,1.19344,1.40213,0.535156
594,1.11808,1.32738,0.559896
694,1.15057,1.36165,0.566406
787,0.997741,1.21061,0.640625
887,0.990899,1.20649,0.625
987,0.900957,1.11884,0.643229
1087,0.90714,1.12821,0.658203
1180,0.781007,1.00527,0.71875
1280,0.771361,0.999848,0.703125
1380,0.74147,0.97386,0.721354
1480,0.787623,1.0251,0.720703
1573,0.614686,0.85717,0.796875
1673,0.662822,0.910674,0.757813
1773,0.615202,0.868243,0.768229
1873,0.607571,0.866401,0.765625
1966,0.51648,0.781028,0.820313
2066,0.529611,0.800718,0.816406
2166,0.502346,0.779719,0.820313
2266,0.421051,0.704982,0.832031
2359,0.405427,0.695137,0.820313
2459,0.422454,0.718933,0.828125
2559,0.377605,0.679618,0.841146
2659,0.402072,0.709879,0.857422
2752,0.305517,0.619082,0.898438
2852,0.310762,0.629446,0.894531
2952,0.341149,0.665107,0.882813
3052,0.394162,0.723,0.878906
3145,0.272213,0.606314,0.9375
3245,0.406668,0.746196,0.894531
3345,0.323538,0.667388,0.893229
3445,0.326863,0.67485,0.890625
3538,0.226107,0.578985,0.9375
3638,0.216238,0.572326,0.9375
3738,0.312348,0.671264,0.916667
3838,0.272842,0.635565,0.916016
3931,0.286199,0.652279,0.875
4031,0.0782812,0.443413,0.929688
4131,0.0418737,0.405844,0.947917
4231,0.0345041,0.397263,0.957031
4324,0.0527789,0.41437,0.992188
4424,0.0352812,0.395634,0.992188
4524,0.0156009,0.37471,0.994792
4624,0.0121251,0.369966,0.996094
4717,0.0282841,0.384924,0.992188
4817,0.0211835,0.376556,0.992188
4917,0.00860656,0.362706,0.994792
5017,0.0074244,0.360237,0.996094
5110,0.0176349,0.369236,0.992188
5210,0.0141425,0.364466,0.996094
5310,0.0059255,0.354966,0.997396
5410,0.00530895,0.353058,0.998047
5503,0.0128281,0.359367,1.0
5603,0.0102764,0.355537,1.0
5703,0.00457567,0.348554,1.0
5803,0.00409153,0.346783,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6598,2.87187,0.0703125
101,1.75236,1.96513,0.191406
201,1.35664,1.56907,0.278646
301,1.32665,1.53948,0.349609
394,1.02683,1.24032,0.617188
494,1.15062,1.36561,0.5625
594,1.11578,1.33291,0.559896
694,0.996926,1.21677,0.585938
787,0.664061,0.886252,0.765625
887,0.920599,1.14587,0.699219
987,0.844564,1.07287,0.708333
1087,0.637195,0.869234,0.716797
1180,0.341716,0.577423,0.890625
1280,0.647174,0.887078,0.832031
1380,0.627069,0.871435,0.802083
1480,0.45826,0.707309,0.816406
1573,0.348684,0.602278,0.890625
1673,0.690527,0.949147,0.820313
1773,0.52384,0.787308,0.815104
1873,0.337712,0.606419,0.830078
1966,0.378463,0.652439,0.890625
2066,0.5074,0.785917,0.851563
2166,0.364748,0.648,0.869792
2266,0.233355,0.520797,0.878906
2359,0.205568,0.49715,0.9375
2459,0.32877,0.62394,0.90625
2559,0.235289,0.534297,0.898438
2659,0.297289,0.599023,0.894531
2752,0.127223,0.43195,0.96875
2852,0.265328,0.573331,0.9375
2952,0.153187,0.46331,0.945313
3052,0.116508,0.428765,0.949219
3145,0.0956929,0.409638,0.96875
3245,0.240764,0.556858,0.953125
3345,0.201763,0.518666,0.934896
3445,0.149698,0.468435,0.939453
3538,0.10908,0.429314,0.96875
3638,0.205303,0.52705,0.953125
3738,0.165411,0.48804,0.950521
3838,0.105876,0.428175,0.953125
3931,0.093349,0.416726,0.960938
4031,0.0325117,0.35494,0.976563
4131,0.0206014,0.341928,0.984375
4231,0.0119184,0.332116,0.988281
4324,0.00966902,0.32879,1.0
4424,0.012506,0.330483,1.0
4524,0.00741521,0.324241,1.0
4624,0.00556001,0.321225,1.0
4717,0.00577673,0.32035,1.0
4817,0.00825131,0.321666,1.0
4917,0.00502803,0.317282,1.0
5017,0.00354119,0.31463,1.0
5110,0.00392316,0.31392,1.0
5210,0.00623644,0.315076,1.0
5310,0.00385741,0.311538,1.0
5410,0.00264482,0.309165,1.0
5503,0.00309027,0.308526,1.0
5603,0.00507313,0.309358,1.0
5703,0.00314508,0.306279,1.0
5803,0.00210315,0.304086,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67303,2.8851,0.0703125
101,1.81157,2.02307,0.191406
201,1.62039,1.82959,0.236979
301,1.45235,1.65964,0.296875
394,1.24175,1.44827,0.53125
494,1.29283,1.49993,0.503906
594,1.32894,1.53682,0.502604
694,1.16289,1.37207,0.523438
787,0.942949,1.15352,0.664063
887,1.10283,1.3153,0.628906
987,0.970436,1.18489,0.611979
1087,0.881639,1.09878,0.632813
1180,0.832387,1.0525,0.710938
1280,1.00637,1.22956,0.660156
1380,0.765753,0.992923,0.677083
1480,0.702858,0.934166,0.697266
1573,0.627894,0.863582,0.75
1673,0.820594,1.06156,0.710938
1773,0.593019,0.838866,0.736979
1873,0.620107,0.871053,0.751953
1966,0.471728,0.728089,0.8125
2066,0.748083,1.0103,0.765625
2166,0.570333,0.838778,0.763021
2266,0.491734,0.76614,0.779297
2359,0.468684,0.748994,0.84375
2459,0.52069,0.806896,0.816406
2559,0.431574,0.724223,0.820313
2659,0.394125,0.693079,0.830078
2752,0.268615,0.573135,0.90625
2852,0.445559,0.75517,0.875
2952,0.355681,0.670974,0.872396
3052,0.291505,0.612921,0.878906
3145,0.253674,0.580375,0.914063
3245,0.45832,0.788763,0.859375
3345,0.27186,0.607549,0.880208
3445,0.229172,0.568757,0.890625
3538,0.176918,0.521939,0.953125
3638,0.313562,0.662647,0.933594
3738,0.299512,0.652564,0.927083
3838,0.193043,0.549532,0.933594
3931,0.163936,0.523498,0.945313
4031,0.0794614,0.438111,0.964844
4131,0.0538036,0.411337,0.971354
4231,0.0307451,0.387113,0.978516
4324,0.0308132,0.386062,1.0
4424,0.0350802,0.38914,0.992188
4524,0.0200003,0.372861,0.994792
4624,0.0154312,0.367063,0.996094
4717,0.0184719,0.36894,1.0
4817,0.0171457,0.366386,1.0
4917,0.0119842,0.359992,1.0
5017,0.010292,0.357044,1.0
5110,0.0129082,0.358481,1.0
5210,0.0100324,0.35436,1.0
5310,0.00880126,0.351883,1.0
5410,0.00768839,0.349507,1.0
5503,0.00982256,0.350459,1.0
5603,0.00711268,0.3465,1.0
5703,0.00708675,0.345225,1.0
5803,0.0060367,0.342915,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65804,2.87011,0.0703125
101,1.66028,1.87293,0.207031
201,1.31895,1.53134,0.291667
301,1.27733,1.49081,0.357422
394,1.05106,1.26568,0.640625
494,1.11914,1.33584,0.601563
594,0.8647,1.08328,0.622396
694,0.960738,1.18197,0.634766
787,0.613823,0.837301,0.78125
887,0.780882,1.00742,0.738281
987,0.594421,0.824296,0.752604
1087,0.694088,0.927552,0.75
1180,0.379096,0.6162,0.859375
1280,0.680896,0.921908,0.800781
1380,0.550927,0.79636,0.804688
1480,0.474211,0.723875,0.8125
1573,0.249497,0.503053,0.914063
1673,0.431062,0.688492,0.871094
1773,0.365723,0.628151,0.872396
1873,0.288237,0.555442,0.873047
1966,0.235245,0.507271,0.898438
2066,0.453781,0.730318,0.851563
2166,0.365029,0.645252,0.851563
2266,0.257982,0.542832,0.857422
2359,0.203516,0.492013,0.90625
2459,0.275158,0.56748,0.902344
2559,0.356393,0.652524,0.898438
2659,0.33093,0.630006,0.902344
2752,0.173265,0.475112,0.9375
2852,0.20117,0.507136,0.929688
2952,0.169596,0.477774,0.929688
3052,0.175708,0.486841,0.933594
3145,0.104294,0.416882,0.96875
3245,0.165259,0.480183,0.957031
3345,0.242147,0.559022,0.942708
3445,0.187933,0.506748,0.9375
3538,0.11831,0.438507,0.960938
3638,0.18768,0.508815,0.9375
3738,0.200497,0.522392,0.932292
3838,0.146129,0.468849,0.9375
3931,0.0725382,0.395864,0.976563
4031,0.0525489,0.3749,0.980469
4131,0.0211614,0.342413,0.984375
4231,0.0163943,0.336516,0.988281
4324,0.0114837,0.330532,1.0
4424,0.0139376,0.331845,1.0
4524,0.0126292,0.329393,1.0
4624,0.00844096,0.324049,1.0
4717,0.00657111,0.321091,1.0
4817,0.00681979,0.320186,1.0
4917,0.00788025,0.320092,1.0
5017,0.00584301,0.316895,1.0
5110,0.00519899,0.315163,1.0
5210,0.00505743,0.313867,1.0
5310,0.00565814,0.313316,1.0
5410,0.00441048,0.310912,1.0
5503,0.00436153,0.309782,1.0
5603,0.00414526,0.308418,1.0
5703,0.00441006,0.307537,1.0
5803,0.00354651,0.305527,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r49/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66029,2.87237,0.0703125
101,1.80037,2.01233,0.191406
201,1.52324,1.73278,0.265625
301,1.46769,1.67628,0.318359
394,1.18693,1.39542,0.585938
494,1.24431,1.45324,0.550781
594,1.17086,1.38081,0.554688
694,1.22014,1.43073,0.552734
787,0.911495,1.12316,0.671875
887,1.0137,1.22709,0.65625
987,0.896274,1.11151,0.651042
1087,0.941149,1.15896,0.646484
1180,0.716506,0.936993,0.734375
1280,0.860541,1.08437,0.710938
1380,0.747978,0.975126,0.713542
1480,0.773002,1.00429,0.720703
1573,0.532611,0.767862,0.859375
1673,0.857497,1.09749,0.761719
1773,0.538326,0.783126,0.773438
1873,0.633527,0.883784,0.771484
1966,0.501017,0.756717,0.859375
2066,0.692687,0.953852,0.792969
2166,0.535372,0.802476,0.791667
2266,0.483792,0.757172,0.798828
2359,0.433507,0.712358,0.867188
2459,0.447068,0.731738,0.839844
2559,0.486432,0.776931,0.822917
2659,0.30284,0.599465,0.837891
2752,0.373583,0.6757,0.851563
2852,0.403485,0.711934,0.855469
2952,0.331743,0.645871,0.864583
3052,0.281657,0.600934,0.882813
3145,0.302648,0.627521,0.882813
3245,0.325352,0.655295,0.894531
3345,0.325615,0.65961,0.893229
3445,0.255045,0.594549,0.896484
3538,0.253658,0.597617,0.914063
3638,0.251869,0.600968,0.90625
3738,0.242455,0.596137,0.903646
3838,0.283724,0.64102,0.902344
3931,0.281786,0.642271,0.875
4031,0.0862312,0.445791,0.921875
4131,0.0586665,0.417119,0.940104
4231,0.0345536,0.391858,0.955078
4324,0.055591,0.411787,0.984375
4424,0.0405786,0.395599,0.988281
4524,0.0260408,0.379872,0.992188
4624,0.015613,0.368229,0.994141
4717,0.0195366,0.370996,1.0
4817,0.0217427,0.371987,1.0
4917,0.0157269,0.364745,1.0
5017,0.00949939,0.357272,1.0
5110,0.0110422,0.35764,1.0
5210,0.0140802,0.359441,1.0
5310,0.0108938,0.355011,1.0
5410,0.00632891,0.349189,1.0
5503,0.00760818,0.349289,1.0
5603,0.0100543,0.35049,1.0
5703,0.00832491,0.347511,1.0
5803,0.00487381,0.342804,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  3.8131304,  0.15742575, 393,  9.5254917,  0.17128713, 393,  3.9922433,  0.14356436, 393,  6.7913189,  0.16534653, 393,  4.2900681,  0.16633664, 393,  3.3042476,  0.23267327, 393,  5.9634733,  0.19702971, 393,  6.5048637,  0.11881188
 786,  3.1755035,  0.3891089, 786,  5.820107,  0.3019802, 786,  2.8462436,  0.36138615, 786,  4.2454019,  0.24653466, 786,  3.6528182,  0.2970297, 786,  5.9545302,  0.20990099, 786,  2.9459803,  0.39405942, 786,  6.5441303,  0.23663366
 1179,  2.0998964,  0.56336635, 1179,  1.7033795,  0.56633663, 1179,  2.5660872,  0.5, 1179,  2.6164055,  0.41188118, 1179,  2.2376611,  0.45445544, 1179,  5.217412,  0.27029702, 1179,  3.6689975,  0.42079207, 1179,  4.3283186,  0.31188118
 1572,  2.5317068,  0.48118812, 1572,  1.8198252,  0.59108913, 1572,  1.750721,  0.58514851, 1572,  1.9021409,  0.54356438, 1572,  2.3808985,  0.47920793, 1572,  2.5442514,  0.44950494, 1572,  2.3868275,  0.5, 1572,  3.3090925,  0.39603961
 1965,  1.9534479,  0.6029703, 1965,  2.0175989,  0.58415842, 1965,  2.4719522,  0.49801981, 1965,  6.2488875,  0.27326733, 1965,  1.8326156,  0.60495049, 1965,  2.1849141,  0.51881188, 1965,  2.397644,  0.53564358, 1965,  3.0956202,  0.4049505
 2358,  2.3853004,  0.59108913, 2358,  2.4224818,  0.56534654, 2358,  2.7321069,  0.49306932, 2358,  3.0475726,  0.46138614, 2358,  3.3636503,  0.47524753, 2358,  2.1979001,  0.53762376, 2358,  2.8787019,  0.5, 2358,  4.2655325,  0.4009901
 2751,  2.2707341,  0.58811879, 2751,  3.4514027,  0.46831682, 2751,  2.7487378,  0.53861386, 2751,  3.1209037,  0.49801981, 2751,  1.7160679,  0.68712872, 2751,  2.7526479,  0.4871287, 2751,  2.2693665,  0.62673265, 2751,  2.9247561,  0.50198019
 3144,  3.2095227,  0.47920793, 3144,  2.5495121,  0.5950495, 3144,  4.0820818,  0.4128713, 3144,  4.0736628,  0.44653466, 3144,  1.7845546,  0.62475246, 3144,  2.1607225,  0.59108913, 3144,  2.4874566,  0.57425743, 3144,  3.7568095,  0.46336633
 3537,  2.4213295,  0.55148512, 3537,  2.2595515,  0.63762379, 3537,  2.2659764,  0.60594058, 3537,  3.3567593,  0.4831683, 3537,  2.1564116,  0.61683166, 3537,  3.591753,  0.44455445, 3537,  2.3502789,  0.5871287, 3537,  3.1842196,  0.55346537
 3930,  2.7113564,  0.59900987, 3930,  2.4919307,  0.62475246, 3930,  2.6762416,  0.56138617, 3930,  2.7392595,  0.56039602, 3930,  1.9154484,  0.66732675, 3930,  2.4750605,  0.57623762, 3930,  2.5092702,  0.5871287, 3930,  6.2152305,  0.41089109
 4323,  1.3766656,  0.75148517, 4323,  1.4482638,  0.74257427, 4323,  1.9335833,  0.67524755, 4323,  1.9136599,  0.67227721, 4323,  1.3945928,  0.77029705, 4323,  1.9159188,  0.65247524, 4323,  1.4159193,  0.74851483, 4323,  1.9078743,  0.68118811
 4716,  1.3982837,  0.76138616, 4716,  1.4561895,  0.75346535, 4716,  1.9843518,  0.67623764, 4716,  1.9703094,  0.6742574, 4716,  1.4164906,  0.77425742, 4716,  1.9707583,  0.65445542, 4716,  1.4221954,  0.76039606, 4716,  1.9361792,  0.67920792
 5109,  1.4260347,  0.76336634, 5109,  1.4790788,  0.75247526, 5109,  2.0132284,  0.67623764, 5109,  2.0333939,  0.67920792, 5109,  1.4385054,  0.7772277, 5109,  2.0269115,  0.65148515, 5109,  1.4455403,  0.76039606, 5109,  1.9884082,  0.67722774
 5502,  1.4456722,  0.76336634, 5502,  1.4929544,  0.75445545, 5502,  2.0368176,  0.6742574, 5502,  2.0768399,  0.68019801, 5502,  1.4532781,  0.77524751, 5502,  2.0686653,  0.64950496, 5502,  1.4624974,  0.76039606, 5502,  2.0280983,  0.68118811
 5895,  1.4594412,  0.76633662, 5895,  1.5011736,  0.75544554, 5895,  2.0545378,  0.67722774, 5895,  2.1074464,  0.67920792, 5895,  1.462553,  0.77623761, 5895,  2.0971885,  0.64950496, 5895,  1.4741762,  0.76138616, 5895,  2.0566678,  0.67524755


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  3.8131304,  0.15742575
 786,  3.1755035,  0.3891089
 1179,  2.0998964,  0.56336635
 1572,  2.5317068,  0.48118812
 1965,  1.9534479,  0.6029703
 2358,  2.3853004,  0.59108913
 2751,  2.2707341,  0.58811879
 3144,  3.2095227,  0.47920793
 3537,  2.4213295,  0.55148512
 3930,  2.7113564,  0.59900987
 4323,  1.3766656,  0.75148517
 4716,  1.3982837,  0.76138616
 5109,  1.4260347,  0.76336634
 5502,  1.4456722,  0.76336634
 5895,  1.4594412,  0.76633662


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  9.5254917,  0.17128713
 786,  5.820107,  0.3019802
 1179,  1.7033795,  0.56633663
 1572,  1.8198252,  0.59108913
 1965,  2.0175989,  0.58415842
 2358,  2.4224818,  0.56534654
 2751,  3.4514027,  0.46831682
 3144,  2.5495121,  0.5950495
 3537,  2.2595515,  0.63762379
 3930,  2.4919307,  0.62475246
 4323,  1.4482638,  0.74257427
 4716,  1.4561895,  0.75346535
 5109,  1.4790788,  0.75247526
 5502,  1.4929544,  0.75445545
 5895,  1.5011736,  0.75544554


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  3.9922433,  0.14356436
 786,  2.8462436,  0.36138615
 1179,  2.5660872,  0.5
 1572,  1.750721,  0.58514851
 1965,  2.4719522,  0.49801981
 2358,  2.7321069,  0.49306932
 2751,  2.7487378,  0.53861386
 3144,  4.0820818,  0.4128713
 3537,  2.2659764,  0.60594058
 3930,  2.6762416,  0.56138617
 4323,  1.9335833,  0.67524755
 4716,  1.9843518,  0.67623764
 5109,  2.0132284,  0.67623764
 5502,  2.0368176,  0.6742574
 5895,  2.0545378,  0.67722774


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  6.7913189,  0.16534653
 786,  4.2454019,  0.24653466
 1179,  2.6164055,  0.41188118
 1572,  1.9021409,  0.54356438
 1965,  6.2488875,  0.27326733
 2358,  3.0475726,  0.46138614
 2751,  3.1209037,  0.49801981
 3144,  4.0736628,  0.44653466
 3537,  3.3567593,  0.4831683
 3930,  2.7392595,  0.56039602
 4323,  1.9136599,  0.67227721
 4716,  1.9703094,  0.6742574
 5109,  2.0333939,  0.67920792
 5502,  2.0768399,  0.68019801
 5895,  2.1074464,  0.67920792


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  4.2900681,  0.16633664
 786,  3.6528182,  0.2970297
 1179,  2.2376611,  0.45445544
 1572,  2.3808985,  0.47920793
 1965,  1.8326156,  0.60495049
 2358,  3.3636503,  0.47524753
 2751,  1.7160679,  0.68712872
 3144,  1.7845546,  0.62475246
 3537,  2.1564116,  0.61683166
 3930,  1.9154484,  0.66732675
 4323,  1.3945928,  0.77029705
 4716,  1.4164906,  0.77425742
 5109,  1.4385054,  0.7772277
 5502,  1.4532781,  0.77524751
 5895,  1.462553,  0.77623761


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  3.3042476,  0.23267327
 786,  5.9545302,  0.20990099
 1179,  5.217412,  0.27029702
 1572,  2.5442514,  0.44950494
 1965,  2.1849141,  0.51881188
 2358,  2.1979001,  0.53762376
 2751,  2.7526479,  0.4871287
 3144,  2.1607225,  0.59108913
 3537,  3.591753,  0.44455445
 3930,  2.4750605,  0.57623762
 4323,  1.9159188,  0.65247524
 4716,  1.9707583,  0.65445542
 5109,  2.0269115,  0.65148515
 5502,  2.0686653,  0.64950496
 5895,  2.0971885,  0.64950496


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  5.9634733,  0.19702971
 786,  2.9459803,  0.39405942
 1179,  3.6689975,  0.42079207
 1572,  2.3868275,  0.5
 1965,  2.397644,  0.53564358
 2358,  2.8787019,  0.5
 2751,  2.2693665,  0.62673265
 3144,  2.4874566,  0.57425743
 3537,  2.3502789,  0.5871287
 3930,  2.5092702,  0.5871287
 4323,  1.4159193,  0.74851483
 4716,  1.4221954,  0.76039606
 5109,  1.4455403,  0.76039606
 5502,  1.4624974,  0.76039606
 5895,  1.4741762,  0.76138616


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  6.5048637,  0.11881188
 786,  6.5441303,  0.23663366
 1179,  4.3283186,  0.31188118
 1572,  3.3090925,  0.39603961
 1965,  3.0956202,  0.4049505
 2358,  4.2655325,  0.4009901
 2751,  2.9247561,  0.50198019
 3144,  3.7568095,  0.46336633
 3537,  3.1842196,  0.55346537
 3930,  6.2152305,  0.41089109
 4323,  1.9078743,  0.68118811
 4716,  1.9361792,  0.67920792
 5109,  1.9884082,  0.67722774
 5502,  2.0280983,  0.68118811
 5895,  2.0566678,  0.67524755


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.65809,2.87017,0.0703125,1,2.65437,2.86645,0.0703125,1,2.66258,2.87465,0.0703125,1,2.66688,2.87895,0.0703125,1,2.65219,2.86427,0.0703125,1,2.65105,2.86312,0.0703125,1,2.64893,2.86101,0.0703125,1,2.65697,2.86905,0.0703125
101,1.66496,1.878,0.210938,101,1.75149,1.96461,0.207031,101,1.74971,1.96205,0.226563,101,1.71643,1.92873,0.195313,101,1.76206,1.97466,0.203125,101,1.68975,1.90244,0.195313,101,1.67493,1.88793,0.21875,101,1.76362,1.97565,0.199219
201,1.33871,1.55111,0.3125,201,1.40433,1.61786,0.28125,201,1.47945,1.69036,0.296875,201,1.46796,1.67841,0.260417,201,1.52452,1.7362,0.304688,201,1.51764,1.72859,0.247396,201,1.34626,1.55836,0.304688,201,1.50013,1.70994,0.265625
301,1.28931,1.50265,0.369141,301,1.19148,1.40579,0.349609,301,1.34042,1.55177,0.355469,301,1.45335,1.66281,0.316406,301,1.40044,1.61228,0.365234,301,1.48285,1.69297,0.306641,301,1.19671,1.40986,0.380859,301,1.3984,1.60707,0.332031
394,1.014,1.22834,0.625,394,0.960202,1.17612,0.625,394,1.23013,1.44191,0.5625,394,1.23253,1.44194,0.53125,394,1.1537,1.36684,0.554688,394,1.073,1.28327,0.625,394,1.04718,1.26213,0.609375,394,1.23312,1.44142,0.539063
494,1.10627,1.32209,0.601563,494,1.12378,1.34137,0.605469,494,1.1872,1.40063,0.546875,494,1.33867,1.54895,0.519531,494,1.07241,1.28679,0.578125,494,1.2558,1.46722,0.5625,494,1.00669,1.22342,0.601563,494,1.10902,1.31813,0.542969
594,0.959676,1.17751,0.614583,594,0.934606,1.15398,0.617188,594,1.01482,1.23001,0.572917,594,1.06868,1.28022,0.510417,594,0.939557,1.156,0.604167,594,1.12656,1.33928,0.552083,594,0.967287,1.18614,0.596354,594,1.21994,1.4309,0.528646
694,0.943542,1.1637,0.632813,694,0.908437,1.13011,0.640625,694,1.01403,1.23158,0.597656,694,1.14866,1.36237,0.533203,694,0.96396,1.18271,0.619141,694,1.15978,1.37425,0.560547,694,1.07003,1.29127,0.603516,694,1.05897,1.27198,0.554688
787,0.604942,0.827824,0.828125,787,0.65369,0.87818,0.75,787,0.84685,1.06682,0.710938,787,0.85061,1.06628,0.65625,787,0.613505,0.834956,0.765625,787,0.7607,0.977204,0.765625,787,0.672586,0.896324,0.734375,787,0.86455,1.07979,0.664063
887,0.845073,1.07135,0.746094,887,0.756339,0.984112,0.730469,887,0.928267,1.15161,0.6875,887,0.933876,1.15249,0.636719,887,0.857602,1.08217,0.722656,887,1.06058,1.27974,0.6875,887,0.847294,1.07421,0.714844,887,1.00677,1.22443,0.648438
987,0.734356,0.964154,0.742188,987,0.728512,0.959644,0.731771,987,0.816774,1.04388,0.674479,987,0.868576,1.09011,0.648438,987,0.696221,0.924076,0.726563,987,0.807076,1.02922,0.697917,987,0.606848,0.837231,0.734375,987,0.896956,1.11743,0.648438
1087,0.666169,0.900391,0.746094,1087,0.689266,0.924231,0.740234,1087,0.848031,1.07938,0.679688,1087,0.891369,1.11709,0.660156,1087,0.679025,0.911423,0.728516,1087,0.817426,1.04325,0.705078,1087,0.721176,0.95622,0.744141,1087,0.834675,1.05847,0.658203
1180,0.442925,0.681803,0.835938,1180,0.393188,0.632737,0.859375,1180,0.602373,0.838042,0.796875,1180,0.702577,0.932406,0.703125,1180,0.428512,0.665171,0.84375,1180,0.641342,0.870757,0.78125,1180,0.409466,0.64913,0.84375,1180,0.757274,0.984663,0.679688
1280,0.603755,0.847688,0.808594,1280,0.639358,0.884066,0.800781,1280,0.634243,0.87541,0.769531,1280,0.688247,0.922698,0.726563,1280,0.610322,0.851727,0.8125,1280,0.822905,1.05705,0.71875,1280,0.629638,0.873837,0.8125,1280,0.774401,1.0058,0.660156
1380,0.522897,0.772093,0.804688,1380,0.441287,0.690505,0.8125,1380,0.663415,0.910116,0.763021,1380,0.739003,0.97829,0.731771,1380,0.41028,0.656154,0.822917,1380,0.721983,0.960924,0.71875,1380,0.451569,0.700997,0.830729,1380,0.653851,0.88976,0.684896
1480,0.536725,0.791232,0.804688,1480,0.480612,0.734525,0.822266,1480,0.592058,0.84536,0.775391,1480,0.645125,0.890234,0.740234,1480,0.391559,0.642028,0.833984,1480,0.66102,0.904488,0.738281,1480,0.489101,0.743992,0.830078,1480,0.673658,0.914331,0.710938
1573,0.337788,0.597766,0.875,1573,0.265226,0.52435,0.9375,1573,0.442328,0.701514,0.875,1573,0.533816,0.784593,0.765625,1573,0.28074,0.535911,0.890625,1573,0.514891,0.764097,0.820313,1573,0.268587,0.528941,0.914063,1573,0.611928,0.858056,0.765625
1673,0.391917,0.65695,0.863281,1673,0.38692,0.651101,0.894531,1673,0.548011,0.81393,0.835938,1673,0.608919,0.865961,0.769531,1673,0.406846,0.667414,0.851563,1673,0.584142,0.839049,0.792969,1673,0.527919,0.793743,0.855469,1673,0.664802,0.916634,0.746094
1773,0.393692,0.663739,0.875,1773,0.389828,0.658628,0.875,1773,0.47278,0.745711,0.841146,1773,0.465654,0.728752,0.789063,1773,0.267352,0.532656,0.869792,1773,0.475408,0.736706,0.804688,1773,0.383732,0.654458,0.856771,1773,0.484767,0.742092,0.768229
1873,0.389676,0.664549,0.878906,1873,0.279169,0.553745,0.882813,1873,0.585842,0.866214,0.832031,1873,0.552263,0.821934,0.794922,1873,0.379954,0.650375,0.863281,1873,0.440798,0.708315,0.820313,1873,0.410205,0.68539,0.853516,1873,0.508258,0.771964,0.787109
1966,0.216192,0.495833,0.945313,1966,0.219323,0.498518,0.9375,1966,0.401965,0.689061,0.851563,1966,0.413543,0.689403,0.835938,1966,0.215153,0.489946,0.914063,1966,0.48703,0.761085,0.820313,1966,0.216878,0.496979,0.929688,1966,0.461546,0.73147,0.84375
2066,0.321175,0.60618,0.917969,2066,0.411659,0.694992,0.902344,2066,0.436498,0.731232,0.859375,2066,0.509132,0.791002,0.847656,2066,0.315622,0.59509,0.914063,2066,0.377171,0.657209,0.839844,2066,0.347669,0.631605,0.902344,2066,0.554181,0.830279,0.808594
2166,0.242953,0.532355,0.921875,2166,0.33077,0.618942,0.893229,2166,0.278748,0.579835,0.875,2166,0.474008,0.762641,0.841146,2166,0.215842,0.499421,0.914063,2166,0.441882,0.728238,0.841146,2166,0.331405,0.619651,0.893229,2166,0.406724,0.689158,0.815104
2266,0.299945,0.593763,0.917969,2266,0.283736,0.576741,0.898438,2266,0.363473,0.671498,0.875,2266,0.427956,0.723278,0.839844,2266,0.267032,0.554271,0.908203,2266,0.489723,0.782697,0.833984,2266,0.248329,0.540565,0.894531,2266,0.490005,0.779531,0.810547
2359,0.163963,0.460698,0.9375,2359,0.132681,0.429051,0.953125,2359,0.288359,0.602674,0.921875,2359,0.372293,0.674398,0.851563,2359,0.16134,0.453,0.929688,2359,0.275361,0.574648,0.90625,2359,0.184629,0.48039,0.921875,2359,0.309893,0.605123,0.914063
2459,0.34484,0.64588,0.90625,2459,0.22636,0.526142,0.929688,2459,0.246168,0.56654,0.929688,2459,0.320983,0.629276,0.867188,2459,0.229361,0.524639,0.933594,2459,0.303755,0.60923,0.894531,2459,0.275375,0.575103,0.914063,2459,0.398075,0.700199,0.882813
2559,0.153358,0.457918,0.929688,2559,0.187873,0.491015,0.924479,2559,0.306105,0.631519,0.911458,2559,0.350477,0.664497,0.856771,2559,0.130104,0.427853,0.942708,2559,0.304126,0.615297,0.888021,2559,0.19796,0.500323,0.914063,2559,0.3609,0.668257,0.877604
2659,0.203928,0.510973,0.929688,2659,0.236339,0.542816,0.925781,2659,0.310934,0.642114,0.90625,2659,0.222485,0.542045,0.873047,2659,0.130518,0.429859,0.947266,2659,0.350709,0.668189,0.876953,2659,0.140829,0.44579,0.927734,2659,0.328039,0.641623,0.869141
2752,0.178468,0.488403,0.945313,2752,0.093687,0.403028,0.976563,2752,0.174267,0.509013,0.9375,2752,0.320083,0.645544,0.882813,2752,0.127956,0.430447,0.953125,2752,0.283381,0.605382,0.898438,2752,0.0975708,0.405344,0.976563,2752,0.236821,0.554711,0.921875
2852,0.176487,0.487858,0.953125,2852,0.19643,0.50766,0.960938,2852,0.247214,0.586153,0.925781,2852,0.248298,0.578575,0.902344,2852,0.202141,0.505635,0.941406,2852,0.330094,0.657663,0.898438,2852,0.251231,0.562236,0.949219,2852,0.272695,0.595611,0.90625
2952,0.130883,0.444487,0.950521,2952,0.174829,0.48798,0.947917,2952,0.215321,0.557945,0.924479,2952,0.251663,0.586745,0.908854,2952,0.131811,0.436762,0.945313,2952,0.293342,0.625805,0.893229,2952,0.162957,0.475302,0.945313,2952,0.293017,0.620468,0.898438
3052,0.216204,0.530837,0.943359,3052,0.193997,0.508688,0.945313,3052,0.245233,0.592166,0.919922,3052,0.283347,0.622306,0.90625,3052,0.093412,0.39847,0.951172,3052,0.241119,0.577528,0.898438,3052,0.167138,0.479974,0.939453,3052,0.319895,0.652403,0.900391
3145,0.0962827,0.412075,0.96875,3145,0.0954388,0.41167,0.984375,3145,0.166101,0.51642,0.953125,3145,0.206128,0.54955,0.929688,3145,0.102315,0.410453,0.96875,3145,0.174556,0.515247,0.914063,3145,0.117222,0.432362,0.960938,3145,0.155231,0.49163,0.929688
3245,0.187516,0.503826,0.953125,3245,0.180292,0.497279,0.953125,3245,0.16915,0.522664,0.957031,3245,0.221017,0.568114,0.917969,3245,0.102346,0.410802,0.964844,3245,0.309883,0.655149,0.898438,3245,0.247424,0.563322,0.9375,3245,0.199829,0.53972,0.925781
3345,0.159737,0.477471,0.950521,3345,0.107983,0.425154,0.955729,3345,0.217055,0.572877,0.942708,3345,0.16822,0.518363,0.929688,3345,0.067001,0.376008,0.971354,3345,0.177122,0.526545,0.914063,3345,0.278806,0.597169,0.927083,3345,0.256159,0.599869,0.927083
3445,0.0749294,0.392856,0.955078,3445,0.129129,0.446803,0.957031,3445,0.111984,0.469854,0.949219,3445,0.212444,0.563809,0.925781,3445,0.0950097,0.405457,0.972656,3445,0.220976,0.572983,0.919922,3445,0.150115,0.469961,0.929688,3445,0.259859,0.607986,0.921875
3538,0.0781056,0.395148,0.976563,3538,0.0737102,0.392251,0.976563,3538,0.124372,0.484481,0.945313,3538,0.221404,0.5759,0.914063,3538,0.141137,0.451905,0.945313,3538,0.195928,0.550537,0.921875,3538,0.0889445,0.408734,0.976563,3538,0.177679,0.52821,0.953125
3638,0.170906,0.48916,0.960938,3638,0.154336,0.473342,0.96875,3638,0.163963,0.526148,0.949219,3638,0.187282,0.544229,0.910156,3638,0.198337,0.510488,0.945313,3638,0.21449,0.573059,0.9375,3638,0.0980255,0.419371,0.96875,3638,0.174216,0.5284,0.9375
3738,0.0852725,0.402344,0.963542,3738,0.0868701,0.406104,0.971354,3738,0.0852599,0.448389,0.955729,3738,0.258508,0.617741,0.908854,3738,0.0485488,0.36041,0.960938,3738,0.217014,0.57703,0.932292,3738,0.0869038,0.407442,0.96875,3738,0.266161,0.623423,0.927083
3838,0.10224,0.417739,0.962891,3838,0.106199,0.425274,0.972656,3838,0.126702,0.491042,0.949219,3838,0.250491,0.611313,0.902344,3838,0.152819,0.462445,0.958984,3838,0.101024,0.463991,0.9375,3838,0.123165,0.44208,0.962891,3838,0.165469,0.525209,0.9375
3931,0.0885738,0.40574,0.976563,3931,0.041209,0.358679,0.992188,3931,0.124469,0.489736,0.945313,3931,0.254156,0.616277,0.875,3931,0.0376053,0.346415,0.992188,3931,0.100889,0.464971,0.960938,3931,0.091899,0.410175,0.960938,3931,0.128316,0.490245,0.960938
4031,0.0265098,0.342773,0.988281,4031,0.0320928,0.348597,0.992188,4031,0.0263776,0.390556,0.972656,4031,0.0517787,0.412863,0.925781,4031,0.0211749,0.329039,0.996094,4031,0.0634997,0.42656,0.972656,4031,0.0177229,0.335042,0.980469,4031,0.0437017,0.404639,0.976563
4131,0.0176345,0.332824,0.992188,4131,0.0138597,0.329243,0.994792,4131,0.0515092,0.414444,0.973958,4131,0.0527669,0.412635,0.942708,4131,0.00836431,0.315145,0.997396,4131,0.0454301,0.407284,0.979167,4131,0.0126335,0.328837,0.986979,4131,0.0317695,0.391515,0.984375
4231,0.0117953,0.325875,0.994141,4231,0.0139433,0.328185,0.996094,4231,0.0156499,0.377304,0.980469,4231,0.0376508,0.396271,0.953125,4231,0.00882307,0.314491,0.998047,4231,0.0144824,0.375083,0.984375,4231,0.0132819,0.328345,0.988281,4231,0.0226793,0.381195,0.988281
4324,0.0140642,0.327086,0.992188,4324,0.00913983,0.322302,1.0,4324,0.0489927,0.409427,0.984375,4324,0.0310061,0.388433,0.992188,4324,0.00483126,0.309451,1.0,4324,0.0156261,0.375027,1.0,4324,0.0110639,0.325047,1.0,4324,0.0185524,0.375885,0.992188
4424,0.0114465,0.323334,0.996094,4424,0.0106165,0.32263,1.0,4424,0.0121206,0.371261,0.992188,4424,0.0183601,0.374518,0.996094,4424,0.0103361,0.313834,1.0,4424,0.0141808,0.372307,1.0,4424,0.00809681,0.320928,1.0,4424,0.0180027,0.374086,0.992188
4524,0.00697163,0.317723,0.997396,4524,0.00553679,0.316395,1.0,4524,0.0136006,0.371445,0.994792,4524,0.0202563,0.375137,0.994792,4524,0.00402037,0.306397,1.0,4524,0.0154349,0.372282,1.0,4524,0.00578383,0.31746,1.0,4524,0.0178389,0.372663,0.994792
4624,0.00500532,0.314612,0.998047,4624,0.00514045,0.314837,1.0,4624,0.00740336,0.363931,0.996094,4624,0.0147687,0.368361,0.994141,4624,0.00386098,0.305105,1.0,4624,0.0063567,0.36191,1.0,4624,0.00602669,0.316541,1.0,4624,0.0108573,0.364404,0.996094
4717,0.00695007,0.31548,1.0,4717,0.00557415,0.314182,1.0,4717,0.0171301,0.37242,1.0,4717,0.0156244,0.367999,1.0,4717,0.00284826,0.303034,1.0,4717,0.00783859,0.362168,1.0,4717,0.00630221,0.315726,1.0,4717,0.00971945,0.362057,1.0
4817,0.00749121,0.314875,1.0,4817,0.00682486,0.314276,1.0,4817,0.00784443,0.361824,1.0,4817,0.00994646,0.361028,1.0,4817,0.00697011,0.306029,1.0,4817,0.00860089,0.361635,1.0,4817,0.0054167,0.313681,1.0,4817,0.00918766,0.360251,1.0
4917,0.00489434,0.311132,1.0,4917,0.00423609,0.310529,1.0,4917,0.00812119,0.360792,1.0,4917,0.0104381,0.360226,1.0,4917,0.00293142,0.300866,1.0,4917,0.00826085,0.359997,1.0,4917,0.00436625,0.311471,1.0,4917,0.0111244,0.360907,1.0
5017,0.00326425,0.308353,1.0,5017,0.00323473,0.308368,1.0,5017,0.00520682,0.356555,1.0,5017,0.00870995,0.357199,1.0,5017,0.00265393,0.299458,1.0,5017,0.0042723,0.354704,1.0,5017,0.00364652,0.309588,1.0,5017,0.00732194,0.355815,1.0
5110,0.00470169,0.308715,1.0,5110,0.00411563,0.308164,1.0,5110,0.00929713,0.359409,1.0,5110,0.00975495,0.357023,1.0,5110,0.00210604,0.297857,1.0,5110,0.00538772,0.354592,1.0,5110,0.00508206,0.309938,1.0,5110,0.00689443,0.354173,1.0
5210,0.00546199,0.308331,1.0,5210,0.00491855,0.307816,1.0,5210,0.00606317,0.354864,1.0,5210,0.00654707,0.352519,1.0,5210,0.00524939,0.299879,1.0,5210,0.00625801,0.354165,1.0,5210,0.00412247,0.307823,1.0,5210,0.00636533,0.352362,1.0
5310,0.00375329,0.305479,1.0,5310,0.0034806,0.305227,1.0,5310,0.00577588,0.353269,1.0,5310,0.00760095,0.352278,1.0,5310,0.0023896,0.295901,1.0,5310,0.00585093,0.352458,1.0,5310,0.00359178,0.306139,1.0,5310,0.00792091,0.352634,1.0
5410,0.00252253,0.303105,1.0,5410,0.0024251,0.30302,1.0,5410,0.00407294,0.35025,1.0,5410,0.00616473,0.349545,1.0,5410,0.00208713,0.294476,1.0,5410,0.00325259,0.348556,1.0,5410,0.0026155,0.304008,1.0,5410,0.00528931,0.348712,1.0
5503,0.00374552,0.30326,1.0,5503,0.00329707,0.302818,1.0,5503,0.0067312,0.35168,1.0,5503,0.00705404,0.34922,1.0,5503,0.00173545,0.293081,1.0,5503,0.00418019,0.348264,1.0,5503,0.00419878,0.304515,1.0,5503,0.00551744,0.347731,1.0
5603,0.00431859,0.302697,1.0,5603,0.00384927,0.302228,1.0,5603,0.00486374,0.34851,1.0,5603,0.00493569,0.345811,1.0,5603,0.00423832,0.294472,1.0,5603,0.00502168,0.347812,1.0,5603,0.00337575,0.302546,1.0,5603,0.0049546,0.345889,1.0
5703,0.00300476,0.300249,1.0,5703,0.00297218,0.300211,1.0,5703,0.00451913,0.346865,1.0,5703,0.00610198,0.34569,1.0,5703,0.0020574,0.291184,1.0,5703,0.00458085,0.346078,1.0,5703,0.00310238,0.301129,1.0,5703,0.00623435,0.34589,1.0
5803,0.00208695,0.298197,1.0,5803,0.00199109,0.29809,1.0,5803,0.00340496,0.344446,1.0,5803,0.00482594,0.343125,1.0,5803,0.00175983,0.289775,1.0,5803,0.00265371,0.342857,1.0,5803,0.00206342,0.298947,1.0,5803,0.00412662,0.342499,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65809,2.87017,0.0703125
101,1.66496,1.878,0.210938
201,1.33871,1.55111,0.3125
301,1.28931,1.50265,0.369141
394,1.014,1.22834,0.625
494,1.10627,1.32209,0.601563
594,0.959676,1.17751,0.614583
694,0.943542,1.1637,0.632813
787,0.604942,0.827824,0.828125
887,0.845073,1.07135,0.746094
987,0.734356,0.964154,0.742188
1087,0.666169,0.900391,0.746094
1180,0.442925,0.681803,0.835938
1280,0.603755,0.847688,0.808594
1380,0.522897,0.772093,0.804688
1480,0.536725,0.791232,0.804688
1573,0.337788,0.597766,0.875
1673,0.391917,0.65695,0.863281
1773,0.393692,0.663739,0.875
1873,0.389676,0.664549,0.878906
1966,0.216192,0.495833,0.945313
2066,0.321175,0.60618,0.917969
2166,0.242953,0.532355,0.921875
2266,0.299945,0.593763,0.917969
2359,0.163963,0.460698,0.9375
2459,0.34484,0.64588,0.90625
2559,0.153358,0.457918,0.929688
2659,0.203928,0.510973,0.929688
2752,0.178468,0.488403,0.945313
2852,0.176487,0.487858,0.953125
2952,0.130883,0.444487,0.950521
3052,0.216204,0.530837,0.943359
3145,0.0962827,0.412075,0.96875
3245,0.187516,0.503826,0.953125
3345,0.159737,0.477471,0.950521
3445,0.0749294,0.392856,0.955078
3538,0.0781056,0.395148,0.976563
3638,0.170906,0.48916,0.960938
3738,0.0852725,0.402344,0.963542
3838,0.10224,0.417739,0.962891
3931,0.0885738,0.40574,0.976563
4031,0.0265098,0.342773,0.988281
4131,0.0176345,0.332824,0.992188
4231,0.0117953,0.325875,0.994141
4324,0.0140642,0.327086,0.992188
4424,0.0114465,0.323334,0.996094
4524,0.00697163,0.317723,0.997396
4624,0.00500532,0.314612,0.998047
4717,0.00695007,0.31548,1.0
4817,0.00749121,0.314875,1.0
4917,0.00489434,0.311132,1.0
5017,0.00326425,0.308353,1.0
5110,0.00470169,0.308715,1.0
5210,0.00546199,0.308331,1.0
5310,0.00375329,0.305479,1.0
5410,0.00252253,0.303105,1.0
5503,0.00374552,0.30326,1.0
5603,0.00431859,0.302697,1.0
5703,0.00300476,0.300249,1.0
5803,0.00208695,0.298197,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65437,2.86645,0.0703125
101,1.75149,1.96461,0.207031
201,1.40433,1.61786,0.28125
301,1.19148,1.40579,0.349609
394,0.960202,1.17612,0.625
494,1.12378,1.34137,0.605469
594,0.934606,1.15398,0.617188
694,0.908437,1.13011,0.640625
787,0.65369,0.87818,0.75
887,0.756339,0.984112,0.730469
987,0.728512,0.959644,0.731771
1087,0.689266,0.924231,0.740234
1180,0.393188,0.632737,0.859375
1280,0.639358,0.884066,0.800781
1380,0.441287,0.690505,0.8125
1480,0.480612,0.734525,0.822266
1573,0.265226,0.52435,0.9375
1673,0.38692,0.651101,0.894531
1773,0.389828,0.658628,0.875
1873,0.279169,0.553745,0.882813
1966,0.219323,0.498518,0.9375
2066,0.411659,0.694992,0.902344
2166,0.33077,0.618942,0.893229
2266,0.283736,0.576741,0.898438
2359,0.132681,0.429051,0.953125
2459,0.22636,0.526142,0.929688
2559,0.187873,0.491015,0.924479
2659,0.236339,0.542816,0.925781
2752,0.093687,0.403028,0.976563
2852,0.19643,0.50766,0.960938
2952,0.174829,0.48798,0.947917
3052,0.193997,0.508688,0.945313
3145,0.0954388,0.41167,0.984375
3245,0.180292,0.497279,0.953125
3345,0.107983,0.425154,0.955729
3445,0.129129,0.446803,0.957031
3538,0.0737102,0.392251,0.976563
3638,0.154336,0.473342,0.96875
3738,0.0868701,0.406104,0.971354
3838,0.106199,0.425274,0.972656
3931,0.041209,0.358679,0.992188
4031,0.0320928,0.348597,0.992188
4131,0.0138597,0.329243,0.994792
4231,0.0139433,0.328185,0.996094
4324,0.00913983,0.322302,1.0
4424,0.0106165,0.32263,1.0
4524,0.00553679,0.316395,1.0
4624,0.00514045,0.314837,1.0
4717,0.00557415,0.314182,1.0
4817,0.00682486,0.314276,1.0
4917,0.00423609,0.310529,1.0
5017,0.00323473,0.308368,1.0
5110,0.00411563,0.308164,1.0
5210,0.00491855,0.307816,1.0
5310,0.0034806,0.305227,1.0
5410,0.0024251,0.30302,1.0
5503,0.00329707,0.302818,1.0
5603,0.00384927,0.302228,1.0
5703,0.00297218,0.300211,1.0
5803,0.00199109,0.29809,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66258,2.87465,0.0703125
101,1.74971,1.96205,0.226563
201,1.47945,1.69036,0.296875
301,1.34042,1.55177,0.355469
394,1.23013,1.44191,0.5625
494,1.1872,1.40063,0.546875
594,1.01482,1.23001,0.572917
694,1.01403,1.23158,0.597656
787,0.84685,1.06682,0.710938
887,0.928267,1.15161,0.6875
987,0.816774,1.04388,0.674479
1087,0.848031,1.07938,0.679688
1180,0.602373,0.838042,0.796875
1280,0.634243,0.87541,0.769531
1380,0.663415,0.910116,0.763021
1480,0.592058,0.84536,0.775391
1573,0.442328,0.701514,0.875
1673,0.548011,0.81393,0.835938
1773,0.47278,0.745711,0.841146
1873,0.585842,0.866214,0.832031
1966,0.401965,0.689061,0.851563
2066,0.436498,0.731232,0.859375
2166,0.278748,0.579835,0.875
2266,0.363473,0.671498,0.875
2359,0.288359,0.602674,0.921875
2459,0.246168,0.56654,0.929688
2559,0.306105,0.631519,0.911458
2659,0.310934,0.642114,0.90625
2752,0.174267,0.509013,0.9375
2852,0.247214,0.586153,0.925781
2952,0.215321,0.557945,0.924479
3052,0.245233,0.592166,0.919922
3145,0.166101,0.51642,0.953125
3245,0.16915,0.522664,0.957031
3345,0.217055,0.572877,0.942708
3445,0.111984,0.469854,0.949219
3538,0.124372,0.484481,0.945313
3638,0.163963,0.526148,0.949219
3738,0.0852599,0.448389,0.955729
3838,0.126702,0.491042,0.949219
3931,0.124469,0.489736,0.945313
4031,0.0263776,0.390556,0.972656
4131,0.0515092,0.414444,0.973958
4231,0.0156499,0.377304,0.980469
4324,0.0489927,0.409427,0.984375
4424,0.0121206,0.371261,0.992188
4524,0.0136006,0.371445,0.994792
4624,0.00740336,0.363931,0.996094
4717,0.0171301,0.37242,1.0
4817,0.00784443,0.361824,1.0
4917,0.00812119,0.360792,1.0
5017,0.00520682,0.356555,1.0
5110,0.00929713,0.359409,1.0
5210,0.00606317,0.354864,1.0
5310,0.00577588,0.353269,1.0
5410,0.00407294,0.35025,1.0
5503,0.0067312,0.35168,1.0
5603,0.00486374,0.34851,1.0
5703,0.00451913,0.346865,1.0
5803,0.00340496,0.344446,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66688,2.87895,0.0703125
101,1.71643,1.92873,0.195313
201,1.46796,1.67841,0.260417
301,1.45335,1.66281,0.316406
394,1.23253,1.44194,0.53125
494,1.33867,1.54895,0.519531
594,1.06868,1.28022,0.510417
694,1.14866,1.36237,0.533203
787,0.85061,1.06628,0.65625
887,0.933876,1.15249,0.636719
987,0.868576,1.09011,0.648438
1087,0.891369,1.11709,0.660156
1180,0.702577,0.932406,0.703125
1280,0.688247,0.922698,0.726563
1380,0.739003,0.97829,0.731771
1480,0.645125,0.890234,0.740234
1573,0.533816,0.784593,0.765625
1673,0.608919,0.865961,0.769531
1773,0.465654,0.728752,0.789063
1873,0.552263,0.821934,0.794922
1966,0.413543,0.689403,0.835938
2066,0.509132,0.791002,0.847656
2166,0.474008,0.762641,0.841146
2266,0.427956,0.723278,0.839844
2359,0.372293,0.674398,0.851563
2459,0.320983,0.629276,0.867188
2559,0.350477,0.664497,0.856771
2659,0.222485,0.542045,0.873047
2752,0.320083,0.645544,0.882813
2852,0.248298,0.578575,0.902344
2952,0.251663,0.586745,0.908854
3052,0.283347,0.622306,0.90625
3145,0.206128,0.54955,0.929688
3245,0.221017,0.568114,0.917969
3345,0.16822,0.518363,0.929688
3445,0.212444,0.563809,0.925781
3538,0.221404,0.5759,0.914063
3638,0.187282,0.544229,0.910156
3738,0.258508,0.617741,0.908854
3838,0.250491,0.611313,0.902344
3931,0.254156,0.616277,0.875
4031,0.0517787,0.412863,0.925781
4131,0.0527669,0.412635,0.942708
4231,0.0376508,0.396271,0.953125
4324,0.0310061,0.388433,0.992188
4424,0.0183601,0.374518,0.996094
4524,0.0202563,0.375137,0.994792
4624,0.0147687,0.368361,0.994141
4717,0.0156244,0.367999,1.0
4817,0.00994646,0.361028,1.0
4917,0.0104381,0.360226,1.0
5017,0.00870995,0.357199,1.0
5110,0.00975495,0.357023,1.0
5210,0.00654707,0.352519,1.0
5310,0.00760095,0.352278,1.0
5410,0.00616473,0.349545,1.0
5503,0.00705404,0.34922,1.0
5603,0.00493569,0.345811,1.0
5703,0.00610198,0.34569,1.0
5803,0.00482594,0.343125,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65219,2.86427,0.0703125
101,1.76206,1.97466,0.203125
201,1.52452,1.7362,0.304688
301,1.40044,1.61228,0.365234
394,1.1537,1.36684,0.554688
494,1.07241,1.28679,0.578125
594,0.939557,1.156,0.604167
694,0.96396,1.18271,0.619141
787,0.613505,0.834956,0.765625
887,0.857602,1.08217,0.722656
987,0.696221,0.924076,0.726563
1087,0.679025,0.911423,0.728516
1180,0.428512,0.665171,0.84375
1280,0.610322,0.851727,0.8125
1380,0.41028,0.656154,0.822917
1480,0.391559,0.642028,0.833984
1573,0.28074,0.535911,0.890625
1673,0.406846,0.667414,0.851563
1773,0.267352,0.532656,0.869792
1873,0.379954,0.650375,0.863281
1966,0.215153,0.489946,0.914063
2066,0.315622,0.59509,0.914063
2166,0.215842,0.499421,0.914063
2266,0.267032,0.554271,0.908203
2359,0.16134,0.453,0.929688
2459,0.229361,0.524639,0.933594
2559,0.130104,0.427853,0.942708
2659,0.130518,0.429859,0.947266
2752,0.127956,0.430447,0.953125
2852,0.202141,0.505635,0.941406
2952,0.131811,0.436762,0.945313
3052,0.093412,0.39847,0.951172
3145,0.102315,0.410453,0.96875
3245,0.102346,0.410802,0.964844
3345,0.067001,0.376008,0.971354
3445,0.0950097,0.405457,0.972656
3538,0.141137,0.451905,0.945313
3638,0.198337,0.510488,0.945313
3738,0.0485488,0.36041,0.960938
3838,0.152819,0.462445,0.958984
3931,0.0376053,0.346415,0.992188
4031,0.0211749,0.329039,0.996094
4131,0.00836431,0.315145,0.997396
4231,0.00882307,0.314491,0.998047
4324,0.00483126,0.309451,1.0
4424,0.0103361,0.313834,1.0
4524,0.00402037,0.306397,1.0
4624,0.00386098,0.305105,1.0
4717,0.00284826,0.303034,1.0
4817,0.00697011,0.306029,1.0
4917,0.00293142,0.300866,1.0
5017,0.00265393,0.299458,1.0
5110,0.00210604,0.297857,1.0
5210,0.00524939,0.299879,1.0
5310,0.0023896,0.295901,1.0
5410,0.00208713,0.294476,1.0
5503,0.00173545,0.293081,1.0
5603,0.00423832,0.294472,1.0
5703,0.0020574,0.291184,1.0
5803,0.00175983,0.289775,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65105,2.86312,0.0703125
101,1.68975,1.90244,0.195313
201,1.51764,1.72859,0.247396
301,1.48285,1.69297,0.306641
394,1.073,1.28327,0.625
494,1.2558,1.46722,0.5625
594,1.12656,1.33928,0.552083
694,1.15978,1.37425,0.560547
787,0.7607,0.977204,0.765625
887,1.06058,1.27974,0.6875
987,0.807076,1.02922,0.697917
1087,0.817426,1.04325,0.705078
1180,0.641342,0.870757,0.78125
1280,0.822905,1.05705,0.71875
1380,0.721983,0.960924,0.71875
1480,0.66102,0.904488,0.738281
1573,0.514891,0.764097,0.820313
1673,0.584142,0.839049,0.792969
1773,0.475408,0.736706,0.804688
1873,0.440798,0.708315,0.820313
1966,0.48703,0.761085,0.820313
2066,0.377171,0.657209,0.839844
2166,0.441882,0.728238,0.841146
2266,0.489723,0.782697,0.833984
2359,0.275361,0.574648,0.90625
2459,0.303755,0.60923,0.894531
2559,0.304126,0.615297,0.888021
2659,0.350709,0.668189,0.876953
2752,0.283381,0.605382,0.898438
2852,0.330094,0.657663,0.898438
2952,0.293342,0.625805,0.893229
3052,0.241119,0.577528,0.898438
3145,0.174556,0.515247,0.914063
3245,0.309883,0.655149,0.898438
3345,0.177122,0.526545,0.914063
3445,0.220976,0.572983,0.919922
3538,0.195928,0.550537,0.921875
3638,0.21449,0.573059,0.9375
3738,0.217014,0.57703,0.932292
3838,0.101024,0.463991,0.9375
3931,0.100889,0.464971,0.960938
4031,0.0634997,0.42656,0.972656
4131,0.0454301,0.407284,0.979167
4231,0.0144824,0.375083,0.984375
4324,0.0156261,0.375027,1.0
4424,0.0141808,0.372307,1.0
4524,0.0154349,0.372282,1.0
4624,0.0063567,0.36191,1.0
4717,0.00783859,0.362168,1.0
4817,0.00860089,0.361635,1.0
4917,0.00826085,0.359997,1.0
5017,0.0042723,0.354704,1.0
5110,0.00538772,0.354592,1.0
5210,0.00625801,0.354165,1.0
5310,0.00585093,0.352458,1.0
5410,0.00325259,0.348556,1.0
5503,0.00418019,0.348264,1.0
5603,0.00502168,0.347812,1.0
5703,0.00458085,0.346078,1.0
5803,0.00265371,0.342857,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64893,2.86101,0.0703125
101,1.67493,1.88793,0.21875
201,1.34626,1.55836,0.304688
301,1.19671,1.40986,0.380859
394,1.04718,1.26213,0.609375
494,1.00669,1.22342,0.601563
594,0.967287,1.18614,0.596354
694,1.07003,1.29127,0.603516
787,0.672586,0.896324,0.734375
887,0.847294,1.07421,0.714844
987,0.606848,0.837231,0.734375
1087,0.721176,0.95622,0.744141
1180,0.409466,0.64913,0.84375
1280,0.629638,0.873837,0.8125
1380,0.451569,0.700997,0.830729
1480,0.489101,0.743992,0.830078
1573,0.268587,0.528941,0.914063
1673,0.527919,0.793743,0.855469
1773,0.383732,0.654458,0.856771
1873,0.410205,0.68539,0.853516
1966,0.216878,0.496979,0.929688
2066,0.347669,0.631605,0.902344
2166,0.331405,0.619651,0.893229
2266,0.248329,0.540565,0.894531
2359,0.184629,0.48039,0.921875
2459,0.275375,0.575103,0.914063
2559,0.19796,0.500323,0.914063
2659,0.140829,0.44579,0.927734
2752,0.0975708,0.405344,0.976563
2852,0.251231,0.562236,0.949219
2952,0.162957,0.475302,0.945313
3052,0.167138,0.479974,0.939453
3145,0.117222,0.432362,0.960938
3245,0.247424,0.563322,0.9375
3345,0.278806,0.597169,0.927083
3445,0.150115,0.469961,0.929688
3538,0.0889445,0.408734,0.976563
3638,0.0980255,0.419371,0.96875
3738,0.0869038,0.407442,0.96875
3838,0.123165,0.44208,0.962891
3931,0.091899,0.410175,0.960938
4031,0.0177229,0.335042,0.980469
4131,0.0126335,0.328837,0.986979
4231,0.0132819,0.328345,0.988281
4324,0.0110639,0.325047,1.0
4424,0.00809681,0.320928,1.0
4524,0.00578383,0.31746,1.0
4624,0.00602669,0.316541,1.0
4717,0.00630221,0.315726,1.0
4817,0.0054167,0.313681,1.0
4917,0.00436625,0.311471,1.0
5017,0.00364652,0.309588,1.0
5110,0.00508206,0.309938,1.0
5210,0.00412247,0.307823,1.0
5310,0.00359178,0.306139,1.0
5410,0.0026155,0.304008,1.0
5503,0.00419878,0.304515,1.0
5603,0.00337575,0.302546,1.0
5703,0.00310238,0.301129,1.0
5803,0.00206342,0.298947,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r6/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65697,2.86905,0.0703125
101,1.76362,1.97565,0.199219
201,1.50013,1.70994,0.265625
301,1.3984,1.60707,0.332031
394,1.23312,1.44142,0.539063
494,1.10902,1.31813,0.542969
594,1.21994,1.4309,0.528646
694,1.05897,1.27198,0.554688
787,0.86455,1.07979,0.664063
887,1.00677,1.22443,0.648438
987,0.896956,1.11743,0.648438
1087,0.834675,1.05847,0.658203
1180,0.757274,0.984663,0.679688
1280,0.774401,1.0058,0.660156
1380,0.653851,0.88976,0.684896
1480,0.673658,0.914331,0.710938
1573,0.611928,0.858056,0.765625
1673,0.664802,0.916634,0.746094
1773,0.484767,0.742092,0.768229
1873,0.508258,0.771964,0.787109
1966,0.461546,0.73147,0.84375
2066,0.554181,0.830279,0.808594
2166,0.406724,0.689158,0.815104
2266,0.490005,0.779531,0.810547
2359,0.309893,0.605123,0.914063
2459,0.398075,0.700199,0.882813
2559,0.3609,0.668257,0.877604
2659,0.328039,0.641623,0.869141
2752,0.236821,0.554711,0.921875
2852,0.272695,0.595611,0.90625
2952,0.293017,0.620468,0.898438
3052,0.319895,0.652403,0.900391
3145,0.155231,0.49163,0.929688
3245,0.199829,0.53972,0.925781
3345,0.256159,0.599869,0.927083
3445,0.259859,0.607986,0.921875
3538,0.177679,0.52821,0.953125
3638,0.174216,0.5284,0.9375
3738,0.266161,0.623423,0.927083
3838,0.165469,0.525209,0.9375
3931,0.128316,0.490245,0.960938
4031,0.0437017,0.404639,0.976563
4131,0.0317695,0.391515,0.984375
4231,0.0226793,0.381195,0.988281
4324,0.0185524,0.375885,0.992188
4424,0.0180027,0.374086,0.992188
4524,0.0178389,0.372663,0.994792
4624,0.0108573,0.364404,0.996094
4717,0.00971945,0.362057,1.0
4817,0.00918766,0.360251,1.0
4917,0.0111244,0.360907,1.0
5017,0.00732194,0.355815,1.0
5110,0.00689443,0.354173,1.0
5210,0.00636533,0.352362,1.0
5310,0.00792091,0.352634,1.0
5410,0.00528931,0.348712,1.0
5503,0.00551744,0.347731,1.0
5603,0.0049546,0.345889,1.0
5703,0.00623435,0.34589,1.0
5803,0.00412662,0.342499,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  7.7088294,  0.14059407, 393,  5.7350497,  0.23168316, 393,  3.4924488,  0.16237624, 393,  3.7738254,  0.1990099, 393,  11.155811,  0.14059407, 393,  5.0656333,  0.1009901, 393,  4.5300932,  0.26435643, 393,  4.3116632,  0.17128713
 786,  3.3941283,  0.36930692, 786,  2.5725687,  0.48514852, 786,  5.2622185,  0.16336633, 786,  13.80374,  0.15643564, 786,  8.9872837,  0.18712871, 786,  4.6917858,  0.24851485, 786,  3.3537688,  0.3841584, 786,  9.3003368,  0.17425743
 1179,  2.0622752,  0.52772278, 1179,  2.8372517,  0.3970297, 1179,  2.6394131,  0.36831683, 1179,  4.4853549,  0.29603961, 1179,  1.9091475,  0.48514852, 1179,  3.8179209,  0.32475248, 1179,  2.0540822,  0.54950494, 1179,  6.902554,  0.18118812
 1572,  2.3030398,  0.5237624, 1572,  1.7370112,  0.60495049, 1572,  2.0067604,  0.50396037, 1572,  2.4358222,  0.46336633, 1572,  2.156872,  0.45940593, 1572,  2.4052949,  0.47920793, 1572,  1.7259239,  0.58118814, 1572,  2.7007363,  0.4009901
 1965,  3.7817221,  0.36336634, 1965,  2.0216801,  0.55544555, 1965,  2.4270499,  0.45346534, 1965,  2.8138185,  0.3930693, 1965,  2.3439622,  0.47623762, 1965,  4.5296497,  0.34554455, 1965,  2.0647588,  0.55940592, 1965,  2.1015487,  0.45148516
 2358,  3.089793,  0.52772278, 2358,  2.0772746,  0.57227725, 2358,  2.4030163,  0.48415843, 2358,  5.0516505,  0.36138615, 2358,  1.9192228,  0.56831682, 2358,  4.7846136,  0.36732674, 2358,  1.837772,  0.59702969, 2358,  3.0580437,  0.43069306
 2751,  2.1728528,  0.59801978, 2751,  1.9788609,  0.60792077, 2751,  3.2934747,  0.44752476, 2751,  5.7221408,  0.33762378, 2751,  2.517663,  0.56435645, 2751,  3.0125268,  0.42079207, 2751,  1.6937907,  0.64257425, 2751,  4.0210223,  0.42376238
 3144,  2.0613003,  0.63861388, 3144,  2.408555,  0.57128716, 3144,  4.827702,  0.44257426, 3144,  2.6013718,  0.50495052, 3144,  1.725759,  0.67227721, 3144,  3.2959569,  0.47821781, 3144,  2.359906,  0.60495049, 3144,  2.9431183,  0.45940593
 3537,  2.0448618,  0.65841585, 3537,  2.5640187,  0.57623762, 3537,  3.5509346,  0.49108911, 3537,  2.9384353,  0.49801981, 3537,  2.3023765,  0.6029703, 3537,  3.6273282,  0.46831682, 3537,  2.1431386,  0.61386138, 3537,  3.9640861,  0.43267328
 3930,  3.210022,  0.49504951, 3930,  3.2629709,  0.55544555, 3930,  3.104208,  0.50693071, 3930,  2.4688311,  0.52277225, 3930,  3.3143754,  0.55148512, 3930,  3.64505,  0.51386136, 3930,  2.5990725,  0.58613861, 3930,  2.8425548,  0.56633663
 4323,  1.373401,  0.76633662, 4323,  1.3471516,  0.75247526, 4323,  2.0399435,  0.66039604, 4323,  1.7262511,  0.66831684, 4323,  1.3224118,  0.75346535, 4323,  1.8181444,  0.66930693, 4323,  1.3258853,  0.76336634, 4323,  1.8051796,  0.6742574
 4716,  1.4082818,  0.76633662, 4716,  1.3511822,  0.76237625, 4716,  2.0684745,  0.66039604, 4716,  1.8048888,  0.67722774, 4716,  1.3526196,  0.75346535, 4716,  1.8563757,  0.67623764, 4716,  1.3391441,  0.76633662, 4716,  1.8562984,  0.6821782
 5109,  1.4376605,  0.76237625, 5109,  1.3732733,  0.75544554, 5109,  2.1342685,  0.66237622, 5109,  1.8854054,  0.67722774, 5109,  1.387728,  0.75445545, 5109,  1.9131889,  0.68118811, 5109,  1.3686823,  0.77425742, 5109,  1.9216141,  0.68613863
 5502,  1.4535408,  0.76336634, 5502,  1.3911244,  0.76039606, 5502,  2.1843288,  0.65445542, 5502,  1.9384166,  0.6821782, 5502,  1.4115489,  0.75445545, 5502,  1.962363,  0.68118811, 5502,  1.3918172,  0.77128714, 5502,  1.9665662,  0.68910891
 5895,  1.4636011,  0.76831681, 5895,  1.4035414,  0.76138616, 5895,  2.2215877,  0.65445542, 5895,  1.9752543,  0.68316829, 5895,  1.4275483,  0.75247526, 5895,  1.9997538,  0.6821782, 5895,  1.4077924,  0.76930696, 5895,  1.9988384,  0.68712872


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  7.7088294,  0.14059407
 786,  3.3941283,  0.36930692
 1179,  2.0622752,  0.52772278
 1572,  2.3030398,  0.5237624
 1965,  3.7817221,  0.36336634
 2358,  3.089793,  0.52772278
 2751,  2.1728528,  0.59801978
 3144,  2.0613003,  0.63861388
 3537,  2.0448618,  0.65841585
 3930,  3.210022,  0.49504951
 4323,  1.373401,  0.76633662
 4716,  1.4082818,  0.76633662
 5109,  1.4376605,  0.76237625
 5502,  1.4535408,  0.76336634
 5895,  1.4636011,  0.76831681


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  5.7350497,  0.23168316
 786,  2.5725687,  0.48514852
 1179,  2.8372517,  0.3970297
 1572,  1.7370112,  0.60495049
 1965,  2.0216801,  0.55544555
 2358,  2.0772746,  0.57227725
 2751,  1.9788609,  0.60792077
 3144,  2.408555,  0.57128716
 3537,  2.5640187,  0.57623762
 3930,  3.2629709,  0.55544555
 4323,  1.3471516,  0.75247526
 4716,  1.3511822,  0.76237625
 5109,  1.3732733,  0.75544554
 5502,  1.3911244,  0.76039606
 5895,  1.4035414,  0.76138616


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  3.4924488,  0.16237624
 786,  5.2622185,  0.16336633
 1179,  2.6394131,  0.36831683
 1572,  2.0067604,  0.50396037
 1965,  2.4270499,  0.45346534
 2358,  2.4030163,  0.48415843
 2751,  3.2934747,  0.44752476
 3144,  4.827702,  0.44257426
 3537,  3.5509346,  0.49108911
 3930,  3.104208,  0.50693071
 4323,  2.0399435,  0.66039604
 4716,  2.0684745,  0.66039604
 5109,  2.1342685,  0.66237622
 5502,  2.1843288,  0.65445542
 5895,  2.2215877,  0.65445542


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  3.7738254,  0.1990099
 786,  13.80374,  0.15643564
 1179,  4.4853549,  0.29603961
 1572,  2.4358222,  0.46336633
 1965,  2.8138185,  0.3930693
 2358,  5.0516505,  0.36138615
 2751,  5.7221408,  0.33762378
 3144,  2.6013718,  0.50495052
 3537,  2.9384353,  0.49801981
 3930,  2.4688311,  0.52277225
 4323,  1.7262511,  0.66831684
 4716,  1.8048888,  0.67722774
 5109,  1.8854054,  0.67722774
 5502,  1.9384166,  0.6821782
 5895,  1.9752543,  0.68316829


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  11.155811,  0.14059407
 786,  8.9872837,  0.18712871
 1179,  1.9091475,  0.48514852
 1572,  2.156872,  0.45940593
 1965,  2.3439622,  0.47623762
 2358,  1.9192228,  0.56831682
 2751,  2.517663,  0.56435645
 3144,  1.725759,  0.67227721
 3537,  2.3023765,  0.6029703
 3930,  3.3143754,  0.55148512
 4323,  1.3224118,  0.75346535
 4716,  1.3526196,  0.75346535
 5109,  1.387728,  0.75445545
 5502,  1.4115489,  0.75445545
 5895,  1.4275483,  0.75247526


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  5.0656333,  0.1009901
 786,  4.6917858,  0.24851485
 1179,  3.8179209,  0.32475248
 1572,  2.4052949,  0.47920793
 1965,  4.5296497,  0.34554455
 2358,  4.7846136,  0.36732674
 2751,  3.0125268,  0.42079207
 3144,  3.2959569,  0.47821781
 3537,  3.6273282,  0.46831682
 3930,  3.64505,  0.51386136
 4323,  1.8181444,  0.66930693
 4716,  1.8563757,  0.67623764
 5109,  1.9131889,  0.68118811
 5502,  1.962363,  0.68118811
 5895,  1.9997538,  0.6821782


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  4.5300932,  0.26435643
 786,  3.3537688,  0.3841584
 1179,  2.0540822,  0.54950494
 1572,  1.7259239,  0.58118814
 1965,  2.0647588,  0.55940592
 2358,  1.837772,  0.59702969
 2751,  1.6937907,  0.64257425
 3144,  2.359906,  0.60495049
 3537,  2.1431386,  0.61386138
 3930,  2.5990725,  0.58613861
 4323,  1.3258853,  0.76336634
 4716,  1.3391441,  0.76633662
 5109,  1.3686823,  0.77425742
 5502,  1.3918172,  0.77128714
 5895,  1.4077924,  0.76930696


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  4.3116632,  0.17128713
 786,  9.3003368,  0.17425743
 1179,  6.902554,  0.18118812
 1572,  2.7007363,  0.4009901
 1965,  2.1015487,  0.45148516
 2358,  3.0580437,  0.43069306
 2751,  4.0210223,  0.42376238
 3144,  2.9431183,  0.45940593
 3537,  3.9640861,  0.43267328
 3930,  2.8425548,  0.56633663
 4323,  1.8051796,  0.6742574
 4716,  1.8562984,  0.6821782
 5109,  1.9216141,  0.68613863
 5502,  1.9665662,  0.68910891
 5895,  1.9988384,  0.68712872


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.48416,2.65633,0.09375,1,2.48933,2.6615,0.09375,1,2.50179,2.67396,0.101563,1,2.49605,2.66822,0.078125,1,2.48041,2.65258,0.09375,1,2.48901,2.66118,0.101563,1,2.49254,2.66471,0.0859375,1,2.49679,2.66896,0.09375
101,1.7601,1.93377,0.199219,101,1.79023,1.96418,0.191406,101,1.73023,1.90318,0.199219,101,1.71178,1.88565,0.210938,101,1.69671,1.87143,0.226563,101,1.69341,1.86644,0.230469,101,1.69113,1.86487,0.230469,101,1.75181,1.92631,0.195313
201,1.38209,1.55661,0.289063,201,1.48936,1.66428,0.25,201,1.49952,1.67228,0.283854,201,1.5155,1.68954,0.278646,201,1.33465,1.51083,0.315104,201,1.49088,1.66444,0.291667,201,1.29207,1.46725,0.315104,201,1.4756,1.64996,0.255208
301,1.26818,1.44448,0.357422,301,1.30652,1.48291,0.320313,301,1.43723,1.61022,0.330078,301,1.50017,1.67467,0.320313,301,1.34698,1.52531,0.365234,301,1.45652,1.63084,0.318359,301,1.23781,1.41537,0.373047,301,1.41202,1.58727,0.316406
394,0.947124,1.12611,0.679688,394,1.11017,1.28881,0.585938,394,1.25684,1.43087,0.546875,394,1.21333,1.38912,0.546875,394,0.945666,1.12611,0.617188,394,1.05405,1.2299,0.632813,394,1.00898,1.18889,0.601563,394,1.14243,1.31923,0.578125
494,1.1182,1.30005,0.632813,494,1.16912,1.3511,0.558594,494,1.2589,1.43489,0.539063,494,1.20654,1.38424,0.546875,494,1.01865,1.20173,0.605469,494,1.22257,1.4013,0.589844,494,1.04091,1.22376,0.613281,494,1.28688,1.46615,0.539063
594,0.962989,1.14747,0.638021,594,0.943554,1.12841,0.591146,594,1.21696,1.39511,0.523438,594,1.10353,1.28333,0.552083,594,1.05701,1.24288,0.596354,594,1.2031,1.38382,0.557292,594,0.999931,1.18594,0.622396,594,1.10532,1.28677,0.536458
694,1.04874,1.23659,0.634766,694,0.934804,1.12303,0.613281,694,1.17296,1.35404,0.53125,694,1.0875,1.2701,0.568359,694,1.20149,1.39032,0.603516,694,1.08063,1.26401,0.580078,694,0.974961,1.16457,0.642578,694,1.04998,1.23397,0.552734
787,0.679741,0.871018,0.796875,787,0.737466,0.928862,0.734375,787,0.862052,1.04589,0.671875,787,0.877504,1.06249,0.65625,787,0.701519,0.893417,0.773438,787,0.806433,0.992526,0.734375,787,0.63161,0.824991,0.78125,787,0.846272,1.03292,0.726563
887,0.86111,1.05617,0.726563,887,0.950201,1.14575,0.6875,887,1.10431,1.29163,0.605469,887,1.01316,1.2014,0.652344,887,0.75465,0.95052,0.730469,887,1.01009,1.19955,0.652344,887,0.781264,0.978771,0.722656,887,0.960607,1.15044,0.664063
987,0.657095,0.856235,0.729167,987,0.728735,0.928428,0.705729,987,0.898491,1.08878,0.622396,987,0.886965,1.0783,0.653646,987,0.755444,0.95542,0.739583,987,0.961214,1.15402,0.648438,987,0.794968,0.997052,0.71875,987,0.820871,1.01381,0.65625
1087,0.667881,0.871929,0.732422,1087,0.737022,0.941176,0.722656,1087,1.04047,1.23526,0.625,1087,0.895992,1.09143,0.65625,1087,0.82723,1.03138,0.738281,1087,0.875572,1.07237,0.664063,1087,0.644388,0.851095,0.740234,1087,0.84604,1.04252,0.658203
1180,0.515209,0.723969,0.84375,1180,0.456741,0.665312,0.84375,1180,0.713188,0.91203,0.757813,1180,0.737685,0.936925,0.75,1180,0.467593,0.676306,0.84375,1180,0.742923,0.943594,0.71875,1180,0.380099,0.591151,0.851563,1180,0.595179,0.795553,0.78125
1280,0.624032,0.837675,0.808594,1280,0.630243,0.843836,0.796875,1280,0.914162,1.11787,0.703125,1280,0.760345,0.964357,0.714844,1280,0.564276,0.777897,0.804688,1280,0.825597,1.03119,0.71875,1280,0.599916,0.81601,0.820313,1280,0.768651,0.973634,0.746094
1380,0.596308,0.815432,0.799479,1380,0.517579,0.736237,0.799479,1380,0.740474,0.948842,0.697917,1380,0.709102,0.917671,0.723958,1380,0.486,0.704,0.804688,1380,0.78954,1.00025,0.703125,1380,0.444973,0.666794,0.835938,1380,0.610949,0.820546,0.752604
1480,0.508374,0.733266,0.806641,1480,0.485787,0.710067,0.818359,1480,0.690691,0.904762,0.716797,1480,0.714051,0.927896,0.712891,1480,0.522822,0.746219,0.810547,1480,0.794645,1.01122,0.707031,1480,0.513294,0.740922,0.830078,1480,0.864286,1.0791,0.734375
1573,0.343209,0.57369,0.867188,1573,0.298429,0.527376,0.90625,1573,0.58359,0.803154,0.796875,1573,0.643048,0.862512,0.75,1573,0.341424,0.570088,0.875,1573,0.633068,0.855198,0.78125,1573,0.253935,0.486775,0.929688,1573,0.578597,0.798536,0.8125
1673,0.563953,0.800416,0.84375,1673,0.574151,0.80869,0.824219,1673,0.655823,0.881895,0.777344,1673,0.706668,0.932152,0.734375,1673,0.476183,0.70958,0.832031,1673,0.638627,0.867044,0.765625,1673,0.496279,0.734209,0.878906,1673,0.651027,0.877287,0.792969
1773,0.424407,0.666056,0.84375,1773,0.281645,0.52128,0.838542,1773,0.591464,0.823358,0.778646,1773,0.662129,0.893271,0.736979,1773,0.363144,0.601838,0.851563,1773,0.673141,0.90829,0.757813,1773,0.281864,0.525343,0.888021,1773,0.542699,0.774638,0.789063
1873,0.29949,0.546744,0.859375,1873,0.384741,0.630447,0.841797,1873,0.598902,0.838099,0.789063,1873,0.585425,0.823073,0.740234,1873,0.449758,0.694155,0.851563,1873,0.656385,0.898456,0.753906,1873,0.462205,0.711221,0.873047,1873,0.661758,0.899491,0.769531
1966,0.348857,0.60163,0.882813,1966,0.269065,0.519843,0.90625,1966,0.454492,0.700449,0.867188,1966,0.485978,0.730151,0.835938,1966,0.234288,0.483906,0.90625,1966,0.515414,0.764343,0.804688,1966,0.162931,0.417001,0.929688,1966,0.426688,0.67057,0.828125
2066,0.313245,0.571518,0.882813,2066,0.365014,0.620903,0.898438,2066,0.523299,0.775953,0.847656,2066,0.558603,0.809221,0.820313,2066,0.3958,0.650241,0.894531,2066,0.562286,0.818433,0.789063,2066,0.345765,0.605,0.90625,2066,0.472477,0.723478,0.820313
2166,0.339089,0.602552,0.885417,2166,0.294712,0.555509,0.898438,2166,0.551296,0.810627,0.828125,2166,0.581075,0.838134,0.802083,2166,0.280546,0.539662,0.903646,2166,0.548208,0.811845,0.796875,2166,0.307451,0.571058,0.901042,2166,0.527304,0.784992,0.807292
2266,0.20939,0.477596,0.894531,2266,0.228156,0.493395,0.902344,2266,0.398381,0.664783,0.828125,2266,0.425117,0.68886,0.8125,2266,0.246956,0.512107,0.90625,2266,0.538781,0.809669,0.798828,2266,0.33926,0.607732,0.900391,2266,0.48562,0.749375,0.810547
2359,0.203605,0.477157,0.929688,2359,0.146403,0.415568,0.945313,2359,0.357954,0.630987,0.828125,2359,0.378663,0.649098,0.851563,2359,0.174531,0.443672,0.929688,2359,0.337474,0.615172,0.882813,2359,0.164724,0.437022,0.9375,2359,0.446622,0.717202,0.867188
2459,0.183841,0.46203,0.933594,2459,0.296042,0.570331,0.917969,2459,0.350269,0.630202,0.835938,2459,0.40188,0.678947,0.851563,2459,0.372531,0.646008,0.890625,2459,0.467175,0.752094,0.859375,2459,0.369035,0.644948,0.90625,2459,0.433196,0.710701,0.855469
2559,0.221124,0.503034,0.929688,2559,0.229934,0.507795,0.916667,2559,0.484236,0.770173,0.825521,2559,0.320787,0.603926,0.861979,2559,0.257762,0.535544,0.895833,2559,0.472549,0.763923,0.841146,2559,0.232933,0.513119,0.916667,2559,0.451131,0.735356,0.838542
2659,0.230109,0.515542,0.927734,2659,0.327702,0.609916,0.912109,2659,0.378668,0.671101,0.835938,2659,0.322199,0.61214,0.869141,2659,0.231224,0.512963,0.902344,2659,0.331325,0.628881,0.853516,2659,0.299406,0.583098,0.908203,2659,0.335517,0.625115,0.84375
2752,0.196606,0.485752,0.945313,2752,0.121845,0.407635,0.960938,2752,0.298816,0.597834,0.914063,2752,0.308763,0.605482,0.90625,2752,0.148206,0.43337,0.953125,2752,0.283537,0.587601,0.898438,2752,0.113655,0.400853,0.960938,2752,0.399032,0.694858,0.84375
2852,0.253592,0.546206,0.921875,2852,0.275796,0.564873,0.917969,2852,0.3786,0.683874,0.898438,2852,0.401821,0.70442,0.867188,2852,0.263816,0.552043,0.9375,2852,0.340086,0.65071,0.882813,2852,0.364181,0.654565,0.933594,2852,0.421511,0.724066,0.832031
2952,0.265056,0.561603,0.916667,2952,0.125685,0.41715,0.932292,2952,0.371829,0.682704,0.885417,2952,0.363805,0.671866,0.875,2952,0.12921,0.42013,0.945313,2952,0.398443,0.714834,0.869792,2952,0.262998,0.557336,0.929688,2952,0.359863,0.668565,0.838542
3052,0.159584,0.458222,0.923828,3052,0.195435,0.489762,0.933594,3052,0.247642,0.564662,0.888672,3052,0.257263,0.570551,0.880859,3052,0.197217,0.491468,0.941406,3052,0.31826,0.64039,0.876953,3052,0.182995,0.479047,0.927734,3052,0.337726,0.651358,0.849609
3145,0.101143,0.402044,0.976563,3145,0.0999872,0.396936,0.960938,3145,0.321406,0.643315,0.867188,3145,0.248402,0.566817,0.921875,3145,0.170453,0.466804,0.929688,3145,0.223724,0.551623,0.921875,3145,0.0690696,0.36721,0.992188,3145,0.316655,0.637038,0.890625
3245,0.259691,0.563874,0.929688,3245,0.194933,0.493887,0.9375,3245,0.315937,0.643304,0.878906,3245,0.37911,0.702008,0.910156,3245,0.201061,0.499937,0.921875,3245,0.306085,0.638695,0.90625,3245,0.202633,0.504317,0.945313,3245,0.288924,0.61519,0.894531
3345,0.185117,0.490828,0.934896,3345,0.154773,0.455552,0.9375,3345,0.234063,0.566189,0.893229,3345,0.22643,0.554213,0.914063,3345,0.202994,0.503027,0.921875,3345,0.330599,0.668188,0.90625,3345,0.102126,0.404544,0.953125,3345,0.297378,0.628542,0.888021
3445,0.209062,0.51694,0.935547,3445,0.201478,0.505119,0.931641,3445,0.309744,0.645244,0.898438,3445,0.215298,0.548009,0.912109,3445,0.1638,0.46623,0.923828,3445,0.213859,0.5554,0.910156,3445,0.24548,0.550436,0.947266,3445,0.303295,0.639493,0.880859
3538,0.0908094,0.40131,0.960938,3538,0.115731,0.421524,0.96875,3538,0.256582,0.596099,0.914063,3538,0.283309,0.620283,0.890625,3538,0.109684,0.413287,0.960938,3538,0.215383,0.561443,0.898438,3538,0.0667073,0.372679,0.984375,3538,0.254182,0.593987,0.890625
3638,0.148868,0.460715,0.945313,3638,0.181583,0.489415,0.957031,3638,0.245825,0.590071,0.917969,3638,0.278662,0.619418,0.902344,3638,0.134237,0.439838,0.953125,3638,0.279154,0.628724,0.890625,3638,0.185512,0.493411,0.964844,3638,0.320158,0.663532,0.886719
3738,0.13248,0.445036,0.945313,3738,0.107424,0.415461,0.963542,3738,0.21764,0.563774,0.924479,3738,0.146829,0.491139,0.921875,3738,0.222336,0.528751,0.947917,3738,0.250322,0.60361,0.901042,3738,0.137441,0.446178,0.958333,3738,0.193866,0.541248,0.893229
3838,0.127172,0.440594,0.943359,3838,0.112803,0.419918,0.958984,3838,0.295377,0.64477,0.921875,3838,0.30729,0.655746,0.919922,3838,0.163957,0.473192,0.949219,3838,0.22445,0.581516,0.908203,3838,0.15601,0.464842,0.953125,3838,0.263027,0.613398,0.890625
3931,0.143908,0.45776,0.953125,3931,0.0750342,0.384007,0.976563,3931,0.190898,0.543234,0.929688,3931,0.126201,0.478778,0.953125,3931,0.121167,0.430109,0.960938,3931,0.252847,0.612658,0.914063,3931,0.106923,0.416979,0.976563,3931,0.209784,0.56297,0.90625
4031,0.0540868,0.367024,0.972656,4031,0.04518,0.353267,0.976563,4031,0.076605,0.427976,0.960938,4031,0.0962219,0.447883,0.960938,4031,0.0456301,0.353681,0.972656,4031,0.0966077,0.455459,0.949219,4031,0.0561889,0.36537,0.984375,4031,0.086499,0.438757,0.9375
4131,0.033958,0.345827,0.976563,4131,0.0150624,0.32212,0.984375,4131,0.0602014,0.410451,0.96875,4131,0.0565937,0.407168,0.966146,4131,0.0214656,0.328472,0.981771,4131,0.0720318,0.429741,0.958333,4131,0.0518732,0.360008,0.981771,4131,0.0566138,0.407764,0.953125
4231,0.0118077,0.322585,0.982422,4231,0.0228236,0.328817,0.986328,4231,0.032434,0.381521,0.974609,4231,0.0331476,0.382597,0.972656,4231,0.0391871,0.345123,0.982422,4231,0.0598425,0.416372,0.962891,4231,0.0154932,0.322556,0.986328,4231,0.0250447,0.375047,0.964844
4324,0.0223783,0.332113,0.984375,4324,0.0170025,0.321981,1.0,4324,0.0381927,0.386158,0.992188,4324,0.0511975,0.399561,0.984375,4324,0.010825,0.315744,1.0,4324,0.0271029,0.382495,1.0,4324,0.00726748,0.313309,1.0,4324,0.0426043,0.391496,0.992188
4424,0.0235532,0.332185,0.988281,4424,0.0154522,0.319355,1.0,4424,0.0295157,0.376297,0.992188,4424,0.0462308,0.393441,0.984375,4424,0.010402,0.314241,1.0,4424,0.0321097,0.386306,1.0,4424,0.0291292,0.334085,0.996094,4424,0.0386951,0.386414,0.992188
4524,0.00856725,0.316089,0.992188,4524,0.00821912,0.311043,1.0,4524,0.0264896,0.372084,0.994792,4524,0.0234271,0.369476,0.989583,4524,0.00733136,0.310086,1.0,4524,0.0276654,0.380653,0.997396,4524,0.0199568,0.323824,0.994792,4524,0.0253981,0.371932,0.992188
4624,0.00516777,0.311572,0.994141,4624,0.00936691,0.311095,1.0,4624,0.0162558,0.360639,0.994141,4624,0.0172244,0.36209,0.990234,4624,0.023545,0.325206,0.998047,4624,0.0235824,0.375339,0.996094,4624,0.00857017,0.311338,0.996094,4624,0.0113924,0.356719,0.994141
4717,0.00995072,0.315298,1.0,4717,0.0100269,0.310723,1.0,4717,0.0256056,0.368837,0.992188,4717,0.0291148,0.37285,1.0,4717,0.00856993,0.309198,1.0,4717,0.013422,0.364007,1.0,4717,0.0047369,0.306467,1.0,4717,0.0246538,0.368835,1.0
4817,0.0175505,0.321784,0.996094,4817,0.0100733,0.309677,1.0,4817,0.016811,0.358835,0.996094,4817,0.0259298,0.368479,0.996094,4817,0.00639854,0.305934,1.0,4817,0.0185212,0.367877,1.0,4817,0.0169482,0.317579,0.996094,4817,0.0207411,0.363719,1.0
4917,0.00520153,0.308317,0.997396,4917,0.00452849,0.30304,1.0,4917,0.0171924,0.358003,0.997396,4917,0.0139673,0.355325,0.997396,4917,0.00457209,0.303014,1.0,4917,0.0149378,0.363055,1.0,4917,0.0113184,0.31085,0.997396,4917,0.013383,0.355147,1.0
5017,0.00341481,0.305408,0.998047,5017,0.00626787,0.303678,1.0,5017,0.0108124,0.350394,0.998047,5017,0.0112799,0.351428,0.998047,5017,0.0143633,0.311705,1.0,5017,0.0140546,0.360917,1.0,5017,0.00611123,0.304537,0.998047,5017,0.00763802,0.348173,1.0
5110,0.00687208,0.30781,1.0,5110,0.00737458,0.30375,1.0,5110,0.0168779,0.355299,1.0,5110,0.0184721,0.357474,1.0,5110,0.00609391,0.302402,1.0,5110,0.00902825,0.354708,1.0,5110,0.0038041,0.301192,1.0,5110,0.0172584,0.356635,1.0
5210,0.0133389,0.313163,1.0,5210,0.00718874,0.30247,1.0,5210,0.0113969,0.348601,1.0,5210,0.017459,0.355259,1.0,5210,0.00467004,0.299886,1.0,5210,0.0122354,0.356672,1.0,5210,0.0106169,0.306904,1.0,5210,0.0127019,0.350862,1.0
5310,0.00390701,0.302615,1.0,5310,0.00344462,0.297634,1.0,5310,0.0126909,0.348674,1.0,5310,0.00998527,0.34658,1.0,5310,0.0034379,0.297559,1.0,5310,0.010118,0.353305,1.0,5310,0.00771826,0.302907,1.0,5310,0.00903159,0.345967,1.0
5410,0.0025665,0.300155,1.0,5410,0.00464466,0.297735,1.0,5410,0.00778177,0.342532,1.0,5410,0.00808937,0.343465,1.0,5410,0.00964931,0.302674,1.0,5410,0.00942364,0.35135,1.0,5410,0.0047293,0.298816,1.0,5410,0.00571838,0.341418,1.0
5503,0.00535951,0.3019,1.0,5503,0.00587007,0.297932,1.0,5503,0.011807,0.345399,1.0,5503,0.0128105,0.347037,1.0,5503,0.00481231,0.296809,1.0,5503,0.0068735,0.347617,1.0,5503,0.00318484,0.296239,1.0,5503,0.0127236,0.347266,1.0
5603,0.0102088,0.305641,1.0,5603,0.00568495,0.296657,1.0,5603,0.00882654,0.3412,1.0,5603,0.0121965,0.345216,1.0,5603,0.00367998,0.294589,1.0,5603,0.00918798,0.348686,1.0,5603,0.0075556,0.299515,1.0,5603,0.00883135,0.342154,1.0
5703,0.00325279,0.297576,1.0,5703,0.00284336,0.292729,1.0,5703,0.00993998,0.341094,1.0,5703,0.00770088,0.33951,1.0,5703,0.00281301,0.292635,1.0,5703,0.00787424,0.346122,1.0,5703,0.00597582,0.296843,1.0,5703,0.00686905,0.338966,1.0
5803,0.00208841,0.295302,1.0,5803,0.00377119,0.292566,1.0,5803,0.00592279,0.335847,1.0,5803,0.00617192,0.336761,1.0,5803,0.0071801,0.295912,1.0,5803,0.00699983,0.343989,1.0,5803,0.00385591,0.293628,1.0,5803,0.00460337,0.335467,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.48416,2.65633,0.09375
101,1.7601,1.93377,0.199219
201,1.38209,1.55661,0.289063
301,1.26818,1.44448,0.357422
394,0.947124,1.12611,0.679688
494,1.1182,1.30005,0.632813
594,0.962989,1.14747,0.638021
694,1.04874,1.23659,0.634766
787,0.679741,0.871018,0.796875
887,0.86111,1.05617,0.726563
987,0.657095,0.856235,0.729167
1087,0.667881,0.871929,0.732422
1180,0.515209,0.723969,0.84375
1280,0.624032,0.837675,0.808594
1380,0.596308,0.815432,0.799479
1480,0.508374,0.733266,0.806641
1573,0.343209,0.57369,0.867188
1673,0.563953,0.800416,0.84375
1773,0.424407,0.666056,0.84375
1873,0.29949,0.546744,0.859375
1966,0.348857,0.60163,0.882813
2066,0.313245,0.571518,0.882813
2166,0.339089,0.602552,0.885417
2266,0.20939,0.477596,0.894531
2359,0.203605,0.477157,0.929688
2459,0.183841,0.46203,0.933594
2559,0.221124,0.503034,0.929688
2659,0.230109,0.515542,0.927734
2752,0.196606,0.485752,0.945313
2852,0.253592,0.546206,0.921875
2952,0.265056,0.561603,0.916667
3052,0.159584,0.458222,0.923828
3145,0.101143,0.402044,0.976563
3245,0.259691,0.563874,0.929688
3345,0.185117,0.490828,0.934896
3445,0.209062,0.51694,0.935547
3538,0.0908094,0.40131,0.960938
3638,0.148868,0.460715,0.945313
3738,0.13248,0.445036,0.945313
3838,0.127172,0.440594,0.943359
3931,0.143908,0.45776,0.953125
4031,0.0540868,0.367024,0.972656
4131,0.033958,0.345827,0.976563
4231,0.0118077,0.322585,0.982422
4324,0.0223783,0.332113,0.984375
4424,0.0235532,0.332185,0.988281
4524,0.00856725,0.316089,0.992188
4624,0.00516777,0.311572,0.994141
4717,0.00995072,0.315298,1.0
4817,0.0175505,0.321784,0.996094
4917,0.00520153,0.308317,0.997396
5017,0.00341481,0.305408,0.998047
5110,0.00687208,0.30781,1.0
5210,0.0133389,0.313163,1.0
5310,0.00390701,0.302615,1.0
5410,0.0025665,0.300155,1.0
5503,0.00535951,0.3019,1.0
5603,0.0102088,0.305641,1.0
5703,0.00325279,0.297576,1.0
5803,0.00208841,0.295302,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.48933,2.6615,0.09375
101,1.79023,1.96418,0.191406
201,1.48936,1.66428,0.25
301,1.30652,1.48291,0.320313
394,1.11017,1.28881,0.585938
494,1.16912,1.3511,0.558594
594,0.943554,1.12841,0.591146
694,0.934804,1.12303,0.613281
787,0.737466,0.928862,0.734375
887,0.950201,1.14575,0.6875
987,0.728735,0.928428,0.705729
1087,0.737022,0.941176,0.722656
1180,0.456741,0.665312,0.84375
1280,0.630243,0.843836,0.796875
1380,0.517579,0.736237,0.799479
1480,0.485787,0.710067,0.818359
1573,0.298429,0.527376,0.90625
1673,0.574151,0.80869,0.824219
1773,0.281645,0.52128,0.838542
1873,0.384741,0.630447,0.841797
1966,0.269065,0.519843,0.90625
2066,0.365014,0.620903,0.898438
2166,0.294712,0.555509,0.898438
2266,0.228156,0.493395,0.902344
2359,0.146403,0.415568,0.945313
2459,0.296042,0.570331,0.917969
2559,0.229934,0.507795,0.916667
2659,0.327702,0.609916,0.912109
2752,0.121845,0.407635,0.960938
2852,0.275796,0.564873,0.917969
2952,0.125685,0.41715,0.932292
3052,0.195435,0.489762,0.933594
3145,0.0999872,0.396936,0.960938
3245,0.194933,0.493887,0.9375
3345,0.154773,0.455552,0.9375
3445,0.201478,0.505119,0.931641
3538,0.115731,0.421524,0.96875
3638,0.181583,0.489415,0.957031
3738,0.107424,0.415461,0.963542
3838,0.112803,0.419918,0.958984
3931,0.0750342,0.384007,0.976563
4031,0.04518,0.353267,0.976563
4131,0.0150624,0.32212,0.984375
4231,0.0228236,0.328817,0.986328
4324,0.0170025,0.321981,1.0
4424,0.0154522,0.319355,1.0
4524,0.00821912,0.311043,1.0
4624,0.00936691,0.311095,1.0
4717,0.0100269,0.310723,1.0
4817,0.0100733,0.309677,1.0
4917,0.00452849,0.30304,1.0
5017,0.00626787,0.303678,1.0
5110,0.00737458,0.30375,1.0
5210,0.00718874,0.30247,1.0
5310,0.00344462,0.297634,1.0
5410,0.00464466,0.297735,1.0
5503,0.00587007,0.297932,1.0
5603,0.00568495,0.296657,1.0
5703,0.00284336,0.292729,1.0
5803,0.00377119,0.292566,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.50179,2.67396,0.101563
101,1.73023,1.90318,0.199219
201,1.49952,1.67228,0.283854
301,1.43723,1.61022,0.330078
394,1.25684,1.43087,0.546875
494,1.2589,1.43489,0.539063
594,1.21696,1.39511,0.523438
694,1.17296,1.35404,0.53125
787,0.862052,1.04589,0.671875
887,1.10431,1.29163,0.605469
987,0.898491,1.08878,0.622396
1087,1.04047,1.23526,0.625
1180,0.713188,0.91203,0.757813
1280,0.914162,1.11787,0.703125
1380,0.740474,0.948842,0.697917
1480,0.690691,0.904762,0.716797
1573,0.58359,0.803154,0.796875
1673,0.655823,0.881895,0.777344
1773,0.591464,0.823358,0.778646
1873,0.598902,0.838099,0.789063
1966,0.454492,0.700449,0.867188
2066,0.523299,0.775953,0.847656
2166,0.551296,0.810627,0.828125
2266,0.398381,0.664783,0.828125
2359,0.357954,0.630987,0.828125
2459,0.350269,0.630202,0.835938
2559,0.484236,0.770173,0.825521
2659,0.378668,0.671101,0.835938
2752,0.298816,0.597834,0.914063
2852,0.3786,0.683874,0.898438
2952,0.371829,0.682704,0.885417
3052,0.247642,0.564662,0.888672
3145,0.321406,0.643315,0.867188
3245,0.315937,0.643304,0.878906
3345,0.234063,0.566189,0.893229
3445,0.309744,0.645244,0.898438
3538,0.256582,0.596099,0.914063
3638,0.245825,0.590071,0.917969
3738,0.21764,0.563774,0.924479
3838,0.295377,0.64477,0.921875
3931,0.190898,0.543234,0.929688
4031,0.076605,0.427976,0.960938
4131,0.0602014,0.410451,0.96875
4231,0.032434,0.381521,0.974609
4324,0.0381927,0.386158,0.992188
4424,0.0295157,0.376297,0.992188
4524,0.0264896,0.372084,0.994792
4624,0.0162558,0.360639,0.994141
4717,0.0256056,0.368837,0.992188
4817,0.016811,0.358835,0.996094
4917,0.0171924,0.358003,0.997396
5017,0.0108124,0.350394,0.998047
5110,0.0168779,0.355299,1.0
5210,0.0113969,0.348601,1.0
5310,0.0126909,0.348674,1.0
5410,0.00778177,0.342532,1.0
5503,0.011807,0.345399,1.0
5603,0.00882654,0.3412,1.0
5703,0.00993998,0.341094,1.0
5803,0.00592279,0.335847,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.49605,2.66822,0.078125
101,1.71178,1.88565,0.210938
201,1.5155,1.68954,0.278646
301,1.50017,1.67467,0.320313
394,1.21333,1.38912,0.546875
494,1.20654,1.38424,0.546875
594,1.10353,1.28333,0.552083
694,1.0875,1.2701,0.568359
787,0.877504,1.06249,0.65625
887,1.01316,1.2014,0.652344
987,0.886965,1.0783,0.653646
1087,0.895992,1.09143,0.65625
1180,0.737685,0.936925,0.75
1280,0.760345,0.964357,0.714844
1380,0.709102,0.917671,0.723958
1480,0.714051,0.927896,0.712891
1573,0.643048,0.862512,0.75
1673,0.706668,0.932152,0.734375
1773,0.662129,0.893271,0.736979
1873,0.585425,0.823073,0.740234
1966,0.485978,0.730151,0.835938
2066,0.558603,0.809221,0.820313
2166,0.581075,0.838134,0.802083
2266,0.425117,0.68886,0.8125
2359,0.378663,0.649098,0.851563
2459,0.40188,0.678947,0.851563
2559,0.320787,0.603926,0.861979
2659,0.322199,0.61214,0.869141
2752,0.308763,0.605482,0.90625
2852,0.401821,0.70442,0.867188
2952,0.363805,0.671866,0.875
3052,0.257263,0.570551,0.880859
3145,0.248402,0.566817,0.921875
3245,0.37911,0.702008,0.910156
3345,0.22643,0.554213,0.914063
3445,0.215298,0.548009,0.912109
3538,0.283309,0.620283,0.890625
3638,0.278662,0.619418,0.902344
3738,0.146829,0.491139,0.921875
3838,0.30729,0.655746,0.919922
3931,0.126201,0.478778,0.953125
4031,0.0962219,0.447883,0.960938
4131,0.0565937,0.407168,0.966146
4231,0.0331476,0.382597,0.972656
4324,0.0511975,0.399561,0.984375
4424,0.0462308,0.393441,0.984375
4524,0.0234271,0.369476,0.989583
4624,0.0172244,0.36209,0.990234
4717,0.0291148,0.37285,1.0
4817,0.0259298,0.368479,0.996094
4917,0.0139673,0.355325,0.997396
5017,0.0112799,0.351428,0.998047
5110,0.0184721,0.357474,1.0
5210,0.017459,0.355259,1.0
5310,0.00998527,0.34658,1.0
5410,0.00808937,0.343465,1.0
5503,0.0128105,0.347037,1.0
5603,0.0121965,0.345216,1.0
5703,0.00770088,0.33951,1.0
5803,0.00617192,0.336761,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.48041,2.65258,0.09375
101,1.69671,1.87143,0.226563
201,1.33465,1.51083,0.315104
301,1.34698,1.52531,0.365234
394,0.945666,1.12611,0.617188
494,1.01865,1.20173,0.605469
594,1.05701,1.24288,0.596354
694,1.20149,1.39032,0.603516
787,0.701519,0.893417,0.773438
887,0.75465,0.95052,0.730469
987,0.755444,0.95542,0.739583
1087,0.82723,1.03138,0.738281
1180,0.467593,0.676306,0.84375
1280,0.564276,0.777897,0.804688
1380,0.486,0.704,0.804688
1480,0.522822,0.746219,0.810547
1573,0.341424,0.570088,0.875
1673,0.476183,0.70958,0.832031
1773,0.363144,0.601838,0.851563
1873,0.449758,0.694155,0.851563
1966,0.234288,0.483906,0.90625
2066,0.3958,0.650241,0.894531
2166,0.280546,0.539662,0.903646
2266,0.246956,0.512107,0.90625
2359,0.174531,0.443672,0.929688
2459,0.372531,0.646008,0.890625
2559,0.257762,0.535544,0.895833
2659,0.231224,0.512963,0.902344
2752,0.148206,0.43337,0.953125
2852,0.263816,0.552043,0.9375
2952,0.12921,0.42013,0.945313
3052,0.197217,0.491468,0.941406
3145,0.170453,0.466804,0.929688
3245,0.201061,0.499937,0.921875
3345,0.202994,0.503027,0.921875
3445,0.1638,0.46623,0.923828
3538,0.109684,0.413287,0.960938
3638,0.134237,0.439838,0.953125
3738,0.222336,0.528751,0.947917
3838,0.163957,0.473192,0.949219
3931,0.121167,0.430109,0.960938
4031,0.0456301,0.353681,0.972656
4131,0.0214656,0.328472,0.981771
4231,0.0391871,0.345123,0.982422
4324,0.010825,0.315744,1.0
4424,0.010402,0.314241,1.0
4524,0.00733136,0.310086,1.0
4624,0.023545,0.325206,0.998047
4717,0.00856993,0.309198,1.0
4817,0.00639854,0.305934,1.0
4917,0.00457209,0.303014,1.0
5017,0.0143633,0.311705,1.0
5110,0.00609391,0.302402,1.0
5210,0.00467004,0.299886,1.0
5310,0.0034379,0.297559,1.0
5410,0.00964931,0.302674,1.0
5503,0.00481231,0.296809,1.0
5603,0.00367998,0.294589,1.0
5703,0.00281301,0.292635,1.0
5803,0.0071801,0.295912,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.48901,2.66118,0.101563
101,1.69341,1.86644,0.230469
201,1.49088,1.66444,0.291667
301,1.45652,1.63084,0.318359
394,1.05405,1.2299,0.632813
494,1.22257,1.4013,0.589844
594,1.2031,1.38382,0.557292
694,1.08063,1.26401,0.580078
787,0.806433,0.992526,0.734375
887,1.01009,1.19955,0.652344
987,0.961214,1.15402,0.648438
1087,0.875572,1.07237,0.664063
1180,0.742923,0.943594,0.71875
1280,0.825597,1.03119,0.71875
1380,0.78954,1.00025,0.703125
1480,0.794645,1.01122,0.707031
1573,0.633068,0.855198,0.78125
1673,0.638627,0.867044,0.765625
1773,0.673141,0.90829,0.757813
1873,0.656385,0.898456,0.753906
1966,0.515414,0.764343,0.804688
2066,0.562286,0.818433,0.789063
2166,0.548208,0.811845,0.796875
2266,0.538781,0.809669,0.798828
2359,0.337474,0.615172,0.882813
2459,0.467175,0.752094,0.859375
2559,0.472549,0.763923,0.841146
2659,0.331325,0.628881,0.853516
2752,0.283537,0.587601,0.898438
2852,0.340086,0.65071,0.882813
2952,0.398443,0.714834,0.869792
3052,0.31826,0.64039,0.876953
3145,0.223724,0.551623,0.921875
3245,0.306085,0.638695,0.90625
3345,0.330599,0.668188,0.90625
3445,0.213859,0.5554,0.910156
3538,0.215383,0.561443,0.898438
3638,0.279154,0.628724,0.890625
3738,0.250322,0.60361,0.901042
3838,0.22445,0.581516,0.908203
3931,0.252847,0.612658,0.914063
4031,0.0966077,0.455459,0.949219
4131,0.0720318,0.429741,0.958333
4231,0.0598425,0.416372,0.962891
4324,0.0271029,0.382495,1.0
4424,0.0321097,0.386306,1.0
4524,0.0276654,0.380653,0.997396
4624,0.0235824,0.375339,0.996094
4717,0.013422,0.364007,1.0
4817,0.0185212,0.367877,1.0
4917,0.0149378,0.363055,1.0
5017,0.0140546,0.360917,1.0
5110,0.00902825,0.354708,1.0
5210,0.0122354,0.356672,1.0
5310,0.010118,0.353305,1.0
5410,0.00942364,0.35135,1.0
5503,0.0068735,0.347617,1.0
5603,0.00918798,0.348686,1.0
5703,0.00787424,0.346122,1.0
5803,0.00699983,0.343989,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.49254,2.66471,0.0859375
101,1.69113,1.86487,0.230469
201,1.29207,1.46725,0.315104
301,1.23781,1.41537,0.373047
394,1.00898,1.18889,0.601563
494,1.04091,1.22376,0.613281
594,0.999931,1.18594,0.622396
694,0.974961,1.16457,0.642578
787,0.63161,0.824991,0.78125
887,0.781264,0.978771,0.722656
987,0.794968,0.997052,0.71875
1087,0.644388,0.851095,0.740234
1180,0.380099,0.591151,0.851563
1280,0.599916,0.81601,0.820313
1380,0.444973,0.666794,0.835938
1480,0.513294,0.740922,0.830078
1573,0.253935,0.486775,0.929688
1673,0.496279,0.734209,0.878906
1773,0.281864,0.525343,0.888021
1873,0.462205,0.711221,0.873047
1966,0.162931,0.417001,0.929688
2066,0.345765,0.605,0.90625
2166,0.307451,0.571058,0.901042
2266,0.33926,0.607732,0.900391
2359,0.164724,0.437022,0.9375
2459,0.369035,0.644948,0.90625
2559,0.232933,0.513119,0.916667
2659,0.299406,0.583098,0.908203
2752,0.113655,0.400853,0.960938
2852,0.364181,0.654565,0.933594
2952,0.262998,0.557336,0.929688
3052,0.182995,0.479047,0.927734
3145,0.0690696,0.36721,0.992188
3245,0.202633,0.504317,0.945313
3345,0.102126,0.404544,0.953125
3445,0.24548,0.550436,0.947266
3538,0.0667073,0.372679,0.984375
3638,0.185512,0.493411,0.964844
3738,0.137441,0.446178,0.958333
3838,0.15601,0.464842,0.953125
3931,0.106923,0.416979,0.976563
4031,0.0561889,0.36537,0.984375
4131,0.0518732,0.360008,0.981771
4231,0.0154932,0.322556,0.986328
4324,0.00726748,0.313309,1.0
4424,0.0291292,0.334085,0.996094
4524,0.0199568,0.323824,0.994792
4624,0.00857017,0.311338,0.996094
4717,0.0047369,0.306467,1.0
4817,0.0169482,0.317579,0.996094
4917,0.0113184,0.31085,0.997396
5017,0.00611123,0.304537,0.998047
5110,0.0038041,0.301192,1.0
5210,0.0106169,0.306904,1.0
5310,0.00771826,0.302907,1.0
5410,0.0047293,0.298816,1.0
5503,0.00318484,0.296239,1.0
5603,0.0075556,0.299515,1.0
5703,0.00597582,0.296843,1.0
5803,0.00385591,0.293628,1.0


==> figures/results/CNNs/RESNET/Cifar10/Mutants/MR2-permutingConvOrder/r67/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.49679,2.66896,0.09375
101,1.75181,1.92631,0.195313
201,1.4756,1.64996,0.255208
301,1.41202,1.58727,0.316406
394,1.14243,1.31923,0.578125
494,1.28688,1.46615,0.539063
594,1.10532,1.28677,0.536458
694,1.04998,1.23397,0.552734
787,0.846272,1.03292,0.726563
887,0.960607,1.15044,0.664063
987,0.820871,1.01381,0.65625
1087,0.84604,1.04252,0.658203
1180,0.595179,0.795553,0.78125
1280,0.768651,0.973634,0.746094
1380,0.610949,0.820546,0.752604
1480,0.864286,1.0791,0.734375
1573,0.578597,0.798536,0.8125
1673,0.651027,0.877287,0.792969
1773,0.542699,0.774638,0.789063
1873,0.661758,0.899491,0.769531
1966,0.426688,0.67057,0.828125
2066,0.472477,0.723478,0.820313
2166,0.527304,0.784992,0.807292
2266,0.48562,0.749375,0.810547
2359,0.446622,0.717202,0.867188
2459,0.433196,0.710701,0.855469
2559,0.451131,0.735356,0.838542
2659,0.335517,0.625115,0.84375
2752,0.399032,0.694858,0.84375
2852,0.421511,0.724066,0.832031
2952,0.359863,0.668565,0.838542
3052,0.337726,0.651358,0.849609
3145,0.316655,0.637038,0.890625
3245,0.288924,0.61519,0.894531
3345,0.297378,0.628542,0.888021
3445,0.303295,0.639493,0.880859
3538,0.254182,0.593987,0.890625
3638,0.320158,0.663532,0.886719
3738,0.193866,0.541248,0.893229
3838,0.263027,0.613398,0.890625
3931,0.209784,0.56297,0.90625
4031,0.086499,0.438757,0.9375
4131,0.0566138,0.407764,0.953125
4231,0.0250447,0.375047,0.964844
4324,0.0426043,0.391496,0.992188
4424,0.0386951,0.386414,0.992188
4524,0.0253981,0.371932,0.992188
4624,0.0113924,0.356719,0.994141
4717,0.0246538,0.368835,1.0
4817,0.0207411,0.363719,1.0
4917,0.013383,0.355147,1.0
5017,0.00763802,0.348173,1.0
5110,0.0172584,0.356635,1.0
5210,0.0127019,0.350862,1.0
5310,0.00903159,0.345967,1.0
5410,0.00571838,0.341418,1.0
5503,0.0127236,0.347266,1.0
5603,0.00883135,0.342154,1.0
5703,0.00686905,0.338966,1.0
5803,0.00460337,0.335467,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/combinedData.csv <==
#BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  9.664917,  0.15742575, 393,  4.8572178,  0.21188119, 393,  3.0204868,  0.27326733, 393,  15.371604,  0.12376238, 393,  2.9044569,  0.24752475, 393,  7.0395761,  0.19306931
 786,  9.1815262,  0.22475247, 786,  5.0898485,  0.24950495, 786,  5.1086493,  0.24653466, 786,  4.5543985,  0.35544553, 786,  2.8425105,  0.37821782, 786,  4.9477229,  0.28316832
 1179,  2.2929199,  0.48118812, 1179,  1.9080169,  0.55049503, 1179,  4.0776124,  0.28712872, 1179,  2.2085922,  0.50297028, 1179,  2.1537704,  0.42772278, 1179,  3.1833339,  0.3841584
 1572,  1.9443924,  0.55445546, 1572,  2.1373444,  0.50099009, 1572,  2.2864673,  0.49009901, 1572,  2.9909542,  0.40000001, 1572,  1.8382336,  0.54059404, 1572,  1.5512886,  0.61683166
 1965,  2.4734807,  0.4871287, 1965,  1.6477748,  0.6118812, 1965,  1.6470745,  0.61782175, 1965,  2.0347166,  0.55445546, 1965,  1.8132348,  0.59207922, 1965,  1.7286508,  0.59603959
 2358,  1.6708336,  0.62277228, 2358,  2.2054768,  0.58613861, 2358,  2.0368063,  0.58910888, 2358,  2.3097985,  0.57326734, 2358,  1.6491958,  0.64653468, 2358,  2.67945,  0.5
 2751,  2.7416623,  0.54554456, 2751,  2.9777484,  0.5079208, 2751,  1.8092502,  0.64257425, 2751,  2.4551277,  0.54653466, 2751,  3.1135364,  0.50693071, 2751,  2.5755379,  0.51485151
 3144,  2.1612055,  0.59207922, 3144,  2.4944761,  0.58910888, 3144,  3.5774934,  0.47326732, 3144,  2.5758576,  0.59207922, 3144,  2.6906404,  0.55742574, 3144,  2.9095531,  0.52574259
 3537,  1.5169681,  0.690099, 3537,  2.7602191,  0.58019805, 3537,  2.9040143,  0.55445546, 3537,  2.2140334,  0.60891092, 3537,  2.6912227,  0.55643564, 3537,  2.1877267,  0.60891092
 3930,  2.60167,  0.59009904, 3930,  2.0037439,  0.64851487, 3930,  3.1589303,  0.50495052, 3930,  2.2384748,  0.59207922, 3930,  2.2527044,  0.64059407, 3930,  2.0482292,  0.64851487
 4323,  1.3694756,  0.76633662, 4323,  1.377758,  0.76633662, 4323,  1.3960044,  0.75940591, 4323,  1.4518698,  0.73663366, 4323,  1.5248857,  0.73663366, 4323,  1.3411001,  0.76039606
 4716,  1.3885554,  0.77227724, 4716,  1.4274707,  0.77029705, 4716,  1.4464949,  0.76138616, 4716,  1.4933815,  0.74059409, 4716,  1.5450705,  0.74158418, 4716,  1.3728284,  0.76138616
 5109,  1.418189,  0.77029705, 5109,  1.4599667,  0.77227724, 5109,  1.483327,  0.76534653, 5109,  1.5234679,  0.74257427, 5109,  1.5670276,  0.74257427, 5109,  1.398186,  0.76336634
 5502,  1.4360491,  0.76930696, 5502,  1.4788778,  0.77227724, 5502,  1.5077236,  0.76435643, 5502,  1.5409293,  0.74455446, 5502,  1.5827181,  0.74554455, 5502,  1.4110128,  0.75940591
 5895,  1.4463036,  0.76930696, 5895,  1.4907136,  0.77326733, 5895,  1.5229998,  0.76435643, 5895,  1.5540507,  0.74653465, 5895,  1.5936309,  0.74455446, 5895,  1.4189098,  0.75841582


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1bgr.csv <==
step, loss, accuracy
 393,  9.664917,  0.15742575
 786,  9.1815262,  0.22475247
 1179,  2.2929199,  0.48118812
 1572,  1.9443924,  0.55445546
 1965,  2.4734807,  0.4871287
 2358,  1.6708336,  0.62277228
 2751,  2.7416623,  0.54554456
 3144,  2.1612055,  0.59207922
 3537,  1.5169681,  0.690099
 3930,  2.60167,  0.59009904
 4323,  1.3694756,  0.76633662
 4716,  1.3885554,  0.77227724
 5109,  1.418189,  0.77029705
 5502,  1.4360491,  0.76930696
 5895,  1.4463036,  0.76930696


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1brg.csv <==
step, loss, accuracy
 393,  4.8572178,  0.21188119
 786,  5.0898485,  0.24950495
 1179,  1.9080169,  0.55049503
 1572,  2.1373444,  0.50099009
 1965,  1.6477748,  0.6118812
 2358,  2.2054768,  0.58613861
 2751,  2.9777484,  0.5079208
 3144,  2.4944761,  0.58910888
 3537,  2.7602191,  0.58019805
 3930,  2.0037439,  0.64851487
 4323,  1.377758,  0.76633662
 4716,  1.4274707,  0.77029705
 5109,  1.4599667,  0.77227724
 5502,  1.4788778,  0.77227724
 5895,  1.4907136,  0.77326733


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1gbr.csv <==
step, loss, accuracy
 393,  3.0204868,  0.27326733
 786,  5.1086493,  0.24653466
 1179,  4.0776124,  0.28712872
 1572,  2.2864673,  0.49009901
 1965,  1.6470745,  0.61782175
 2358,  2.0368063,  0.58910888
 2751,  1.8092502,  0.64257425
 3144,  3.5774934,  0.47326732
 3537,  2.9040143,  0.55445546
 3930,  3.1589303,  0.50495052
 4323,  1.3960044,  0.75940591
 4716,  1.4464949,  0.76138616
 5109,  1.483327,  0.76534653
 5502,  1.5077236,  0.76435643
 5895,  1.5229998,  0.76435643


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1grb.csv <==
step, loss, accuracy
 393,  15.371604,  0.12376238
 786,  4.5543985,  0.35544553
 1179,  2.2085922,  0.50297028
 1572,  2.9909542,  0.40000001
 1965,  2.0347166,  0.55445546
 2358,  2.3097985,  0.57326734
 2751,  2.4551277,  0.54653466
 3144,  2.5758576,  0.59207922
 3537,  2.2140334,  0.60891092
 3930,  2.2384748,  0.59207922
 4323,  1.4518698,  0.73663366
 4716,  1.4933815,  0.74059409
 5109,  1.5234679,  0.74257427
 5502,  1.5409293,  0.74455446
 5895,  1.5540507,  0.74653465


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rbg.csv <==
step, loss, accuracy
 393,  2.9044569,  0.24752475
 786,  2.8425105,  0.37821782
 1179,  2.1537704,  0.42772278
 1572,  1.8382336,  0.54059404
 1965,  1.8132348,  0.59207922
 2358,  1.6491958,  0.64653468
 2751,  3.1135364,  0.50693071
 3144,  2.6906404,  0.55742574
 3537,  2.6912227,  0.55643564
 3930,  2.2527044,  0.64059407
 4323,  1.5248857,  0.73663366
 4716,  1.5450705,  0.74158418
 5109,  1.5670276,  0.74257427
 5502,  1.5827181,  0.74554455
 5895,  1.5936309,  0.74455446


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rgb.csv <==
step, loss, accuracy
 393,  7.0395761,  0.19306931
 786,  4.9477229,  0.28316832
 1179,  3.1833339,  0.3841584
 1572,  1.5512886,  0.61683166
 1965,  1.7286508,  0.59603959
 2358,  2.67945,  0.5
 2751,  2.5755379,  0.51485151
 3144,  2.9095531,  0.52574259
 3537,  2.1877267,  0.60891092
 3930,  2.0482292,  0.64851487
 4323,  1.3411001,  0.76039606
 4716,  1.3728284,  0.76138616
 5109,  1.398186,  0.76336634
 5502,  1.4110128,  0.75940591
 5895,  1.4189098,  0.75841582


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/combinedData - Copy.csv <==
step_org_150MR1bgr, cross_entropy_org_150MR1bgr, loss_org_150MR1bgr, train_accuracy_org_150MR1bgr,step_org_150MR1brg, cross_entropy_org_150MR1brg, loss_org_150MR1brg, train_accuracy_org_150MR1brg,step_org_150MR1gbr, cross_entropy_org_150MR1gbr, loss_org_150MR1gbr, train_accuracy_org_150MR1gbr,step_org_150MR1grb, cross_entropy_org_150MR1grb, loss_org_150MR1grb, train_accuracy_org_150MR1grb,step_org_150MR1rbg, cross_entropy_org_150MR1rbg, loss_org_150MR1rbg, train_accuracy_org_150MR1rbg,step_org_150MR1rgb, cross_entropy_org_150MR1rgb, loss_org_150MR1rgb, train_accuracy_org_150MR1rgb
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,1.7482,1.96028,0.226563,101,1.80896,2.02195,0.191406,101,1.71562,1.92872,0.183594,101,1.7632,1.97617,0.191406,101,1.79853,2.01096,0.207031,101,1.66459,1.87697,0.226563
201,1.39442,1.60556,0.315104,201,1.35394,1.566,0.276042,201,1.32243,1.535,0.276042,201,1.29356,1.50677,0.302083,201,1.38592,1.59659,0.286458,201,1.35468,1.56681,0.315104
301,1.35698,1.56835,0.359375,301,1.23824,1.45051,0.357422,301,1.27408,1.48716,0.347656,301,1.18779,1.40142,0.359375,301,1.23086,1.44101,0.361328,301,1.20472,1.41698,0.386719
394,1.12474,1.33726,0.601563,394,1.04921,1.26264,0.625,394,1.0311,1.2448,0.554688,394,1.01237,1.22638,0.648438,394,1.13835,1.34873,0.5625,394,1.00304,1.21636,0.632813
494,1.1425,1.357,0.605469,494,1.05988,1.27518,0.613281,494,1.09993,1.31549,0.5625,494,1.17366,1.38888,0.613281,494,1.20532,1.41685,0.546875,494,1.1391,1.3542,0.59375
594,0.972528,1.18972,0.611979,594,1.00619,1.2237,0.606771,594,0.932638,1.15041,0.591146,594,1.0086,1.22566,0.611979,594,1.04181,1.25532,0.557292,594,1.07496,1.29216,0.604167
694,1.00973,1.22986,0.625,694,0.894414,1.11469,0.623047,694,0.969425,1.19001,0.605469,694,0.938065,1.15694,0.628906,694,0.992059,1.20748,0.580078,694,0.959194,1.17919,0.626953
787,0.77212,0.995658,0.742188,787,0.692284,0.914952,0.742188,787,0.546124,0.769701,0.835938,787,0.663391,0.884274,0.796875,787,0.712198,0.930014,0.734375,787,0.679203,0.901899,0.765625
887,0.808943,1.03567,0.695313,887,0.855773,1.08149,0.691406,887,0.901282,1.12832,0.726563,887,0.86775,1.09122,0.730469,887,0.909634,1.13007,0.710938,887,0.782436,1.00856,0.726563
987,0.689117,0.919497,0.713542,987,0.737056,0.966128,0.705729,987,0.707901,0.938124,0.736979,987,0.745819,0.972214,0.723958,987,0.750456,0.97404,0.71875,987,0.740008,0.969719,0.734375
1087,0.61757,0.852008,0.726563,1087,0.555183,0.787975,0.724609,1087,0.579209,0.812982,0.757813,1087,0.822068,1.05193,0.724609,1087,0.683119,0.910164,0.726563,1087,0.649131,0.882538,0.734375
1180,0.43926,0.677539,0.835938,1180,0.489424,0.726213,0.828125,1180,0.333202,0.570742,0.890625,1180,0.384624,0.617876,0.882813,1180,0.447466,0.678105,0.804688,1180,0.478767,0.716041,0.835938
1280,0.633728,0.875996,0.789063,1280,0.548311,0.78909,0.792969,1280,0.602613,0.84418,0.839844,1280,0.676961,0.913906,0.808594,1280,0.661132,0.89561,0.765625,1280,0.707485,0.949209,0.789063
1380,0.54729,0.793846,0.802083,1380,0.527727,0.772901,0.799479,1380,0.551902,0.797813,0.835938,1380,0.499568,0.740635,0.804688,1380,0.557386,0.796351,0.763021,1380,0.436598,0.683201,0.8125
1480,0.473458,0.724585,0.808594,1480,0.504785,0.754871,0.808594,1480,0.420843,0.670976,0.84375,1480,0.4714,0.717183,0.816406,1480,0.438369,0.681749,0.783203,1480,0.533322,0.784298,0.810547
1573,0.312776,0.568178,0.875,1573,0.341831,0.596486,0.867188,1573,0.334185,0.58896,0.882813,1573,0.286854,0.536623,0.921875,1573,0.303994,0.551852,0.882813,1573,0.344,0.599409,0.875
1673,0.456915,0.716987,0.847656,1673,0.485684,0.744814,0.84375,1673,0.548773,0.808129,0.84375,1673,0.535566,0.789569,0.859375,1673,0.607012,0.860119,0.816406,1673,0.517344,0.777447,0.84375
1773,0.406558,0.671593,0.859375,1773,0.366542,0.630613,0.846354,1773,0.330986,0.59535,0.856771,1773,0.42972,0.68887,0.835938,1773,0.475789,0.733931,0.820313,1773,0.309004,0.574584,0.859375
1873,0.341247,0.61042,0.863281,1873,0.364991,0.633857,0.845703,1873,0.256743,0.525397,0.869141,1873,0.332865,0.597137,0.845703,1873,0.403387,0.666724,0.830078,1873,0.284364,0.554248,0.871094
1966,0.250967,0.524516,0.90625,1966,0.246153,0.519738,0.890625,1966,0.178738,0.451824,0.914063,1966,0.218984,0.487296,0.921875,1966,0.205618,0.473992,0.921875,1966,0.307652,0.582294,0.914063
2066,0.520747,0.799124,0.851563,2066,0.416663,0.695719,0.863281,2066,0.399564,0.676867,0.886719,2066,0.355175,0.627718,0.890625,2066,0.445045,0.718876,0.871094,2066,0.371761,0.650975,0.882813
2166,0.280296,0.563325,0.867188,2166,0.276403,0.560086,0.872396,2166,0.1887,0.470425,0.898438,2166,0.466478,0.74351,0.869792,2166,0.316469,0.594548,0.869792,2166,0.323007,0.6068,0.885417
2266,0.218462,0.504482,0.882813,2266,0.278523,0.566115,0.882813,2266,0.124884,0.409741,0.908203,2266,0.218989,0.500616,0.882813,2266,0.30989,0.592351,0.871094,2266,0.315197,0.602349,0.888672
2359,0.189869,0.479329,0.921875,2359,0.181849,0.473691,0.929688,2359,0.146112,0.434405,0.945313,2359,0.165273,0.450637,0.929688,2359,0.185796,0.472613,0.953125,2359,0.240503,0.532558,0.929688
2459,0.357788,0.651692,0.890625,2459,0.299291,0.595281,0.917969,2459,0.339131,0.631638,0.914063,2459,0.308785,0.597475,0.894531,2459,0.337506,0.629069,0.910156,2459,0.358513,0.654268,0.890625
2559,0.198623,0.495569,0.901042,2559,0.288676,0.587708,0.911458,2559,0.30111,0.597402,0.914063,2559,0.348931,0.641443,0.880208,2559,0.296006,0.591017,0.898438,2559,0.271007,0.570438,0.90625
2659,0.227216,0.526814,0.90625,2659,0.218249,0.520636,0.910156,2659,0.218804,0.518857,0.914063,2659,0.235232,0.531915,0.892578,2659,0.196372,0.495007,0.90625,2659,0.246154,0.548358,0.908203
2752,0.113886,0.416509,0.960938,2752,0.243276,0.548942,0.914063,2752,0.136484,0.439131,0.945313,2752,0.177639,0.477467,0.953125,2752,0.169107,0.471668,0.945313,2752,0.153693,0.459183,0.9375
2852,0.253355,0.55938,0.933594,2852,0.169836,0.478847,0.929688,2852,0.235189,0.539947,0.9375,2852,0.28417,0.58683,0.914063,2852,0.190172,0.495551,0.933594,2852,0.290099,0.598012,0.90625
2952,0.213592,0.522378,0.929688,2952,0.172936,0.483772,0.929688,2952,0.243388,0.55007,0.929688,2952,0.190471,0.496206,0.921875,2952,0.224034,0.531348,0.932292,2952,0.28832,0.598139,0.90625
3052,0.153386,0.462757,0.9375,3052,0.235913,0.548899,0.929688,3052,0.123884,0.434135,0.941406,3052,0.254979,0.563483,0.925781,3052,0.141032,0.451093,0.9375,3052,0.133092,0.44442,0.916016
3145,0.090684,0.40202,0.96875,3145,0.164285,0.480364,0.960938,3145,0.127887,0.439931,0.960938,3145,0.112361,0.423551,0.96875,3145,0.167743,0.480069,0.953125,3145,0.152975,0.465857,0.96875
3245,0.295339,0.609046,0.9375,3245,0.180703,0.499372,0.945313,3245,0.279237,0.592957,0.933594,3245,0.184901,0.496762,0.941406,3245,0.201091,0.514411,0.9375,3245,0.164704,0.480614,0.960938
3345,0.201732,0.516631,0.940104,3345,0.219413,0.540075,0.942708,3345,0.161876,0.476763,0.924479,3345,0.262066,0.576102,0.929688,3345,0.16362,0.478803,0.940104,3345,0.111787,0.429194,0.963542
3445,0.214734,0.530606,0.9375,3445,0.13122,0.453646,0.951172,3445,0.176765,0.492688,0.925781,3445,0.176166,0.491728,0.927734,3445,0.142039,0.458396,0.943359,3445,0.106528,0.42461,0.962891
3538,0.140795,0.457999,0.945313,3538,0.15707,0.48012,0.953125,3538,0.154795,0.471642,0.953125,3538,0.143733,0.460854,0.96875,3538,0.0552843,0.373298,0.992188,3538,0.173085,0.492901,0.960938
3638,0.249389,0.568478,0.917969,3638,0.158627,0.484776,0.941406,3638,0.134087,0.452243,0.957031,3638,0.219624,0.536804,0.957031,3638,0.256377,0.575284,0.953125,3638,0.173051,0.494499,0.941406
3738,0.122155,0.440227,0.927083,3738,0.116641,0.444968,0.945313,3738,0.138362,0.45586,0.953125,3738,0.179676,0.498711,0.953125,3738,0.214828,0.535474,0.940104,3738,0.1237,0.445291,0.945313
3838,0.168476,0.486372,0.927734,3838,0.22946,0.557913,0.935547,3838,0.0934503,0.41011,0.953125,3838,0.172631,0.491975,0.947266,3838,0.0804846,0.402138,0.947266,3838,0.180682,0.502018,0.947266
3931,0.215959,0.535319,0.929688,3931,0.120103,0.447986,0.960938,3931,0.109201,0.426516,0.96875,3931,0.138066,0.458244,0.953125,3931,0.130315,0.452284,0.921875,3931,0.07157,0.393011,0.960938
4031,0.0297749,0.348188,0.960938,4031,0.0471675,0.37408,0.972656,4031,0.0824818,0.398865,0.96875,4031,0.0383492,0.357616,0.972656,4031,0.0363514,0.357387,0.957031,4031,0.0431409,0.363607,0.976563
4131,0.0332822,0.350608,0.96875,4131,0.0205427,0.346332,0.981771,4131,0.0134529,0.328747,0.979167,4131,0.0312205,0.349412,0.979167,4131,0.037667,0.357598,0.966146,4131,0.0308135,0.350169,0.979167
4231,0.00716214,0.32337,0.976563,4231,0.0201918,0.344834,0.984375,4231,0.0107833,0.324956,0.984375,4231,0.0123931,0.32948,0.984375,4231,0.0121926,0.330989,0.974609,4231,0.0147567,0.332979,0.984375
4324,0.0160943,0.331238,1.0,4324,0.00884227,0.332391,1.0,4324,0.00904695,0.322161,1.0,4324,0.00928064,0.325318,1.0,4324,0.0201433,0.337868,0.992188,4324,0.0151082,0.332255,0.992188
4424,0.0123045,0.326319,1.0,4424,0.0243576,0.346741,0.996094,4424,0.0323987,0.344385,0.996094,4424,0.0195907,0.334507,1.0,4424,0.0187568,0.33534,0.992188,4424,0.0136297,0.329629,0.996094
4524,0.0124919,0.325371,1.0,4524,0.00960492,0.330822,0.997396,4524,0.00483845,0.315693,0.997396,4524,0.0143182,0.328105,1.0,4524,0.0157894,0.331224,0.992188,4524,0.0141491,0.328997,0.997396
4624,0.00387652,0.31561,1.0,4624,0.00690811,0.326947,0.998047,4624,0.00510286,0.314813,0.998047,4624,0.00568512,0.31833,1.0,4624,0.0059099,0.320184,0.994141,4624,0.00673429,0.320425,0.998047
4717,0.00819331,0.318847,1.0,4717,0.00602465,0.324955,1.0,4717,0.0057841,0.314421,1.0,4717,0.00478117,0.316353,1.0,4717,0.00878755,0.321975,1.0,4717,0.00715331,0.319756,1.0
4817,0.00886199,0.318375,1.0,4817,0.016229,0.333984,0.996094,4817,0.0158377,0.323336,1.0,4817,0.0139003,0.324335,1.0,4817,0.0142251,0.326259,1.0,4817,0.00889147,0.320337,1.0
4917,0.00779756,0.316166,1.0,4917,0.00614557,0.322725,0.997396,4917,0.00335055,0.30971,1.0,4917,0.00984918,0.319142,1.0,4917,0.00837865,0.319255,1.0,4917,0.0089421,0.31923,1.0
5017,0.0028268,0.310046,1.0,5017,0.00451512,0.319913,0.998047,5017,0.00351662,0.308729,1.0,5017,0.00395993,0.312105,1.0,5017,0.0043241,0.314037,1.0,5017,0.00449361,0.313621,1.0
5110,0.00577451,0.311916,1.0,5110,0.00480226,0.319093,1.0,5110,0.00403875,0.308181,1.0,5110,0.0034611,0.310531,1.0,5110,0.00651822,0.315145,1.0,5110,0.00468535,0.312726,1.0
5210,0.00702284,0.312023,1.0,5210,0.0114006,0.324517,1.0,5210,0.0109042,0.31391,1.0,5210,0.010457,0.316388,1.0,5210,0.0107166,0.31819,1.0,5210,0.00669359,0.31358,1.0
5310,0.00558765,0.309447,1.0,5310,0.004586,0.31653,1.0,5310,0.00264886,0.304519,1.0,5310,0.00746599,0.312255,1.0,5310,0.00602316,0.312342,1.0,5310,0.00631705,0.312049,1.0
5410,0.00227985,0.304995,1.0,5410,0.00341443,0.314181,1.0,5410,0.0028253,0.303554,1.0,5410,0.00308925,0.306733,1.0,5410,0.00347198,0.308633,1.0,5410,0.00341768,0.307996,1.0
5503,0.00453503,0.306179,1.0,5503,0.00401398,0.313681,1.0,5503,0.00325309,0.302919,1.0,5503,0.00258866,0.305163,1.0,5503,0.00515257,0.309235,1.0,5503,0.00358627,0.307085,1.0
5603,0.00582536,0.306336,1.0,5603,0.00857668,0.317077,1.0,5603,0.0084975,0.307035,1.0,5603,0.00821538,0.309656,1.0,5603,0.00832839,0.311265,1.0,5603,0.00543875,0.307792,1.0
5703,0.00428734,0.303664,1.0,5703,0.00369114,0.311027,1.0,5703,0.00221774,0.299627,1.0,5703,0.00596074,0.306266,1.0,5703,0.00477784,0.306568,1.0,5703,0.00500872,0.306216,1.0
5803,0.00192761,0.300169,1.0,5803,0.0027652,0.308934,1.0,5803,0.00239764,0.298677,1.0,5803,0.00256009,0.301729,1.0,5803,0.00294171,0.303584,1.0,5803,0.00276523,0.302828,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/combinedData.csv <==
#BGR, BGR, BGR, BGR,BRG, BRG, BRG, BRG,GBR, GBR, GBR, GBR,GRB, GRB, GRB, GRB,RBG, RBG, RBG, RBG,RGB, RGB, RGB, RGB
BGR, BGR, BGR, BGR,BRG, BRG, BRG, BRG,GBR, GBR, GBR, GBR,GRB, GRB, GRB, GRB,RBG, RBG, RBG, RBG,RGB, RGB, RGB, RGB
1,2.66586,2.87793,0.0703125,1,2.6708,2.88288,0.0703125,1,2.6737,2.88577,0.0703125,1,2.65779,2.86986,0.0703125,1,2.65421,2.86629,0.0703125,1,2.64588,2.85796,0.0703125
101,1.7482,1.96028,0.226563,101,1.80896,2.02195,0.191406,101,1.71562,1.92872,0.183594,101,1.7632,1.97617,0.191406,101,1.79853,2.01096,0.207031,101,1.66459,1.87697,0.226563
201,1.39442,1.60556,0.315104,201,1.35394,1.566,0.276042,201,1.32243,1.535,0.276042,201,1.29356,1.50677,0.302083,201,1.38592,1.59659,0.286458,201,1.35468,1.56681,0.315104
301,1.35698,1.56835,0.359375,301,1.23824,1.45051,0.357422,301,1.27408,1.48716,0.347656,301,1.18779,1.40142,0.359375,301,1.23086,1.44101,0.361328,301,1.20472,1.41698,0.386719
394,1.12474,1.33726,0.601563,394,1.04921,1.26264,0.625,394,1.0311,1.2448,0.554688,394,1.01237,1.22638,0.648438,394,1.13835,1.34873,0.5625,394,1.00304,1.21636,0.632813
494,1.1425,1.357,0.605469,494,1.05988,1.27518,0.613281,494,1.09993,1.31549,0.5625,494,1.17366,1.38888,0.613281,494,1.20532,1.41685,0.546875,494,1.1391,1.3542,0.59375
594,0.972528,1.18972,0.611979,594,1.00619,1.2237,0.606771,594,0.932638,1.15041,0.591146,594,1.0086,1.22566,0.611979,594,1.04181,1.25532,0.557292,594,1.07496,1.29216,0.604167
694,1.00973,1.22986,0.625,694,0.894414,1.11469,0.623047,694,0.969425,1.19001,0.605469,694,0.938065,1.15694,0.628906,694,0.992059,1.20748,0.580078,694,0.959194,1.17919,0.626953
787,0.77212,0.995658,0.742188,787,0.692284,0.914952,0.742188,787,0.546124,0.769701,0.835938,787,0.663391,0.884274,0.796875,787,0.712198,0.930014,0.734375,787,0.679203,0.901899,0.765625
887,0.808943,1.03567,0.695313,887,0.855773,1.08149,0.691406,887,0.901282,1.12832,0.726563,887,0.86775,1.09122,0.730469,887,0.909634,1.13007,0.710938,887,0.782436,1.00856,0.726563
987,0.689117,0.919497,0.713542,987,0.737056,0.966128,0.705729,987,0.707901,0.938124,0.736979,987,0.745819,0.972214,0.723958,987,0.750456,0.97404,0.71875,987,0.740008,0.969719,0.734375
1087,0.61757,0.852008,0.726563,1087,0.555183,0.787975,0.724609,1087,0.579209,0.812982,0.757813,1087,0.822068,1.05193,0.724609,1087,0.683119,0.910164,0.726563,1087,0.649131,0.882538,0.734375
1180,0.43926,0.677539,0.835938,1180,0.489424,0.726213,0.828125,1180,0.333202,0.570742,0.890625,1180,0.384624,0.617876,0.882813,1180,0.447466,0.678105,0.804688,1180,0.478767,0.716041,0.835938
1280,0.633728,0.875996,0.789063,1280,0.548311,0.78909,0.792969,1280,0.602613,0.84418,0.839844,1280,0.676961,0.913906,0.808594,1280,0.661132,0.89561,0.765625,1280,0.707485,0.949209,0.789063
1380,0.54729,0.793846,0.802083,1380,0.527727,0.772901,0.799479,1380,0.551902,0.797813,0.835938,1380,0.499568,0.740635,0.804688,1380,0.557386,0.796351,0.763021,1380,0.436598,0.683201,0.8125
1480,0.473458,0.724585,0.808594,1480,0.504785,0.754871,0.808594,1480,0.420843,0.670976,0.84375,1480,0.4714,0.717183,0.816406,1480,0.438369,0.681749,0.783203,1480,0.533322,0.784298,0.810547
1573,0.312776,0.568178,0.875,1573,0.341831,0.596486,0.867188,1573,0.334185,0.58896,0.882813,1573,0.286854,0.536623,0.921875,1573,0.303994,0.551852,0.882813,1573,0.344,0.599409,0.875
1673,0.456915,0.716987,0.847656,1673,0.485684,0.744814,0.84375,1673,0.548773,0.808129,0.84375,1673,0.535566,0.789569,0.859375,1673,0.607012,0.860119,0.816406,1673,0.517344,0.777447,0.84375
1773,0.406558,0.671593,0.859375,1773,0.366542,0.630613,0.846354,1773,0.330986,0.59535,0.856771,1773,0.42972,0.68887,0.835938,1773,0.475789,0.733931,0.820313,1773,0.309004,0.574584,0.859375
1873,0.341247,0.61042,0.863281,1873,0.364991,0.633857,0.845703,1873,0.256743,0.525397,0.869141,1873,0.332865,0.597137,0.845703,1873,0.403387,0.666724,0.830078,1873,0.284364,0.554248,0.871094
1966,0.250967,0.524516,0.90625,1966,0.246153,0.519738,0.890625,1966,0.178738,0.451824,0.914063,1966,0.218984,0.487296,0.921875,1966,0.205618,0.473992,0.921875,1966,0.307652,0.582294,0.914063
2066,0.520747,0.799124,0.851563,2066,0.416663,0.695719,0.863281,2066,0.399564,0.676867,0.886719,2066,0.355175,0.627718,0.890625,2066,0.445045,0.718876,0.871094,2066,0.371761,0.650975,0.882813
2166,0.280296,0.563325,0.867188,2166,0.276403,0.560086,0.872396,2166,0.1887,0.470425,0.898438,2166,0.466478,0.74351,0.869792,2166,0.316469,0.594548,0.869792,2166,0.323007,0.6068,0.885417
2266,0.218462,0.504482,0.882813,2266,0.278523,0.566115,0.882813,2266,0.124884,0.409741,0.908203,2266,0.218989,0.500616,0.882813,2266,0.30989,0.592351,0.871094,2266,0.315197,0.602349,0.888672
2359,0.189869,0.479329,0.921875,2359,0.181849,0.473691,0.929688,2359,0.146112,0.434405,0.945313,2359,0.165273,0.450637,0.929688,2359,0.185796,0.472613,0.953125,2359,0.240503,0.532558,0.929688
2459,0.357788,0.651692,0.890625,2459,0.299291,0.595281,0.917969,2459,0.339131,0.631638,0.914063,2459,0.308785,0.597475,0.894531,2459,0.337506,0.629069,0.910156,2459,0.358513,0.654268,0.890625
2559,0.198623,0.495569,0.901042,2559,0.288676,0.587708,0.911458,2559,0.30111,0.597402,0.914063,2559,0.348931,0.641443,0.880208,2559,0.296006,0.591017,0.898438,2559,0.271007,0.570438,0.90625
2659,0.227216,0.526814,0.90625,2659,0.218249,0.520636,0.910156,2659,0.218804,0.518857,0.914063,2659,0.235232,0.531915,0.892578,2659,0.196372,0.495007,0.90625,2659,0.246154,0.548358,0.908203
2752,0.113886,0.416509,0.960938,2752,0.243276,0.548942,0.914063,2752,0.136484,0.439131,0.945313,2752,0.177639,0.477467,0.953125,2752,0.169107,0.471668,0.945313,2752,0.153693,0.459183,0.9375
2852,0.253355,0.55938,0.933594,2852,0.169836,0.478847,0.929688,2852,0.235189,0.539947,0.9375,2852,0.28417,0.58683,0.914063,2852,0.190172,0.495551,0.933594,2852,0.290099,0.598012,0.90625
2952,0.213592,0.522378,0.929688,2952,0.172936,0.483772,0.929688,2952,0.243388,0.55007,0.929688,2952,0.190471,0.496206,0.921875,2952,0.224034,0.531348,0.932292,2952,0.28832,0.598139,0.90625
3052,0.153386,0.462757,0.9375,3052,0.235913,0.548899,0.929688,3052,0.123884,0.434135,0.941406,3052,0.254979,0.563483,0.925781,3052,0.141032,0.451093,0.9375,3052,0.133092,0.44442,0.916016
3145,0.090684,0.40202,0.96875,3145,0.164285,0.480364,0.960938,3145,0.127887,0.439931,0.960938,3145,0.112361,0.423551,0.96875,3145,0.167743,0.480069,0.953125,3145,0.152975,0.465857,0.96875
3245,0.295339,0.609046,0.9375,3245,0.180703,0.499372,0.945313,3245,0.279237,0.592957,0.933594,3245,0.184901,0.496762,0.941406,3245,0.201091,0.514411,0.9375,3245,0.164704,0.480614,0.960938
3345,0.201732,0.516631,0.940104,3345,0.219413,0.540075,0.942708,3345,0.161876,0.476763,0.924479,3345,0.262066,0.576102,0.929688,3345,0.16362,0.478803,0.940104,3345,0.111787,0.429194,0.963542
3445,0.214734,0.530606,0.9375,3445,0.13122,0.453646,0.951172,3445,0.176765,0.492688,0.925781,3445,0.176166,0.491728,0.927734,3445,0.142039,0.458396,0.943359,3445,0.106528,0.42461,0.962891
3538,0.140795,0.457999,0.945313,3538,0.15707,0.48012,0.953125,3538,0.154795,0.471642,0.953125,3538,0.143733,0.460854,0.96875,3538,0.0552843,0.373298,0.992188,3538,0.173085,0.492901,0.960938
3638,0.249389,0.568478,0.917969,3638,0.158627,0.484776,0.941406,3638,0.134087,0.452243,0.957031,3638,0.219624,0.536804,0.957031,3638,0.256377,0.575284,0.953125,3638,0.173051,0.494499,0.941406
3738,0.122155,0.440227,0.927083,3738,0.116641,0.444968,0.945313,3738,0.138362,0.45586,0.953125,3738,0.179676,0.498711,0.953125,3738,0.214828,0.535474,0.940104,3738,0.1237,0.445291,0.945313
3838,0.168476,0.486372,0.927734,3838,0.22946,0.557913,0.935547,3838,0.0934503,0.41011,0.953125,3838,0.172631,0.491975,0.947266,3838,0.0804846,0.402138,0.947266,3838,0.180682,0.502018,0.947266
3931,0.215959,0.535319,0.929688,3931,0.120103,0.447986,0.960938,3931,0.109201,0.426516,0.96875,3931,0.138066,0.458244,0.953125,3931,0.130315,0.452284,0.921875,3931,0.07157,0.393011,0.960938
4031,0.0297749,0.348188,0.960938,4031,0.0471675,0.37408,0.972656,4031,0.0824818,0.398865,0.96875,4031,0.0383492,0.357616,0.972656,4031,0.0363514,0.357387,0.957031,4031,0.0431409,0.363607,0.976563
4131,0.0332822,0.350608,0.96875,4131,0.0205427,0.346332,0.981771,4131,0.0134529,0.328747,0.979167,4131,0.0312205,0.349412,0.979167,4131,0.037667,0.357598,0.966146,4131,0.0308135,0.350169,0.979167
4231,0.00716214,0.32337,0.976563,4231,0.0201918,0.344834,0.984375,4231,0.0107833,0.324956,0.984375,4231,0.0123931,0.32948,0.984375,4231,0.0121926,0.330989,0.974609,4231,0.0147567,0.332979,0.984375
4324,0.0160943,0.331238,1.0,4324,0.00884227,0.332391,1.0,4324,0.00904695,0.322161,1.0,4324,0.00928064,0.325318,1.0,4324,0.0201433,0.337868,0.992188,4324,0.0151082,0.332255,0.992188
4424,0.0123045,0.326319,1.0,4424,0.0243576,0.346741,0.996094,4424,0.0323987,0.344385,0.996094,4424,0.0195907,0.334507,1.0,4424,0.0187568,0.33534,0.992188,4424,0.0136297,0.329629,0.996094
4524,0.0124919,0.325371,1.0,4524,0.00960492,0.330822,0.997396,4524,0.00483845,0.315693,0.997396,4524,0.0143182,0.328105,1.0,4524,0.0157894,0.331224,0.992188,4524,0.0141491,0.328997,0.997396
4624,0.00387652,0.31561,1.0,4624,0.00690811,0.326947,0.998047,4624,0.00510286,0.314813,0.998047,4624,0.00568512,0.31833,1.0,4624,0.0059099,0.320184,0.994141,4624,0.00673429,0.320425,0.998047
4717,0.00819331,0.318847,1.0,4717,0.00602465,0.324955,1.0,4717,0.0057841,0.314421,1.0,4717,0.00478117,0.316353,1.0,4717,0.00878755,0.321975,1.0,4717,0.00715331,0.319756,1.0
4817,0.00886199,0.318375,1.0,4817,0.016229,0.333984,0.996094,4817,0.0158377,0.323336,1.0,4817,0.0139003,0.324335,1.0,4817,0.0142251,0.326259,1.0,4817,0.00889147,0.320337,1.0
4917,0.00779756,0.316166,1.0,4917,0.00614557,0.322725,0.997396,4917,0.00335055,0.30971,1.0,4917,0.00984918,0.319142,1.0,4917,0.00837865,0.319255,1.0,4917,0.0089421,0.31923,1.0
5017,0.0028268,0.310046,1.0,5017,0.00451512,0.319913,0.998047,5017,0.00351662,0.308729,1.0,5017,0.00395993,0.312105,1.0,5017,0.0043241,0.314037,1.0,5017,0.00449361,0.313621,1.0
5110,0.00577451,0.311916,1.0,5110,0.00480226,0.319093,1.0,5110,0.00403875,0.308181,1.0,5110,0.0034611,0.310531,1.0,5110,0.00651822,0.315145,1.0,5110,0.00468535,0.312726,1.0
5210,0.00702284,0.312023,1.0,5210,0.0114006,0.324517,1.0,5210,0.0109042,0.31391,1.0,5210,0.010457,0.316388,1.0,5210,0.0107166,0.31819,1.0,5210,0.00669359,0.31358,1.0
5310,0.00558765,0.309447,1.0,5310,0.004586,0.31653,1.0,5310,0.00264886,0.304519,1.0,5310,0.00746599,0.312255,1.0,5310,0.00602316,0.312342,1.0,5310,0.00631705,0.312049,1.0
5410,0.00227985,0.304995,1.0,5410,0.00341443,0.314181,1.0,5410,0.0028253,0.303554,1.0,5410,0.00308925,0.306733,1.0,5410,0.00347198,0.308633,1.0,5410,0.00341768,0.307996,1.0
5503,0.00453503,0.306179,1.0,5503,0.00401398,0.313681,1.0,5503,0.00325309,0.302919,1.0,5503,0.00258866,0.305163,1.0,5503,0.00515257,0.309235,1.0,5503,0.00358627,0.307085,1.0
5603,0.00582536,0.306336,1.0,5603,0.00857668,0.317077,1.0,5603,0.0084975,0.307035,1.0,5603,0.00821538,0.309656,1.0,5603,0.00832839,0.311265,1.0,5603,0.00543875,0.307792,1.0
5703,0.00428734,0.303664,1.0,5703,0.00369114,0.311027,1.0,5703,0.00221774,0.299627,1.0,5703,0.00596074,0.306266,1.0,5703,0.00477784,0.306568,1.0,5703,0.00500872,0.306216,1.0
5803,0.00192761,0.300169,1.0,5803,0.0027652,0.308934,1.0,5803,0.00239764,0.298677,1.0,5803,0.00256009,0.301729,1.0,5803,0.00294171,0.303584,1.0,5803,0.00276523,0.302828,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.66586,2.87793,0.0703125
101,1.7482,1.96028,0.226563
201,1.39442,1.60556,0.315104
301,1.35698,1.56835,0.359375
394,1.12474,1.33726,0.601563
494,1.1425,1.357,0.605469
594,0.972528,1.18972,0.611979
694,1.00973,1.22986,0.625
787,0.77212,0.995658,0.742188
887,0.808943,1.03567,0.695313
987,0.689117,0.919497,0.713542
1087,0.61757,0.852008,0.726563
1180,0.43926,0.677539,0.835938
1280,0.633728,0.875996,0.789063
1380,0.54729,0.793846,0.802083
1480,0.473458,0.724585,0.808594
1573,0.312776,0.568178,0.875
1673,0.456915,0.716987,0.847656
1773,0.406558,0.671593,0.859375
1873,0.341247,0.61042,0.863281
1966,0.250967,0.524516,0.90625
2066,0.520747,0.799124,0.851563
2166,0.280296,0.563325,0.867188
2266,0.218462,0.504482,0.882813
2359,0.189869,0.479329,0.921875
2459,0.357788,0.651692,0.890625
2559,0.198623,0.495569,0.901042
2659,0.227216,0.526814,0.90625
2752,0.113886,0.416509,0.960938
2852,0.253355,0.55938,0.933594
2952,0.213592,0.522378,0.929688
3052,0.153386,0.462757,0.9375
3145,0.090684,0.40202,0.96875
3245,0.295339,0.609046,0.9375
3345,0.201732,0.516631,0.940104
3445,0.214734,0.530606,0.9375
3538,0.140795,0.457999,0.945313
3638,0.249389,0.568478,0.917969
3738,0.122155,0.440227,0.927083
3838,0.168476,0.486372,0.927734
3931,0.215959,0.535319,0.929688
4031,0.0297749,0.348188,0.960938
4131,0.0332822,0.350608,0.96875
4231,0.00716214,0.32337,0.976563
4324,0.0160943,0.331238,1.0
4424,0.0123045,0.326319,1.0
4524,0.0124919,0.325371,1.0
4624,0.00387652,0.31561,1.0
4717,0.00819331,0.318847,1.0
4817,0.00886199,0.318375,1.0
4917,0.00779756,0.316166,1.0
5017,0.0028268,0.310046,1.0
5110,0.00577451,0.311916,1.0
5210,0.00702284,0.312023,1.0
5310,0.00558765,0.309447,1.0
5410,0.00227985,0.304995,1.0
5503,0.00453503,0.306179,1.0
5603,0.00582536,0.306336,1.0
5703,0.00428734,0.303664,1.0
5803,0.00192761,0.300169,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6708,2.88288,0.0703125
101,1.80896,2.02195,0.191406
201,1.35394,1.566,0.276042
301,1.23824,1.45051,0.357422
394,1.04921,1.26264,0.625
494,1.05988,1.27518,0.613281
594,1.00619,1.2237,0.606771
694,0.894414,1.11469,0.623047
787,0.692284,0.914952,0.742188
887,0.855773,1.08149,0.691406
987,0.737056,0.966128,0.705729
1087,0.555183,0.787975,0.724609
1180,0.489424,0.726213,0.828125
1280,0.548311,0.78909,0.792969
1380,0.527727,0.772901,0.799479
1480,0.504785,0.754871,0.808594
1573,0.341831,0.596486,0.867188
1673,0.485684,0.744814,0.84375
1773,0.366542,0.630613,0.846354
1873,0.364991,0.633857,0.845703
1966,0.246153,0.519738,0.890625
2066,0.416663,0.695719,0.863281
2166,0.276403,0.560086,0.872396
2266,0.278523,0.566115,0.882813
2359,0.181849,0.473691,0.929688
2459,0.299291,0.595281,0.917969
2559,0.288676,0.587708,0.911458
2659,0.218249,0.520636,0.910156
2752,0.243276,0.548942,0.914063
2852,0.169836,0.478847,0.929688
2952,0.172936,0.483772,0.929688
3052,0.235913,0.548899,0.929688
3145,0.164285,0.480364,0.960938
3245,0.180703,0.499372,0.945313
3345,0.219413,0.540075,0.942708
3445,0.13122,0.453646,0.951172
3538,0.15707,0.48012,0.953125
3638,0.158627,0.484776,0.941406
3738,0.116641,0.444968,0.945313
3838,0.22946,0.557913,0.935547
3931,0.120103,0.447986,0.960938
4031,0.0471675,0.37408,0.972656
4131,0.0205427,0.346332,0.981771
4231,0.0201918,0.344834,0.984375
4324,0.00884227,0.332391,1.0
4424,0.0243576,0.346741,0.996094
4524,0.00960492,0.330822,0.997396
4624,0.00690811,0.326947,0.998047
4717,0.00602465,0.324955,1.0
4817,0.016229,0.333984,0.996094
4917,0.00614557,0.322725,0.997396
5017,0.00451512,0.319913,0.998047
5110,0.00480226,0.319093,1.0
5210,0.0114006,0.324517,1.0
5310,0.004586,0.31653,1.0
5410,0.00341443,0.314181,1.0
5503,0.00401398,0.313681,1.0
5603,0.00857668,0.317077,1.0
5703,0.00369114,0.311027,1.0
5803,0.0027652,0.308934,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6737,2.88577,0.0703125
101,1.71562,1.92872,0.183594
201,1.32243,1.535,0.276042
301,1.27408,1.48716,0.347656
394,1.0311,1.2448,0.554688
494,1.09993,1.31549,0.5625
594,0.932638,1.15041,0.591146
694,0.969425,1.19001,0.605469
787,0.546124,0.769701,0.835938
887,0.901282,1.12832,0.726563
987,0.707901,0.938124,0.736979
1087,0.579209,0.812982,0.757813
1180,0.333202,0.570742,0.890625
1280,0.602613,0.84418,0.839844
1380,0.551902,0.797813,0.835938
1480,0.420843,0.670976,0.84375
1573,0.334185,0.58896,0.882813
1673,0.548773,0.808129,0.84375
1773,0.330986,0.59535,0.856771
1873,0.256743,0.525397,0.869141
1966,0.178738,0.451824,0.914063
2066,0.399564,0.676867,0.886719
2166,0.1887,0.470425,0.898438
2266,0.124884,0.409741,0.908203
2359,0.146112,0.434405,0.945313
2459,0.339131,0.631638,0.914063
2559,0.30111,0.597402,0.914063
2659,0.218804,0.518857,0.914063
2752,0.136484,0.439131,0.945313
2852,0.235189,0.539947,0.9375
2952,0.243388,0.55007,0.929688
3052,0.123884,0.434135,0.941406
3145,0.127887,0.439931,0.960938
3245,0.279237,0.592957,0.933594
3345,0.161876,0.476763,0.924479
3445,0.176765,0.492688,0.925781
3538,0.154795,0.471642,0.953125
3638,0.134087,0.452243,0.957031
3738,0.138362,0.45586,0.953125
3838,0.0934503,0.41011,0.953125
3931,0.109201,0.426516,0.96875
4031,0.0824818,0.398865,0.96875
4131,0.0134529,0.328747,0.979167
4231,0.0107833,0.324956,0.984375
4324,0.00904695,0.322161,1.0
4424,0.0323987,0.344385,0.996094
4524,0.00483845,0.315693,0.997396
4624,0.00510286,0.314813,0.998047
4717,0.0057841,0.314421,1.0
4817,0.0158377,0.323336,1.0
4917,0.00335055,0.30971,1.0
5017,0.00351662,0.308729,1.0
5110,0.00403875,0.308181,1.0
5210,0.0109042,0.31391,1.0
5310,0.00264886,0.304519,1.0
5410,0.0028253,0.303554,1.0
5503,0.00325309,0.302919,1.0
5603,0.0084975,0.307035,1.0
5703,0.00221774,0.299627,1.0
5803,0.00239764,0.298677,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65779,2.86986,0.0703125
101,1.7632,1.97617,0.191406
201,1.29356,1.50677,0.302083
301,1.18779,1.40142,0.359375
394,1.01237,1.22638,0.648438
494,1.17366,1.38888,0.613281
594,1.0086,1.22566,0.611979
694,0.938065,1.15694,0.628906
787,0.663391,0.884274,0.796875
887,0.86775,1.09122,0.730469
987,0.745819,0.972214,0.723958
1087,0.822068,1.05193,0.724609
1180,0.384624,0.617876,0.882813
1280,0.676961,0.913906,0.808594
1380,0.499568,0.740635,0.804688
1480,0.4714,0.717183,0.816406
1573,0.286854,0.536623,0.921875
1673,0.535566,0.789569,0.859375
1773,0.42972,0.68887,0.835938
1873,0.332865,0.597137,0.845703
1966,0.218984,0.487296,0.921875
2066,0.355175,0.627718,0.890625
2166,0.466478,0.74351,0.869792
2266,0.218989,0.500616,0.882813
2359,0.165273,0.450637,0.929688
2459,0.308785,0.597475,0.894531
2559,0.348931,0.641443,0.880208
2659,0.235232,0.531915,0.892578
2752,0.177639,0.477467,0.953125
2852,0.28417,0.58683,0.914063
2952,0.190471,0.496206,0.921875
3052,0.254979,0.563483,0.925781
3145,0.112361,0.423551,0.96875
3245,0.184901,0.496762,0.941406
3345,0.262066,0.576102,0.929688
3445,0.176166,0.491728,0.927734
3538,0.143733,0.460854,0.96875
3638,0.219624,0.536804,0.957031
3738,0.179676,0.498711,0.953125
3838,0.172631,0.491975,0.947266
3931,0.138066,0.458244,0.953125
4031,0.0383492,0.357616,0.972656
4131,0.0312205,0.349412,0.979167
4231,0.0123931,0.32948,0.984375
4324,0.00928064,0.325318,1.0
4424,0.0195907,0.334507,1.0
4524,0.0143182,0.328105,1.0
4624,0.00568512,0.31833,1.0
4717,0.00478117,0.316353,1.0
4817,0.0139003,0.324335,1.0
4917,0.00984918,0.319142,1.0
5017,0.00395993,0.312105,1.0
5110,0.0034611,0.310531,1.0
5210,0.010457,0.316388,1.0
5310,0.00746599,0.312255,1.0
5410,0.00308925,0.306733,1.0
5503,0.00258866,0.305163,1.0
5603,0.00821538,0.309656,1.0
5703,0.00596074,0.306266,1.0
5803,0.00256009,0.301729,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65421,2.86629,0.0703125
101,1.79853,2.01096,0.207031
201,1.38592,1.59659,0.286458
301,1.23086,1.44101,0.361328
394,1.13835,1.34873,0.5625
494,1.20532,1.41685,0.546875
594,1.04181,1.25532,0.557292
694,0.992059,1.20748,0.580078
787,0.712198,0.930014,0.734375
887,0.909634,1.13007,0.710938
987,0.750456,0.97404,0.71875
1087,0.683119,0.910164,0.726563
1180,0.447466,0.678105,0.804688
1280,0.661132,0.89561,0.765625
1380,0.557386,0.796351,0.763021
1480,0.438369,0.681749,0.783203
1573,0.303994,0.551852,0.882813
1673,0.607012,0.860119,0.816406
1773,0.475789,0.733931,0.820313
1873,0.403387,0.666724,0.830078
1966,0.205618,0.473992,0.921875
2066,0.445045,0.718876,0.871094
2166,0.316469,0.594548,0.869792
2266,0.30989,0.592351,0.871094
2359,0.185796,0.472613,0.953125
2459,0.337506,0.629069,0.910156
2559,0.296006,0.591017,0.898438
2659,0.196372,0.495007,0.90625
2752,0.169107,0.471668,0.945313
2852,0.190172,0.495551,0.933594
2952,0.224034,0.531348,0.932292
3052,0.141032,0.451093,0.9375
3145,0.167743,0.480069,0.953125
3245,0.201091,0.514411,0.9375
3345,0.16362,0.478803,0.940104
3445,0.142039,0.458396,0.943359
3538,0.0552843,0.373298,0.992188
3638,0.256377,0.575284,0.953125
3738,0.214828,0.535474,0.940104
3838,0.0804846,0.402138,0.947266
3931,0.130315,0.452284,0.921875
4031,0.0363514,0.357387,0.957031
4131,0.037667,0.357598,0.966146
4231,0.0121926,0.330989,0.974609
4324,0.0201433,0.337868,0.992188
4424,0.0187568,0.33534,0.992188
4524,0.0157894,0.331224,0.992188
4624,0.0059099,0.320184,0.994141
4717,0.00878755,0.321975,1.0
4817,0.0142251,0.326259,1.0
4917,0.00837865,0.319255,1.0
5017,0.0043241,0.314037,1.0
5110,0.00651822,0.315145,1.0
5210,0.0107166,0.31819,1.0
5310,0.00602316,0.312342,1.0
5410,0.00347198,0.308633,1.0
5503,0.00515257,0.309235,1.0
5603,0.00832839,0.311265,1.0
5703,0.00477784,0.306568,1.0
5803,0.00294171,0.303584,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,1.66459,1.87697,0.226563
201,1.35468,1.56681,0.315104
301,1.20472,1.41698,0.386719
394,1.00304,1.21636,0.632813
494,1.1391,1.3542,0.59375
594,1.07496,1.29216,0.604167
694,0.959194,1.17919,0.626953
787,0.679203,0.901899,0.765625
887,0.782436,1.00856,0.726563
987,0.740008,0.969719,0.734375
1087,0.649131,0.882538,0.734375
1180,0.478767,0.716041,0.835938
1280,0.707485,0.949209,0.789063
1380,0.436598,0.683201,0.8125
1480,0.533322,0.784298,0.810547
1573,0.344,0.599409,0.875
1673,0.517344,0.777447,0.84375
1773,0.309004,0.574584,0.859375
1873,0.284364,0.554248,0.871094
1966,0.307652,0.582294,0.914063
2066,0.371761,0.650975,0.882813
2166,0.323007,0.6068,0.885417
2266,0.315197,0.602349,0.888672
2359,0.240503,0.532558,0.929688
2459,0.358513,0.654268,0.890625
2559,0.271007,0.570438,0.90625
2659,0.246154,0.548358,0.908203
2752,0.153693,0.459183,0.9375
2852,0.290099,0.598012,0.90625
2952,0.28832,0.598139,0.90625
3052,0.133092,0.44442,0.916016
3145,0.152975,0.465857,0.96875
3245,0.164704,0.480614,0.960938
3345,0.111787,0.429194,0.963542
3445,0.106528,0.42461,0.962891
3538,0.173085,0.492901,0.960938
3638,0.173051,0.494499,0.941406
3738,0.1237,0.445291,0.945313
3838,0.180682,0.502018,0.947266
3931,0.07157,0.393011,0.960938
4031,0.0431409,0.363607,0.976563
4131,0.0308135,0.350169,0.979167
4231,0.0147567,0.332979,0.984375
4324,0.0151082,0.332255,0.992188
4424,0.0136297,0.329629,0.996094
4524,0.0141491,0.328997,0.997396
4624,0.00673429,0.320425,0.998047
4717,0.00715331,0.319756,1.0
4817,0.00889147,0.320337,1.0
4917,0.0089421,0.31923,1.0
5017,0.00449361,0.313621,1.0
5110,0.00468535,0.312726,1.0
5210,0.00669359,0.31358,1.0
5310,0.00631705,0.312049,1.0
5410,0.00341768,0.307996,1.0
5503,0.00358627,0.307085,1.0
5603,0.00543875,0.307792,1.0
5703,0.00500872,0.306216,1.0
5803,0.00276523,0.302828,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  7.0395761,  0.19306931, 393,  4.6279836,  0.19504951, 393,  2.9748504,  0.33762378, 393,  9.5674591,  0.22376238, 393,  3.4712491,  0.12970297, 393,  3.1175346,  0.28118813, 393,  4.0580983,  0.2009901, 393,  2.7408314,  0.18712871
 786,  4.9477229,  0.28316832, 786,  11.92908,  0.12277228, 786,  4.3463259,  0.29207921, 786,  6.3460293,  0.24356435, 786,  2.6864774,  0.35643566, 786,  11.400203,  0.17227723, 786,  3.7192955,  0.34752476, 786,  3.1634068,  0.32871288
 1179,  3.1833339,  0.3841584, 1179,  3.3651788,  0.3138614, 1179,  2.507441,  0.48514852, 1179,  2.9681096,  0.42178217, 1179,  2.5178916,  0.43861386, 1179,  2.2394032,  0.47722772, 1179,  2.8570373,  0.39900991, 1179,  2.7424636,  0.40792078
 1572,  1.5512886,  0.61683166, 1572,  1.9657803,  0.49009901, 1572,  2.1625977,  0.4831683, 1572,  1.8497661,  0.51980197, 1572,  2.1347921,  0.46930692, 1572,  2.4393563,  0.45445544, 1572,  2.0318029,  0.54554456, 1572,  2.0591195,  0.52277225
 1965,  1.7286508,  0.59603959, 1965,  2.1396098,  0.50891089, 1965,  1.4900299,  0.64950496, 1965,  2.1721611,  0.53366339, 1965,  2.282819,  0.4881188, 1965,  3.5960329,  0.38019803, 1965,  1.5276686,  0.62178218, 1965,  1.9320685,  0.52277225
 2358,  2.67945,  0.5, 2358,  2.6425786,  0.48910892, 2358,  1.3175455,  0.69504952, 2358,  2.4312773,  0.52574259, 2358,  2.427042,  0.51089108, 2358,  3.0641119,  0.46633664, 2358,  1.7574632,  0.62475246, 2358,  2.1833291,  0.53069305
 2751,  2.5755379,  0.51485151, 2751,  1.9938039,  0.57227725, 2751,  2.4409842,  0.54158413, 2751,  1.8755565,  0.60891092, 2751,  2.7234015,  0.46138614, 2751,  4.674078,  0.36732674, 2751,  1.8573515,  0.60792077, 2751,  2.2048063,  0.55049503
 3144,  2.9095531,  0.52574259, 3144,  6.706326,  0.34257427, 3144,  2.2501738,  0.6108911, 3144,  2.2562187,  0.61881191, 3144,  5.181695,  0.40198019, 3144,  3.2288189,  0.50495052, 3144,  1.6957788,  0.6277228, 3144,  2.2187889,  0.54752475
 3537,  2.1877267,  0.60891092, 3537,  2.8588767,  0.54356438, 3537,  1.723341,  0.65742576, 3537,  2.8490403,  0.5158416, 3537,  3.0440478,  0.50396037, 3537,  4.5541496,  0.43465346, 3537,  1.9580259,  0.65445542, 3537,  2.6176333,  0.4960396
 3930,  2.0482292,  0.64851487, 3930,  2.5239518,  0.56138617, 3930,  2.4466584,  0.6108911, 3930,  1.9886699,  0.63267326, 3930,  4.0117655,  0.47524753, 3930,  5.3176303,  0.42475247, 3930,  2.3701649,  0.58217824, 3930,  2.7016153,  0.51386136
 4323,  1.3411001,  0.76039606, 4323,  1.8198137,  0.67029703, 4323,  1.3036832,  0.76732671, 4323,  1.3261247,  0.75940591, 4323,  1.9090666,  0.67029703, 4323,  1.8799775,  0.65940595, 4323,  1.3986413,  0.73465347, 4323,  1.8709936,  0.66039604
 4716,  1.3728284,  0.76138616, 4716,  1.9120321,  0.6732673, 4716,  1.3189293,  0.78019804, 4716,  1.3990666,  0.75346535, 4716,  2.0509763,  0.67722774, 4716,  1.931396,  0.66831684, 4716,  1.4341122,  0.73366338, 4716,  1.9620878,  0.66237622
 5109,  1.398186,  0.76336634, 5109,  1.9828699,  0.6732673, 5109,  1.3569049,  0.78019804, 5109,  1.4504243,  0.75247526, 5109,  2.1380827,  0.67623764, 5109,  2.0045495,  0.66138613, 5109,  1.4727364,  0.73366338, 5109,  2.0355537,  0.66534656
 5502,  1.4110128,  0.75940591, 5502,  2.0304158,  0.67623764, 5502,  1.3834819,  0.7772277, 5502,  1.4814904,  0.75346535, 5502,  2.1951833,  0.6742574, 5502,  2.058286,  0.66435641, 5502,  1.4995273,  0.73465347, 5502,  2.092521,  0.66732675
 5895,  1.4189098,  0.75841582, 5895,  2.0658407,  0.6821782, 5895,  1.3990893,  0.7772277, 5895,  1.5007722,  0.75247526, 5895,  2.2326095,  0.67128712, 5895,  2.0943904,  0.66435641, 5895,  1.5165755,  0.73564357, 5895,  2.1321144,  0.66633666


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  7.0395761,  0.19306931
 786,  4.9477229,  0.28316832
 1179,  3.1833339,  0.3841584
 1572,  1.5512886,  0.61683166
 1965,  1.7286508,  0.59603959
 2358,  2.67945,  0.5
 2751,  2.5755379,  0.51485151
 3144,  2.9095531,  0.52574259
 3537,  2.1877267,  0.60891092
 3930,  2.0482292,  0.64851487
 4323,  1.3411001,  0.76039606
 4716,  1.3728284,  0.76138616
 5109,  1.398186,  0.76336634
 5502,  1.4110128,  0.75940591
 5895,  1.4189098,  0.75841582


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  9.5674591,  0.22376238
 786,  6.3460293,  0.24356435
 1179,  2.9681096,  0.42178217
 1572,  1.8497661,  0.51980197
 1965,  2.1721611,  0.53366339
 2358,  2.4312773,  0.52574259
 2751,  1.8755565,  0.60891092
 3144,  2.2562187,  0.61881191
 3537,  2.8490403,  0.5158416
 3930,  1.9886699,  0.63267326
 4323,  1.3261247,  0.75940591
 4716,  1.3990666,  0.75346535
 5109,  1.4504243,  0.75247526
 5502,  1.4814904,  0.75346535
 5895,  1.5007722,  0.75247526


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  3.4712491,  0.12970297
 786,  2.6864774,  0.35643566
 1179,  2.5178916,  0.43861386
 1572,  2.1347921,  0.46930692
 1965,  2.282819,  0.4881188
 2358,  2.427042,  0.51089108
 2751,  2.7234015,  0.46138614
 3144,  5.181695,  0.40198019
 3537,  3.0440478,  0.50396037
 3930,  4.0117655,  0.47524753
 4323,  1.9090666,  0.67029703
 4716,  2.0509763,  0.67722774
 5109,  2.1380827,  0.67623764
 5502,  2.1951833,  0.6742574
 5895,  2.2326095,  0.67128712


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  3.1175346,  0.28118813
 786,  11.400203,  0.17227723
 1179,  2.2394032,  0.47722772
 1572,  2.4393563,  0.45445544
 1965,  3.5960329,  0.38019803
 2358,  3.0641119,  0.46633664
 2751,  4.674078,  0.36732674
 3144,  3.2288189,  0.50495052
 3537,  4.5541496,  0.43465346
 3930,  5.3176303,  0.42475247
 4323,  1.8799775,  0.65940595
 4716,  1.931396,  0.66831684
 5109,  2.0045495,  0.66138613
 5502,  2.058286,  0.66435641
 5895,  2.0943904,  0.66435641


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  4.0580983,  0.2009901
 786,  3.7192955,  0.34752476
 1179,  2.8570373,  0.39900991
 1572,  2.0318029,  0.54554456
 1965,  1.5276686,  0.62178218
 2358,  1.7574632,  0.62475246
 2751,  1.8573515,  0.60792077
 3144,  1.6957788,  0.6277228
 3537,  1.9580259,  0.65445542
 3930,  2.3701649,  0.58217824
 4323,  1.3986413,  0.73465347
 4716,  1.4341122,  0.73366338
 5109,  1.4727364,  0.73366338
 5502,  1.4995273,  0.73465347
 5895,  1.5165755,  0.73564357


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  4.6279836,  0.19504951
 786,  11.92908,  0.12277228
 1179,  3.3651788,  0.3138614
 1572,  1.9657803,  0.49009901
 1965,  2.1396098,  0.50891089
 2358,  2.6425786,  0.48910892
 2751,  1.9938039,  0.57227725
 3144,  6.706326,  0.34257427
 3537,  2.8588767,  0.54356438
 3930,  2.5239518,  0.56138617
 4323,  1.8198137,  0.67029703
 4716,  1.9120321,  0.6732673
 5109,  1.9828699,  0.6732673
 5502,  2.0304158,  0.67623764
 5895,  2.0658407,  0.6821782


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.9748504,  0.33762378
 786,  4.3463259,  0.29207921
 1179,  2.507441,  0.48514852
 1572,  2.1625977,  0.4831683
 1965,  1.4900299,  0.64950496
 2358,  1.3175455,  0.69504952
 2751,  2.4409842,  0.54158413
 3144,  2.2501738,  0.6108911
 3537,  1.723341,  0.65742576
 3930,  2.4466584,  0.6108911
 4323,  1.3036832,  0.76732671
 4716,  1.3189293,  0.78019804
 5109,  1.3569049,  0.78019804
 5502,  1.3834819,  0.7772277
 5895,  1.3990893,  0.7772277


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.7408314,  0.18712871
 786,  3.1634068,  0.32871288
 1179,  2.7424636,  0.40792078
 1572,  2.0591195,  0.52277225
 1965,  1.9320685,  0.52277225
 2358,  2.1833291,  0.53069305
 2751,  2.2048063,  0.55049503
 3144,  2.2187889,  0.54752475
 3537,  2.6176333,  0.4960396
 3930,  2.7016153,  0.51386136
 4323,  1.8709936,  0.66039604
 4716,  1.9620878,  0.66237622
 5109,  2.0355537,  0.66534656
 5502,  2.092521,  0.66732675
 5895,  2.1321144,  0.66633666


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.64588,2.85796,0.0703125,1,2.6468,2.85887,0.0703125,1,2.65588,2.86795,0.0703125,1,2.64064,2.85272,0.0703125,1,2.64216,2.85424,0.0703125,1,2.67597,2.88805,0.0703125,1,2.63592,2.848,0.0703125,1,2.63517,2.84725,0.0703125
101,1.66459,1.87697,0.226563,101,1.81239,2.02383,0.175781,101,1.6962,1.90833,0.222656,101,1.69251,1.90554,0.214844,101,1.84139,2.05318,0.167969,101,1.66398,1.87628,0.214844,101,1.81696,2.02924,0.191406,101,1.82342,2.03397,0.152344
201,1.35468,1.56681,0.315104,201,1.48756,1.69727,0.257813,201,1.28716,1.49909,0.317708,201,1.38555,1.59846,0.302083,201,1.5793,1.78872,0.244792,201,1.47579,1.68694,0.302083,201,1.47272,1.68394,0.270833,201,1.59952,1.80788,0.221354
301,1.20472,1.41698,0.386719,301,1.51661,1.72523,0.322266,301,1.3259,1.53844,0.369141,301,1.28071,1.49379,0.357422,301,1.43532,1.64331,0.300781,301,1.36677,1.57707,0.359375,301,1.31843,1.53072,0.341797,301,1.48597,1.69327,0.291016
394,1.00304,1.21636,0.632813,394,1.30201,1.50994,0.515625,394,1.07532,1.28866,0.625,394,0.988052,1.20178,0.632813,394,1.28725,1.4941,0.539063,394,1.20892,1.41912,0.554688,394,1.13185,1.34508,0.625,394,1.22813,1.43467,0.546875
494,1.1391,1.3542,0.59375,494,1.27951,1.4878,0.519531,494,1.11367,1.32846,0.601563,494,1.11023,1.32541,0.625,494,1.27525,1.48214,0.523438,494,1.07831,1.28939,0.570313,494,1.08731,1.30231,0.601563,494,1.28003,1.4869,0.53125
594,1.07496,1.29216,0.604167,594,1.29929,1.50852,0.492188,594,0.964975,1.18151,0.614583,594,0.974584,1.19112,0.635417,594,1.2427,1.44996,0.515625,594,1.15629,1.36821,0.570313,594,1.0593,1.2762,0.59375,594,1.19862,1.40667,0.544271
694,0.959194,1.17919,0.626953,694,1.09137,1.30151,0.525391,694,1.06867,1.28747,0.619141,694,1.00667,1.22499,0.638672,694,1.07463,1.28266,0.539063,694,1.02671,1.24054,0.574219,694,0.942511,1.1615,0.607422,694,1.19722,1.40687,0.554688
787,0.679203,0.901899,0.765625,787,0.881368,1.09245,0.710938,787,0.604335,0.825576,0.835938,787,0.594576,0.815346,0.8125,787,0.974707,1.18359,0.65625,787,0.998884,1.21471,0.648438,787,0.730523,0.951884,0.71875,787,0.977298,1.18881,0.632813
887,0.782436,1.00856,0.726563,887,1.17173,1.38451,0.625,887,0.789658,1.01449,0.777344,887,0.893791,1.11713,0.742188,887,1.12643,1.33696,0.617188,887,0.923222,1.14113,0.65625,887,0.894964,1.11904,0.699219,887,0.997121,1.21096,0.613281
987,0.740008,0.969719,0.734375,987,1.09122,1.3055,0.617188,987,0.758614,0.986741,0.757813,987,0.840729,1.0667,0.716146,987,1.00197,1.21444,0.625,987,0.893359,1.11363,0.658854,987,0.750987,0.9782,0.695313,987,0.923818,1.14003,0.619792
1087,0.649131,0.882538,0.734375,1087,0.858187,1.07429,0.640625,1087,0.684266,0.916016,0.763672,1087,0.793457,1.02288,0.712891,1087,0.896557,1.11144,0.640625,1087,0.828992,1.05255,0.664063,1087,0.674082,0.904643,0.710938,1087,0.990779,1.20982,0.625
1180,0.478767,0.716041,0.835938,1180,0.764209,0.982999,0.726563,1180,0.394582,0.629776,0.851563,1180,0.439232,0.672293,0.859375,1180,0.808558,1.02584,0.726563,1180,0.77361,1.00058,0.710938,1180,0.488966,0.723362,0.796875,1180,0.718455,0.94056,0.71875
1280,0.707485,0.949209,0.789063,1280,0.923273,1.14579,0.699219,1280,0.706215,0.945951,0.785156,1280,0.748315,0.98518,0.789063,1280,0.92462,1.14547,0.703125,1280,0.707265,0.937536,0.722656,1280,0.592871,0.831862,0.777344,1280,0.856801,1.08246,0.679688
1380,0.436598,0.683201,0.8125,1380,0.817509,1.04365,0.695313,1380,0.47013,0.713958,0.796875,1380,0.535671,0.777037,0.799479,1380,0.887089,1.11133,0.708333,1380,0.745142,0.979156,0.710938,1380,0.564736,0.807791,0.776042,1380,0.781229,1.01085,0.684896
1480,0.533322,0.784298,0.810547,1480,0.816898,1.04724,0.695313,1480,0.453689,0.702191,0.804688,1480,0.438585,0.68433,0.8125,1480,0.766869,0.995228,0.71875,1480,0.635839,0.874663,0.726563,1480,0.476743,0.724635,0.785156,1480,0.776754,1.01106,0.689453
1573,0.344,0.599409,0.875,1573,0.588647,0.823589,0.8125,1573,0.254458,0.508423,0.921875,1573,0.24149,0.49174,0.929688,1573,0.635515,0.86797,0.75,1573,0.692591,0.935943,0.742188,1573,0.349315,0.601783,0.851563,1573,0.553972,0.793129,0.789063
1673,0.517344,0.777447,0.84375,1673,0.777792,1.01778,0.765625,1673,0.486791,0.744974,0.878906,1673,0.545148,0.799774,0.84375,1673,0.766319,1.00349,0.753906,1673,0.675394,0.923938,0.738281,1673,0.556067,0.813563,0.820313,1673,0.711655,0.955751,0.753906
1773,0.309004,0.574584,0.859375,1773,0.719113,0.964268,0.747396,1773,0.414581,0.677486,0.872396,1773,0.423531,0.683316,0.841146,1773,0.728121,0.970112,0.742188,1773,0.538382,0.792465,0.752604,1773,0.426737,0.688757,0.828125,1773,0.711976,0.961787,0.747396
1873,0.284364,0.554248,0.871094,1873,0.540191,0.790778,0.761719,1873,0.257884,0.526308,0.882813,1873,0.332191,0.596044,0.849609,1873,0.548081,0.795746,0.757813,1873,0.632399,0.892594,0.761719,1873,0.299046,0.565932,0.84375,1873,0.632521,0.888676,0.75
1966,0.307652,0.582294,0.914063,1966,0.476891,0.733648,0.828125,1966,0.187746,0.460569,0.945313,1966,0.255976,0.525329,0.921875,1966,0.532094,0.785527,0.796875,1966,0.48656,0.752543,0.8125,1966,0.193131,0.464202,0.9375,1966,0.514832,0.776797,0.78125
2066,0.371761,0.650975,0.882813,2066,0.609946,0.873457,0.804688,2066,0.384425,0.662069,0.894531,2066,0.4365,0.709655,0.886719,2066,0.73311,0.992581,0.777344,2066,0.553101,0.824928,0.8125,2066,0.377988,0.653817,0.898438,2066,0.526278,0.793831,0.820313
2166,0.323007,0.6068,0.885417,2166,0.579664,0.849428,0.796875,2166,0.281406,0.563717,0.890625,2166,0.300128,0.577851,0.888021,2166,0.610975,0.876133,0.783854,2166,0.561549,0.839906,0.8125,2166,0.315796,0.595702,0.903646,2166,0.572825,0.847027,0.8125
2266,0.315197,0.602349,0.888672,2266,0.385636,0.661634,0.810547,2266,0.254433,0.541522,0.896484,2266,0.286701,0.567927,0.888672,2266,0.565787,0.837069,0.794922,2266,0.428102,0.712447,0.818359,2266,0.22226,0.506429,0.912109,2266,0.612891,0.89397,0.798828
2359,0.240503,0.532558,0.929688,2359,0.326246,0.608523,0.898438,2359,0.15324,0.443898,0.945313,2359,0.242618,0.528657,0.898438,2359,0.370254,0.647474,0.859375,2359,0.419908,0.709812,0.851563,2359,0.19387,0.482866,0.953125,2359,0.402819,0.69018,0.84375
2459,0.358513,0.654268,0.890625,2459,0.61832,0.906323,0.839844,2459,0.236835,0.531192,0.917969,2459,0.33935,0.628695,0.890625,2459,0.53359,0.81739,0.828125,2459,0.392284,0.68823,0.84375,2459,0.361876,0.654948,0.933594,2459,0.437325,0.731432,0.835938
2559,0.271007,0.570438,0.90625,2559,0.426964,0.721405,0.854167,2559,0.158718,0.456178,0.927083,2559,0.32712,0.620423,0.903646,2559,0.418406,0.708261,0.825521,2559,0.478667,0.78095,0.84375,2559,0.184341,0.481829,0.934896,2559,0.390143,0.69097,0.846354
2659,0.246154,0.548358,0.908203,2659,0.404804,0.705824,0.853516,2659,0.267529,0.568303,0.917969,2659,0.175176,0.471717,0.914063,2659,0.497854,0.794122,0.833984,2659,0.292381,0.600799,0.863281,2659,0.223487,0.524003,0.933594,2659,0.387262,0.695026,0.841797
2752,0.153693,0.459183,0.9375,2752,0.369742,0.676887,0.835938,2752,0.161528,0.466221,0.945313,2752,0.144038,0.445473,0.9375,2752,0.241698,0.544192,0.914063,2752,0.405815,0.719865,0.867188,2752,0.125621,0.429268,0.953125,2752,0.266392,0.580392,0.898438
2852,0.290099,0.598012,0.90625,2852,0.467782,0.781054,0.839844,2852,0.274864,0.581883,0.921875,2852,0.333698,0.638006,0.90625,2852,0.472925,0.782097,0.875,2852,0.377356,0.696798,0.851563,2852,0.213971,0.52107,0.941406,2852,0.302026,0.622038,0.898438
2952,0.28832,0.598139,0.90625,2952,0.385664,0.703953,0.84375,2952,0.143842,0.453497,0.921875,2952,0.165476,0.472164,0.919271,2952,0.415634,0.730436,0.861979,2952,0.235315,0.559932,0.867188,2952,0.222793,0.531813,0.9375,2952,0.276693,0.602784,0.908854
3052,0.133092,0.44442,0.916016,3052,0.275535,0.599764,0.867188,3052,0.176521,0.487873,0.919922,3052,0.235384,0.544926,0.917969,3052,0.388807,0.708603,0.859375,3052,0.333153,0.663118,0.871094,3052,0.249371,0.560297,0.935547,3052,0.427862,0.75938,0.892578
3145,0.152975,0.465857,0.96875,3145,0.277151,0.60722,0.875,3145,0.0885017,0.402989,0.96875,3145,0.125499,0.436907,0.953125,3145,0.21028,0.536068,0.929688,3145,0.305452,0.640021,0.914063,3145,0.0950489,0.408874,0.960938,3145,0.315874,0.652377,0.859375
3245,0.164704,0.480614,0.960938,3245,0.327005,0.662239,0.886719,3245,0.187133,0.503269,0.949219,3245,0.170131,0.484095,0.949219,3245,0.377664,0.708435,0.890625,3245,0.240341,0.579965,0.910156,3245,0.252414,0.568004,0.941406,3245,0.419492,0.761948,0.855469
3345,0.111787,0.429194,0.963542,3345,0.358164,0.696468,0.877604,3345,0.151806,0.469111,0.947917,3345,0.220703,0.53662,0.950521,3345,0.345353,0.68168,0.888021,3345,0.301528,0.645384,0.90625,3345,0.140907,0.45736,0.942708,3345,0.320462,0.667175,0.861979
3445,0.106528,0.42461,0.962891,3445,0.257592,0.602301,0.886719,3445,0.124568,0.44437,0.949219,3445,0.158591,0.474909,0.953125,3445,0.386489,0.727463,0.884766,3445,0.354963,0.703551,0.894531,3445,0.173341,0.490476,0.9375,3445,0.305445,0.655154,0.869141
3538,0.173085,0.492901,0.960938,3538,0.169787,0.518901,0.9375,3538,0.103034,0.422468,0.953125,3538,0.0960637,0.415987,0.960938,3538,0.198944,0.543961,0.9375,3538,0.245247,0.597482,0.882813,3538,0.1845,0.502752,0.929688,3538,0.19376,0.547715,0.914063
3638,0.173051,0.494499,0.941406,3638,0.391389,0.744627,0.898438,3638,0.183614,0.504131,0.9375,3638,0.190531,0.512118,0.945313,3638,0.308657,0.65794,0.914063,3638,0.256767,0.613067,0.902344,3638,0.162212,0.483046,0.933594,3638,0.259071,0.617858,0.910156
3738,0.1237,0.445291,0.945313,3738,0.225715,0.582351,0.90625,3738,0.110525,0.433084,0.945313,3738,0.10667,0.429819,0.945313,3738,0.24396,0.59749,0.908854,3738,0.231779,0.591516,0.898438,3738,0.0996081,0.419953,0.9375,3738,0.26258,0.625515,0.90625
3838,0.180682,0.502018,0.947266,3838,0.212611,0.57256,0.912109,3838,0.183025,0.505825,0.943359,3838,0.160639,0.483745,0.947266,3838,0.246322,0.603499,0.90625,3838,0.311096,0.674015,0.900391,3838,0.130939,0.452114,0.939453,3838,0.266506,0.632463,0.90625
3931,0.07157,0.393011,0.960938,3931,0.175752,0.538699,0.921875,3931,0.0952053,0.418448,0.953125,3931,0.100337,0.424966,0.953125,3931,0.256052,0.617642,0.898438,3931,0.19186,0.557937,0.921875,3931,0.0982608,0.420272,0.96875,3931,0.148137,0.516042,0.953125
4031,0.0431409,0.363607,0.976563,4031,0.0644503,0.42647,0.949219,4031,0.048577,0.370909,0.96875,4031,0.0275488,0.35125,0.976563,4031,0.0969401,0.457613,0.933594,4031,0.0894209,0.454547,0.953125,4031,0.0467282,0.36778,0.976563,4031,0.0549091,0.421807,0.972656
4131,0.0308135,0.350169,0.979167,4131,0.0462866,0.407174,0.960938,4131,0.0195824,0.340824,0.979167,4131,0.0306891,0.353305,0.981771,4131,0.0547946,0.414337,0.953125,4131,0.0542359,0.418225,0.963542,4131,0.0162275,0.336177,0.984375,4131,0.0431246,0.408857,0.979167
4231,0.0147567,0.332979,0.984375,4231,0.0182876,0.377982,0.970703,4231,0.0209061,0.341021,0.982422,4231,0.0122366,0.333723,0.986328,4231,0.036249,0.394613,0.964844,4231,0.0235508,0.386355,0.972656,4231,0.00859973,0.327422,0.988281,4231,0.0323359,0.396845,0.982422
4324,0.0151082,0.332255,0.992188,4324,0.0210437,0.379592,1.0,4324,0.0251192,0.344162,0.992188,4324,0.0111477,0.331561,1.0,4324,0.0572501,0.414476,0.984375,4324,0.0452507,0.406915,0.984375,4324,0.0062454,0.323992,1.0,4324,0.0471222,0.410463,0.976563
4424,0.0136297,0.329629,0.996094,4424,0.0276764,0.385011,0.996094,4424,0.0190581,0.336961,0.992188,4424,0.0100278,0.329303,1.0,4424,0.0260622,0.382084,0.992188,4424,0.0187948,0.379243,0.992188,4424,0.0199486,0.336556,0.996094,4424,0.0188222,0.38092,0.988281
4524,0.0141491,0.328997,0.997396,4524,0.0217492,0.377863,0.994792,4524,0.00765902,0.324414,0.994792,4524,0.0106923,0.328828,1.0,4524,0.0210885,0.375899,0.994792,4524,0.0244097,0.383628,0.992188,4524,0.00704091,0.322504,0.997396,4524,0.018044,0.378894,0.992188
4624,0.00673429,0.320425,0.998047,4624,0.0113526,0.366214,0.996094,4624,0.00654703,0.322144,0.996094,4624,0.00475007,0.321728,1.0,4624,0.0151906,0.368767,0.996094,4624,0.0126273,0.370597,0.994141,4624,0.00561836,0.319925,0.998047,4624,0.0194591,0.379035,0.994141
4717,0.00715331,0.319756,1.0,4717,0.0134764,0.367152,1.0,4717,0.0138633,0.328371,1.0,4717,0.00605937,0.321948,1.0,4717,0.0353932,0.387795,0.992188,4717,0.0226469,0.379429,1.0,4717,0.00425689,0.317475,1.0,4717,0.0202219,0.378594,1.0
4817,0.00889147,0.320337,1.0,4817,0.0180922,0.370518,1.0,4817,0.0115887,0.324941,1.0,4817,0.00593279,0.32067,1.0,4817,0.0141617,0.365325,0.996094,4817,0.0109761,0.366506,1.0,4817,0.012966,0.325031,1.0,4817,0.0114287,0.368529,1.0
4917,0.0089421,0.31923,1.0,4917,0.0148225,0.365995,0.997396,4917,0.00491117,0.317105,1.0,4917,0.0068028,0.320387,1.0,4917,0.0121916,0.362113,0.997396,4917,0.0136785,0.367945,1.0,4917,0.00502285,0.315934,1.0,4917,0.0100924,0.365916,1.0
5017,0.00449361,0.313621,1.0,5017,0.00781607,0.357714,0.998047,5017,0.00391029,0.31494,1.0,5017,0.00335682,0.315775,1.0,5017,0.00870202,0.357366,0.998047,5017,0.00843693,0.361429,1.0,5017,0.0043717,0.314123,1.0,5017,0.012429,0.366959,1.0
5110,0.00468535,0.312726,1.0,5110,0.00933966,0.35804,1.0,5110,0.00955549,0.319496,1.0,5110,0.00457525,0.315904,1.0,5110,0.0235869,0.371063,0.992188,5110,0.0143793,0.366167,1.0,5110,0.0034471,0.312112,1.0,5110,0.0111915,0.364506,1.0
5210,0.00669359,0.31358,1.0,5210,0.0126564,0.360092,1.0,5210,0.00830382,0.317089,1.0,5210,0.00418985,0.314365,1.0,5210,0.00958082,0.355804,0.996094,5210,0.00746086,0.357981,1.0,5210,0.00899598,0.316508,1.0,5210,0.00802175,0.360052,1.0
5310,0.00631705,0.312049,1.0,5310,0.0101457,0.356316,1.0,5310,0.00360914,0.311237,1.0,5310,0.00496337,0.313985,1.0,5310,0.00904503,0.354013,0.997396,5310,0.00916194,0.358406,1.0,5310,0.00393699,0.310297,1.0,5310,0.0068417,0.357586,1.0
5410,0.00341768,0.307996,1.0,5410,0.00564832,0.350539,1.0,5410,0.0028852,0.309353,1.0,5410,0.00262407,0.310484,1.0,5410,0.0062312,0.349934,0.998047,5410,0.00627963,0.35424,1.0,5410,0.00361003,0.308816,1.0,5410,0.00881555,0.358262,1.0
5503,0.00358627,0.307085,1.0,5503,0.00664893,0.350342,1.0,5503,0.00727184,0.312657,1.0,5503,0.0037732,0.310549,1.0,5503,0.0165569,0.35907,1.0,5503,0.0101408,0.356896,1.0,5503,0.00295012,0.307077,1.0,5503,0.00808226,0.356315,1.0
5603,0.00543875,0.307792,1.0,5603,0.00948691,0.351914,1.0,5603,0.00656533,0.310801,1.0,5603,0.00326918,0.308897,1.0,5603,0.00690237,0.34816,1.0,5603,0.00566717,0.35115,1.0,5603,0.00674205,0.309723,1.0,5603,0.00611154,0.353059,1.0
5703,0.00500872,0.306216,1.0,5703,0.00746755,0.348628,1.0,5703,0.00288832,0.305975,1.0,5703,0.00398325,0.308463,1.0,5703,0.00709326,0.347094,1.0,5703,0.00709625,0.351302,1.0,5703,0.00329132,0.305128,1.0,5703,0.00509713,0.350759,1.0
5803,0.00276523,0.302828,1.0,5803,0.00438562,0.34427,1.0,5803,0.00229377,0.304229,1.0,5803,0.00217649,0.305503,1.0,5803,0.00491881,0.343656,1.0,5803,0.00500582,0.34793,1.0,5803,0.00310126,0.303793,1.0,5803,0.00664296,0.351011,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64588,2.85796,0.0703125
101,1.66459,1.87697,0.226563
201,1.35468,1.56681,0.315104
301,1.20472,1.41698,0.386719
394,1.00304,1.21636,0.632813
494,1.1391,1.3542,0.59375
594,1.07496,1.29216,0.604167
694,0.959194,1.17919,0.626953
787,0.679203,0.901899,0.765625
887,0.782436,1.00856,0.726563
987,0.740008,0.969719,0.734375
1087,0.649131,0.882538,0.734375
1180,0.478767,0.716041,0.835938
1280,0.707485,0.949209,0.789063
1380,0.436598,0.683201,0.8125
1480,0.533322,0.784298,0.810547
1573,0.344,0.599409,0.875
1673,0.517344,0.777447,0.84375
1773,0.309004,0.574584,0.859375
1873,0.284364,0.554248,0.871094
1966,0.307652,0.582294,0.914063
2066,0.371761,0.650975,0.882813
2166,0.323007,0.6068,0.885417
2266,0.315197,0.602349,0.888672
2359,0.240503,0.532558,0.929688
2459,0.358513,0.654268,0.890625
2559,0.271007,0.570438,0.90625
2659,0.246154,0.548358,0.908203
2752,0.153693,0.459183,0.9375
2852,0.290099,0.598012,0.90625
2952,0.28832,0.598139,0.90625
3052,0.133092,0.44442,0.916016
3145,0.152975,0.465857,0.96875
3245,0.164704,0.480614,0.960938
3345,0.111787,0.429194,0.963542
3445,0.106528,0.42461,0.962891
3538,0.173085,0.492901,0.960938
3638,0.173051,0.494499,0.941406
3738,0.1237,0.445291,0.945313
3838,0.180682,0.502018,0.947266
3931,0.07157,0.393011,0.960938
4031,0.0431409,0.363607,0.976563
4131,0.0308135,0.350169,0.979167
4231,0.0147567,0.332979,0.984375
4324,0.0151082,0.332255,0.992188
4424,0.0136297,0.329629,0.996094
4524,0.0141491,0.328997,0.997396
4624,0.00673429,0.320425,0.998047
4717,0.00715331,0.319756,1.0
4817,0.00889147,0.320337,1.0
4917,0.0089421,0.31923,1.0
5017,0.00449361,0.313621,1.0
5110,0.00468535,0.312726,1.0
5210,0.00669359,0.31358,1.0
5310,0.00631705,0.312049,1.0
5410,0.00341768,0.307996,1.0
5503,0.00358627,0.307085,1.0
5603,0.00543875,0.307792,1.0
5703,0.00500872,0.306216,1.0
5803,0.00276523,0.302828,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64064,2.85272,0.0703125
101,1.69251,1.90554,0.214844
201,1.38555,1.59846,0.302083
301,1.28071,1.49379,0.357422
394,0.988052,1.20178,0.632813
494,1.11023,1.32541,0.625
594,0.974584,1.19112,0.635417
694,1.00667,1.22499,0.638672
787,0.594576,0.815346,0.8125
887,0.893791,1.11713,0.742188
987,0.840729,1.0667,0.716146
1087,0.793457,1.02288,0.712891
1180,0.439232,0.672293,0.859375
1280,0.748315,0.98518,0.789063
1380,0.535671,0.777037,0.799479
1480,0.438585,0.68433,0.8125
1573,0.24149,0.49174,0.929688
1673,0.545148,0.799774,0.84375
1773,0.423531,0.683316,0.841146
1873,0.332191,0.596044,0.849609
1966,0.255976,0.525329,0.921875
2066,0.4365,0.709655,0.886719
2166,0.300128,0.577851,0.888021
2266,0.286701,0.567927,0.888672
2359,0.242618,0.528657,0.898438
2459,0.33935,0.628695,0.890625
2559,0.32712,0.620423,0.903646
2659,0.175176,0.471717,0.914063
2752,0.144038,0.445473,0.9375
2852,0.333698,0.638006,0.90625
2952,0.165476,0.472164,0.919271
3052,0.235384,0.544926,0.917969
3145,0.125499,0.436907,0.953125
3245,0.170131,0.484095,0.949219
3345,0.220703,0.53662,0.950521
3445,0.158591,0.474909,0.953125
3538,0.0960637,0.415987,0.960938
3638,0.190531,0.512118,0.945313
3738,0.10667,0.429819,0.945313
3838,0.160639,0.483745,0.947266
3931,0.100337,0.424966,0.953125
4031,0.0275488,0.35125,0.976563
4131,0.0306891,0.353305,0.981771
4231,0.0122366,0.333723,0.986328
4324,0.0111477,0.331561,1.0
4424,0.0100278,0.329303,1.0
4524,0.0106923,0.328828,1.0
4624,0.00475007,0.321728,1.0
4717,0.00605937,0.321948,1.0
4817,0.00593279,0.32067,1.0
4917,0.0068028,0.320387,1.0
5017,0.00335682,0.315775,1.0
5110,0.00457525,0.315904,1.0
5210,0.00418985,0.314365,1.0
5310,0.00496337,0.313985,1.0
5410,0.00262407,0.310484,1.0
5503,0.0037732,0.310549,1.0
5603,0.00326918,0.308897,1.0
5703,0.00398325,0.308463,1.0
5803,0.00217649,0.305503,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64216,2.85424,0.0703125
101,1.84139,2.05318,0.167969
201,1.5793,1.78872,0.244792
301,1.43532,1.64331,0.300781
394,1.28725,1.4941,0.539063
494,1.27525,1.48214,0.523438
594,1.2427,1.44996,0.515625
694,1.07463,1.28266,0.539063
787,0.974707,1.18359,0.65625
887,1.12643,1.33696,0.617188
987,1.00197,1.21444,0.625
1087,0.896557,1.11144,0.640625
1180,0.808558,1.02584,0.726563
1280,0.92462,1.14547,0.703125
1380,0.887089,1.11133,0.708333
1480,0.766869,0.995228,0.71875
1573,0.635515,0.86797,0.75
1673,0.766319,1.00349,0.753906
1773,0.728121,0.970112,0.742188
1873,0.548081,0.795746,0.757813
1966,0.532094,0.785527,0.796875
2066,0.73311,0.992581,0.777344
2166,0.610975,0.876133,0.783854
2266,0.565787,0.837069,0.794922
2359,0.370254,0.647474,0.859375
2459,0.53359,0.81739,0.828125
2559,0.418406,0.708261,0.825521
2659,0.497854,0.794122,0.833984
2752,0.241698,0.544192,0.914063
2852,0.472925,0.782097,0.875
2952,0.415634,0.730436,0.861979
3052,0.388807,0.708603,0.859375
3145,0.21028,0.536068,0.929688
3245,0.377664,0.708435,0.890625
3345,0.345353,0.68168,0.888021
3445,0.386489,0.727463,0.884766
3538,0.198944,0.543961,0.9375
3638,0.308657,0.65794,0.914063
3738,0.24396,0.59749,0.908854
3838,0.246322,0.603499,0.90625
3931,0.256052,0.617642,0.898438
4031,0.0969401,0.457613,0.933594
4131,0.0547946,0.414337,0.953125
4231,0.036249,0.394613,0.964844
4324,0.0572501,0.414476,0.984375
4424,0.0260622,0.382084,0.992188
4524,0.0210885,0.375899,0.994792
4624,0.0151906,0.368767,0.996094
4717,0.0353932,0.387795,0.992188
4817,0.0141617,0.365325,0.996094
4917,0.0121916,0.362113,0.997396
5017,0.00870202,0.357366,0.998047
5110,0.0235869,0.371063,0.992188
5210,0.00958082,0.355804,0.996094
5310,0.00904503,0.354013,0.997396
5410,0.0062312,0.349934,0.998047
5503,0.0165569,0.35907,1.0
5603,0.00690237,0.34816,1.0
5703,0.00709326,0.347094,1.0
5803,0.00491881,0.343656,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.67597,2.88805,0.0703125
101,1.66398,1.87628,0.214844
201,1.47579,1.68694,0.302083
301,1.36677,1.57707,0.359375
394,1.20892,1.41912,0.554688
494,1.07831,1.28939,0.570313
594,1.15629,1.36821,0.570313
694,1.02671,1.24054,0.574219
787,0.998884,1.21471,0.648438
887,0.923222,1.14113,0.65625
987,0.893359,1.11363,0.658854
1087,0.828992,1.05255,0.664063
1180,0.77361,1.00058,0.710938
1280,0.707265,0.937536,0.722656
1380,0.745142,0.979156,0.710938
1480,0.635839,0.874663,0.726563
1573,0.692591,0.935943,0.742188
1673,0.675394,0.923938,0.738281
1773,0.538382,0.792465,0.752604
1873,0.632399,0.892594,0.761719
1966,0.48656,0.752543,0.8125
2066,0.553101,0.824928,0.8125
2166,0.561549,0.839906,0.8125
2266,0.428102,0.712447,0.818359
2359,0.419908,0.709812,0.851563
2459,0.392284,0.68823,0.84375
2559,0.478667,0.78095,0.84375
2659,0.292381,0.600799,0.863281
2752,0.405815,0.719865,0.867188
2852,0.377356,0.696798,0.851563
2952,0.235315,0.559932,0.867188
3052,0.333153,0.663118,0.871094
3145,0.305452,0.640021,0.914063
3245,0.240341,0.579965,0.910156
3345,0.301528,0.645384,0.90625
3445,0.354963,0.703551,0.894531
3538,0.245247,0.597482,0.882813
3638,0.256767,0.613067,0.902344
3738,0.231779,0.591516,0.898438
3838,0.311096,0.674015,0.900391
3931,0.19186,0.557937,0.921875
4031,0.0894209,0.454547,0.953125
4131,0.0542359,0.418225,0.963542
4231,0.0235508,0.386355,0.972656
4324,0.0452507,0.406915,0.984375
4424,0.0187948,0.379243,0.992188
4524,0.0244097,0.383628,0.992188
4624,0.0126273,0.370597,0.994141
4717,0.0226469,0.379429,1.0
4817,0.0109761,0.366506,1.0
4917,0.0136785,0.367945,1.0
5017,0.00843693,0.361429,1.0
5110,0.0143793,0.366167,1.0
5210,0.00746086,0.357981,1.0
5310,0.00916194,0.358406,1.0
5410,0.00627963,0.35424,1.0
5503,0.0101408,0.356896,1.0
5603,0.00566717,0.35115,1.0
5703,0.00709625,0.351302,1.0
5803,0.00500582,0.34793,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63592,2.848,0.0703125
101,1.81696,2.02924,0.191406
201,1.47272,1.68394,0.270833
301,1.31843,1.53072,0.341797
394,1.13185,1.34508,0.625
494,1.08731,1.30231,0.601563
594,1.0593,1.2762,0.59375
694,0.942511,1.1615,0.607422
787,0.730523,0.951884,0.71875
887,0.894964,1.11904,0.699219
987,0.750987,0.9782,0.695313
1087,0.674082,0.904643,0.710938
1180,0.488966,0.723362,0.796875
1280,0.592871,0.831862,0.777344
1380,0.564736,0.807791,0.776042
1480,0.476743,0.724635,0.785156
1573,0.349315,0.601783,0.851563
1673,0.556067,0.813563,0.820313
1773,0.426737,0.688757,0.828125
1873,0.299046,0.565932,0.84375
1966,0.193131,0.464202,0.9375
2066,0.377988,0.653817,0.898438
2166,0.315796,0.595702,0.903646
2266,0.22226,0.506429,0.912109
2359,0.19387,0.482866,0.953125
2459,0.361876,0.654948,0.933594
2559,0.184341,0.481829,0.934896
2659,0.223487,0.524003,0.933594
2752,0.125621,0.429268,0.953125
2852,0.213971,0.52107,0.941406
2952,0.222793,0.531813,0.9375
3052,0.249371,0.560297,0.935547
3145,0.0950489,0.408874,0.960938
3245,0.252414,0.568004,0.941406
3345,0.140907,0.45736,0.942708
3445,0.173341,0.490476,0.9375
3538,0.1845,0.502752,0.929688
3638,0.162212,0.483046,0.933594
3738,0.0996081,0.419953,0.9375
3838,0.130939,0.452114,0.939453
3931,0.0982608,0.420272,0.96875
4031,0.0467282,0.36778,0.976563
4131,0.0162275,0.336177,0.984375
4231,0.00859973,0.327422,0.988281
4324,0.0062454,0.323992,1.0
4424,0.0199486,0.336556,0.996094
4524,0.00704091,0.322504,0.997396
4624,0.00561836,0.319925,0.998047
4717,0.00425689,0.317475,1.0
4817,0.012966,0.325031,1.0
4917,0.00502285,0.315934,1.0
5017,0.0043717,0.314123,1.0
5110,0.0034471,0.312112,1.0
5210,0.00899598,0.316508,1.0
5310,0.00393699,0.310297,1.0
5410,0.00361003,0.308816,1.0
5503,0.00295012,0.307077,1.0
5603,0.00674205,0.309723,1.0
5703,0.00329132,0.305128,1.0
5803,0.00310126,0.303793,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.6468,2.85887,0.0703125
101,1.81239,2.02383,0.175781
201,1.48756,1.69727,0.257813
301,1.51661,1.72523,0.322266
394,1.30201,1.50994,0.515625
494,1.27951,1.4878,0.519531
594,1.29929,1.50852,0.492188
694,1.09137,1.30151,0.525391
787,0.881368,1.09245,0.710938
887,1.17173,1.38451,0.625
987,1.09122,1.3055,0.617188
1087,0.858187,1.07429,0.640625
1180,0.764209,0.982999,0.726563
1280,0.923273,1.14579,0.699219
1380,0.817509,1.04365,0.695313
1480,0.816898,1.04724,0.695313
1573,0.588647,0.823589,0.8125
1673,0.777792,1.01778,0.765625
1773,0.719113,0.964268,0.747396
1873,0.540191,0.790778,0.761719
1966,0.476891,0.733648,0.828125
2066,0.609946,0.873457,0.804688
2166,0.579664,0.849428,0.796875
2266,0.385636,0.661634,0.810547
2359,0.326246,0.608523,0.898438
2459,0.61832,0.906323,0.839844
2559,0.426964,0.721405,0.854167
2659,0.404804,0.705824,0.853516
2752,0.369742,0.676887,0.835938
2852,0.467782,0.781054,0.839844
2952,0.385664,0.703953,0.84375
3052,0.275535,0.599764,0.867188
3145,0.277151,0.60722,0.875
3245,0.327005,0.662239,0.886719
3345,0.358164,0.696468,0.877604
3445,0.257592,0.602301,0.886719
3538,0.169787,0.518901,0.9375
3638,0.391389,0.744627,0.898438
3738,0.225715,0.582351,0.90625
3838,0.212611,0.57256,0.912109
3931,0.175752,0.538699,0.921875
4031,0.0644503,0.42647,0.949219
4131,0.0462866,0.407174,0.960938
4231,0.0182876,0.377982,0.970703
4324,0.0210437,0.379592,1.0
4424,0.0276764,0.385011,0.996094
4524,0.0217492,0.377863,0.994792
4624,0.0113526,0.366214,0.996094
4717,0.0134764,0.367152,1.0
4817,0.0180922,0.370518,1.0
4917,0.0148225,0.365995,0.997396
5017,0.00781607,0.357714,0.998047
5110,0.00933966,0.35804,1.0
5210,0.0126564,0.360092,1.0
5310,0.0101457,0.356316,1.0
5410,0.00564832,0.350539,1.0
5503,0.00664893,0.350342,1.0
5603,0.00948691,0.351914,1.0
5703,0.00746755,0.348628,1.0
5803,0.00438562,0.34427,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65588,2.86795,0.0703125
101,1.6962,1.90833,0.222656
201,1.28716,1.49909,0.317708
301,1.3259,1.53844,0.369141
394,1.07532,1.28866,0.625
494,1.11367,1.32846,0.601563
594,0.964975,1.18151,0.614583
694,1.06867,1.28747,0.619141
787,0.604335,0.825576,0.835938
887,0.789658,1.01449,0.777344
987,0.758614,0.986741,0.757813
1087,0.684266,0.916016,0.763672
1180,0.394582,0.629776,0.851563
1280,0.706215,0.945951,0.785156
1380,0.47013,0.713958,0.796875
1480,0.453689,0.702191,0.804688
1573,0.254458,0.508423,0.921875
1673,0.486791,0.744974,0.878906
1773,0.414581,0.677486,0.872396
1873,0.257884,0.526308,0.882813
1966,0.187746,0.460569,0.945313
2066,0.384425,0.662069,0.894531
2166,0.281406,0.563717,0.890625
2266,0.254433,0.541522,0.896484
2359,0.15324,0.443898,0.945313
2459,0.236835,0.531192,0.917969
2559,0.158718,0.456178,0.927083
2659,0.267529,0.568303,0.917969
2752,0.161528,0.466221,0.945313
2852,0.274864,0.581883,0.921875
2952,0.143842,0.453497,0.921875
3052,0.176521,0.487873,0.919922
3145,0.0885017,0.402989,0.96875
3245,0.187133,0.503269,0.949219
3345,0.151806,0.469111,0.947917
3445,0.124568,0.44437,0.949219
3538,0.103034,0.422468,0.953125
3638,0.183614,0.504131,0.9375
3738,0.110525,0.433084,0.945313
3838,0.183025,0.505825,0.943359
3931,0.0952053,0.418448,0.953125
4031,0.048577,0.370909,0.96875
4131,0.0195824,0.340824,0.979167
4231,0.0209061,0.341021,0.982422
4324,0.0251192,0.344162,0.992188
4424,0.0190581,0.336961,0.992188
4524,0.00765902,0.324414,0.994792
4624,0.00654703,0.322144,0.996094
4717,0.0138633,0.328371,1.0
4817,0.0115887,0.324941,1.0
4917,0.00491117,0.317105,1.0
5017,0.00391029,0.31494,1.0
5110,0.00955549,0.319496,1.0
5210,0.00830382,0.317089,1.0
5310,0.00360914,0.311237,1.0
5410,0.0028852,0.309353,1.0
5503,0.00727184,0.312657,1.0
5603,0.00656533,0.310801,1.0
5703,0.00288832,0.305975,1.0
5803,0.00229377,0.304229,1.0


==> figures/results/CNNs/RESNET/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63517,2.84725,0.0703125
101,1.82342,2.03397,0.152344
201,1.59952,1.80788,0.221354
301,1.48597,1.69327,0.291016
394,1.22813,1.43467,0.546875
494,1.28003,1.4869,0.53125
594,1.19862,1.40667,0.544271
694,1.19722,1.40687,0.554688
787,0.977298,1.18881,0.632813
887,0.997121,1.21096,0.613281
987,0.923818,1.14003,0.619792
1087,0.990779,1.20982,0.625
1180,0.718455,0.94056,0.71875
1280,0.856801,1.08246,0.679688
1380,0.781229,1.01085,0.684896
1480,0.776754,1.01106,0.689453
1573,0.553972,0.793129,0.789063
1673,0.711655,0.955751,0.753906
1773,0.711976,0.961787,0.747396
1873,0.632521,0.888676,0.75
1966,0.514832,0.776797,0.78125
2066,0.526278,0.793831,0.820313
2166,0.572825,0.847027,0.8125
2266,0.612891,0.89397,0.798828
2359,0.402819,0.69018,0.84375
2459,0.437325,0.731432,0.835938
2559,0.390143,0.69097,0.846354
2659,0.387262,0.695026,0.841797
2752,0.266392,0.580392,0.898438
2852,0.302026,0.622038,0.898438
2952,0.276693,0.602784,0.908854
3052,0.427862,0.75938,0.892578
3145,0.315874,0.652377,0.859375
3245,0.419492,0.761948,0.855469
3345,0.320462,0.667175,0.861979
3445,0.305445,0.655154,0.869141
3538,0.19376,0.547715,0.914063
3638,0.259071,0.617858,0.910156
3738,0.26258,0.625515,0.90625
3838,0.266506,0.632463,0.90625
3931,0.148137,0.516042,0.953125
4031,0.0549091,0.421807,0.972656
4131,0.0431246,0.408857,0.979167
4231,0.0323359,0.396845,0.982422
4324,0.0471222,0.410463,0.976563
4424,0.0188222,0.38092,0.988281
4524,0.018044,0.378894,0.992188
4624,0.0194591,0.379035,0.994141
4717,0.0202219,0.378594,1.0
4817,0.0114287,0.368529,1.0
4917,0.0100924,0.365916,1.0
5017,0.012429,0.366959,1.0
5110,0.0111915,0.364506,1.0
5210,0.00802175,0.360052,1.0
5310,0.0068417,0.357586,1.0
5410,0.00881555,0.358262,1.0
5503,0.00808226,0.356315,1.0
5603,0.00611154,0.353059,1.0
5703,0.00509713,0.350759,1.0
5803,0.00664296,0.351011,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/combinedData.csv <==
#step_org_150MR1bgr, loss_org_150MR1bgr, accuracy_org_150MR1bgr,step_org_150MR1brg, loss_org_150MR1brg, accuracy_org_150MR1brg,step_org_150MR1grb, loss_org_150MR1grb, accuracy_org_150MR1grb,step_org_150MR1gbr, loss_org_150MR1gbr, accuracy_org_150MR1gbr,step_org_150MR1rbg, loss_org_150MR1rbg, accuracy_org_150MR1rbg,step_org_150MR1rgb, loss_org_150MR1rgb, accuracy_org_150MR1rgb
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 343,  3.8136559,  0.055178653, 343,  3.2517953,  0.12121212, 343,  3.2944441,  0.10447761, 343,  3.5885353,  0.06151063, 343,  3.4412563,  0.11714157, 343,  3.6432486,  0.078697421
 686,  6.3243942,  0.040253278, 686,  3.8660364,  0.18679331, 686,  3.8039179,  0.21709634, 686,  5.4768109,  0.077340573, 686,  4.3177462,  0.12890095, 686,  3.5117602,  0.18543646
 1029,  3.2992496,  0.27815467, 1029,  2.1690073,  0.51696068, 1029,  2.6850247,  0.43962008, 1029,  2.9924023,  0.35594752, 1029,  2.1935246,  0.46540028, 1029,  2.3833818,  0.45771143
 1372,  1.5628736,  0.63455451, 1372,  1.1424201,  0.73767525, 1372,  1.1811523,  0.72003621, 1372,  0.94209737,  0.77159655, 1372,  1.1908742,  0.73812753, 1372,  1.2443568,  0.71551335
 1715,  1.0024132,  0.78606963, 1715,  0.68964708,  0.86341023, 1715,  0.65913415,  0.86612391, 1715,  1.0960975,  0.75486207, 1715,  0.74335361,  0.86250567, 1715,  0.69793063,  0.86341023
 2058,  0.63175821,  0.87607419, 2058,  0.84062082,  0.82496607, 2058,  0.56720424,  0.90230668, 2058,  0.74941766,  0.84667569, 2058,  0.91211754,  0.81365895, 2058,  0.62771076,  0.87743104
 2401,  0.53229904,  0.90275896, 2401,  0.4228816,  0.9380371, 2401,  0.45957625,  0.92899138, 2401,  0.62553942,  0.88602442, 2401,  1.090521,  0.76752603, 2401,  0.62635583,  0.89733154
 2744,  0.42548755,  0.93758482, 2744,  0.38427317,  0.95477158, 2744,  0.41568089,  0.93939394, 2744,  0.79475689,  0.85029399, 2744,  0.54016197,  0.90456808, 2744,  0.49677604,  0.92537314
 3087,  0.41447505,  0.9402985, 3087,  0.36889246,  0.95567614, 3087,  0.40223143,  0.94482136, 3087,  0.4302094,  0.93351424, 3087,  0.49525821,  0.91497058, 3087,  0.43903723,  0.93668026
 3430,  0.39714634,  0.94482136, 3430,  0.36232537,  0.95703304, 3430,  0.39867711,  0.94572592, 3430,  0.37393937,  0.9497965, 3430,  0.47776788,  0.9181366, 3430,  0.43061781,  0.93487108
 3773,  0.39271894,  0.94708276, 3773,  0.36595643,  0.95567614, 3773,  0.39846149,  0.9425599, 3773,  0.37818778,  0.94934422, 3773,  0.44407162,  0.9321574, 3773,  0.41459513,  0.94527364
 4116,  0.39640787,  0.9461782, 4116,  0.36927211,  0.95251018, 4116,  0.39941847,  0.9439168, 4116,  0.38408026,  0.94753504, 4116,  0.43492806,  0.93260968, 4116,  0.41118851,  0.94572592
 4459,  0.39823267,  0.94482136, 4459,  0.37054947,  0.95251018, 4459,  0.39949009,  0.94301224, 4459,  0.386608,  0.94753504, 4459,  0.43137768,  0.93306196, 4459,  0.41043961,  0.94572592
 4802,  0.39910051,  0.94346452, 4802,  0.37075099,  0.95251018, 4802,  0.39931732,  0.94301224, 4802,  0.38757473,  0.9461782, 4802,  0.42969283,  0.93396652, 4802,  0.41021615,  0.94527364
 5145,  0.39940178,  0.94346452, 5145,  0.3704735,  0.95115334, 5145,  0.39909446,  0.94301224, 5145,  0.38804376,  0.94663048, 5145,  0.42876449,  0.93487108, 5145,  0.41004807,  0.94527364


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1bgr.csv <==
step, loss, accuracy
 343,  3.8136559,  0.055178653
 686,  6.3243942,  0.040253278
 1029,  3.2992496,  0.27815467
 1372,  1.5628736,  0.63455451
 1715,  1.0024132,  0.78606963
 2058,  0.63175821,  0.87607419
 2401,  0.53229904,  0.90275896
 2744,  0.42548755,  0.93758482
 3087,  0.41447505,  0.9402985
 3430,  0.39714634,  0.94482136
 3773,  0.39271894,  0.94708276
 4116,  0.39640787,  0.9461782
 4459,  0.39823267,  0.94482136
 4802,  0.39910051,  0.94346452
 5145,  0.39940178,  0.94346452


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1brg.csv <==
step, loss, accuracy
 343,  3.2517953,  0.12121212
 686,  3.8660364,  0.18679331
 1029,  2.1690073,  0.51696068
 1372,  1.1424201,  0.73767525
 1715,  0.68964708,  0.86341023
 2058,  0.84062082,  0.82496607
 2401,  0.4228816,  0.9380371
 2744,  0.38427317,  0.95477158
 3087,  0.36889246,  0.95567614
 3430,  0.36232537,  0.95703304
 3773,  0.36595643,  0.95567614
 4116,  0.36927211,  0.95251018
 4459,  0.37054947,  0.95251018
 4802,  0.37075099,  0.95251018
 5145,  0.3704735,  0.95115334


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1gbr.csv <==
step, loss, accuracy
 343,  3.5885353,  0.06151063
 686,  5.4768109,  0.077340573
 1029,  2.9924023,  0.35594752
 1372,  0.94209737,  0.77159655
 1715,  1.0960975,  0.75486207
 2058,  0.74941766,  0.84667569
 2401,  0.62553942,  0.88602442
 2744,  0.79475689,  0.85029399
 3087,  0.4302094,  0.93351424
 3430,  0.37393937,  0.9497965
 3773,  0.37818778,  0.94934422
 4116,  0.38408026,  0.94753504
 4459,  0.386608,  0.94753504
 4802,  0.38757473,  0.9461782
 5145,  0.38804376,  0.94663048


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1grb.csv <==
step, loss, accuracy
 343,  3.2944441,  0.10447761
 686,  3.8039179,  0.21709634
 1029,  2.6850247,  0.43962008
 1372,  1.1811523,  0.72003621
 1715,  0.65913415,  0.86612391
 2058,  0.56720424,  0.90230668
 2401,  0.45957625,  0.92899138
 2744,  0.41568089,  0.93939394
 3087,  0.40223143,  0.94482136
 3430,  0.39867711,  0.94572592
 3773,  0.39846149,  0.9425599
 4116,  0.39941847,  0.9439168
 4459,  0.39949009,  0.94301224
 4802,  0.39931732,  0.94301224
 5145,  0.39909446,  0.94301224


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rbg.csv <==
step, loss, accuracy
 343,  3.4412563,  0.11714157
 686,  4.3177462,  0.12890095
 1029,  2.1935246,  0.46540028
 1372,  1.1908742,  0.73812753
 1715,  0.74335361,  0.86250567
 2058,  0.91211754,  0.81365895
 2401,  1.090521,  0.76752603
 2744,  0.54016197,  0.90456808
 3087,  0.49525821,  0.91497058
 3430,  0.47776788,  0.9181366
 3773,  0.44407162,  0.9321574
 4116,  0.43492806,  0.93260968
 4459,  0.43137768,  0.93306196
 4802,  0.42969283,  0.93396652
 5145,  0.42876449,  0.93487108


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rgb.csv <==
step, loss, accuracy
 343,  3.6432486,  0.078697421
 686,  3.5117602,  0.18543646
 1029,  2.3833818,  0.45771143
 1372,  1.2443568,  0.71551335
 1715,  0.69793063,  0.86341023
 2058,  0.62771076,  0.87743104
 2401,  0.62635583,  0.89733154
 2744,  0.49677604,  0.92537314
 3087,  0.43903723,  0.93668026
 3430,  0.43061781,  0.93487108
 3773,  0.41459513,  0.94527364
 4116,  0.41118851,  0.94572592
 4459,  0.41043961,  0.94572592
 4802,  0.41021615,  0.94527364
 5145,  0.41004807,  0.94527364


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/combinedData.csv <==
step_org_150MR1bgr, cross_entropy_org_150MR1bgr, loss_org_150MR1bgr, train_accuracy_org_150MR1bgr,step_org_150MR1brg, cross_entropy_org_150MR1brg, loss_org_150MR1brg, train_accuracy_org_150MR1brg,step_org_150MR1grb, cross_entropy_org_150MR1grb, loss_org_150MR1grb, train_accuracy_org_150MR1grb,step_org_150MR1gbr, cross_entropy_org_150MR1gbr, loss_org_150MR1gbr, train_accuracy_org_150MR1gbr,step_org_150MR1rbg, cross_entropy_org_150MR1rbg, loss_org_150MR1rbg, train_accuracy_org_150MR1rbg,step_org_150MR1rgb, cross_entropy_org_150MR1rgb, loss_org_150MR1rgb, train_accuracy_org_150MR1rgb
1,3.52903,3.74379,0.046875,1,3.55367,3.76843,0.03125,1,3.55474,3.7695,0.03125,1,3.537,3.75177,0.0625,1,3.53251,3.74727,0.046875,1,3.52863,3.74339,0.0546875
101,2.59889,2.81378,0.101563,101,2.68835,2.90299,0.0820313,101,2.64661,2.86139,0.113281,101,2.57911,2.79395,0.105469,101,2.69692,2.9116,0.09375,101,2.55128,2.76608,0.132813
201,2.08364,2.29956,0.184896,201,2.17049,2.38599,0.153646,201,2.15641,2.37211,0.184896,201,2.05787,2.27369,0.190104,201,2.11481,2.33037,0.166667,201,2.14471,2.36043,0.171875
301,1.59987,1.81697,0.257813,301,1.68273,1.89939,0.238281,301,1.66043,1.8772,0.244141,301,1.58099,1.79812,0.259766,301,1.70986,1.92661,0.212891,301,1.73121,1.94808,0.232422
344,1.49441,1.71201,0.539063,344,1.47687,1.69408,0.570313,344,1.48178,1.69907,0.554688,344,1.35786,1.5756,0.59375,344,1.44361,1.6609,0.539063,344,1.34767,1.56513,0.617188
444,1.28677,1.50567,0.550781,444,1.19119,1.40989,0.597656,444,1.22752,1.44628,0.578125,444,1.27227,1.49158,0.585938,444,1.27756,1.49631,0.550781,444,1.2209,1.43983,0.589844
544,0.823193,1.04361,0.625,544,0.791072,1.01151,0.658854,544,0.660769,0.881265,0.664063,544,0.662962,0.883964,0.669271,544,0.998223,1.21862,0.585938,544,0.805773,1.0264,0.643229
644,0.708154,0.930059,0.660156,644,0.565745,0.787812,0.701172,644,0.538377,0.760467,0.714844,644,0.6286,0.851149,0.705078,644,0.785706,1.00766,0.625,644,0.504601,0.726809,0.699219
687,0.497005,0.719481,0.828125,687,0.480681,0.70332,0.859375,687,0.374514,0.597192,0.898438,687,0.451923,0.675045,0.851563,687,0.50323,0.725882,0.890625,687,0.335884,0.558638,0.90625
787,0.393092,0.616702,0.855469,787,0.338744,0.562448,0.882813,787,0.336244,0.559912,0.90625,787,0.361038,0.585121,0.867188,787,0.444433,0.668241,0.867188,787,0.360369,0.584105,0.890625
887,0.216479,0.440938,0.885417,887,0.133524,0.357969,0.916667,887,0.0975373,0.32183,0.9375,887,0.229815,0.454498,0.885417,887,0.189827,0.414465,0.895833,887,0.153621,0.378018,0.908854
987,0.23388,0.458932,0.896484,987,0.207076,0.431966,0.927734,987,0.138513,0.363208,0.945313,987,0.220768,0.445905,0.896484,987,0.201826,0.42708,0.912109,987,0.1355,0.360324,0.925781
1030,0.133257,0.358455,0.96875,1030,0.109672,0.334639,0.96875,1030,0.0863991,0.311143,0.976563,1030,0.0932502,0.318473,0.976563,1030,0.117002,0.342369,0.984375,1030,0.0692983,0.294167,0.984375
1130,0.101038,0.326359,0.976563,1130,0.11006,0.335049,0.964844,1130,0.144445,0.369217,0.960938,1130,0.134905,0.360145,0.960938,1130,0.0902653,0.315804,0.980469,1130,0.112848,0.337704,0.976563
1230,0.0518312,0.277193,0.984375,1230,0.0387954,0.263702,0.976563,1230,0.0662912,0.290968,0.971354,1230,0.049405,0.27457,0.973958,1230,0.0532318,0.278745,0.984375,1230,0.0480986,0.272887,0.981771
1330,0.0830307,0.308267,0.982422,1330,0.0632889,0.28803,0.980469,1330,0.0809712,0.305538,0.970703,1330,0.105029,0.330085,0.972656,1330,0.0794591,0.304863,0.984375,1330,0.0378684,0.262447,0.986328
1373,0.0531499,0.278308,1.0,1373,0.0361583,0.26079,0.992188,1373,0.0307196,0.255141,1.0,1373,0.0345384,0.259489,1.0,1373,0.0452165,0.270509,0.984375,1373,0.0439605,0.268387,0.992188
1473,0.0485041,0.2734,0.996094,1473,0.0514876,0.275791,0.996094,1473,0.039624,0.263636,0.996094,1473,0.0491313,0.273795,0.996094,1473,0.0450475,0.270056,0.988281,1473,0.0609162,0.28497,0.984375
1573,0.0273424,0.251882,0.992188,1573,0.0350682,0.259009,0.994792,1573,0.0189324,0.242549,0.997396,1573,0.0290363,0.253344,0.997396,1573,0.0193629,0.244016,0.992188,1573,0.0343165,0.257927,0.984375
1673,0.0176737,0.241789,0.994141,1673,0.0254324,0.24894,0.996094,1673,0.0446018,0.267824,0.996094,1673,0.0424707,0.266332,0.994141,1673,0.0631348,0.287368,0.986328,1673,0.0217069,0.244867,0.988281
1716,0.0210954,0.244997,1.0,1716,0.0130965,0.236379,1.0,1716,0.009452,0.232463,1.0,1716,0.0227715,0.246461,1.0,1716,0.0231464,0.247193,0.992188,1716,0.0128133,0.235754,1.0
1816,0.023687,0.247129,1.0,1816,0.0261453,0.248971,1.0,1816,0.0217843,0.244244,1.0,1816,0.0189379,0.242206,1.0,1816,0.0213674,0.244929,0.996094,1816,0.0241021,0.246528,0.996094
1916,0.0115166,0.234418,1.0,1916,0.0556822,0.277993,0.992188,1916,0.0138019,0.235695,1.0,1916,0.00921859,0.232001,1.0,1916,0.0118701,0.234941,0.997396,1916,0.0151908,0.237074,0.997396
2016,0.0155993,0.237934,1.0,2016,0.0132869,0.23505,0.994141,2016,0.0165264,0.237834,1.0,2016,0.0650578,0.28728,0.994141,2016,0.0119777,0.234508,0.998047,2016,0.0169756,0.238333,0.998047
2059,0.00724553,0.229309,1.0,2059,0.00574381,0.227238,1.0,2059,0.00562591,0.226655,1.0,2059,0.00659706,0.22857,1.0,2059,0.00643079,0.228698,1.0,2059,0.0095943,0.230688,1.0
2159,0.0271277,0.248591,0.996094,2159,0.0125153,0.233359,1.0,2159,0.00966178,0.230014,1.0,2159,0.0100811,0.231396,1.0,2159,0.010747,0.232386,1.0,2159,0.0116044,0.232074,1.0
2259,0.00724193,0.228031,0.997396,2259,0.00896045,0.22912,1.0,2259,0.0074118,0.227058,1.0,2259,0.00756762,0.228216,1.0,2259,0.00800305,0.228957,1.0,2259,0.00753503,0.227324,1.0
2359,0.00689488,0.22696,0.998047,2359,0.00875403,0.228199,1.0,2359,0.0107183,0.229689,1.0,2359,0.00987278,0.229803,1.0,2359,0.00865769,0.228931,1.0,2359,0.00789407,0.226982,1.0
2402,0.0103255,0.230083,1.0,2402,0.00513919,0.22429,1.0,2402,0.00329061,0.22196,1.0,2402,0.006625,0.226265,1.0,2402,0.00560571,0.22557,1.0,2402,0.00565319,0.224434,1.0
2502,0.00589938,0.224931,1.0,2502,0.00551526,0.223935,1.0,2502,0.00859537,0.226524,1.0,2502,0.0195997,0.238519,0.996094,2502,0.0119498,0.231204,0.996094,2502,0.00388718,0.221925,1.0
2602,0.00411379,0.22242,1.0,2602,0.00422537,0.221884,1.0,2602,0.0101107,0.227287,1.0,2602,0.00480691,0.222978,0.997396,2602,0.00393335,0.222445,0.997396,2602,0.0031493,0.220428,1.0
2702,0.00452031,0.222072,1.0,2702,0.00376674,0.220661,1.0,2702,0.00492514,0.221347,1.0,2702,0.00657288,0.223992,0.998047,2702,0.00388261,0.22165,0.998047,2702,0.00327069,0.219779,1.0
2745,0.00300942,0.22023,1.0,2745,0.00286289,0.219423,1.0,2745,0.00239523,0.218486,1.0,2745,0.00780817,0.224967,1.0,2745,0.00341174,0.22085,1.0,2745,0.00285211,0.219029,1.0
2845,0.00362786,0.220075,1.0,2845,0.00326048,0.219042,1.0,2845,0.00448025,0.219797,1.0,2845,0.00867682,0.225193,1.0,2845,0.00433072,0.220995,1.0,2845,0.00295996,0.218365,1.0
2945,0.00294334,0.218621,1.0,2945,0.00332396,0.218328,1.0,2945,0.00265142,0.217195,1.0,2945,0.00403728,0.21984,1.0,2945,0.00215092,0.21804,1.0,2945,0.00260021,0.217228,1.0
3045,0.00362948,0.218531,1.0,3045,0.00267155,0.216897,1.0,3045,0.00307915,0.216847,1.0,3045,0.00383727,0.218884,1.0,3045,0.00304749,0.218156,1.0,3045,0.00277112,0.216622,1.0
3088,0.00253362,0.2171,1.0,3088,0.00250547,0.216394,1.0,3088,0.00199859,0.215431,1.0,3088,0.00369551,0.218424,1.0,3088,0.00272756,0.2175,1.0,3088,0.00214928,0.215664,1.0
3188,0.00276769,0.216554,1.0,3188,0.00275624,0.215864,1.0,3188,0.00355821,0.216214,1.0,3188,0.00316992,0.217124,1.0,3188,0.00319986,0.21719,1.0,3188,0.00254639,0.215284,1.0
3288,0.00230922,0.215314,1.0,3288,0.0027283,0.215059,1.0,3288,0.0023181,0.2142,1.0,3288,0.00284475,0.216022,1.0,3288,0.00187997,0.215091,1.0,3288,0.00226196,0.214222,1.0
3388,0.00276164,0.214987,1.0,3388,0.00242468,0.213978,1.0,3388,0.0026727,0.213781,1.0,3388,0.00329629,0.215695,1.0,3388,0.00263686,0.215068,1.0,3388,0.00240366,0.213589,1.0
3431,0.00215041,0.214048,1.0,3431,0.00224903,0.213474,1.0,3431,0.00177177,0.212553,1.0,3431,0.00217435,0.214244,1.0,3431,0.00237914,0.214482,1.0,3431,0.00188815,0.212746,1.0
3531,0.00284717,0.214666,1.0,3531,0.00237496,0.213522,1.0,3531,0.00305043,0.213754,1.0,3531,0.00218318,0.214174,1.0,3531,0.00309942,0.215124,1.0,3531,0.00244253,0.213223,1.0
3631,0.00182438,0.213565,1.0,3631,0.00207008,0.213139,1.0,3631,0.00199932,0.212626,1.0,3631,0.00209959,0.214012,1.0,3631,0.00160922,0.213556,1.0,3631,0.00193432,0.212637,1.0
3731,0.00244921,0.214112,1.0,3731,0.00225707,0.213249,1.0,3731,0.00243132,0.21298,1.0,3731,0.00280505,0.21464,1.0,3731,0.0024297,0.214298,1.0,3731,0.0023025,0.212927,1.0
3774,0.00212086,0.21375,1.0,3774,0.00207843,0.213036,1.0,3774,0.00173855,0.212254,1.0,3774,0.0020984,0.213899,1.0,3774,0.00234441,0.214179,1.0,3774,0.00189946,0.212491,1.0
3874,0.0026327,0.214184,1.0,3874,0.00225315,0.213133,1.0,3874,0.0028847,0.213322,1.0,3874,0.0020705,0.213793,1.0,3874,0.002795,0.214551,1.0,3874,0.00231758,0.212831,1.0
3974,0.00184317,0.213316,1.0,3974,0.00205053,0.212853,1.0,3974,0.00196402,0.212324,1.0,3974,0.00207878,0.213723,1.0,3974,0.00161616,0.213294,1.0,3974,0.0019313,0.212367,1.0
4074,0.00245242,0.213847,1.0,4074,0.00223695,0.212961,1.0,4074,0.0024149,0.212698,1.0,4074,0.00279151,0.214357,1.0,4074,0.0024004,0.214,1.0,4074,0.00228208,0.21264,1.0
4117,0.00209855,0.21346,1.0,4117,0.00203503,0.212726,1.0,4117,0.00172894,0.211978,1.0,4117,0.00205565,0.213588,1.0,4117,0.00232062,0.213887,1.0,4117,0.00189038,0.212215,1.0
4217,0.00255644,0.213839,1.0,4217,0.00221691,0.21283,1.0,4217,0.00282064,0.212992,1.0,4217,0.00202464,0.213478,1.0,4217,0.00269741,0.214186,1.0,4217,0.00226093,0.212508,1.0
4317,0.00183997,0.213045,1.0,4317,0.0020372,0.212572,1.0,4317,0.00193936,0.212034,1.0,4317,0.00204484,0.21342,1.0,4317,0.00161255,0.213023,1.0,4317,0.00192154,0.212091,1.0
4417,0.00244714,0.213574,1.0,4417,0.00222147,0.212679,1.0,4417,0.002401,0.212418,1.0,4417,0.00277139,0.214069,1.0,4417,0.00237871,0.213711,1.0,4417,0.00226711,0.212359,1.0
4460,0.00207669,0.21317,1.0,4460,0.00201204,0.212436,1.0,4460,0.00171833,0.211702,1.0,4460,0.00202126,0.213285,1.0,4460,0.00229555,0.213594,1.0,4460,0.00187533,0.211934,1.0
4560,0.00250985,0.213525,1.0,4560,0.00219342,0.212539,1.0,4560,0.0027783,0.212684,1.0,4560,0.00199496,0.21318,1.0,4560,0.00264219,0.213862,1.0,4560,0.00222463,0.212206,1.0
4660,0.00182935,0.212766,1.0,4660,0.0020244,0.212293,1.0,4660,0.00191802,0.211747,1.0,4660,0.00201339,0.21312,1.0,4660,0.00160465,0.212747,1.0,4660,0.00191069,0.211814,1.0
4760,0.00243527,0.213294,1.0,4760,0.00220856,0.212399,1.0,4760,0.00238562,0.212137,1.0,4760,0.00274912,0.213778,1.0,4760,0.00235978,0.213424,1.0,4760,0.00225135,0.212077,1.0
4803,0.00205685,0.212882,1.0,4803,0.00199518,0.212152,1.0,4803,0.00170679,0.211425,1.0,4803,0.00199153,0.212986,1.0,4803,0.00227211,0.213303,1.0,4803,0.00185994,0.211652,1.0
4903,0.00247464,0.213222,1.0,4903,0.00217166,0.212251,1.0,4903,0.00274231,0.212383,1.0,4903,0.00197207,0.212889,1.0,4903,0.00259975,0.213552,1.0,4903,0.00219551,0.21191,1.0
5003,0.00181675,0.212486,1.0,5003,0.00201119,0.212013,1.0,5003,0.00189992,0.211463,1.0,5003,0.00198519,0.212824,1.0,5003,0.00159517,0.21247,1.0,5003,0.00189852,0.211536,1.0
5103,0.00242102,0.213012,1.0,5103,0.00219637,0.21212,1.0,5103,0.00236945,0.211855,1.0,5103,0.00272532,0.213486,1.0,5103,0.0023414,0.213138,1.0,5103,0.00223524,0.211795,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,3.52903,3.74379,0.046875
101,2.59889,2.81378,0.101563
201,2.08364,2.29956,0.184896
301,1.59987,1.81697,0.257813
344,1.49441,1.71201,0.539063
444,1.28677,1.50567,0.550781
544,0.823193,1.04361,0.625
644,0.708154,0.930059,0.660156
687,0.497005,0.719481,0.828125
787,0.393092,0.616702,0.855469
887,0.216479,0.440938,0.885417
987,0.23388,0.458932,0.896484
1030,0.133257,0.358455,0.96875
1130,0.101038,0.326359,0.976563
1230,0.0518312,0.277193,0.984375
1330,0.0830307,0.308267,0.982422
1373,0.0531499,0.278308,1.0
1473,0.0485041,0.2734,0.996094
1573,0.0273424,0.251882,0.992188
1673,0.0176737,0.241789,0.994141
1716,0.0210954,0.244997,1.0
1816,0.023687,0.247129,1.0
1916,0.0115166,0.234418,1.0
2016,0.0155993,0.237934,1.0
2059,0.00724553,0.229309,1.0
2159,0.0271277,0.248591,0.996094
2259,0.00724193,0.228031,0.997396
2359,0.00689488,0.22696,0.998047
2402,0.0103255,0.230083,1.0
2502,0.00589938,0.224931,1.0
2602,0.00411379,0.22242,1.0
2702,0.00452031,0.222072,1.0
2745,0.00300942,0.22023,1.0
2845,0.00362786,0.220075,1.0
2945,0.00294334,0.218621,1.0
3045,0.00362948,0.218531,1.0
3088,0.00253362,0.2171,1.0
3188,0.00276769,0.216554,1.0
3288,0.00230922,0.215314,1.0
3388,0.00276164,0.214987,1.0
3431,0.00215041,0.214048,1.0
3531,0.00284717,0.214666,1.0
3631,0.00182438,0.213565,1.0
3731,0.00244921,0.214112,1.0
3774,0.00212086,0.21375,1.0
3874,0.0026327,0.214184,1.0
3974,0.00184317,0.213316,1.0
4074,0.00245242,0.213847,1.0
4117,0.00209855,0.21346,1.0
4217,0.00255644,0.213839,1.0
4317,0.00183997,0.213045,1.0
4417,0.00244714,0.213574,1.0
4460,0.00207669,0.21317,1.0
4560,0.00250985,0.213525,1.0
4660,0.00182935,0.212766,1.0
4760,0.00243527,0.213294,1.0
4803,0.00205685,0.212882,1.0
4903,0.00247464,0.213222,1.0
5003,0.00181675,0.212486,1.0
5103,0.00242102,0.213012,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,3.55367,3.76843,0.03125
101,2.68835,2.90299,0.0820313
201,2.17049,2.38599,0.153646
301,1.68273,1.89939,0.238281
344,1.47687,1.69408,0.570313
444,1.19119,1.40989,0.597656
544,0.791072,1.01151,0.658854
644,0.565745,0.787812,0.701172
687,0.480681,0.70332,0.859375
787,0.338744,0.562448,0.882813
887,0.133524,0.357969,0.916667
987,0.207076,0.431966,0.927734
1030,0.109672,0.334639,0.96875
1130,0.11006,0.335049,0.964844
1230,0.0387954,0.263702,0.976563
1330,0.0632889,0.28803,0.980469
1373,0.0361583,0.26079,0.992188
1473,0.0514876,0.275791,0.996094
1573,0.0350682,0.259009,0.994792
1673,0.0254324,0.24894,0.996094
1716,0.0130965,0.236379,1.0
1816,0.0261453,0.248971,1.0
1916,0.0556822,0.277993,0.992188
2016,0.0132869,0.23505,0.994141
2059,0.00574381,0.227238,1.0
2159,0.0125153,0.233359,1.0
2259,0.00896045,0.22912,1.0
2359,0.00875403,0.228199,1.0
2402,0.00513919,0.22429,1.0
2502,0.00551526,0.223935,1.0
2602,0.00422537,0.221884,1.0
2702,0.00376674,0.220661,1.0
2745,0.00286289,0.219423,1.0
2845,0.00326048,0.219042,1.0
2945,0.00332396,0.218328,1.0
3045,0.00267155,0.216897,1.0
3088,0.00250547,0.216394,1.0
3188,0.00275624,0.215864,1.0
3288,0.0027283,0.215059,1.0
3388,0.00242468,0.213978,1.0
3431,0.00224903,0.213474,1.0
3531,0.00237496,0.213522,1.0
3631,0.00207008,0.213139,1.0
3731,0.00225707,0.213249,1.0
3774,0.00207843,0.213036,1.0
3874,0.00225315,0.213133,1.0
3974,0.00205053,0.212853,1.0
4074,0.00223695,0.212961,1.0
4117,0.00203503,0.212726,1.0
4217,0.00221691,0.21283,1.0
4317,0.0020372,0.212572,1.0
4417,0.00222147,0.212679,1.0
4460,0.00201204,0.212436,1.0
4560,0.00219342,0.212539,1.0
4660,0.0020244,0.212293,1.0
4760,0.00220856,0.212399,1.0
4803,0.00199518,0.212152,1.0
4903,0.00217166,0.212251,1.0
5003,0.00201119,0.212013,1.0
5103,0.00219637,0.21212,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,3.537,3.75177,0.0625
101,2.57911,2.79395,0.105469
201,2.05787,2.27369,0.190104
301,1.58099,1.79812,0.259766
344,1.35786,1.5756,0.59375
444,1.27227,1.49158,0.585938
544,0.662962,0.883964,0.669271
644,0.6286,0.851149,0.705078
687,0.451923,0.675045,0.851563
787,0.361038,0.585121,0.867188
887,0.229815,0.454498,0.885417
987,0.220768,0.445905,0.896484
1030,0.0932502,0.318473,0.976563
1130,0.134905,0.360145,0.960938
1230,0.049405,0.27457,0.973958
1330,0.105029,0.330085,0.972656
1373,0.0345384,0.259489,1.0
1473,0.0491313,0.273795,0.996094
1573,0.0290363,0.253344,0.997396
1673,0.0424707,0.266332,0.994141
1716,0.0227715,0.246461,1.0
1816,0.0189379,0.242206,1.0
1916,0.00921859,0.232001,1.0
2016,0.0650578,0.28728,0.994141
2059,0.00659706,0.22857,1.0
2159,0.0100811,0.231396,1.0
2259,0.00756762,0.228216,1.0
2359,0.00987278,0.229803,1.0
2402,0.006625,0.226265,1.0
2502,0.0195997,0.238519,0.996094
2602,0.00480691,0.222978,0.997396
2702,0.00657288,0.223992,0.998047
2745,0.00780817,0.224967,1.0
2845,0.00867682,0.225193,1.0
2945,0.00403728,0.21984,1.0
3045,0.00383727,0.218884,1.0
3088,0.00369551,0.218424,1.0
3188,0.00316992,0.217124,1.0
3288,0.00284475,0.216022,1.0
3388,0.00329629,0.215695,1.0
3431,0.00217435,0.214244,1.0
3531,0.00218318,0.214174,1.0
3631,0.00209959,0.214012,1.0
3731,0.00280505,0.21464,1.0
3774,0.0020984,0.213899,1.0
3874,0.0020705,0.213793,1.0
3974,0.00207878,0.213723,1.0
4074,0.00279151,0.214357,1.0
4117,0.00205565,0.213588,1.0
4217,0.00202464,0.213478,1.0
4317,0.00204484,0.21342,1.0
4417,0.00277139,0.214069,1.0
4460,0.00202126,0.213285,1.0
4560,0.00199496,0.21318,1.0
4660,0.00201339,0.21312,1.0
4760,0.00274912,0.213778,1.0
4803,0.00199153,0.212986,1.0
4903,0.00197207,0.212889,1.0
5003,0.00198519,0.212824,1.0
5103,0.00272532,0.213486,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,3.55474,3.7695,0.03125
101,2.64661,2.86139,0.113281
201,2.15641,2.37211,0.184896
301,1.66043,1.8772,0.244141
344,1.48178,1.69907,0.554688
444,1.22752,1.44628,0.578125
544,0.660769,0.881265,0.664063
644,0.538377,0.760467,0.714844
687,0.374514,0.597192,0.898438
787,0.336244,0.559912,0.90625
887,0.0975373,0.32183,0.9375
987,0.138513,0.363208,0.945313
1030,0.0863991,0.311143,0.976563
1130,0.144445,0.369217,0.960938
1230,0.0662912,0.290968,0.971354
1330,0.0809712,0.305538,0.970703
1373,0.0307196,0.255141,1.0
1473,0.039624,0.263636,0.996094
1573,0.0189324,0.242549,0.997396
1673,0.0446018,0.267824,0.996094
1716,0.009452,0.232463,1.0
1816,0.0217843,0.244244,1.0
1916,0.0138019,0.235695,1.0
2016,0.0165264,0.237834,1.0
2059,0.00562591,0.226655,1.0
2159,0.00966178,0.230014,1.0
2259,0.0074118,0.227058,1.0
2359,0.0107183,0.229689,1.0
2402,0.00329061,0.22196,1.0
2502,0.00859537,0.226524,1.0
2602,0.0101107,0.227287,1.0
2702,0.00492514,0.221347,1.0
2745,0.00239523,0.218486,1.0
2845,0.00448025,0.219797,1.0
2945,0.00265142,0.217195,1.0
3045,0.00307915,0.216847,1.0
3088,0.00199859,0.215431,1.0
3188,0.00355821,0.216214,1.0
3288,0.0023181,0.2142,1.0
3388,0.0026727,0.213781,1.0
3431,0.00177177,0.212553,1.0
3531,0.00305043,0.213754,1.0
3631,0.00199932,0.212626,1.0
3731,0.00243132,0.21298,1.0
3774,0.00173855,0.212254,1.0
3874,0.0028847,0.213322,1.0
3974,0.00196402,0.212324,1.0
4074,0.0024149,0.212698,1.0
4117,0.00172894,0.211978,1.0
4217,0.00282064,0.212992,1.0
4317,0.00193936,0.212034,1.0
4417,0.002401,0.212418,1.0
4460,0.00171833,0.211702,1.0
4560,0.0027783,0.212684,1.0
4660,0.00191802,0.211747,1.0
4760,0.00238562,0.212137,1.0
4803,0.00170679,0.211425,1.0
4903,0.00274231,0.212383,1.0
5003,0.00189992,0.211463,1.0
5103,0.00236945,0.211855,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,3.53251,3.74727,0.046875
101,2.69692,2.9116,0.09375
201,2.11481,2.33037,0.166667
301,1.70986,1.92661,0.212891
344,1.44361,1.6609,0.539063
444,1.27756,1.49631,0.550781
544,0.998223,1.21862,0.585938
644,0.785706,1.00766,0.625
687,0.50323,0.725882,0.890625
787,0.444433,0.668241,0.867188
887,0.189827,0.414465,0.895833
987,0.201826,0.42708,0.912109
1030,0.117002,0.342369,0.984375
1130,0.0902653,0.315804,0.980469
1230,0.0532318,0.278745,0.984375
1330,0.0794591,0.304863,0.984375
1373,0.0452165,0.270509,0.984375
1473,0.0450475,0.270056,0.988281
1573,0.0193629,0.244016,0.992188
1673,0.0631348,0.287368,0.986328
1716,0.0231464,0.247193,0.992188
1816,0.0213674,0.244929,0.996094
1916,0.0118701,0.234941,0.997396
2016,0.0119777,0.234508,0.998047
2059,0.00643079,0.228698,1.0
2159,0.010747,0.232386,1.0
2259,0.00800305,0.228957,1.0
2359,0.00865769,0.228931,1.0
2402,0.00560571,0.22557,1.0
2502,0.0119498,0.231204,0.996094
2602,0.00393335,0.222445,0.997396
2702,0.00388261,0.22165,0.998047
2745,0.00341174,0.22085,1.0
2845,0.00433072,0.220995,1.0
2945,0.00215092,0.21804,1.0
3045,0.00304749,0.218156,1.0
3088,0.00272756,0.2175,1.0
3188,0.00319986,0.21719,1.0
3288,0.00187997,0.215091,1.0
3388,0.00263686,0.215068,1.0
3431,0.00237914,0.214482,1.0
3531,0.00309942,0.215124,1.0
3631,0.00160922,0.213556,1.0
3731,0.0024297,0.214298,1.0
3774,0.00234441,0.214179,1.0
3874,0.002795,0.214551,1.0
3974,0.00161616,0.213294,1.0
4074,0.0024004,0.214,1.0
4117,0.00232062,0.213887,1.0
4217,0.00269741,0.214186,1.0
4317,0.00161255,0.213023,1.0
4417,0.00237871,0.213711,1.0
4460,0.00229555,0.213594,1.0
4560,0.00264219,0.213862,1.0
4660,0.00160465,0.212747,1.0
4760,0.00235978,0.213424,1.0
4803,0.00227211,0.213303,1.0
4903,0.00259975,0.213552,1.0
5003,0.00159517,0.21247,1.0
5103,0.0023414,0.213138,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,3.52863,3.74339,0.0546875
101,2.55128,2.76608,0.132813
201,2.14471,2.36043,0.171875
301,1.73121,1.94808,0.232422
344,1.34767,1.56513,0.617188
444,1.2209,1.43983,0.589844
544,0.805773,1.0264,0.643229
644,0.504601,0.726809,0.699219
687,0.335884,0.558638,0.90625
787,0.360369,0.584105,0.890625
887,0.153621,0.378018,0.908854
987,0.1355,0.360324,0.925781
1030,0.0692983,0.294167,0.984375
1130,0.112848,0.337704,0.976563
1230,0.0480986,0.272887,0.981771
1330,0.0378684,0.262447,0.986328
1373,0.0439605,0.268387,0.992188
1473,0.0609162,0.28497,0.984375
1573,0.0343165,0.257927,0.984375
1673,0.0217069,0.244867,0.988281
1716,0.0128133,0.235754,1.0
1816,0.0241021,0.246528,0.996094
1916,0.0151908,0.237074,0.997396
2016,0.0169756,0.238333,0.998047
2059,0.0095943,0.230688,1.0
2159,0.0116044,0.232074,1.0
2259,0.00753503,0.227324,1.0
2359,0.00789407,0.226982,1.0
2402,0.00565319,0.224434,1.0
2502,0.00388718,0.221925,1.0
2602,0.0031493,0.220428,1.0
2702,0.00327069,0.219779,1.0
2745,0.00285211,0.219029,1.0
2845,0.00295996,0.218365,1.0
2945,0.00260021,0.217228,1.0
3045,0.00277112,0.216622,1.0
3088,0.00214928,0.215664,1.0
3188,0.00254639,0.215284,1.0
3288,0.00226196,0.214222,1.0
3388,0.00240366,0.213589,1.0
3431,0.00188815,0.212746,1.0
3531,0.00244253,0.213223,1.0
3631,0.00193432,0.212637,1.0
3731,0.0023025,0.212927,1.0
3774,0.00189946,0.212491,1.0
3874,0.00231758,0.212831,1.0
3974,0.0019313,0.212367,1.0
4074,0.00228208,0.21264,1.0
4117,0.00189038,0.212215,1.0
4217,0.00226093,0.212508,1.0
4317,0.00192154,0.212091,1.0
4417,0.00226711,0.212359,1.0
4460,0.00187533,0.211934,1.0
4560,0.00222463,0.212206,1.0
4660,0.00191069,0.211814,1.0
4760,0.00225135,0.212077,1.0
4803,0.00185994,0.211652,1.0
4903,0.00219551,0.21191,1.0
5003,0.00189852,0.211536,1.0
5103,0.00223524,0.211795,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 343,  3.6432486,  0.078697421, 343,  3.51422,  0.06874717, 343,  3.2883217,  0.13568521, 343,  3.4633493,  0.091361374, 343,  3.5650373,  0.11985527, 343,  3.6200023,  0.096788786, 343,  3.4865611,  0.15422885, 343,  3.6349843,  0.094075076
 686,  3.5117602,  0.18543646, 686,  4.5638256,  0.18317503, 686,  4.0725017,  0.18588874, 686,  3.3644538,  0.18724559, 686,  5.1723518,  0.11216644, 686,  4.0042791,  0.19629127, 686,  3.1627693,  0.2605156, 686,  4.8864422,  0.13432837
 1029,  2.3833818,  0.45771143, 1029,  3.1659777,  0.37087291, 1029,  1.8493845,  0.60696518, 1029,  4.7193027,  0.21212122, 1029,  2.9282026,  0.37856174, 1029,  3.519099,  0.26729986, 1029,  2.41751,  0.43419269, 1029,  3.4044547,  0.2862958
 1372,  1.2443568,  0.71551335, 1372,  1.1543518,  0.74988693, 1372,  0.90342712,  0.80597013, 1372,  1.8735148,  0.59791946, 1372,  1.2478046,  0.70330167, 1372,  1.9596214,  0.53595656, 1372,  1.8004205,  0.59384894, 1372,  1.3536601,  0.69199455
 1715,  0.69793063,  0.86341023, 1715,  1.0134425,  0.78064227, 1715,  0.67449087,  0.86567163, 1715,  1.2885911,  0.72139305, 1715,  0.69776398,  0.85029399, 1715,  0.91045052,  0.79692447, 1715,  1.1171081,  0.75938487, 1715,  1.1043758,  0.75802803
 2058,  0.62771076,  0.87743104, 2058,  1.7751002,  0.67254639, 2058,  0.7126289,  0.86567163, 2058,  0.75089949,  0.85345995, 2058,  0.57042384,  0.8923564, 2058,  0.91493011,  0.79692447, 2058,  0.88282555,  0.81999093, 2058,  0.99848247,  0.79466307
 2401,  0.62635583,  0.89733154, 2401,  0.44888699,  0.93532336, 2401,  0.50257993,  0.9086386, 2401,  0.90109211,  0.81863409, 2401,  0.4484967,  0.93170512, 2401,  0.66723466,  0.86838537, 2401,  0.65945643,  0.88104928, 2401,  0.43719283,  0.93351424
 2744,  0.49677604,  0.92537314, 2744,  0.39210346,  0.95160562, 2744,  0.43986905,  0.93080056, 2744,  0.54309493,  0.90140206, 2744,  0.46509701,  0.92899138, 2744,  0.4983404,  0.92265946, 2744,  0.5174365,  0.91135234, 2744,  0.41746572,  0.9402985
 3087,  0.43903723,  0.93668026, 3087,  0.38265222,  0.95477158, 3087,  0.41255182,  0.93848938, 3087,  0.48566517,  0.92175484, 3087,  0.41948077,  0.94301224, 3087,  0.40989527,  0.94436908, 3087,  0.50312907,  0.91316146, 3087,  0.39032474,  0.94663048
 3430,  0.43061781,  0.93487108, 3430,  0.37987658,  0.95567614, 3430,  0.40511435,  0.93939394, 3430,  0.45626083,  0.92899138, 3430,  0.40687481,  0.94436908, 3430,  0.40300789,  0.94798732, 3430,  0.49197114,  0.91632748, 3430,  0.38383707,  0.94934422
 3773,  0.41459513,  0.94527364, 3773,  0.38328472,  0.95251018, 3773,  0.41245702,  0.93984622, 3773,  0.41018808,  0.9439168, 3773,  0.40913916,  0.94663048, 3773,  0.40507391,  0.94301224, 3773,  0.47134161,  0.920398, 3773,  0.38761705,  0.94753504
 4116,  0.41118851,  0.94572592, 4116,  0.38783729,  0.95160562, 4116,  0.41899925,  0.93894166, 4116,  0.40208626,  0.94527364, 4116,  0.41056091,  0.94708276, 4116,  0.40603948,  0.94165534, 4116,  0.46292293,  0.91904116, 4116,  0.39311749,  0.94436908
 4459,  0.41043961,  0.94572592, 4459,  0.38969553,  0.95115334, 4459,  0.42173183,  0.93758482, 4459,  0.39965233,  0.94527364, 4459,  0.41050076,  0.94708276, 4459,  0.40600398,  0.94165534, 4459,  0.45982763,  0.91994572, 4459,  0.39600992,  0.94346452
 4802,  0.41021615,  0.94527364, 4802,  0.3901633,  0.9520579, 4802,  0.42249599,  0.93668026, 4802,  0.39869997,  0.94527364, 4802,  0.41014329,  0.94753504, 4802,  0.40599668,  0.94075078, 4802,  0.45843399,  0.91994572, 4802,  0.39731616,  0.94210762
 5145,  0.41004807,  0.94527364, 5145,  0.3900913,  0.95251018, 5145,  0.42260319,  0.93622798, 5145,  0.39821392,  0.94482136, 5145,  0.40977889,  0.94753504, 5145,  0.40583804,  0.94120306, 5145,  0.45761171,  0.91994572, 5145,  0.39782327,  0.94165534


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 343,  3.6432486,  0.078697421
 686,  3.5117602,  0.18543646
 1029,  2.3833818,  0.45771143
 1372,  1.2443568,  0.71551335
 1715,  0.69793063,  0.86341023
 2058,  0.62771076,  0.87743104
 2401,  0.62635583,  0.89733154
 2744,  0.49677604,  0.92537314
 3087,  0.43903723,  0.93668026
 3430,  0.43061781,  0.93487108
 3773,  0.41459513,  0.94527364
 4116,  0.41118851,  0.94572592
 4459,  0.41043961,  0.94572592
 4802,  0.41021615,  0.94527364
 5145,  0.41004807,  0.94527364


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 343,  3.4633493,  0.091361374
 686,  3.3644538,  0.18724559
 1029,  4.7193027,  0.21212122
 1372,  1.8735148,  0.59791946
 1715,  1.2885911,  0.72139305
 2058,  0.75089949,  0.85345995
 2401,  0.90109211,  0.81863409
 2744,  0.54309493,  0.90140206
 3087,  0.48566517,  0.92175484
 3430,  0.45626083,  0.92899138
 3773,  0.41018808,  0.9439168
 4116,  0.40208626,  0.94527364
 4459,  0.39965233,  0.94527364
 4802,  0.39869997,  0.94527364
 5145,  0.39821392,  0.94482136


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 343,  3.5650373,  0.11985527
 686,  5.1723518,  0.11216644
 1029,  2.9282026,  0.37856174
 1372,  1.2478046,  0.70330167
 1715,  0.69776398,  0.85029399
 2058,  0.57042384,  0.8923564
 2401,  0.4484967,  0.93170512
 2744,  0.46509701,  0.92899138
 3087,  0.41948077,  0.94301224
 3430,  0.40687481,  0.94436908
 3773,  0.40913916,  0.94663048
 4116,  0.41056091,  0.94708276
 4459,  0.41050076,  0.94708276
 4802,  0.41014329,  0.94753504
 5145,  0.40977889,  0.94753504


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 343,  3.6200023,  0.096788786
 686,  4.0042791,  0.19629127
 1029,  3.519099,  0.26729986
 1372,  1.9596214,  0.53595656
 1715,  0.91045052,  0.79692447
 2058,  0.91493011,  0.79692447
 2401,  0.66723466,  0.86838537
 2744,  0.4983404,  0.92265946
 3087,  0.40989527,  0.94436908
 3430,  0.40300789,  0.94798732
 3773,  0.40507391,  0.94301224
 4116,  0.40603948,  0.94165534
 4459,  0.40600398,  0.94165534
 4802,  0.40599668,  0.94075078
 5145,  0.40583804,  0.94120306


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 343,  3.4865611,  0.15422885
 686,  3.1627693,  0.2605156
 1029,  2.41751,  0.43419269
 1372,  1.8004205,  0.59384894
 1715,  1.1171081,  0.75938487
 2058,  0.88282555,  0.81999093
 2401,  0.65945643,  0.88104928
 2744,  0.5174365,  0.91135234
 3087,  0.50312907,  0.91316146
 3430,  0.49197114,  0.91632748
 3773,  0.47134161,  0.920398
 4116,  0.46292293,  0.91904116
 4459,  0.45982763,  0.91994572
 4802,  0.45843399,  0.91994572
 5145,  0.45761171,  0.91994572


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 343,  3.51422,  0.06874717
 686,  4.5638256,  0.18317503
 1029,  3.1659777,  0.37087291
 1372,  1.1543518,  0.74988693
 1715,  1.0134425,  0.78064227
 2058,  1.7751002,  0.67254639
 2401,  0.44888699,  0.93532336
 2744,  0.39210346,  0.95160562
 3087,  0.38265222,  0.95477158
 3430,  0.37987658,  0.95567614
 3773,  0.38328472,  0.95251018
 4116,  0.38783729,  0.95160562
 4459,  0.38969553,  0.95115334
 4802,  0.3901633,  0.9520579
 5145,  0.3900913,  0.95251018


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 343,  3.2883217,  0.13568521
 686,  4.0725017,  0.18588874
 1029,  1.8493845,  0.60696518
 1372,  0.90342712,  0.80597013
 1715,  0.67449087,  0.86567163
 2058,  0.7126289,  0.86567163
 2401,  0.50257993,  0.9086386
 2744,  0.43986905,  0.93080056
 3087,  0.41255182,  0.93848938
 3430,  0.40511435,  0.93939394
 3773,  0.41245702,  0.93984622
 4116,  0.41899925,  0.93894166
 4459,  0.42173183,  0.93758482
 4802,  0.42249599,  0.93668026
 5145,  0.42260319,  0.93622798


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 343,  3.6349843,  0.094075076
 686,  4.8864422,  0.13432837
 1029,  3.4044547,  0.2862958
 1372,  1.3536601,  0.69199455
 1715,  1.1043758,  0.75802803
 2058,  0.99848247,  0.79466307
 2401,  0.43719283,  0.93351424
 2744,  0.41746572,  0.9402985
 3087,  0.39032474,  0.94663048
 3430,  0.38383707,  0.94934422
 3773,  0.38761705,  0.94753504
 4116,  0.39311749,  0.94436908
 4459,  0.39600992,  0.94346452
 4802,  0.39731616,  0.94210762
 5145,  0.39782327,  0.94165534


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,3.52863,3.74339,0.0546875,1,3.54666,3.76094,0.015625,1,3.55331,3.76758,0.015625,1,3.53191,3.74667,0.0546875,1,3.5258,3.74056,0.0625,1,3.52987,3.74463,0.0703125,1,3.53542,3.75019,0.0703125,1,3.53388,3.74865,0.0546875
101,2.55128,2.76608,0.132813,101,2.56384,2.7782,0.113281,101,2.53643,2.75084,0.09375,101,2.60335,2.81811,0.109375,101,2.65288,2.86763,0.121094,101,2.63301,2.84773,0.109375,101,2.64032,2.85507,0.101563,101,2.59,2.80477,0.125
201,2.14471,2.36043,0.171875,201,2.22474,2.43997,0.161458,201,2.03927,2.2546,0.177083,201,2.09721,2.31296,0.166667,201,2.26175,2.47738,0.164063,201,2.20873,2.42426,0.164063,201,2.14378,2.3594,0.153646,201,2.11656,2.33212,0.182292
301,1.73121,1.94808,0.232422,301,1.65141,1.86784,0.25,301,1.66388,1.88026,0.255859,301,1.55918,1.77623,0.242188,301,1.84297,2.05969,0.226563,301,1.68411,1.90078,0.228516,301,1.64808,1.86489,0.220703,301,1.73361,1.9502,0.244141
344,1.34767,1.56513,0.617188,344,1.45537,1.67246,0.5,344,1.56755,1.78452,0.421875,344,1.38025,1.59792,0.539063,344,1.49989,1.71714,0.523438,344,1.52132,1.73859,0.453125,344,1.47804,1.69546,0.554688,344,1.5883,1.80541,0.453125
444,1.2209,1.43983,0.589844,444,1.02515,1.24394,0.59375,444,1.03554,1.25414,0.574219,444,1.15451,1.37368,0.5625,444,1.41799,1.63653,0.515625,444,1.1983,1.41709,0.523438,444,1.21166,1.43067,0.585938,444,1.2812,1.49974,0.527344
544,0.805773,1.0264,0.643229,544,0.665696,0.886066,0.658854,544,0.703492,0.923933,0.645833,544,0.805794,1.02655,0.617188,544,0.995624,1.21565,0.565104,544,0.773834,0.994413,0.601563,544,0.674144,0.894884,0.664063,544,0.822315,1.04252,0.591146
644,0.504601,0.726809,0.699219,644,0.455463,0.677277,0.712891,644,0.438971,0.661005,0.701172,644,0.73034,0.952567,0.662109,644,0.683796,0.905338,0.630859,644,0.445172,0.667341,0.683594,644,0.703353,0.925622,0.699219,644,0.593065,0.814821,0.65625
687,0.335884,0.558638,0.90625,687,0.381257,0.603604,0.90625,687,0.357642,0.580232,0.898438,687,0.488358,0.711204,0.867188,687,0.588434,0.810584,0.820313,687,0.451755,0.674482,0.875,687,0.372415,0.595238,0.90625,687,0.495124,0.71745,0.882813
787,0.360369,0.584105,0.890625,787,0.202147,0.425446,0.933594,787,0.251383,0.474924,0.914063,787,0.392624,0.616631,0.878906,787,0.417898,0.641297,0.851563,787,0.328827,0.552638,0.890625,787,0.417001,0.640845,0.882813,787,0.331715,0.555215,0.890625
887,0.153621,0.378018,0.908854,887,0.188572,0.412396,0.932292,887,0.133304,0.35741,0.932292,887,0.173971,0.398808,0.903646,887,0.248922,0.473275,0.882813,887,0.111849,0.336316,0.921875,887,0.143017,0.367627,0.914063,887,0.170043,0.394363,0.916667
987,0.1355,0.360324,0.925781,987,0.13305,0.35715,0.939453,987,0.116525,0.340914,0.945313,987,0.17809,0.403474,0.919922,987,0.180707,0.405686,0.902344,987,0.116513,0.341349,0.935547,987,0.230179,0.455256,0.923828,987,0.201496,0.426359,0.925781
1030,0.0692983,0.294167,0.984375,1030,0.111085,0.335241,0.96875,1030,0.0834805,0.307926,0.992188,1030,0.18345,0.408992,0.960938,1030,0.129247,0.354374,0.976563,1030,0.111053,0.335938,0.976563,1030,0.0877925,0.312964,0.984375,1030,0.182055,0.407054,0.929688
1130,0.112848,0.337704,0.976563,1130,0.0894953,0.313644,0.980469,1130,0.0546264,0.279108,0.992188,1130,0.159322,0.385058,0.960938,1130,0.122507,0.347807,0.976563,1130,0.0741959,0.299108,0.976563,1130,0.177803,0.403115,0.964844,1130,0.116439,0.341565,0.945313
1230,0.0480986,0.272887,0.981771,1230,0.059355,0.283418,0.984375,1230,0.0491936,0.273622,0.989583,1230,0.0799602,0.305771,0.971354,1230,0.0655813,0.290957,0.979167,1230,0.0402386,0.265085,0.981771,1230,0.0600009,0.285313,0.971354,1230,0.0301331,0.255237,0.963542
1330,0.0378684,0.262447,0.986328,1330,0.0781701,0.301985,0.982422,1330,0.045676,0.269877,0.990234,1330,0.0813321,0.307155,0.974609,1330,0.0786497,0.304,0.982422,1330,0.0491505,0.273899,0.986328,1330,0.0821113,0.307298,0.972656,1330,0.0843124,0.309269,0.964844
1373,0.0439605,0.268387,0.992188,1373,0.0583301,0.282024,0.992188,1373,0.0631989,0.287274,0.992188,1373,0.09466,0.320424,0.976563,1373,0.0972531,0.322499,0.984375,1373,0.0638768,0.288557,0.992188,1373,0.03293,0.258043,0.992188,1373,0.0512581,0.276096,1.0
1473,0.0609162,0.28497,0.984375,1473,0.0263455,0.249761,0.996094,1473,0.021893,0.245664,0.996094,1473,0.0406431,0.266173,0.988281,1473,0.0797035,0.304674,0.976563,1473,0.038553,0.262928,0.996094,1473,0.0918956,0.316673,0.980469,1473,0.0754808,0.300121,0.984375
1573,0.0343165,0.257927,0.984375,1573,0.053794,0.276861,0.992188,1573,0.0231392,0.246547,0.997396,1573,0.0311658,0.256375,0.989583,1573,0.0292546,0.253942,0.981771,1573,0.0222627,0.246274,0.997396,1573,0.0195503,0.244002,0.986979,1573,0.0155266,0.239927,0.989583
1673,0.0217069,0.244867,0.988281,1673,0.0580092,0.280583,0.992188,1673,0.0390073,0.262059,0.996094,1673,0.0344215,0.25925,0.990234,1673,0.0564009,0.280735,0.982422,1673,0.0187796,0.242383,0.998047,1673,0.043176,0.267295,0.986328,1673,0.0189021,0.242913,0.992188
1716,0.0128133,0.235754,1.0,1716,0.0183354,0.240674,1.0,1716,0.0293943,0.252259,1.0,1716,0.0235701,0.248192,1.0,1716,0.0426296,0.266771,0.992188,1716,0.0276554,0.251027,1.0,1716,0.0133603,0.237282,1.0,1716,0.0234883,0.247322,0.992188
1816,0.0241021,0.246528,0.996094,1816,0.0198472,0.241664,1.0,1816,0.0251362,0.247468,0.996094,1816,0.0294662,0.253651,0.996094,1816,0.0240535,0.247676,0.996094,1816,0.0133881,0.236236,1.0,1816,0.0384329,0.261835,0.996094,1816,0.0455944,0.26895,0.992188
1916,0.0151908,0.237074,0.997396,1916,0.0234727,0.244811,0.997396,1916,0.0187953,0.240577,0.994792,1916,0.0126885,0.236386,0.997396,1916,0.0220519,0.245265,0.997396,1916,0.0142453,0.236555,1.0,1916,0.0187437,0.241611,0.997396,1916,0.010878,0.233685,0.994792
2016,0.0169756,0.238333,0.998047,2016,0.0362064,0.257011,0.996094,2016,0.0273371,0.248554,0.994141,2016,0.0139285,0.23709,0.998047,2016,0.0137334,0.236488,0.998047,2016,0.0107133,0.232443,1.0,2016,0.0270896,0.249428,0.996094,2016,0.0377813,0.260028,0.992188
2059,0.0095943,0.230688,1.0,2059,0.0172605,0.237789,0.992188,2059,0.0558871,0.276848,0.984375,2059,0.0114766,0.234365,1.0,2059,0.00913785,0.23163,1.0,2059,0.0209213,0.242416,0.992188,2059,0.00682454,0.228897,1.0,2059,0.0101286,0.232139,1.0
2159,0.0116044,0.232074,1.0,2159,0.0129381,0.232861,0.996094,2159,0.00826292,0.228616,0.992188,2159,0.0100028,0.232257,1.0,2159,0.00795133,0.229772,1.0,2159,0.00948296,0.230361,0.996094,2159,0.0141841,0.235601,1.0,2159,0.00657001,0.227948,1.0
2259,0.00753503,0.227324,1.0,2259,0.00498248,0.224275,0.997396,2259,0.00447367,0.224164,0.994792,2259,0.00577203,0.227342,1.0,2259,0.00781862,0.228977,1.0,2259,0.0081589,0.228369,0.997396,2259,0.00703415,0.227777,1.0,2259,0.00760614,0.228307,1.0
2359,0.00789407,0.226982,1.0,2359,0.015897,0.234491,0.996094,2359,0.00900843,0.227987,0.996094,2359,0.00960043,0.230474,1.0,2359,0.0072415,0.227752,1.0,2359,0.018679,0.238236,0.996094,2359,0.0136788,0.233713,1.0,2359,0.0129648,0.232945,1.0
2402,0.00565319,0.224434,1.0,2402,0.00555247,0.223828,1.0,2402,0.007575,0.226237,1.0,2402,0.00640656,0.22697,1.0,2402,0.00955028,0.229756,1.0,2402,0.00590593,0.22516,1.0,2402,0.00631222,0.226039,1.0,2402,0.00319889,0.222859,1.0
2502,0.00388718,0.221925,1.0,2502,0.00275798,0.220281,1.0,2502,0.00323716,0.221162,1.0,2502,0.0050726,0.224934,1.0,2502,0.0073499,0.226835,1.0,2502,0.00571871,0.224274,1.0,2502,0.0063734,0.22536,1.0,2502,0.00448982,0.22341,1.0
2602,0.0031493,0.220428,1.0,2602,0.00238613,0.219141,1.0,2602,0.00246228,0.219624,1.0,2602,0.00332177,0.222433,1.0,2602,0.00653436,0.225291,1.0,2602,0.00485797,0.222693,1.0,2602,0.0053863,0.223618,1.0,2602,0.00404823,0.222214,1.0
2702,0.00327069,0.219779,1.0,2702,0.00523043,0.221204,1.0,2702,0.00535084,0.221739,1.0,2702,0.00434316,0.222687,1.0,2702,0.00340023,0.221406,1.0,2702,0.00489691,0.222016,1.0,2702,0.00422283,0.221688,1.0,2702,0.00428824,0.221685,1.0
2745,0.00285211,0.219029,1.0,2745,0.00303831,0.218675,1.0,2745,0.00296886,0.219025,1.0,2745,0.00389874,0.221908,1.0,2745,0.00293222,0.220605,1.0,2745,0.00324138,0.220039,1.0,2745,0.0029143,0.220044,1.0,2745,0.00252155,0.219583,1.0
2845,0.00295996,0.218365,1.0,2845,0.00216027,0.217014,1.0,2845,0.00234187,0.217616,1.0,2845,0.00339867,0.220645,1.0,2845,0.00433057,0.22123,1.0,2845,0.00290708,0.218939,1.0,2845,0.00419799,0.220549,1.0,2845,0.0028775,0.219165,1.0
2945,0.00260021,0.217228,1.0,2945,0.00208424,0.216155,1.0,2945,0.00193776,0.216427,1.0,2945,0.00249428,0.21897,1.0,2945,0.0035479,0.219676,1.0,2945,0.00292884,0.218187,1.0,2945,0.00300444,0.218576,1.0,2945,0.00327758,0.218788,1.0
3045,0.00277112,0.216622,1.0,3045,0.00421268,0.2175,1.0,3045,0.00369099,0.217392,1.0,3045,0.00355295,0.219251,1.0,3045,0.00255834,0.217909,1.0,3045,0.00405926,0.21854,1.0,3045,0.00331403,0.218105,1.0,3045,0.00368656,0.218418,1.0
3088,0.00214928,0.215664,1.0,3088,0.00246886,0.215419,1.0,3088,0.0023148,0.215678,1.0,3088,0.00264022,0.218002,1.0,3088,0.00235829,0.217372,1.0,3088,0.00255526,0.2167,1.0,3088,0.00232363,0.216778,1.0,3088,0.00222582,0.216621,1.0
3188,0.00254639,0.215284,1.0,3188,0.00186853,0.214038,1.0,3188,0.00195597,0.214535,1.0,3188,0.00287378,0.217455,1.0,3188,0.00319363,0.217427,1.0,3188,0.00231595,0.21568,1.0,3188,0.00341894,0.217092,1.0,3188,0.00266445,0.21628,1.0
3288,0.00226196,0.214222,1.0,3288,0.00188769,0.213277,1.0,3288,0.00170547,0.2135,1.0,3288,0.00204405,0.215848,1.0,3288,0.00285171,0.216308,1.0,3288,0.00251669,0.215101,1.0,3288,0.00255594,0.215451,1.0,3288,0.00271598,0.215552,1.0
3388,0.00240366,0.213589,1.0,3388,0.00375846,0.214368,1.0,3388,0.00302828,0.21404,1.0,3388,0.00297552,0.216001,1.0,3388,0.0022347,0.214913,1.0,3388,0.00323906,0.215044,1.0,3388,0.00297642,0.215093,1.0,3388,0.00302495,0.215084,1.0
3431,0.00188815,0.212746,1.0,3431,0.00214807,0.212431,1.0,3431,0.002071,0.212754,1.0,3431,0.00231323,0.21501,1.0,3431,0.00211922,0.214468,1.0,3431,0.0022733,0.213749,1.0,3431,0.00203336,0.213821,1.0,3431,0.00204474,0.213776,1.0
3531,0.00244253,0.213223,1.0,3531,0.00164499,0.21185,1.0,3531,0.00183447,0.212439,1.0,3531,0.00254485,0.215164,1.0,3531,0.00322338,0.215495,1.0,3531,0.00209321,0.213491,1.0,3531,0.00321925,0.214929,1.0,3531,0.00265472,0.214308,1.0
3631,0.00193432,0.212637,1.0,3631,0.00190356,0.212031,1.0,3631,0.00154914,0.212075,1.0,3631,0.00184605,0.214387,1.0,3631,0.002108,0.214301,1.0,3631,0.00219633,0.213516,1.0,3631,0.00209421,0.213726,1.0,3631,0.00229114,0.213866,1.0
3731,0.0023025,0.212927,1.0,3731,0.00325932,0.213308,1.0,3731,0.00265211,0.2131,1.0,3731,0.0026375,0.2151,1.0,3731,0.00207712,0.214192,1.0,3731,0.00266072,0.213902,1.0,3731,0.00270546,0.21426,1.0,3731,0.00242886,0.213926,1.0
3774,0.00189946,0.212491,1.0,3774,0.00206777,0.212083,1.0,3774,0.00201562,0.21243,1.0,3774,0.00225452,0.214684,1.0,3774,0.00216664,0.214248,1.0,3774,0.00215439,0.213362,1.0,3774,0.00199508,0.213515,1.0,3774,0.0019926,0.213456,1.0
3874,0.00231758,0.212831,1.0,3874,0.00163623,0.211574,1.0,3874,0.0017798,0.212116,1.0,3874,0.00251513,0.214866,1.0,3874,0.0030183,0.215022,1.0,3874,0.00206579,0.213195,1.0,3874,0.00293946,0.214382,1.0,3874,0.00244365,0.213829,1.0
3974,0.0019313,0.212367,1.0,3974,0.0018914,0.211751,1.0,3974,0.00153849,0.211797,1.0,3974,0.00183865,0.214112,1.0,3974,0.00212621,0.214052,1.0,3974,0.00217451,0.213226,1.0,3974,0.00209486,0.213459,1.0,3974,0.00225809,0.213566,1.0
4074,0.00228208,0.21264,1.0,4074,0.00326156,0.213044,1.0,4074,0.00266222,0.212842,1.0,4074,0.00260318,0.214798,1.0,4074,0.00208008,0.213928,1.0,4074,0.00266072,0.213634,1.0,4074,0.00271378,0.214,1.0,4074,0.00243938,0.213669,1.0
4117,0.00189038,0.212215,1.0,4117,0.00203181,0.21178,1.0,4117,0.00198511,0.212131,1.0,4117,0.00223105,0.214392,1.0,4117,0.00216318,0.213977,1.0,4117,0.00211765,0.213057,1.0,4117,0.00196082,0.213214,1.0,4117,0.00197975,0.213176,1.0
4217,0.00226093,0.212508,1.0,4217,0.00162186,0.211293,1.0,4217,0.00175329,0.211821,1.0,4217,0.00248226,0.214566,1.0,4217,0.00293078,0.214667,1.0,4217,0.00204428,0.212906,1.0,4217,0.00285625,0.214031,1.0,4217,0.00235657,0.213475,1.0
4317,0.00192154,0.212091,1.0,4317,0.00187499,0.211468,1.0,4317,0.00152783,0.211518,1.0,4317,0.00182443,0.21383,1.0,4317,0.00212385,0.213782,1.0,4317,0.00215146,0.212935,1.0,4317,0.00208451,0.213182,1.0,4317,0.0022327,0.213273,1.0
4417,0.00226711,0.212359,1.0,4417,0.00325122,0.212767,1.0,4417,0.00265756,0.212569,1.0,4417,0.00258057,0.214508,1.0,4417,0.00207388,0.213654,1.0,4417,0.00265275,0.213358,1.0,4417,0.00270538,0.213724,1.0,4417,0.00243577,0.213399,1.0
4460,0.00187533,0.211934,1.0,4460,0.00200673,0.211489,1.0,4460,0.00196365,0.211842,1.0,4460,0.00220425,0.214098,1.0,4460,0.00214657,0.213693,1.0,4460,0.00209349,0.212766,1.0,4460,0.00193531,0.212921,1.0,4460,0.00196592,0.212895,1.0
4560,0.00222463,0.212206,1.0,4560,0.00160857,0.211013,1.0,4560,0.00173593,0.211536,1.0,4560,0.00245311,0.214269,1.0,4560,0.00287135,0.21434,1.0,4560,0.00202445,0.212619,1.0,4560,0.00280556,0.213713,1.0,4560,0.00230501,0.213157,1.0
4660,0.00191069,0.211814,1.0,4660,0.00185996,0.211187,1.0,4660,0.00151757,0.21124,1.0,4660,0.00181013,0.213548,1.0,4660,0.00211448,0.213506,1.0,4660,0.00213016,0.212646,1.0,4660,0.0020715,0.212901,1.0,4660,0.00221023,0.212984,1.0
4760,0.00225135,0.212077,1.0,4760,0.00323735,0.212486,1.0,4760,0.00264676,0.212291,1.0,4760,0.00256063,0.21422,1.0,4760,0.00206344,0.213377,1.0,4760,0.00264177,0.21308,1.0,4760,0.00269066,0.213442,1.0,4760,0.00242573,0.213122,1.0
4803,0.00185994,0.211652,1.0,4803,0.00198621,0.211202,1.0,4803,0.00194693,0.211558,1.0,4803,0.00217804,0.213804,1.0,4803,0.00212741,0.213407,1.0,4803,0.00207349,0.212478,1.0,4803,0.00191344,0.212632,1.0,4803,0.00195173,0.212614,1.0
4903,0.00219551,0.21191,1.0,4903,0.00159653,0.210735,1.0,4903,0.00172212,0.211255,1.0,4903,0.00242772,0.213976,1.0,4903,0.00282419,0.214026,1.0,4903,0.00200622,0.212333,1.0,4903,0.00276576,0.213406,1.0,4903,0.00226833,0.212853,1.0
5003,0.00189852,0.211536,1.0,5003,0.00184607,0.210907,1.0,5003,0.00150803,0.210963,1.0,5003,0.00179608,0.213267,1.0,5003,0.00210169,0.213226,1.0,5003,0.00211019,0.212359,1.0,5003,0.00205808,0.212621,1.0,5003,0.00218827,0.212695,1.0
5103,0.00223524,0.211795,1.0,5103,0.00322055,0.212203,1.0,5103,0.00263341,0.21201,1.0,5103,0.00254104,0.213934,1.0,5103,0.00205109,0.213097,1.0,5103,0.0026288,0.2128,1.0,5103,0.00267299,0.213158,1.0,5103,0.00241338,0.212843,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,3.52863,3.74339,0.0546875
101,2.55128,2.76608,0.132813
201,2.14471,2.36043,0.171875
301,1.73121,1.94808,0.232422
344,1.34767,1.56513,0.617188
444,1.2209,1.43983,0.589844
544,0.805773,1.0264,0.643229
644,0.504601,0.726809,0.699219
687,0.335884,0.558638,0.90625
787,0.360369,0.584105,0.890625
887,0.153621,0.378018,0.908854
987,0.1355,0.360324,0.925781
1030,0.0692983,0.294167,0.984375
1130,0.112848,0.337704,0.976563
1230,0.0480986,0.272887,0.981771
1330,0.0378684,0.262447,0.986328
1373,0.0439605,0.268387,0.992188
1473,0.0609162,0.28497,0.984375
1573,0.0343165,0.257927,0.984375
1673,0.0217069,0.244867,0.988281
1716,0.0128133,0.235754,1.0
1816,0.0241021,0.246528,0.996094
1916,0.0151908,0.237074,0.997396
2016,0.0169756,0.238333,0.998047
2059,0.0095943,0.230688,1.0
2159,0.0116044,0.232074,1.0
2259,0.00753503,0.227324,1.0
2359,0.00789407,0.226982,1.0
2402,0.00565319,0.224434,1.0
2502,0.00388718,0.221925,1.0
2602,0.0031493,0.220428,1.0
2702,0.00327069,0.219779,1.0
2745,0.00285211,0.219029,1.0
2845,0.00295996,0.218365,1.0
2945,0.00260021,0.217228,1.0
3045,0.00277112,0.216622,1.0
3088,0.00214928,0.215664,1.0
3188,0.00254639,0.215284,1.0
3288,0.00226196,0.214222,1.0
3388,0.00240366,0.213589,1.0
3431,0.00188815,0.212746,1.0
3531,0.00244253,0.213223,1.0
3631,0.00193432,0.212637,1.0
3731,0.0023025,0.212927,1.0
3774,0.00189946,0.212491,1.0
3874,0.00231758,0.212831,1.0
3974,0.0019313,0.212367,1.0
4074,0.00228208,0.21264,1.0
4117,0.00189038,0.212215,1.0
4217,0.00226093,0.212508,1.0
4317,0.00192154,0.212091,1.0
4417,0.00226711,0.212359,1.0
4460,0.00187533,0.211934,1.0
4560,0.00222463,0.212206,1.0
4660,0.00191069,0.211814,1.0
4760,0.00225135,0.212077,1.0
4803,0.00185994,0.211652,1.0
4903,0.00219551,0.21191,1.0
5003,0.00189852,0.211536,1.0
5103,0.00223524,0.211795,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,3.53191,3.74667,0.0546875
101,2.60335,2.81811,0.109375
201,2.09721,2.31296,0.166667
301,1.55918,1.77623,0.242188
344,1.38025,1.59792,0.539063
444,1.15451,1.37368,0.5625
544,0.805794,1.02655,0.617188
644,0.73034,0.952567,0.662109
687,0.488358,0.711204,0.867188
787,0.392624,0.616631,0.878906
887,0.173971,0.398808,0.903646
987,0.17809,0.403474,0.919922
1030,0.18345,0.408992,0.960938
1130,0.159322,0.385058,0.960938
1230,0.0799602,0.305771,0.971354
1330,0.0813321,0.307155,0.974609
1373,0.09466,0.320424,0.976563
1473,0.0406431,0.266173,0.988281
1573,0.0311658,0.256375,0.989583
1673,0.0344215,0.25925,0.990234
1716,0.0235701,0.248192,1.0
1816,0.0294662,0.253651,0.996094
1916,0.0126885,0.236386,0.997396
2016,0.0139285,0.23709,0.998047
2059,0.0114766,0.234365,1.0
2159,0.0100028,0.232257,1.0
2259,0.00577203,0.227342,1.0
2359,0.00960043,0.230474,1.0
2402,0.00640656,0.22697,1.0
2502,0.0050726,0.224934,1.0
2602,0.00332177,0.222433,1.0
2702,0.00434316,0.222687,1.0
2745,0.00389874,0.221908,1.0
2845,0.00339867,0.220645,1.0
2945,0.00249428,0.21897,1.0
3045,0.00355295,0.219251,1.0
3088,0.00264022,0.218002,1.0
3188,0.00287378,0.217455,1.0
3288,0.00204405,0.215848,1.0
3388,0.00297552,0.216001,1.0
3431,0.00231323,0.21501,1.0
3531,0.00254485,0.215164,1.0
3631,0.00184605,0.214387,1.0
3731,0.0026375,0.2151,1.0
3774,0.00225452,0.214684,1.0
3874,0.00251513,0.214866,1.0
3974,0.00183865,0.214112,1.0
4074,0.00260318,0.214798,1.0
4117,0.00223105,0.214392,1.0
4217,0.00248226,0.214566,1.0
4317,0.00182443,0.21383,1.0
4417,0.00258057,0.214508,1.0
4460,0.00220425,0.214098,1.0
4560,0.00245311,0.214269,1.0
4660,0.00181013,0.213548,1.0
4760,0.00256063,0.21422,1.0
4803,0.00217804,0.213804,1.0
4903,0.00242772,0.213976,1.0
5003,0.00179608,0.213267,1.0
5103,0.00254104,0.213934,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.5258,3.74056,0.0625
101,2.65288,2.86763,0.121094
201,2.26175,2.47738,0.164063
301,1.84297,2.05969,0.226563
344,1.49989,1.71714,0.523438
444,1.41799,1.63653,0.515625
544,0.995624,1.21565,0.565104
644,0.683796,0.905338,0.630859
687,0.588434,0.810584,0.820313
787,0.417898,0.641297,0.851563
887,0.248922,0.473275,0.882813
987,0.180707,0.405686,0.902344
1030,0.129247,0.354374,0.976563
1130,0.122507,0.347807,0.976563
1230,0.0655813,0.290957,0.979167
1330,0.0786497,0.304,0.982422
1373,0.0972531,0.322499,0.984375
1473,0.0797035,0.304674,0.976563
1573,0.0292546,0.253942,0.981771
1673,0.0564009,0.280735,0.982422
1716,0.0426296,0.266771,0.992188
1816,0.0240535,0.247676,0.996094
1916,0.0220519,0.245265,0.997396
2016,0.0137334,0.236488,0.998047
2059,0.00913785,0.23163,1.0
2159,0.00795133,0.229772,1.0
2259,0.00781862,0.228977,1.0
2359,0.0072415,0.227752,1.0
2402,0.00955028,0.229756,1.0
2502,0.0073499,0.226835,1.0
2602,0.00653436,0.225291,1.0
2702,0.00340023,0.221406,1.0
2745,0.00293222,0.220605,1.0
2845,0.00433057,0.22123,1.0
2945,0.0035479,0.219676,1.0
3045,0.00255834,0.217909,1.0
3088,0.00235829,0.217372,1.0
3188,0.00319363,0.217427,1.0
3288,0.00285171,0.216308,1.0
3388,0.0022347,0.214913,1.0
3431,0.00211922,0.214468,1.0
3531,0.00322338,0.215495,1.0
3631,0.002108,0.214301,1.0
3731,0.00207712,0.214192,1.0
3774,0.00216664,0.214248,1.0
3874,0.0030183,0.215022,1.0
3974,0.00212621,0.214052,1.0
4074,0.00208008,0.213928,1.0
4117,0.00216318,0.213977,1.0
4217,0.00293078,0.214667,1.0
4317,0.00212385,0.213782,1.0
4417,0.00207388,0.213654,1.0
4460,0.00214657,0.213693,1.0
4560,0.00287135,0.21434,1.0
4660,0.00211448,0.213506,1.0
4760,0.00206344,0.213377,1.0
4803,0.00212741,0.213407,1.0
4903,0.00282419,0.214026,1.0
5003,0.00210169,0.213226,1.0
5103,0.00205109,0.213097,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,3.52987,3.74463,0.0703125
101,2.63301,2.84773,0.109375
201,2.20873,2.42426,0.164063
301,1.68411,1.90078,0.228516
344,1.52132,1.73859,0.453125
444,1.1983,1.41709,0.523438
544,0.773834,0.994413,0.601563
644,0.445172,0.667341,0.683594
687,0.451755,0.674482,0.875
787,0.328827,0.552638,0.890625
887,0.111849,0.336316,0.921875
987,0.116513,0.341349,0.935547
1030,0.111053,0.335938,0.976563
1130,0.0741959,0.299108,0.976563
1230,0.0402386,0.265085,0.981771
1330,0.0491505,0.273899,0.986328
1373,0.0638768,0.288557,0.992188
1473,0.038553,0.262928,0.996094
1573,0.0222627,0.246274,0.997396
1673,0.0187796,0.242383,0.998047
1716,0.0276554,0.251027,1.0
1816,0.0133881,0.236236,1.0
1916,0.0142453,0.236555,1.0
2016,0.0107133,0.232443,1.0
2059,0.0209213,0.242416,0.992188
2159,0.00948296,0.230361,0.996094
2259,0.0081589,0.228369,0.997396
2359,0.018679,0.238236,0.996094
2402,0.00590593,0.22516,1.0
2502,0.00571871,0.224274,1.0
2602,0.00485797,0.222693,1.0
2702,0.00489691,0.222016,1.0
2745,0.00324138,0.220039,1.0
2845,0.00290708,0.218939,1.0
2945,0.00292884,0.218187,1.0
3045,0.00405926,0.21854,1.0
3088,0.00255526,0.2167,1.0
3188,0.00231595,0.21568,1.0
3288,0.00251669,0.215101,1.0
3388,0.00323906,0.215044,1.0
3431,0.0022733,0.213749,1.0
3531,0.00209321,0.213491,1.0
3631,0.00219633,0.213516,1.0
3731,0.00266072,0.213902,1.0
3774,0.00215439,0.213362,1.0
3874,0.00206579,0.213195,1.0
3974,0.00217451,0.213226,1.0
4074,0.00266072,0.213634,1.0
4117,0.00211765,0.213057,1.0
4217,0.00204428,0.212906,1.0
4317,0.00215146,0.212935,1.0
4417,0.00265275,0.213358,1.0
4460,0.00209349,0.212766,1.0
4560,0.00202445,0.212619,1.0
4660,0.00213016,0.212646,1.0
4760,0.00264177,0.21308,1.0
4803,0.00207349,0.212478,1.0
4903,0.00200622,0.212333,1.0
5003,0.00211019,0.212359,1.0
5103,0.0026288,0.2128,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.53542,3.75019,0.0703125
101,2.64032,2.85507,0.101563
201,2.14378,2.3594,0.153646
301,1.64808,1.86489,0.220703
344,1.47804,1.69546,0.554688
444,1.21166,1.43067,0.585938
544,0.674144,0.894884,0.664063
644,0.703353,0.925622,0.699219
687,0.372415,0.595238,0.90625
787,0.417001,0.640845,0.882813
887,0.143017,0.367627,0.914063
987,0.230179,0.455256,0.923828
1030,0.0877925,0.312964,0.984375
1130,0.177803,0.403115,0.964844
1230,0.0600009,0.285313,0.971354
1330,0.0821113,0.307298,0.972656
1373,0.03293,0.258043,0.992188
1473,0.0918956,0.316673,0.980469
1573,0.0195503,0.244002,0.986979
1673,0.043176,0.267295,0.986328
1716,0.0133603,0.237282,1.0
1816,0.0384329,0.261835,0.996094
1916,0.0187437,0.241611,0.997396
2016,0.0270896,0.249428,0.996094
2059,0.00682454,0.228897,1.0
2159,0.0141841,0.235601,1.0
2259,0.00703415,0.227777,1.0
2359,0.0136788,0.233713,1.0
2402,0.00631222,0.226039,1.0
2502,0.0063734,0.22536,1.0
2602,0.0053863,0.223618,1.0
2702,0.00422283,0.221688,1.0
2745,0.0029143,0.220044,1.0
2845,0.00419799,0.220549,1.0
2945,0.00300444,0.218576,1.0
3045,0.00331403,0.218105,1.0
3088,0.00232363,0.216778,1.0
3188,0.00341894,0.217092,1.0
3288,0.00255594,0.215451,1.0
3388,0.00297642,0.215093,1.0
3431,0.00203336,0.213821,1.0
3531,0.00321925,0.214929,1.0
3631,0.00209421,0.213726,1.0
3731,0.00270546,0.21426,1.0
3774,0.00199508,0.213515,1.0
3874,0.00293946,0.214382,1.0
3974,0.00209486,0.213459,1.0
4074,0.00271378,0.214,1.0
4117,0.00196082,0.213214,1.0
4217,0.00285625,0.214031,1.0
4317,0.00208451,0.213182,1.0
4417,0.00270538,0.213724,1.0
4460,0.00193531,0.212921,1.0
4560,0.00280556,0.213713,1.0
4660,0.0020715,0.212901,1.0
4760,0.00269066,0.213442,1.0
4803,0.00191344,0.212632,1.0
4903,0.00276576,0.213406,1.0
5003,0.00205808,0.212621,1.0
5103,0.00267299,0.213158,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,3.54666,3.76094,0.015625
101,2.56384,2.7782,0.113281
201,2.22474,2.43997,0.161458
301,1.65141,1.86784,0.25
344,1.45537,1.67246,0.5
444,1.02515,1.24394,0.59375
544,0.665696,0.886066,0.658854
644,0.455463,0.677277,0.712891
687,0.381257,0.603604,0.90625
787,0.202147,0.425446,0.933594
887,0.188572,0.412396,0.932292
987,0.13305,0.35715,0.939453
1030,0.111085,0.335241,0.96875
1130,0.0894953,0.313644,0.980469
1230,0.059355,0.283418,0.984375
1330,0.0781701,0.301985,0.982422
1373,0.0583301,0.282024,0.992188
1473,0.0263455,0.249761,0.996094
1573,0.053794,0.276861,0.992188
1673,0.0580092,0.280583,0.992188
1716,0.0183354,0.240674,1.0
1816,0.0198472,0.241664,1.0
1916,0.0234727,0.244811,0.997396
2016,0.0362064,0.257011,0.996094
2059,0.0172605,0.237789,0.992188
2159,0.0129381,0.232861,0.996094
2259,0.00498248,0.224275,0.997396
2359,0.015897,0.234491,0.996094
2402,0.00555247,0.223828,1.0
2502,0.00275798,0.220281,1.0
2602,0.00238613,0.219141,1.0
2702,0.00523043,0.221204,1.0
2745,0.00303831,0.218675,1.0
2845,0.00216027,0.217014,1.0
2945,0.00208424,0.216155,1.0
3045,0.00421268,0.2175,1.0
3088,0.00246886,0.215419,1.0
3188,0.00186853,0.214038,1.0
3288,0.00188769,0.213277,1.0
3388,0.00375846,0.214368,1.0
3431,0.00214807,0.212431,1.0
3531,0.00164499,0.21185,1.0
3631,0.00190356,0.212031,1.0
3731,0.00325932,0.213308,1.0
3774,0.00206777,0.212083,1.0
3874,0.00163623,0.211574,1.0
3974,0.0018914,0.211751,1.0
4074,0.00326156,0.213044,1.0
4117,0.00203181,0.21178,1.0
4217,0.00162186,0.211293,1.0
4317,0.00187499,0.211468,1.0
4417,0.00325122,0.212767,1.0
4460,0.00200673,0.211489,1.0
4560,0.00160857,0.211013,1.0
4660,0.00185996,0.211187,1.0
4760,0.00323735,0.212486,1.0
4803,0.00198621,0.211202,1.0
4903,0.00159653,0.210735,1.0
5003,0.00184607,0.210907,1.0
5103,0.00322055,0.212203,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.55331,3.76758,0.015625
101,2.53643,2.75084,0.09375
201,2.03927,2.2546,0.177083
301,1.66388,1.88026,0.255859
344,1.56755,1.78452,0.421875
444,1.03554,1.25414,0.574219
544,0.703492,0.923933,0.645833
644,0.438971,0.661005,0.701172
687,0.357642,0.580232,0.898438
787,0.251383,0.474924,0.914063
887,0.133304,0.35741,0.932292
987,0.116525,0.340914,0.945313
1030,0.0834805,0.307926,0.992188
1130,0.0546264,0.279108,0.992188
1230,0.0491936,0.273622,0.989583
1330,0.045676,0.269877,0.990234
1373,0.0631989,0.287274,0.992188
1473,0.021893,0.245664,0.996094
1573,0.0231392,0.246547,0.997396
1673,0.0390073,0.262059,0.996094
1716,0.0293943,0.252259,1.0
1816,0.0251362,0.247468,0.996094
1916,0.0187953,0.240577,0.994792
2016,0.0273371,0.248554,0.994141
2059,0.0558871,0.276848,0.984375
2159,0.00826292,0.228616,0.992188
2259,0.00447367,0.224164,0.994792
2359,0.00900843,0.227987,0.996094
2402,0.007575,0.226237,1.0
2502,0.00323716,0.221162,1.0
2602,0.00246228,0.219624,1.0
2702,0.00535084,0.221739,1.0
2745,0.00296886,0.219025,1.0
2845,0.00234187,0.217616,1.0
2945,0.00193776,0.216427,1.0
3045,0.00369099,0.217392,1.0
3088,0.0023148,0.215678,1.0
3188,0.00195597,0.214535,1.0
3288,0.00170547,0.2135,1.0
3388,0.00302828,0.21404,1.0
3431,0.002071,0.212754,1.0
3531,0.00183447,0.212439,1.0
3631,0.00154914,0.212075,1.0
3731,0.00265211,0.2131,1.0
3774,0.00201562,0.21243,1.0
3874,0.0017798,0.212116,1.0
3974,0.00153849,0.211797,1.0
4074,0.00266222,0.212842,1.0
4117,0.00198511,0.212131,1.0
4217,0.00175329,0.211821,1.0
4317,0.00152783,0.211518,1.0
4417,0.00265756,0.212569,1.0
4460,0.00196365,0.211842,1.0
4560,0.00173593,0.211536,1.0
4660,0.00151757,0.21124,1.0
4760,0.00264676,0.212291,1.0
4803,0.00194693,0.211558,1.0
4903,0.00172212,0.211255,1.0
5003,0.00150803,0.210963,1.0
5103,0.00263341,0.21201,1.0


==> figures/results/CNNs/RESNET/KaggleDigits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.53388,3.74865,0.0546875
101,2.59,2.80477,0.125
201,2.11656,2.33212,0.182292
301,1.73361,1.9502,0.244141
344,1.5883,1.80541,0.453125
444,1.2812,1.49974,0.527344
544,0.822315,1.04252,0.591146
644,0.593065,0.814821,0.65625
687,0.495124,0.71745,0.882813
787,0.331715,0.555215,0.890625
887,0.170043,0.394363,0.916667
987,0.201496,0.426359,0.925781
1030,0.182055,0.407054,0.929688
1130,0.116439,0.341565,0.945313
1230,0.0301331,0.255237,0.963542
1330,0.0843124,0.309269,0.964844
1373,0.0512581,0.276096,1.0
1473,0.0754808,0.300121,0.984375
1573,0.0155266,0.239927,0.989583
1673,0.0189021,0.242913,0.992188
1716,0.0234883,0.247322,0.992188
1816,0.0455944,0.26895,0.992188
1916,0.010878,0.233685,0.994792
2016,0.0377813,0.260028,0.992188
2059,0.0101286,0.232139,1.0
2159,0.00657001,0.227948,1.0
2259,0.00760614,0.228307,1.0
2359,0.0129648,0.232945,1.0
2402,0.00319889,0.222859,1.0
2502,0.00448982,0.22341,1.0
2602,0.00404823,0.222214,1.0
2702,0.00428824,0.221685,1.0
2745,0.00252155,0.219583,1.0
2845,0.0028775,0.219165,1.0
2945,0.00327758,0.218788,1.0
3045,0.00368656,0.218418,1.0
3088,0.00222582,0.216621,1.0
3188,0.00266445,0.21628,1.0
3288,0.00271598,0.215552,1.0
3388,0.00302495,0.215084,1.0
3431,0.00204474,0.213776,1.0
3531,0.00265472,0.214308,1.0
3631,0.00229114,0.213866,1.0
3731,0.00242886,0.213926,1.0
3774,0.0019926,0.213456,1.0
3874,0.00244365,0.213829,1.0
3974,0.00225809,0.213566,1.0
4074,0.00243938,0.213669,1.0
4117,0.00197975,0.213176,1.0
4217,0.00235657,0.213475,1.0
4317,0.0022327,0.213273,1.0
4417,0.00243577,0.213399,1.0
4460,0.00196592,0.212895,1.0
4560,0.00230501,0.213157,1.0
4660,0.00221023,0.212984,1.0
4760,0.00242573,0.213122,1.0
4803,0.00195173,0.212614,1.0
4903,0.00226833,0.212853,1.0
5003,0.00218827,0.212695,1.0
5103,0.00241338,0.212843,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/combinedData.csv <==
#step_org_150MR1bgr, loss_org_150MR1bgr, accuracy_org_150MR1bgr,step_org_150MR1brg, loss_org_150MR1brg, accuracy_org_150MR1brg,step_org_150MR1gbr, loss_org_150MR1gbr, accuracy_org_150MR1gbr,step_org_150MR1grb, loss_org_150MR1grb, accuracy_org_150MR1grb,step_org_150MR1rbg, loss_org_150MR1rbg, accuracy_org_150MR1rbg,step_org_150MR1rgb, loss_org_150MR1rgb, accuracy_org_150MR1rgb
  BGR,  BGR,  BGR, BRG,  BRG,  BRG, GBR,  GBR,  GBR, GRB,  GRB,  GRB, RBG,  RBG,  RBG, RGB,  RGB,  RGB
 385,  6.5306406,  0.081657529, 385,  5.4505572,  0.049969532, 385,  5.1668067,  0.10968921, 385,  5.14501,  0.024984766, 385,  5.9122109,  0.16392444, 385,  7.256063,  0.13528337
 770,  2.0662179,  0.41316271, 770,  2.6152701,  0.41194394, 770,  2.9867549,  0.35222426, 770,  3.0040739,  0.41560024, 770,  3.1895547,  0.29981717, 770,  2.7214956,  0.41925654
 1155,  0.61035097,  0.87568557, 1155,  0.68886858,  0.85740399, 1155,  0.94312882,  0.82327849, 1155,  0.72278714,  0.83059108, 1155,  0.97921044,  0.76843387, 1155,  0.74783558,  0.8141377
 1540,  1.1630909,  0.67885435, 1540,  0.43136695,  0.9567337, 1540,  0.43095428,  0.94820231, 1540,  0.46902058,  0.92260814, 1540,  0.51762718,  0.91834247, 1540,  0.46467024,  0.91651434
 1925,  0.33421135,  0.95490557, 1925,  0.4545047,  0.93357706, 1925,  0.55467939,  0.90188909, 1925,  0.41406852,  0.92992079, 1925,  0.57208335,  0.92565507, 1925,  0.438169,  0.91468614
 2310,  0.48521438,  0.92382693, 2310,  0.42659727,  0.94698358, 2310,  0.49779269,  0.91590494, 2310,  0.44390541,  0.92687386, 2310,  0.43526632,  0.94759291, 2310,  0.6669082,  0.87690431
 2695,  0.34180352,  0.9640463, 2695,  0.37607485,  0.96770263, 2695,  0.45033365,  0.9213894, 2695,  0.42191616,  0.93053019, 2695,  0.46859294,  0.92260814, 2695,  1.4068379,  0.71724558
 3080,  0.37311977,  0.9567337, 3080,  0.36254871,  0.97623402, 3080,  0.43045709,  0.9280926, 3080,  0.42370474,  0.93053019, 3080,  0.44065449,  0.94149911, 3080,  0.36085141,  0.95856184
 3465,  0.3704403,  0.95795244, 3465,  0.3565723,  0.97501522, 3465,  0.41514793,  0.93418646, 3465,  0.42368698,  0.93053019, 3465,  0.43852791,  0.94210845, 3465,  0.34667438,  0.95063984
 3850,  0.36279964,  0.95795244, 3850,  0.34900141,  0.97562462, 3850,  0.40312707,  0.93723339, 3850,  0.41902393,  0.93053019, 3850,  0.41426465,  0.94759291, 3850,  0.34656125,  0.94637418
 4235,  0.29218501,  0.96953076, 4235,  0.33074901,  0.98171848, 4235,  0.3595269,  0.95124924, 4235,  0.35982186,  0.95368677, 4235,  0.36757579,  0.96099937, 4235,  0.28646445,  0.98415601
 4620,  0.27720064,  0.97074956, 4620,  0.32989293,  0.98171848, 4620,  0.35544065,  0.95246798, 4620,  0.35104859,  0.95795244, 4620,  0.36165112,  0.9640463, 4620,  0.28055528,  0.98415601
 5005,  0.27356723,  0.97014016, 5005,  0.32964352,  0.98232788, 5005,  0.35460916,  0.95429617, 5005,  0.34904215,  0.96039003, 5005,  0.36026552,  0.9640463, 5005,  0.27936569,  0.98476541
 5390,  0.2722154,  0.96953076, 5390,  0.32936811,  0.98232788, 5390,  0.35396254,  0.95612431, 5390,  0.34836614,  0.96099937, 5390,  0.35966128,  0.9640463, 5390,  0.27876627,  0.98415601
 5775,  0.27124259,  0.96892136, 5775,  0.32908857,  0.98232788, 5775,  0.35281092,  0.95551491, 5775,  0.34758627,  0.96099937, 5775,  0.35928825,  0.9646557, 5775,  0.27820513,  0.98415601


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1bgr.csv <==
step, loss, accuracy
 385,  6.5306406,  0.081657529
 770,  2.0662179,  0.41316271
 1155,  0.61035097,  0.87568557
 1540,  1.1630909,  0.67885435
 1925,  0.33421135,  0.95490557
 2310,  0.48521438,  0.92382693
 2695,  0.34180352,  0.9640463
 3080,  0.37311977,  0.9567337
 3465,  0.3704403,  0.95795244
 3850,  0.36279964,  0.95795244
 4235,  0.29218501,  0.96953076
 4620,  0.27720064,  0.97074956
 5005,  0.27356723,  0.97014016
 5390,  0.2722154,  0.96953076
 5775,  0.27124259,  0.96892136


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1brg.csv <==
step, loss, accuracy
 385,  5.4505572,  0.049969532
 770,  2.6152701,  0.41194394
 1155,  0.68886858,  0.85740399
 1540,  0.43136695,  0.9567337
 1925,  0.4545047,  0.93357706
 2310,  0.42659727,  0.94698358
 2695,  0.37607485,  0.96770263
 3080,  0.36254871,  0.97623402
 3465,  0.3565723,  0.97501522
 3850,  0.34900141,  0.97562462
 4235,  0.33074901,  0.98171848
 4620,  0.32989293,  0.98171848
 5005,  0.32964352,  0.98232788
 5390,  0.32936811,  0.98232788
 5775,  0.32908857,  0.98232788


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1gbr.csv <==
step, loss, accuracy
 385,  5.1668067,  0.10968921
 770,  2.9867549,  0.35222426
 1155,  0.94312882,  0.82327849
 1540,  0.43095428,  0.94820231
 1925,  0.55467939,  0.90188909
 2310,  0.49779269,  0.91590494
 2695,  0.45033365,  0.9213894
 3080,  0.43045709,  0.9280926
 3465,  0.41514793,  0.93418646
 3850,  0.40312707,  0.93723339
 4235,  0.3595269,  0.95124924
 4620,  0.35544065,  0.95246798
 5005,  0.35460916,  0.95429617
 5390,  0.35396254,  0.95612431
 5775,  0.35281092,  0.95551491


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1grb.csv <==
step, loss, accuracy
 385,  5.14501,  0.024984766
 770,  3.0040739,  0.41560024
 1155,  0.72278714,  0.83059108
 1540,  0.46902058,  0.92260814
 1925,  0.41406852,  0.92992079
 2310,  0.44390541,  0.92687386
 2695,  0.42191616,  0.93053019
 3080,  0.42370474,  0.93053019
 3465,  0.42368698,  0.93053019
 3850,  0.41902393,  0.93053019
 4235,  0.35982186,  0.95368677
 4620,  0.35104859,  0.95795244
 5005,  0.34904215,  0.96039003
 5390,  0.34836614,  0.96099937
 5775,  0.34758627,  0.96099937


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rbg.csv <==
step, loss, accuracy
 385,  5.9122109,  0.16392444
 770,  3.1895547,  0.29981717
 1155,  0.97921044,  0.76843387
 1540,  0.51762718,  0.91834247
 1925,  0.57208335,  0.92565507
 2310,  0.43526632,  0.94759291
 2695,  0.46859294,  0.92260814
 3080,  0.44065449,  0.94149911
 3465,  0.43852791,  0.94210845
 3850,  0.41426465,  0.94759291
 4235,  0.36757579,  0.96099937
 4620,  0.36165112,  0.9640463
 5005,  0.36026552,  0.9640463
 5390,  0.35966128,  0.9640463
 5775,  0.35928825,  0.9646557


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rgb.csv <==
step, loss, accuracy
 385,  7.256063,  0.13528337
 770,  2.7214956,  0.41925654
 1155,  0.74783558,  0.8141377
 1540,  0.46467024,  0.91651434
 1925,  0.438169,  0.91468614
 2310,  0.6669082,  0.87690431
 2695,  1.4068379,  0.71724558
 3080,  0.36085141,  0.95856184
 3465,  0.34667438,  0.95063984
 3850,  0.34656125,  0.94637418
 4235,  0.28646445,  0.98415601
 4620,  0.28055528,  0.98415601
 5005,  0.27936569,  0.98476541
 5390,  0.27876627,  0.98415601
 5775,  0.27820513,  0.98415601


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/combinedData.csv <==
step_org_150MR1bgr, cross_entropy_org_150MR1bgr, loss_org_150MR1bgr, train_accuracy_org_150MR1bgr,step_org_150MR1brg, cross_entropy_org_150MR1brg, loss_org_150MR1brg, train_accuracy_org_150MR1brg,step_org_150MR1gbr, cross_entropy_org_150MR1gbr, loss_org_150MR1gbr, train_accuracy_org_150MR1gbr,step_org_150MR1grb, cross_entropy_org_150MR1grb, loss_org_150MR1grb, train_accuracy_org_150MR1grb,step_org_150MR1rbg, cross_entropy_org_150MR1rbg, loss_org_150MR1rbg, train_accuracy_org_150MR1rbg,step_org_150MR1rgb, cross_entropy_org_150MR1rgb, loss_org_150MR1rgb, train_accuracy_org_150MR1rgb
1,3.72433,3.93931,0.0234375,1,3.8136,4.02904,0.0234375,1,3.80836,4.0238,0.015625,1,3.81362,4.02906,0.03125,1,3.82511,4.04055,0.03125,1,3.82757,4.04301,0.0234375
101,1.47004,1.68693,0.328125,101,1.54362,1.76077,0.316406,101,1.42292,1.64023,0.371094,101,1.61546,1.83247,0.339844,101,1.50404,1.721,0.355469,101,1.45467,1.67179,0.367188
201,0.434129,0.654589,0.526042,201,0.731821,0.952417,0.476563,201,0.599866,0.820956,0.541667,201,0.71709,0.937721,0.489583,201,0.766583,0.987222,0.492188,201,0.759033,0.979715,0.518229
301,0.294814,0.517696,0.634766,301,0.293929,0.516884,0.59375,301,0.216248,0.439614,0.642578,301,0.322631,0.545695,0.595703,301,0.273238,0.496317,0.603516,301,0.365784,0.588854,0.621094
386,0.260226,0.484088,0.929688,386,0.199757,0.423907,0.9375,386,0.147423,0.371713,0.976563,386,0.154445,0.378606,0.96875,386,0.197791,0.421991,0.945313,386,0.169668,0.393844,0.960938
486,0.0734834,0.297919,0.964844,486,0.143832,0.368826,0.960938,486,0.10518,0.330215,0.976563,486,0.122758,0.347465,0.96875,486,0.128702,0.353743,0.957031,486,0.0913243,0.316303,0.976563
586,0.06847,0.293065,0.966146,586,0.24314,0.468656,0.958333,586,0.16531,0.390878,0.971354,586,0.0885276,0.313816,0.979167,586,0.164113,0.389548,0.955729,586,0.0638582,0.289304,0.984375
686,0.061977,0.286671,0.972656,686,0.0559979,0.281695,0.96875,686,0.0567793,0.282687,0.976563,686,0.0496938,0.274975,0.982422,686,0.0800352,0.305686,0.960938,686,0.0511722,0.276712,0.984375
771,0.0194512,0.2439,1.0,771,0.0352168,0.260836,0.992188,771,0.0195085,0.245171,1.0,771,0.0255593,0.250534,0.992188,771,0.0384213,0.263989,0.992188,771,0.0207731,0.246131,1.0
871,0.0233522,0.247574,1.0,871,0.0539859,0.279709,0.992188,871,0.025457,0.25073,0.996094,871,0.0369021,0.261784,0.996094,871,0.112055,0.337409,0.980469,871,0.0347185,0.259751,0.996094
971,0.0130104,0.236863,1.0,971,0.0659209,0.291344,0.989583,971,0.0814176,0.306438,0.989583,971,0.0179119,0.24245,0.997396,971,0.101234,0.326596,0.979167,971,0.0238971,0.248612,0.997396
1071,0.0147243,0.238057,1.0,1071,0.0884295,0.313485,0.988281,1071,0.0283102,0.252992,0.990234,1071,0.0167137,0.240778,0.998047,1071,0.0165048,0.241524,0.984375,1071,0.0187468,0.24307,0.998047
1156,0.0109832,0.233806,1.0,1156,0.0105596,0.235248,1.0,1156,0.00937897,0.233649,1.0,1156,0.012371,0.235901,1.0,1156,0.0277848,0.252397,1.0,1156,0.0122316,0.236132,1.0
1256,0.0127248,0.234913,1.0,1256,0.0352964,0.259433,0.996094,1256,0.0118275,0.235567,1.0,1256,0.00894101,0.231847,1.0,1256,0.0265646,0.250742,1.0,1256,0.0212251,0.244639,1.0
1356,0.00494954,0.226472,1.0,1356,0.0412693,0.264789,0.994792,1356,0.0614256,0.284639,0.997396,1356,0.0173453,0.239602,0.997396,1356,0.0180704,0.241765,1.0,1356,0.00907459,0.232033,1.0
1456,0.0114261,0.232355,1.0,1456,0.00911374,0.23214,0.996094,1456,0.0105956,0.233237,0.998047,1456,0.011049,0.232744,0.998047,1456,0.010742,0.233847,1.0,1456,0.0123172,0.234658,1.0
1541,0.0631345,0.283671,0.992188,1541,0.00649985,0.229001,1.0,1541,0.00711517,0.229243,1.0,1541,0.00725307,0.228349,1.0,1541,0.0155981,0.238246,1.0,1541,0.00579739,0.22756,1.0
1641,0.0154994,0.236276,0.996094,1641,0.0299178,0.251746,0.996094,1641,0.0116634,0.23322,1.0,1641,0.00459881,0.224966,1.0,1641,0.0224722,0.244598,0.996094,1641,0.00579892,0.226844,1.0
1741,0.00588779,0.226043,0.997396,1741,0.00884574,0.230086,0.997396,1741,0.00488834,0.225765,1.0,1741,0.00718467,0.226834,1.0,1741,0.00657,0.22807,0.997396,1741,0.0038643,0.224177,1.0
1841,0.0051319,0.224678,0.998047,1841,0.00859746,0.229226,0.998047,1841,0.00705918,0.227225,1.0,1841,0.00877256,0.227755,1.0,1841,0.00569533,0.226489,0.998047,1841,0.00634881,0.225927,1.0
1926,0.00615945,0.225102,1.0,1926,0.00495719,0.225024,1.0,1926,0.00379668,0.223341,1.0,1926,0.00419912,0.222548,1.0,1926,0.00791661,0.228113,1.0,1926,0.00557478,0.224577,1.0
2026,0.00475662,0.222987,1.0,2026,0.0268907,0.246222,0.992188,2026,0.00408704,0.222915,1.0,2026,0.00375318,0.221346,1.0,2026,0.0261786,0.245692,0.992188,2026,0.010441,0.228772,1.0
2126,0.00277907,0.22028,1.0,2126,0.0176435,0.236286,0.992188,2126,0.00388707,0.221975,1.0,2126,0.0056638,0.222509,1.0,2126,0.00396347,0.222782,0.994792,2126,0.00333735,0.220959,1.0
2226,0.00431424,0.221073,1.0,2226,0.00420097,0.22214,0.994141,2226,0.00998715,0.227382,1.0,2226,0.00907645,0.22518,1.0,2226,0.00469506,0.222758,0.996094,2226,0.00663069,0.223544,1.0
2311,0.00554185,0.221682,1.0,2311,0.00433795,0.221654,1.0,2311,0.00305654,0.219829,1.0,2311,0.00348977,0.218949,1.0,2311,0.0041604,0.22159,1.0,2311,0.0036373,0.219962,1.0
2411,0.004004,0.219458,1.0,2411,0.00476005,0.221327,1.0,2411,0.00272769,0.218739,1.0,2411,0.00308783,0.217784,1.0,2411,0.00503381,0.221724,1.0,2411,0.0327309,0.248346,0.996094
2511,0.00249929,0.217205,1.0,2511,0.00341269,0.219225,1.0,2511,0.00295495,0.218217,1.0,2511,0.00275868,0.216699,1.0,2511,0.00295598,0.218895,1.0,2511,0.00695104,0.221944,0.997396
2611,0.00305162,0.21701,1.0,2611,0.00372953,0.218777,1.0,2611,0.00450044,0.219001,1.0,2611,0.00489475,0.218073,1.0,2611,0.00376916,0.218945,1.0,2611,0.00396361,0.218234,0.998047
2696,0.0030133,0.21632,1.0,2696,0.00255642,0.21695,1.0,2696,0.00249015,0.216339,1.0,2696,0.00283687,0.215367,1.0,2696,0.0036588,0.218185,1.0,2696,0.0127532,0.226617,1.0
2796,0.00259958,0.21514,1.0,2796,0.00341239,0.217037,1.0,2796,0.00233866,0.215419,1.0,2796,0.00266221,0.21443,1.0,2796,0.00370266,0.217468,1.0,2796,0.00523797,0.218624,1.0
2896,0.00168956,0.213462,1.0,2896,0.00272359,0.215578,1.0,2896,0.00244,0.214754,1.0,2896,0.00241231,0.213421,1.0,2896,0.00246834,0.215466,1.0,2896,0.00267376,0.215338,1.0
2996,0.00237456,0.213382,1.0,2996,0.00308182,0.215167,1.0,2996,0.00402387,0.215573,1.0,2996,0.00399601,0.214244,1.0,2996,0.00311729,0.215348,1.0,2996,0.00426981,0.216189,1.0
3081,0.00249348,0.21285,1.0,3081,0.00220681,0.213639,1.0,3081,0.00226646,0.213165,1.0,3081,0.00252114,0.212125,1.0,3081,0.00325065,0.214831,1.0,3081,0.00318487,0.214497,1.0
3181,0.00228662,0.211878,1.0,3181,0.0029582,0.213625,1.0,3181,0.00215369,0.212288,1.0,3181,0.00240933,0.211256,1.0,3181,0.00258087,0.213396,1.0,3181,0.00260275,0.213169,1.0
3281,0.00153976,0.210368,1.0,3281,0.00245554,0.212356,1.0,3281,0.00218395,0.211556,1.0,3281,0.00215099,0.210242,1.0,3281,0.00220043,0.212249,1.0,3281,0.00206874,0.211877,1.0
3381,0.00209168,0.210159,1.0,3381,0.00277553,0.211913,1.0,3381,0.00348189,0.212095,1.0,3381,0.00355347,0.21089,1.0,3381,0.00285441,0.21214,1.0,3381,0.0028874,0.211934,1.0
3466,0.00228076,0.209702,1.0,3466,0.00201036,0.2105,1.0,3466,0.00211535,0.210083,1.0,3466,0.00229205,0.20899,1.0,3466,0.0026749,0.211314,1.0,3466,0.00186701,0.210267,1.0
3566,0.00211969,0.208783,1.0,3566,0.00270432,0.210434,1.0,3566,0.00200742,0.209217,1.0,3566,0.00224449,0.208191,1.0,3566,0.00240521,0.21029,1.0,3566,0.00208712,0.209725,1.0
3666,0.00144413,0.207351,1.0,3666,0.00229156,0.209263,1.0,3666,0.00202438,0.208479,1.0,3666,0.00201623,0.207214,1.0,3666,0.00206216,0.209187,1.0,3666,0.00184696,0.208724,1.0
3766,0.00193752,0.207091,1.0,3766,0.00256786,0.208783,1.0,3766,0.00312191,0.208824,1.0,3766,0.00329965,0.20775,1.0,3766,0.00268848,0.209058,1.0,3766,0.0025121,0.208632,1.0
3851,0.00214436,0.206692,1.0,3851,0.00191675,0.207525,1.0,3851,0.00209548,0.207193,1.0,3851,0.00213242,0.205985,1.0,3851,0.00240057,0.208163,1.0,3851,0.00172897,0.20724,1.0
3951,0.00197907,0.206452,1.0,3951,0.00245443,0.207987,1.0,3951,0.0018776,0.206899,1.0,3951,0.00214365,0.205921,1.0,3951,0.00195064,0.207638,1.0,3951,0.00185188,0.207287,1.0
4051,0.00138228,0.20578,1.0,4051,0.00214954,0.207607,1.0,4051,0.00189784,0.206844,1.0,4051,0.00192076,0.205624,1.0,4051,0.0019275,0.207539,1.0,4051,0.00172384,0.207083,1.0
4151,0.00182758,0.20615,1.0,4151,0.0023101,0.207692,1.0,4151,0.00249176,0.207363,1.0,4151,0.00261382,0.206242,1.0,4151,0.00243292,0.207969,1.0,4151,0.00219337,0.207477,1.0
4236,0.00207065,0.206329,1.0,4236,0.00180966,0.207127,1.0,4236,0.001951,0.206758,1.0,4236,0.0020976,0.205663,1.0,4236,0.00231577,0.207787,1.0,4236,0.00169021,0.20691,1.0
4336,0.00195669,0.20614,1.0,4336,0.00241091,0.207653,1.0,4336,0.00186577,0.206598,1.0,4336,0.00212885,0.20562,1.0,4336,0.00198212,0.207378,1.0,4336,0.00185097,0.206995,1.0
4436,0.00137944,0.205488,1.0,4436,0.00212179,0.207288,1.0,4436,0.00188332,0.20654,1.0,4436,0.00190169,0.205318,1.0,4436,0.00190915,0.207229,1.0,4436,0.00172823,0.206796,1.0
4536,0.00182233,0.205856,1.0,4536,0.00230778,0.207399,1.0,4536,0.00250453,0.207087,1.0,4536,0.00264574,0.205987,1.0,4536,0.00239511,0.20764,1.0,4536,0.00219847,0.207191,1.0
4621,0.00205592,0.206026,1.0,4621,0.0017885,0.206816,1.0,4621,0.00191263,0.206431,1.0,4621,0.00208253,0.205361,1.0,4621,0.002287,0.207468,1.0,4621,0.00167167,0.2066,1.0
4721,0.00194682,0.205841,1.0,4721,0.00238987,0.207342,1.0,4721,0.00184881,0.206292,1.0,4721,0.0021155,0.20532,1.0,4721,0.0019778,0.207083,1.0,4721,0.00183978,0.206692,1.0
4821,0.00137533,0.205195,1.0,4821,0.00210873,0.206985,1.0,4821,0.00187358,0.206242,1.0,4821,0.00189143,0.205021,1.0,4821,0.00189568,0.206925,1.0,4821,0.00172464,0.206502,1.0
4921,0.00181446,0.205559,1.0,4921,0.00229801,0.207099,1.0,4921,0.00249448,0.206787,1.0,4921,0.00266433,0.20572,1.0,4921,0.0023856,0.20734,1.0,4921,0.00219595,0.206897,1.0
5006,0.00204553,0.205726,1.0,5006,0.00177528,0.206512,1.0,5006,0.00189361,0.206123,1.0,5006,0.00207042,0.205062,1.0,5006,0.00226482,0.207155,1.0,5006,0.00165918,0.206296,1.0
5106,0.00193776,0.205544,1.0,5106,0.00237608,0.207038,1.0,5106,0.00183544,0.20599,1.0,5106,0.00210258,0.20502,1.0,5106,0.00196777,0.206783,1.0,5106,0.00182786,0.20639,1.0
5206,0.00137059,0.204902,1.0,5206,0.00209913,0.206686,1.0,5206,0.00186481,0.205944,1.0,5206,0.00188303,0.204726,1.0,5206,0.0018847,0.206624,1.0,5206,0.00171839,0.206205,1.0
5306,0.00180599,0.205262,1.0,5306,0.00228698,0.206798,1.0,5306,0.00248291,0.206487,1.0,5306,0.00267563,0.205445,1.0,5306,0.00237868,0.207043,1.0,5306,0.00218991,0.206601,1.0
5391,0.00203612,0.205429,1.0,5391,0.00176455,0.206212,1.0,5391,0.00188188,0.205822,1.0,5391,0.00205967,0.204766,1.0,5391,0.00224568,0.206846,1.0,5391,0.00164925,0.205996,1.0
5491,0.00192871,0.205246,1.0,5491,0.00236478,0.206737,1.0,5491,0.00182411,0.20569,1.0,5491,0.00209029,0.204722,1.0,5491,0.00195665,0.206481,1.0,5491,0.00181678,0.206088,1.0
5591,0.00136571,0.204609,1.0,5591,0.00209101,0.206388,1.0,5591,0.00185655,0.205647,1.0,5591,0.00187546,0.204433,1.0,5591,0.00187522,0.206324,1.0,5591,0.00171141,0.205907,1.0
5691,0.00179762,0.204966,1.0,5691,0.00227591,0.206498,1.0,5691,0.00247043,0.206186,1.0,5691,0.00268173,0.205165,1.0,5691,0.00237055,0.206745,1.0,5691,0.00218226,0.206303,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,3.72433,3.93931,0.0234375
101,1.47004,1.68693,0.328125
201,0.434129,0.654589,0.526042
301,0.294814,0.517696,0.634766
386,0.260226,0.484088,0.929688
486,0.0734834,0.297919,0.964844
586,0.06847,0.293065,0.966146
686,0.061977,0.286671,0.972656
771,0.0194512,0.2439,1.0
871,0.0233522,0.247574,1.0
971,0.0130104,0.236863,1.0
1071,0.0147243,0.238057,1.0
1156,0.0109832,0.233806,1.0
1256,0.0127248,0.234913,1.0
1356,0.00494954,0.226472,1.0
1456,0.0114261,0.232355,1.0
1541,0.0631345,0.283671,0.992188
1641,0.0154994,0.236276,0.996094
1741,0.00588779,0.226043,0.997396
1841,0.0051319,0.224678,0.998047
1926,0.00615945,0.225102,1.0
2026,0.00475662,0.222987,1.0
2126,0.00277907,0.22028,1.0
2226,0.00431424,0.221073,1.0
2311,0.00554185,0.221682,1.0
2411,0.004004,0.219458,1.0
2511,0.00249929,0.217205,1.0
2611,0.00305162,0.21701,1.0
2696,0.0030133,0.21632,1.0
2796,0.00259958,0.21514,1.0
2896,0.00168956,0.213462,1.0
2996,0.00237456,0.213382,1.0
3081,0.00249348,0.21285,1.0
3181,0.00228662,0.211878,1.0
3281,0.00153976,0.210368,1.0
3381,0.00209168,0.210159,1.0
3466,0.00228076,0.209702,1.0
3566,0.00211969,0.208783,1.0
3666,0.00144413,0.207351,1.0
3766,0.00193752,0.207091,1.0
3851,0.00214436,0.206692,1.0
3951,0.00197907,0.206452,1.0
4051,0.00138228,0.20578,1.0
4151,0.00182758,0.20615,1.0
4236,0.00207065,0.206329,1.0
4336,0.00195669,0.20614,1.0
4436,0.00137944,0.205488,1.0
4536,0.00182233,0.205856,1.0
4621,0.00205592,0.206026,1.0
4721,0.00194682,0.205841,1.0
4821,0.00137533,0.205195,1.0
4921,0.00181446,0.205559,1.0
5006,0.00204553,0.205726,1.0
5106,0.00193776,0.205544,1.0
5206,0.00137059,0.204902,1.0
5306,0.00180599,0.205262,1.0
5391,0.00203612,0.205429,1.0
5491,0.00192871,0.205246,1.0
5591,0.00136571,0.204609,1.0
5691,0.00179762,0.204966,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,3.8136,4.02904,0.0234375
101,1.54362,1.76077,0.316406
201,0.731821,0.952417,0.476563
301,0.293929,0.516884,0.59375
386,0.199757,0.423907,0.9375
486,0.143832,0.368826,0.960938
586,0.24314,0.468656,0.958333
686,0.0559979,0.281695,0.96875
771,0.0352168,0.260836,0.992188
871,0.0539859,0.279709,0.992188
971,0.0659209,0.291344,0.989583
1071,0.0884295,0.313485,0.988281
1156,0.0105596,0.235248,1.0
1256,0.0352964,0.259433,0.996094
1356,0.0412693,0.264789,0.994792
1456,0.00911374,0.23214,0.996094
1541,0.00649985,0.229001,1.0
1641,0.0299178,0.251746,0.996094
1741,0.00884574,0.230086,0.997396
1841,0.00859746,0.229226,0.998047
1926,0.00495719,0.225024,1.0
2026,0.0268907,0.246222,0.992188
2126,0.0176435,0.236286,0.992188
2226,0.00420097,0.22214,0.994141
2311,0.00433795,0.221654,1.0
2411,0.00476005,0.221327,1.0
2511,0.00341269,0.219225,1.0
2611,0.00372953,0.218777,1.0
2696,0.00255642,0.21695,1.0
2796,0.00341239,0.217037,1.0
2896,0.00272359,0.215578,1.0
2996,0.00308182,0.215167,1.0
3081,0.00220681,0.213639,1.0
3181,0.0029582,0.213625,1.0
3281,0.00245554,0.212356,1.0
3381,0.00277553,0.211913,1.0
3466,0.00201036,0.2105,1.0
3566,0.00270432,0.210434,1.0
3666,0.00229156,0.209263,1.0
3766,0.00256786,0.208783,1.0
3851,0.00191675,0.207525,1.0
3951,0.00245443,0.207987,1.0
4051,0.00214954,0.207607,1.0
4151,0.0023101,0.207692,1.0
4236,0.00180966,0.207127,1.0
4336,0.00241091,0.207653,1.0
4436,0.00212179,0.207288,1.0
4536,0.00230778,0.207399,1.0
4621,0.0017885,0.206816,1.0
4721,0.00238987,0.207342,1.0
4821,0.00210873,0.206985,1.0
4921,0.00229801,0.207099,1.0
5006,0.00177528,0.206512,1.0
5106,0.00237608,0.207038,1.0
5206,0.00209913,0.206686,1.0
5306,0.00228698,0.206798,1.0
5391,0.00176455,0.206212,1.0
5491,0.00236478,0.206737,1.0
5591,0.00209101,0.206388,1.0
5691,0.00227591,0.206498,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,3.80836,4.0238,0.015625
101,1.42292,1.64023,0.371094
201,0.599866,0.820956,0.541667
301,0.216248,0.439614,0.642578
386,0.147423,0.371713,0.976563
486,0.10518,0.330215,0.976563
586,0.16531,0.390878,0.971354
686,0.0567793,0.282687,0.976563
771,0.0195085,0.245171,1.0
871,0.025457,0.25073,0.996094
971,0.0814176,0.306438,0.989583
1071,0.0283102,0.252992,0.990234
1156,0.00937897,0.233649,1.0
1256,0.0118275,0.235567,1.0
1356,0.0614256,0.284639,0.997396
1456,0.0105956,0.233237,0.998047
1541,0.00711517,0.229243,1.0
1641,0.0116634,0.23322,1.0
1741,0.00488834,0.225765,1.0
1841,0.00705918,0.227225,1.0
1926,0.00379668,0.223341,1.0
2026,0.00408704,0.222915,1.0
2126,0.00388707,0.221975,1.0
2226,0.00998715,0.227382,1.0
2311,0.00305654,0.219829,1.0
2411,0.00272769,0.218739,1.0
2511,0.00295495,0.218217,1.0
2611,0.00450044,0.219001,1.0
2696,0.00249015,0.216339,1.0
2796,0.00233866,0.215419,1.0
2896,0.00244,0.214754,1.0
2996,0.00402387,0.215573,1.0
3081,0.00226646,0.213165,1.0
3181,0.00215369,0.212288,1.0
3281,0.00218395,0.211556,1.0
3381,0.00348189,0.212095,1.0
3466,0.00211535,0.210083,1.0
3566,0.00200742,0.209217,1.0
3666,0.00202438,0.208479,1.0
3766,0.00312191,0.208824,1.0
3851,0.00209548,0.207193,1.0
3951,0.0018776,0.206899,1.0
4051,0.00189784,0.206844,1.0
4151,0.00249176,0.207363,1.0
4236,0.001951,0.206758,1.0
4336,0.00186577,0.206598,1.0
4436,0.00188332,0.20654,1.0
4536,0.00250453,0.207087,1.0
4621,0.00191263,0.206431,1.0
4721,0.00184881,0.206292,1.0
4821,0.00187358,0.206242,1.0
4921,0.00249448,0.206787,1.0
5006,0.00189361,0.206123,1.0
5106,0.00183544,0.20599,1.0
5206,0.00186481,0.205944,1.0
5306,0.00248291,0.206487,1.0
5391,0.00188188,0.205822,1.0
5491,0.00182411,0.20569,1.0
5591,0.00185655,0.205647,1.0
5691,0.00247043,0.206186,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,3.81362,4.02906,0.03125
101,1.61546,1.83247,0.339844
201,0.71709,0.937721,0.489583
301,0.322631,0.545695,0.595703
386,0.154445,0.378606,0.96875
486,0.122758,0.347465,0.96875
586,0.0885276,0.313816,0.979167
686,0.0496938,0.274975,0.982422
771,0.0255593,0.250534,0.992188
871,0.0369021,0.261784,0.996094
971,0.0179119,0.24245,0.997396
1071,0.0167137,0.240778,0.998047
1156,0.012371,0.235901,1.0
1256,0.00894101,0.231847,1.0
1356,0.0173453,0.239602,0.997396
1456,0.011049,0.232744,0.998047
1541,0.00725307,0.228349,1.0
1641,0.00459881,0.224966,1.0
1741,0.00718467,0.226834,1.0
1841,0.00877256,0.227755,1.0
1926,0.00419912,0.222548,1.0
2026,0.00375318,0.221346,1.0
2126,0.0056638,0.222509,1.0
2226,0.00907645,0.22518,1.0
2311,0.00348977,0.218949,1.0
2411,0.00308783,0.217784,1.0
2511,0.00275868,0.216699,1.0
2611,0.00489475,0.218073,1.0
2696,0.00283687,0.215367,1.0
2796,0.00266221,0.21443,1.0
2896,0.00241231,0.213421,1.0
2996,0.00399601,0.214244,1.0
3081,0.00252114,0.212125,1.0
3181,0.00240933,0.211256,1.0
3281,0.00215099,0.210242,1.0
3381,0.00355347,0.21089,1.0
3466,0.00229205,0.20899,1.0
3566,0.00224449,0.208191,1.0
3666,0.00201623,0.207214,1.0
3766,0.00329965,0.20775,1.0
3851,0.00213242,0.205985,1.0
3951,0.00214365,0.205921,1.0
4051,0.00192076,0.205624,1.0
4151,0.00261382,0.206242,1.0
4236,0.0020976,0.205663,1.0
4336,0.00212885,0.20562,1.0
4436,0.00190169,0.205318,1.0
4536,0.00264574,0.205987,1.0
4621,0.00208253,0.205361,1.0
4721,0.0021155,0.20532,1.0
4821,0.00189143,0.205021,1.0
4921,0.00266433,0.20572,1.0
5006,0.00207042,0.205062,1.0
5106,0.00210258,0.20502,1.0
5206,0.00188303,0.204726,1.0
5306,0.00267563,0.205445,1.0
5391,0.00205967,0.204766,1.0
5491,0.00209029,0.204722,1.0
5591,0.00187546,0.204433,1.0
5691,0.00268173,0.205165,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,3.82511,4.04055,0.03125
101,1.50404,1.721,0.355469
201,0.766583,0.987222,0.492188
301,0.273238,0.496317,0.603516
386,0.197791,0.421991,0.945313
486,0.128702,0.353743,0.957031
586,0.164113,0.389548,0.955729
686,0.0800352,0.305686,0.960938
771,0.0384213,0.263989,0.992188
871,0.112055,0.337409,0.980469
971,0.101234,0.326596,0.979167
1071,0.0165048,0.241524,0.984375
1156,0.0277848,0.252397,1.0
1256,0.0265646,0.250742,1.0
1356,0.0180704,0.241765,1.0
1456,0.010742,0.233847,1.0
1541,0.0155981,0.238246,1.0
1641,0.0224722,0.244598,0.996094
1741,0.00657,0.22807,0.997396
1841,0.00569533,0.226489,0.998047
1926,0.00791661,0.228113,1.0
2026,0.0261786,0.245692,0.992188
2126,0.00396347,0.222782,0.994792
2226,0.00469506,0.222758,0.996094
2311,0.0041604,0.22159,1.0
2411,0.00503381,0.221724,1.0
2511,0.00295598,0.218895,1.0
2611,0.00376916,0.218945,1.0
2696,0.0036588,0.218185,1.0
2796,0.00370266,0.217468,1.0
2896,0.00246834,0.215466,1.0
2996,0.00311729,0.215348,1.0
3081,0.00325065,0.214831,1.0
3181,0.00258087,0.213396,1.0
3281,0.00220043,0.212249,1.0
3381,0.00285441,0.21214,1.0
3466,0.0026749,0.211314,1.0
3566,0.00240521,0.21029,1.0
3666,0.00206216,0.209187,1.0
3766,0.00268848,0.209058,1.0
3851,0.00240057,0.208163,1.0
3951,0.00195064,0.207638,1.0
4051,0.0019275,0.207539,1.0
4151,0.00243292,0.207969,1.0
4236,0.00231577,0.207787,1.0
4336,0.00198212,0.207378,1.0
4436,0.00190915,0.207229,1.0
4536,0.00239511,0.20764,1.0
4621,0.002287,0.207468,1.0
4721,0.0019778,0.207083,1.0
4821,0.00189568,0.206925,1.0
4921,0.0023856,0.20734,1.0
5006,0.00226482,0.207155,1.0
5106,0.00196777,0.206783,1.0
5206,0.0018847,0.206624,1.0
5306,0.00237868,0.207043,1.0
5391,0.00224568,0.206846,1.0
5491,0.00195665,0.206481,1.0
5591,0.00187522,0.206324,1.0
5691,0.00237055,0.206745,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,3.82757,4.04301,0.0234375
101,1.45467,1.67179,0.367188
201,0.759033,0.979715,0.518229
301,0.365784,0.588854,0.621094
386,0.169668,0.393844,0.960938
486,0.0913243,0.316303,0.976563
586,0.0638582,0.289304,0.984375
686,0.0511722,0.276712,0.984375
771,0.0207731,0.246131,1.0
871,0.0347185,0.259751,0.996094
971,0.0238971,0.248612,0.997396
1071,0.0187468,0.24307,0.998047
1156,0.0122316,0.236132,1.0
1256,0.0212251,0.244639,1.0
1356,0.00907459,0.232033,1.0
1456,0.0123172,0.234658,1.0
1541,0.00579739,0.22756,1.0
1641,0.00579892,0.226844,1.0
1741,0.0038643,0.224177,1.0
1841,0.00634881,0.225927,1.0
1926,0.00557478,0.224577,1.0
2026,0.010441,0.228772,1.0
2126,0.00333735,0.220959,1.0
2226,0.00663069,0.223544,1.0
2311,0.0036373,0.219962,1.0
2411,0.0327309,0.248346,0.996094
2511,0.00695104,0.221944,0.997396
2611,0.00396361,0.218234,0.998047
2696,0.0127532,0.226617,1.0
2796,0.00523797,0.218624,1.0
2896,0.00267376,0.215338,1.0
2996,0.00426981,0.216189,1.0
3081,0.00318487,0.214497,1.0
3181,0.00260275,0.213169,1.0
3281,0.00206874,0.211877,1.0
3381,0.0028874,0.211934,1.0
3466,0.00186701,0.210267,1.0
3566,0.00208712,0.209725,1.0
3666,0.00184696,0.208724,1.0
3766,0.0025121,0.208632,1.0
3851,0.00172897,0.20724,1.0
3951,0.00185188,0.207287,1.0
4051,0.00172384,0.207083,1.0
4151,0.00219337,0.207477,1.0
4236,0.00169021,0.20691,1.0
4336,0.00185097,0.206995,1.0
4436,0.00172823,0.206796,1.0
4536,0.00219847,0.207191,1.0
4621,0.00167167,0.2066,1.0
4721,0.00183978,0.206692,1.0
4821,0.00172464,0.206502,1.0
4921,0.00219595,0.206897,1.0
5006,0.00165918,0.206296,1.0
5106,0.00182786,0.20639,1.0
5206,0.00171839,0.206205,1.0
5306,0.00218991,0.206601,1.0
5391,0.00164925,0.205996,1.0
5491,0.00181678,0.206088,1.0
5591,0.00171141,0.205907,1.0
5691,0.00218226,0.206303,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 385,  7.256063,  0.13528337, 385,  6.7050991,  0.11943936, 385,  11.784327,  0.10603291, 385,  7.7226071,  0.13893966, 385,  7.6881323,  0.079829372, 385,  10.992396,  0.10603291, 385,  6.3547626,  0.1340646, 385,  6.5817127,  0.087141983
 770,  2.7214956,  0.41925654, 770,  4.8734827,  0.32114565, 770,  3.4357457,  0.30956733, 770,  3.1845593,  0.40402195, 770,  3.4505849,  0.31870809, 770,  2.5393193,  0.36075562, 770,  2.0203371,  0.56733698, 770,  3.0201502,  0.3863498
 1155,  0.74783558,  0.8141377, 1155,  1.1677085,  0.67702621, 1155,  1.5664947,  0.64655697, 1155,  0.673522,  0.86837292, 1155,  1.0051981,  0.78123099, 1155,  0.97329468,  0.75685555, 1155,  1.0644141,  0.75685555, 1155,  1.1471213,  0.7635588
 1540,  0.46467024,  0.91651434, 1540,  0.74835902,  0.83973187, 1540,  0.34592804,  0.96770263, 1540,  0.4648506,  0.94759291, 1540,  0.50545537,  0.91529554, 1540,  0.70674068,  0.85984159, 1540,  0.60316038,  0.87263864, 1540,  0.73535216,  0.82145035
 1925,  0.438169,  0.91468614, 1925,  0.40848368,  0.9219988, 1925,  0.45189625,  0.93174893, 1925,  0.39741147,  0.95003045, 1925,  0.52508914,  0.93723339, 1925,  0.37536865,  0.96160877, 1925,  0.72794145,  0.81048143, 1925,  0.49416253,  0.90859234
 2310,  0.6669082,  0.87690431, 2310,  0.42114499,  0.928702, 2310,  0.40096319,  0.93296772, 2310,  0.65348303,  0.87568557, 2310,  0.41674775,  0.93845218, 2310,  0.36673886,  0.9567337, 2310,  0.36868164,  0.96648383, 2310,  0.42177603,  0.93174893
 2695,  1.4068379,  0.71724558, 2695,  0.39887369,  0.94698358, 2695,  0.37565553,  0.94759291, 2695,  0.41066101,  0.94515538, 2695,  0.38514742,  0.94759291, 2695,  0.37090686,  0.95307738, 2695,  0.38474575,  0.94149911, 2695,  0.59655946,  0.85374773
 3080,  0.36085141,  0.95856184, 3080,  0.44943407,  0.91529554, 3080,  0.37804639,  0.94454598, 3080,  0.40180352,  0.9573431, 3080,  0.36426073,  0.94881171, 3080,  0.36231393,  0.95368677, 3080,  0.37338924,  0.94881171, 3080,  0.40042889,  0.92992079
 3465,  0.34667438,  0.95063984, 3465,  2.4696856,  0.55393052, 3465,  0.35934544,  0.95551491, 3465,  0.36269999,  0.94698358, 3465,  0.35280216,  0.95368677, 3465,  0.35267866,  0.95368677, 3465,  0.34914821,  0.95551491, 3465,  0.42643863,  0.93296772
 3850,  0.34656125,  0.94637418, 3850,  0.32947895,  0.95124924, 3850,  0.34674308,  0.95978063, 3850,  0.32143801,  0.96892136, 3850,  0.34291273,  0.95429617, 3850,  0.34202114,  0.95490557, 3850,  0.33049053,  0.96039003, 3850,  0.41197544,  0.93357706
 4235,  0.28646445,  0.98415601, 4235,  0.30834323,  0.97135895, 4235,  0.27683073,  0.97867155, 4235,  0.32830855,  0.97196829, 4235,  0.30708459,  0.9634369, 4235,  0.30056542,  0.96892136, 4235,  0.31003764,  0.97135895, 4235,  0.34439331,  0.95612431
 4620,  0.28055528,  0.98415601, 4620,  0.31004304,  0.97562462, 4620,  0.26537281,  0.97989029, 4620,  0.33650267,  0.96648383, 4620,  0.30316365,  0.9646557, 4620,  0.30019194,  0.96953076, 4620,  0.314733,  0.97074956, 4620,  0.33831379,  0.96039003
 5005,  0.27936569,  0.98476541, 5005,  0.31085342,  0.97440583, 5005,  0.26208931,  0.98171848, 5005,  0.33864304,  0.96587449, 5005,  0.30218896,  0.9652651, 5005,  0.30091378,  0.96831203, 5005,  0.31668842,  0.97074956, 5005,  0.33733794,  0.96099937
 5390,  0.27876627,  0.98415601, 5390,  0.31098559,  0.97440583, 5390,  0.26089391,  0.98232788, 5390,  0.33867121,  0.96587449, 5390,  0.30176499,  0.9652651, 5390,  0.30105725,  0.96831203, 5390,  0.31710768,  0.97074956, 5390,  0.33693314,  0.96099937
 5775,  0.27820513,  0.98415601, 5775,  0.31070411,  0.97440583, 5775,  0.26064798,  0.98232788, 5775,  0.33825153,  0.96709323, 5775,  0.30157986,  0.9652651, 5775,  0.30106017,  0.96953076, 5775,  0.31685778,  0.97074956, 5775,  0.33634156,  0.96099937


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 385,  7.256063,  0.13528337
 770,  2.7214956,  0.41925654
 1155,  0.74783558,  0.8141377
 1540,  0.46467024,  0.91651434
 1925,  0.438169,  0.91468614
 2310,  0.6669082,  0.87690431
 2695,  1.4068379,  0.71724558
 3080,  0.36085141,  0.95856184
 3465,  0.34667438,  0.95063984
 3850,  0.34656125,  0.94637418
 4235,  0.28646445,  0.98415601
 4620,  0.28055528,  0.98415601
 5005,  0.27936569,  0.98476541
 5390,  0.27876627,  0.98415601
 5775,  0.27820513,  0.98415601


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 385,  7.7226071,  0.13893966
 770,  3.1845593,  0.40402195
 1155,  0.673522,  0.86837292
 1540,  0.4648506,  0.94759291
 1925,  0.39741147,  0.95003045
 2310,  0.65348303,  0.87568557
 2695,  0.41066101,  0.94515538
 3080,  0.40180352,  0.9573431
 3465,  0.36269999,  0.94698358
 3850,  0.32143801,  0.96892136
 4235,  0.32830855,  0.97196829
 4620,  0.33650267,  0.96648383
 5005,  0.33864304,  0.96587449
 5390,  0.33867121,  0.96587449
 5775,  0.33825153,  0.96709323


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 385,  7.6881323,  0.079829372
 770,  3.4505849,  0.31870809
 1155,  1.0051981,  0.78123099
 1540,  0.50545537,  0.91529554
 1925,  0.52508914,  0.93723339
 2310,  0.41674775,  0.93845218
 2695,  0.38514742,  0.94759291
 3080,  0.36426073,  0.94881171
 3465,  0.35280216,  0.95368677
 3850,  0.34291273,  0.95429617
 4235,  0.30708459,  0.9634369
 4620,  0.30316365,  0.9646557
 5005,  0.30218896,  0.9652651
 5390,  0.30176499,  0.9652651
 5775,  0.30157986,  0.9652651


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 385,  10.992396,  0.10603291
 770,  2.5393193,  0.36075562
 1155,  0.97329468,  0.75685555
 1540,  0.70674068,  0.85984159
 1925,  0.37536865,  0.96160877
 2310,  0.36673886,  0.9567337
 2695,  0.37090686,  0.95307738
 3080,  0.36231393,  0.95368677
 3465,  0.35267866,  0.95368677
 3850,  0.34202114,  0.95490557
 4235,  0.30056542,  0.96892136
 4620,  0.30019194,  0.96953076
 5005,  0.30091378,  0.96831203
 5390,  0.30105725,  0.96831203
 5775,  0.30106017,  0.96953076


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 385,  6.3547626,  0.1340646
 770,  2.0203371,  0.56733698
 1155,  1.0644141,  0.75685555
 1540,  0.60316038,  0.87263864
 1925,  0.72794145,  0.81048143
 2310,  0.36868164,  0.96648383
 2695,  0.38474575,  0.94149911
 3080,  0.37338924,  0.94881171
 3465,  0.34914821,  0.95551491
 3850,  0.33049053,  0.96039003
 4235,  0.31003764,  0.97135895
 4620,  0.314733,  0.97074956
 5005,  0.31668842,  0.97074956
 5390,  0.31710768,  0.97074956
 5775,  0.31685778,  0.97074956


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 385,  6.7050991,  0.11943936
 770,  4.8734827,  0.32114565
 1155,  1.1677085,  0.67702621
 1540,  0.74835902,  0.83973187
 1925,  0.40848368,  0.9219988
 2310,  0.42114499,  0.928702
 2695,  0.39887369,  0.94698358
 3080,  0.44943407,  0.91529554
 3465,  2.4696856,  0.55393052
 3850,  0.32947895,  0.95124924
 4235,  0.30834323,  0.97135895
 4620,  0.31004304,  0.97562462
 5005,  0.31085342,  0.97440583
 5390,  0.31098559,  0.97440583
 5775,  0.31070411,  0.97440583


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 385,  11.784327,  0.10603291
 770,  3.4357457,  0.30956733
 1155,  1.5664947,  0.64655697
 1540,  0.34592804,  0.96770263
 1925,  0.45189625,  0.93174893
 2310,  0.40096319,  0.93296772
 2695,  0.37565553,  0.94759291
 3080,  0.37804639,  0.94454598
 3465,  0.35934544,  0.95551491
 3850,  0.34674308,  0.95978063
 4235,  0.27683073,  0.97867155
 4620,  0.26537281,  0.97989029
 5005,  0.26208931,  0.98171848
 5390,  0.26089391,  0.98232788
 5775,  0.26064798,  0.98232788


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 385,  6.5817127,  0.087141983
 770,  3.0201502,  0.3863498
 1155,  1.1471213,  0.7635588
 1540,  0.73535216,  0.82145035
 1925,  0.49416253,  0.90859234
 2310,  0.42177603,  0.93174893
 2695,  0.59655946,  0.85374773
 3080,  0.40042889,  0.92992079
 3465,  0.42643863,  0.93296772
 3850,  0.41197544,  0.93357706
 4235,  0.34439331,  0.95612431
 4620,  0.33831379,  0.96039003
 5005,  0.33733794,  0.96099937
 5390,  0.33693314,  0.96099937
 5775,  0.33634156,  0.96099937


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,3.82757,4.04301,0.0234375,1,3.80891,4.02435,0.0234375,1,3.81551,4.03095,0.0234375,1,3.81964,4.03509,0.03125,1,3.81673,4.03217,0.015625,1,3.82185,4.0373,0.015625,1,3.82153,4.03698,0.015625,1,3.82598,4.04142,0.015625
101,1.45467,1.67179,0.367188,101,1.38173,1.59885,0.339844,101,1.52949,1.74656,0.3125,101,1.55172,1.76874,0.34375,101,1.465,1.68215,0.34375,101,1.41963,1.63684,0.375,101,1.62472,1.84164,0.292969,101,1.44194,1.65894,0.34375
201,0.759033,0.979715,0.518229,201,0.55316,0.773947,0.528646,201,0.745588,0.966159,0.476563,201,0.630792,0.85138,0.520833,201,0.582643,0.803519,0.536458,201,0.608354,0.829408,0.554688,201,0.778596,0.999007,0.460938,201,0.586713,0.807493,0.526042
301,0.365784,0.588854,0.621094,301,0.336859,0.5601,0.634766,301,0.347411,0.570479,0.585938,301,0.380035,0.602969,0.619141,301,0.280391,0.50348,0.634766,301,0.293551,0.516891,0.648438,301,0.425425,0.648293,0.568359,301,0.373293,0.596287,0.617188
386,0.169668,0.393844,0.960938,386,0.165701,0.390148,0.976563,386,0.143774,0.368202,0.96875,386,0.181503,0.405628,0.9375,386,0.176844,0.401082,0.9375,386,0.153941,0.378522,0.96875,386,0.192519,0.41665,0.953125,386,0.138087,0.362319,0.96875
486,0.0913243,0.316303,0.976563,486,0.0996282,0.324712,0.972656,486,0.111373,0.336605,0.972656,486,0.127991,0.352982,0.949219,486,0.0778696,0.302827,0.960938,486,0.159209,0.384381,0.953125,486,0.0782272,0.303465,0.972656,486,0.0874213,0.312168,0.976563
586,0.0638582,0.289304,0.984375,586,0.0814884,0.306926,0.976563,586,0.129372,0.355098,0.976563,586,0.132526,0.357985,0.955729,586,0.0642178,0.289546,0.971354,586,0.0836663,0.309253,0.96875,586,0.0722917,0.297953,0.976563,586,0.103947,0.329167,0.979167
686,0.0511722,0.276712,0.984375,686,0.0379851,0.263492,0.982422,686,0.0585956,0.284434,0.976563,686,0.0546377,0.28022,0.964844,686,0.110364,0.3358,0.96875,686,0.0568976,0.282484,0.974609,686,0.0753145,0.301063,0.980469,686,0.0535258,0.278729,0.982422
771,0.0207731,0.246131,1.0,771,0.0324939,0.257998,0.992188,771,0.0409913,0.266729,0.992188,771,0.0279907,0.253383,1.0,771,0.0316504,0.257043,1.0,771,0.0198139,0.245215,1.0,771,0.0276541,0.253226,1.0,771,0.0333776,0.258497,0.992188
871,0.0347185,0.259751,0.996094,871,0.0470198,0.272296,0.988281,871,0.0269119,0.252427,0.996094,871,0.0358196,0.260962,0.996094,871,0.0771711,0.302305,0.988281,871,0.0352136,0.260337,1.0,871,0.0241931,0.24949,1.0,871,0.0214367,0.246163,0.996094
971,0.0238971,0.248612,0.997396,971,0.0713811,0.296221,0.986979,971,0.0675553,0.292837,0.994792,971,0.0492188,0.274131,0.994792,971,0.0270524,0.251771,0.992188,971,0.0577833,0.282613,0.997396,971,0.129948,0.355039,0.984375,971,0.0789298,0.303285,0.989583
1071,0.0187468,0.24307,0.998047,1071,0.0160796,0.240387,0.990234,1071,0.00886379,0.233786,0.996094,1071,0.0237324,0.248146,0.994141,1071,0.0166862,0.24087,0.994141,1071,0.0134081,0.237749,0.998047,1071,0.041998,0.266927,0.984375,1071,0.0200176,0.243929,0.990234
1156,0.0122316,0.236132,1.0,1156,0.0244193,0.248347,0.992188,1156,0.0134104,0.237858,1.0,1156,0.00807643,0.231951,1.0,1156,0.0181677,0.241938,1.0,1156,0.0153582,0.239238,1.0,1156,0.0124368,0.236971,1.0,1156,0.00901006,0.232416,1.0
1256,0.0212251,0.244639,1.0,1256,0.0259528,0.249441,0.996094,1256,0.0147621,0.238745,1.0,1256,0.0172752,0.240588,1.0,1256,0.018338,0.241662,0.996094,1256,0.0442575,0.267707,0.992188,1256,0.0157417,0.23971,1.0,1256,0.0153522,0.238146,1.0
1356,0.00907459,0.232033,1.0,1356,0.0355332,0.258463,0.992188,1356,0.0185328,0.242111,1.0,1356,0.0692598,0.292014,0.994792,1356,0.00777616,0.23049,0.997396,1356,0.0429326,0.265908,0.992188,1356,0.108001,0.331409,0.986979,1356,0.00640283,0.228542,1.0
1456,0.0123172,0.234658,1.0,1456,0.0186343,0.240957,0.994141,1456,0.00672581,0.229714,1.0,1456,0.0209959,0.243128,0.994141,1456,0.00759605,0.229613,0.998047,1456,0.00901432,0.231443,0.994141,1456,0.0206524,0.243629,0.988281,1456,0.00739282,0.228852,1.0
1541,0.00579739,0.22756,1.0,1541,0.013763,0.235619,1.0,1541,0.00701821,0.229466,1.0,1541,0.00654455,0.22809,1.0,1541,0.0196985,0.241193,0.992188,1541,0.00559771,0.227448,1.0,1541,0.0060317,0.228465,1.0,1541,0.00478845,0.225659,1.0
1641,0.00579892,0.226844,1.0,1641,0.0256793,0.246966,0.996094,1641,0.0135041,0.235283,1.0,1641,0.00628983,0.22713,1.0,1641,0.0109476,0.231912,0.996094,1641,0.0271486,0.248298,0.996094,1641,0.00656894,0.228299,1.0,1641,0.00877284,0.22894,1.0
1741,0.0038643,0.224177,1.0,1741,0.0606358,0.281365,0.992188,1741,0.0122403,0.233326,1.0,1741,0.0102224,0.230382,1.0,1741,0.00519993,0.225513,0.997396,1741,0.00606127,0.226504,0.997396,1741,0.00861356,0.229654,1.0,1741,0.00448067,0.223981,1.0
1841,0.00634881,0.225927,1.0,1841,0.0134943,0.233605,0.994141,1841,0.00539278,0.22586,1.0,1841,0.0161085,0.235605,0.998047,1841,0.00688527,0.226478,0.998047,1841,0.00443999,0.224146,0.998047,1841,0.0064088,0.226763,1.0,1841,0.00517315,0.223952,1.0
1926,0.00557478,0.224577,1.0,1926,0.00448223,0.224012,1.0,1926,0.00689577,0.22684,1.0,1926,0.00403491,0.222907,1.0,1926,0.00682809,0.225834,1.0,1926,0.00412838,0.223201,1.0,1926,0.0127835,0.232642,1.0,1926,0.00412526,0.222293,1.0
2026,0.010441,0.228772,1.0,2026,0.0112925,0.230082,0.996094,2026,0.00606204,0.225325,1.0,2026,0.00352701,0.221644,1.0,2026,0.00725387,0.225522,1.0,2026,0.00530794,0.223622,1.0,2026,0.00544372,0.224668,1.0,2026,0.00444059,0.221893,1.0
2126,0.00333735,0.220959,1.0,2126,0.0125866,0.230657,0.997396,2126,0.0037777,0.222304,1.0,2126,0.00406708,0.221432,1.0,2126,0.0042412,0.22177,1.0,2126,0.00470134,0.222269,1.0,2126,0.00942076,0.227936,1.0,2126,0.0128941,0.229665,1.0
2226,0.00663069,0.223544,1.0,2226,0.00514738,0.222574,0.998047,2226,0.00372313,0.221496,1.0,2226,0.00637936,0.222983,1.0,2226,0.00646554,0.223236,1.0,2226,0.00378917,0.220592,1.0,2226,0.00495461,0.222727,1.0,2226,0.00642664,0.22256,1.0
2311,0.0036373,0.219962,1.0,2311,0.00371387,0.220526,1.0,2311,0.00317513,0.220299,1.0,2311,0.0169058,0.232974,0.992188,2311,0.00324721,0.219375,1.0,2311,0.00340211,0.219561,1.0,2311,0.00385997,0.220995,1.0,2311,0.0167119,0.232333,0.992188
2411,0.0327309,0.248346,0.996094,2411,0.0105003,0.226553,1.0,2411,0.00323957,0.219603,1.0,2411,0.00912156,0.224523,0.996094,2411,0.00335078,0.218712,1.0,2411,0.00345966,0.218851,1.0,2411,0.0028375,0.219208,1.0,2411,0.0110244,0.225932,0.996094
2511,0.00695104,0.221944,0.997396,2511,0.00269888,0.21801,1.0,2511,0.00319534,0.218794,1.0,2511,0.00365886,0.218393,0.997396,2511,0.00394121,0.218539,1.0,2511,0.00364951,0.218276,1.0,2511,0.0028129,0.218423,1.0,2511,0.0055353,0.219724,0.997396
2611,0.00396361,0.218234,0.998047,2611,0.00420602,0.218748,1.0,2611,0.00277952,0.21761,1.0,2611,0.00458047,0.218562,0.998047,2611,0.00414506,0.217978,1.0,2611,0.00325778,0.217118,1.0,2611,0.00443728,0.219282,1.0,2611,0.00519437,0.218732,0.998047
2696,0.0127532,0.226617,1.0,2696,0.00320189,0.217097,1.0,2696,0.00254007,0.216716,1.0,2696,0.00300628,0.216349,1.0,2696,0.00266211,0.215846,1.0,2696,0.00291933,0.216134,1.0,2696,0.00306863,0.217261,1.0,2696,0.00380669,0.216763,1.0
2796,0.00523797,0.218624,1.0,2796,0.00324659,0.216374,1.0,2796,0.00287505,0.216281,1.0,2796,0.00251312,0.215102,1.0,2796,0.00289791,0.215314,1.0,2796,0.00304631,0.215495,1.0,2796,0.00245998,0.215883,1.0,2796,0.00520681,0.21763,1.0
2896,0.00267376,0.215338,1.0,2896,0.00236887,0.214759,1.0,2896,0.00258249,0.215218,1.0,2896,0.00299585,0.214824,1.0,2896,0.00276514,0.214416,1.0,2896,0.00317146,0.214857,1.0,2896,0.00228512,0.21494,1.0,2896,0.0063487,0.218068,1.0
2996,0.00426981,0.216189,1.0,2996,0.00345348,0.215078,1.0,2996,0.00235695,0.214225,1.0,2996,0.00682362,0.217888,1.0,2996,0.00352859,0.214415,1.0,2996,0.00290895,0.213831,1.0,2996,0.00350203,0.215386,1.0,2996,0.0033505,0.214352,1.0
3081,0.00318487,0.214497,1.0,3081,0.00491343,0.215925,1.0,3081,0.00218203,0.213398,1.0,3081,0.00228995,0.212708,1.0,3081,0.0024139,0.212653,1.0,3081,0.00261369,0.212892,1.0,3081,0.00259288,0.213825,1.0,3081,0.00290486,0.213267,1.0
3181,0.00260275,0.213169,1.0,3181,0.00979816,0.220198,1.0,3181,0.00256823,0.213016,1.0,3181,0.00221175,0.211867,1.0,3181,0.00267321,0.21215,1.0,3181,0.0027683,0.212286,1.0,3181,0.00219995,0.212666,1.0,3181,0.00258018,0.212182,1.0
3281,0.00206874,0.211877,1.0,3281,0.00716209,0.216966,1.0,3281,0.00235635,0.212039,1.0,3281,0.00267199,0.211567,1.0,3281,0.00253511,0.211252,1.0,3281,0.00289134,0.211651,1.0,3281,0.00209931,0.211801,1.0,3281,0.00233906,0.211199,1.0
3381,0.0028874,0.211934,1.0,3381,0.0128927,0.222057,1.0,3381,0.00221495,0.211135,1.0,3381,0.00460124,0.212737,1.0,3381,0.00323553,0.211195,1.0,3381,0.00264971,0.210652,1.0,3381,0.0030836,0.212021,1.0,3381,0.00323313,0.211343,1.0
3466,0.00186701,0.210267,1.0,3466,0.0391568,0.24805,0.992188,3466,0.00199556,0.210269,1.0,3466,0.00240079,0.209907,1.0,3466,0.00224126,0.209559,1.0,3466,0.00241444,0.209778,1.0,3466,0.00235492,0.210646,1.0,3466,0.0021174,0.209585,1.0
3566,0.00208712,0.209725,1.0,3566,0.0080296,0.216364,0.996094,3566,0.00238832,0.209901,1.0,3566,0.00314322,0.210017,1.0,3566,0.00248434,0.209047,1.0,3566,0.00256787,0.209178,1.0,3566,0.0020633,0.209594,1.0,3566,0.00224523,0.208955,1.0
3666,0.00184696,0.208724,1.0,3666,0.00264589,0.210255,0.997396,3666,0.00221331,0.208968,1.0,3666,0.0208543,0.227154,1.0,3666,0.00237446,0.208184,1.0,3666,0.00269573,0.208554,1.0,3666,0.00197896,0.208753,1.0,3666,0.00207847,0.208036,1.0
3766,0.0025121,0.208632,1.0,3766,0.00453366,0.21144,0.998047,3766,0.00210616,0.208106,1.0,3766,0.00931101,0.215101,1.0,3766,0.00300792,0.208067,1.0,3766,0.00248702,0.207596,1.0,3766,0.00280458,0.208822,1.0,3766,0.00275387,0.207957,1.0
3851,0.00172897,0.20724,1.0,3851,0.00262834,0.208956,1.0,3851,0.00188884,0.207283,1.0,3851,0.00275714,0.207977,1.0,3851,0.00212628,0.206584,1.0,3851,0.00229301,0.206803,1.0,3851,0.00220702,0.207618,1.0,3851,0.00189962,0.2065,1.0
3951,0.00185188,0.207287,1.0,3951,0.0024624,0.208715,1.0,3951,0.0021693,0.207488,1.0,3951,0.00230106,0.207447,1.0,3951,0.00229539,0.206679,1.0,3951,0.00233718,0.206773,1.0,3951,0.00190801,0.207243,1.0,3951,0.00199036,0.206515,1.0
4051,0.00172384,0.207083,1.0,4051,0.00207032,0.208248,1.0,4051,0.00211816,0.207361,1.0,4051,0.00281383,0.207886,1.0,4051,0.0022265,0.206535,1.0,4051,0.00263009,0.206991,1.0,4051,0.00182719,0.207087,1.0,4051,0.00200797,0.206457,1.0
4151,0.00219337,0.207477,1.0,4151,0.00305702,0.20916,1.0,4151,0.00200114,0.207169,1.0,4151,0.00376297,0.208761,1.0,4151,0.00261702,0.20685,1.0,4151,0.00226819,0.206554,1.0,4151,0.00236474,0.207549,1.0,4151,0.00247364,0.206848,1.0
4236,0.00169021,0.20691,1.0,4236,0.00215495,0.208194,1.0,4236,0.00180629,0.20691,1.0,4236,0.0023658,0.207301,1.0,4236,0.00204172,0.206212,1.0,4236,0.00210636,0.206329,1.0,4236,0.00210976,0.20723,1.0,4236,0.00176089,0.206071,1.0
4336,0.00185097,0.206995,1.0,4336,0.00243673,0.208401,1.0,4336,0.00216983,0.207198,1.0,4336,0.00217066,0.207032,1.0,4336,0.00223504,0.20633,1.0,4336,0.00230597,0.206454,1.0,4336,0.00186858,0.206913,1.0,4336,0.00197772,0.206213,1.0
4436,0.00172823,0.206796,1.0,4436,0.0019729,0.207862,1.0,4436,0.0021059,0.207059,1.0,4436,0.00269218,0.207479,1.0,4436,0.00222719,0.206247,1.0,4436,0.002569,0.206642,1.0,4436,0.00181475,0.206784,1.0,4436,0.00198785,0.206148,1.0
4536,0.00219847,0.207191,1.0,4536,0.00291519,0.208729,1.0,4536,0.0019953,0.206873,1.0,4536,0.00348797,0.208201,1.0,4536,0.00260995,0.206555,1.0,4536,0.0022547,0.206253,1.0,4536,0.00237785,0.207272,1.0,4536,0.00245622,0.206541,1.0
4621,0.00167167,0.2066,1.0,4621,0.00205084,0.207801,1.0,4621,0.00178116,0.206595,1.0,4621,0.0022616,0.206911,1.0,4621,0.00202544,0.205907,1.0,4621,0.00207422,0.206009,1.0,4621,0.00208059,0.206911,1.0,4621,0.00174299,0.205764,1.0
4721,0.00183978,0.206692,1.0,4721,0.00239761,0.208073,1.0,4721,0.00215961,0.206898,1.0,4721,0.0020937,0.206669,1.0,4721,0.00221378,0.206021,1.0,4721,0.00228452,0.206145,1.0,4721,0.00185499,0.20661,1.0,4721,0.00197067,0.205917,1.0
4821,0.00172464,0.206502,1.0,4821,0.00192432,0.207524,1.0,4821,0.00209418,0.206758,1.0,4821,0.00261043,0.207112,1.0,4821,0.00221741,0.20595,1.0,4821,0.00253937,0.206325,1.0,4821,0.00180464,0.206484,1.0,4821,0.00197459,0.205846,1.0
4921,0.00219595,0.206897,1.0,4921,0.00283643,0.208361,1.0,4921,0.00199167,0.20658,1.0,4921,0.00337664,0.207804,1.0,4921,0.00260974,0.206267,1.0,4921,0.00224398,0.205955,1.0,4921,0.00237515,0.206979,1.0,4921,0.00245492,0.206251,1.0
5006,0.00165918,0.206296,1.0,5006,0.00199257,0.207453,1.0,5006,0.00176538,0.20629,1.0,5006,0.00219217,0.206556,1.0,5006,0.00201179,0.205606,1.0,5006,0.00205827,0.205706,1.0,5006,0.00206557,0.206606,1.0,5006,0.00173112,0.205463,1.0
5106,0.00182786,0.20639,1.0,5106,0.00236894,0.207755,1.0,5106,0.00214907,0.206598,1.0,5106,0.00203838,0.206328,1.0,5106,0.00219915,0.205719,1.0,5106,0.0022665,0.205839,1.0,5106,0.00184434,0.206309,1.0,5106,0.00196222,0.205619,1.0
5206,0.00171839,0.206205,1.0,5206,0.00188854,0.207199,1.0,5206,0.00208388,0.206458,1.0,5206,0.00255038,0.206766,1.0,5206,0.00220783,0.205653,1.0,5206,0.00251794,0.206016,1.0,5206,0.00179619,0.206186,1.0,5206,0.00196288,0.205545,1.0
5306,0.00218991,0.206601,1.0,5306,0.00278208,0.208017,1.0,5306,0.00198698,0.206286,1.0,5306,0.00329173,0.207433,1.0,5306,0.00260508,0.205975,1.0,5306,0.00223408,0.205658,1.0,5306,0.00236955,0.206684,1.0,5306,0.00244871,0.205956,1.0
5391,0.00164925,0.205996,1.0,5391,0.00195065,0.207122,1.0,5391,0.00175315,0.205988,1.0,5391,0.00214009,0.206218,1.0,5391,0.0020013,0.205308,1.0,5391,0.00204574,0.205406,1.0,5391,0.00205466,0.206305,1.0,5391,0.00172124,0.205165,1.0
5491,0.00181678,0.206088,1.0,5491,0.00234442,0.207441,1.0,5491,0.00213878,0.206299,1.0,5491,0.00199478,0.205998,1.0,5491,0.00218712,0.205419,1.0,5491,0.00225108,0.205537,1.0,5491,0.00183501,0.20601,1.0,5491,0.00195292,0.205321,1.0
5591,0.00171141,0.205907,1.0,5591,0.00185832,0.206879,1.0,5591,0.00207435,0.206159,1.0,5591,0.00250153,0.206431,1.0,5591,0.00219884,0.205357,1.0,5591,0.00250024,0.205711,1.0,5591,0.00178878,0.205889,1.0,5591,0.00195229,0.205246,1.0
5691,0.00218226,0.206303,1.0,5691,0.00273761,0.207683,1.0,5691,0.00198126,0.205991,1.0,5691,0.00322633,0.207081,1.0,5691,0.00259758,0.205681,1.0,5691,0.00222456,0.205361,1.0,5691,0.00236266,0.206388,1.0,5691,0.00244051,0.205659,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,3.82757,4.04301,0.0234375
101,1.45467,1.67179,0.367188
201,0.759033,0.979715,0.518229
301,0.365784,0.588854,0.621094
386,0.169668,0.393844,0.960938
486,0.0913243,0.316303,0.976563
586,0.0638582,0.289304,0.984375
686,0.0511722,0.276712,0.984375
771,0.0207731,0.246131,1.0
871,0.0347185,0.259751,0.996094
971,0.0238971,0.248612,0.997396
1071,0.0187468,0.24307,0.998047
1156,0.0122316,0.236132,1.0
1256,0.0212251,0.244639,1.0
1356,0.00907459,0.232033,1.0
1456,0.0123172,0.234658,1.0
1541,0.00579739,0.22756,1.0
1641,0.00579892,0.226844,1.0
1741,0.0038643,0.224177,1.0
1841,0.00634881,0.225927,1.0
1926,0.00557478,0.224577,1.0
2026,0.010441,0.228772,1.0
2126,0.00333735,0.220959,1.0
2226,0.00663069,0.223544,1.0
2311,0.0036373,0.219962,1.0
2411,0.0327309,0.248346,0.996094
2511,0.00695104,0.221944,0.997396
2611,0.00396361,0.218234,0.998047
2696,0.0127532,0.226617,1.0
2796,0.00523797,0.218624,1.0
2896,0.00267376,0.215338,1.0
2996,0.00426981,0.216189,1.0
3081,0.00318487,0.214497,1.0
3181,0.00260275,0.213169,1.0
3281,0.00206874,0.211877,1.0
3381,0.0028874,0.211934,1.0
3466,0.00186701,0.210267,1.0
3566,0.00208712,0.209725,1.0
3666,0.00184696,0.208724,1.0
3766,0.0025121,0.208632,1.0
3851,0.00172897,0.20724,1.0
3951,0.00185188,0.207287,1.0
4051,0.00172384,0.207083,1.0
4151,0.00219337,0.207477,1.0
4236,0.00169021,0.20691,1.0
4336,0.00185097,0.206995,1.0
4436,0.00172823,0.206796,1.0
4536,0.00219847,0.207191,1.0
4621,0.00167167,0.2066,1.0
4721,0.00183978,0.206692,1.0
4821,0.00172464,0.206502,1.0
4921,0.00219595,0.206897,1.0
5006,0.00165918,0.206296,1.0
5106,0.00182786,0.20639,1.0
5206,0.00171839,0.206205,1.0
5306,0.00218991,0.206601,1.0
5391,0.00164925,0.205996,1.0
5491,0.00181678,0.206088,1.0
5591,0.00171141,0.205907,1.0
5691,0.00218226,0.206303,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,3.81964,4.03509,0.03125
101,1.55172,1.76874,0.34375
201,0.630792,0.85138,0.520833
301,0.380035,0.602969,0.619141
386,0.181503,0.405628,0.9375
486,0.127991,0.352982,0.949219
586,0.132526,0.357985,0.955729
686,0.0546377,0.28022,0.964844
771,0.0279907,0.253383,1.0
871,0.0358196,0.260962,0.996094
971,0.0492188,0.274131,0.994792
1071,0.0237324,0.248146,0.994141
1156,0.00807643,0.231951,1.0
1256,0.0172752,0.240588,1.0
1356,0.0692598,0.292014,0.994792
1456,0.0209959,0.243128,0.994141
1541,0.00654455,0.22809,1.0
1641,0.00628983,0.22713,1.0
1741,0.0102224,0.230382,1.0
1841,0.0161085,0.235605,0.998047
1926,0.00403491,0.222907,1.0
2026,0.00352701,0.221644,1.0
2126,0.00406708,0.221432,1.0
2226,0.00637936,0.222983,1.0
2311,0.0169058,0.232974,0.992188
2411,0.00912156,0.224523,0.996094
2511,0.00365886,0.218393,0.997396
2611,0.00458047,0.218562,0.998047
2696,0.00300628,0.216349,1.0
2796,0.00251312,0.215102,1.0
2896,0.00299585,0.214824,1.0
2996,0.00682362,0.217888,1.0
3081,0.00228995,0.212708,1.0
3181,0.00221175,0.211867,1.0
3281,0.00267199,0.211567,1.0
3381,0.00460124,0.212737,1.0
3466,0.00240079,0.209907,1.0
3566,0.00314322,0.210017,1.0
3666,0.0208543,0.227154,1.0
3766,0.00931101,0.215101,1.0
3851,0.00275714,0.207977,1.0
3951,0.00230106,0.207447,1.0
4051,0.00281383,0.207886,1.0
4151,0.00376297,0.208761,1.0
4236,0.0023658,0.207301,1.0
4336,0.00217066,0.207032,1.0
4436,0.00269218,0.207479,1.0
4536,0.00348797,0.208201,1.0
4621,0.0022616,0.206911,1.0
4721,0.0020937,0.206669,1.0
4821,0.00261043,0.207112,1.0
4921,0.00337664,0.207804,1.0
5006,0.00219217,0.206556,1.0
5106,0.00203838,0.206328,1.0
5206,0.00255038,0.206766,1.0
5306,0.00329173,0.207433,1.0
5391,0.00214009,0.206218,1.0
5491,0.00199478,0.205998,1.0
5591,0.00250153,0.206431,1.0
5691,0.00322633,0.207081,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.81673,4.03217,0.015625
101,1.465,1.68215,0.34375
201,0.582643,0.803519,0.536458
301,0.280391,0.50348,0.634766
386,0.176844,0.401082,0.9375
486,0.0778696,0.302827,0.960938
586,0.0642178,0.289546,0.971354
686,0.110364,0.3358,0.96875
771,0.0316504,0.257043,1.0
871,0.0771711,0.302305,0.988281
971,0.0270524,0.251771,0.992188
1071,0.0166862,0.24087,0.994141
1156,0.0181677,0.241938,1.0
1256,0.018338,0.241662,0.996094
1356,0.00777616,0.23049,0.997396
1456,0.00759605,0.229613,0.998047
1541,0.0196985,0.241193,0.992188
1641,0.0109476,0.231912,0.996094
1741,0.00519993,0.225513,0.997396
1841,0.00688527,0.226478,0.998047
1926,0.00682809,0.225834,1.0
2026,0.00725387,0.225522,1.0
2126,0.0042412,0.22177,1.0
2226,0.00646554,0.223236,1.0
2311,0.00324721,0.219375,1.0
2411,0.00335078,0.218712,1.0
2511,0.00394121,0.218539,1.0
2611,0.00414506,0.217978,1.0
2696,0.00266211,0.215846,1.0
2796,0.00289791,0.215314,1.0
2896,0.00276514,0.214416,1.0
2996,0.00352859,0.214415,1.0
3081,0.0024139,0.212653,1.0
3181,0.00267321,0.21215,1.0
3281,0.00253511,0.211252,1.0
3381,0.00323553,0.211195,1.0
3466,0.00224126,0.209559,1.0
3566,0.00248434,0.209047,1.0
3666,0.00237446,0.208184,1.0
3766,0.00300792,0.208067,1.0
3851,0.00212628,0.206584,1.0
3951,0.00229539,0.206679,1.0
4051,0.0022265,0.206535,1.0
4151,0.00261702,0.20685,1.0
4236,0.00204172,0.206212,1.0
4336,0.00223504,0.20633,1.0
4436,0.00222719,0.206247,1.0
4536,0.00260995,0.206555,1.0
4621,0.00202544,0.205907,1.0
4721,0.00221378,0.206021,1.0
4821,0.00221741,0.20595,1.0
4921,0.00260974,0.206267,1.0
5006,0.00201179,0.205606,1.0
5106,0.00219915,0.205719,1.0
5206,0.00220783,0.205653,1.0
5306,0.00260508,0.205975,1.0
5391,0.0020013,0.205308,1.0
5491,0.00218712,0.205419,1.0
5591,0.00219884,0.205357,1.0
5691,0.00259758,0.205681,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,3.82185,4.0373,0.015625
101,1.41963,1.63684,0.375
201,0.608354,0.829408,0.554688
301,0.293551,0.516891,0.648438
386,0.153941,0.378522,0.96875
486,0.159209,0.384381,0.953125
586,0.0836663,0.309253,0.96875
686,0.0568976,0.282484,0.974609
771,0.0198139,0.245215,1.0
871,0.0352136,0.260337,1.0
971,0.0577833,0.282613,0.997396
1071,0.0134081,0.237749,0.998047
1156,0.0153582,0.239238,1.0
1256,0.0442575,0.267707,0.992188
1356,0.0429326,0.265908,0.992188
1456,0.00901432,0.231443,0.994141
1541,0.00559771,0.227448,1.0
1641,0.0271486,0.248298,0.996094
1741,0.00606127,0.226504,0.997396
1841,0.00443999,0.224146,0.998047
1926,0.00412838,0.223201,1.0
2026,0.00530794,0.223622,1.0
2126,0.00470134,0.222269,1.0
2226,0.00378917,0.220592,1.0
2311,0.00340211,0.219561,1.0
2411,0.00345966,0.218851,1.0
2511,0.00364951,0.218276,1.0
2611,0.00325778,0.217118,1.0
2696,0.00291933,0.216134,1.0
2796,0.00304631,0.215495,1.0
2896,0.00317146,0.214857,1.0
2996,0.00290895,0.213831,1.0
3081,0.00261369,0.212892,1.0
3181,0.0027683,0.212286,1.0
3281,0.00289134,0.211651,1.0
3381,0.00264971,0.210652,1.0
3466,0.00241444,0.209778,1.0
3566,0.00256787,0.209178,1.0
3666,0.00269573,0.208554,1.0
3766,0.00248702,0.207596,1.0
3851,0.00229301,0.206803,1.0
3951,0.00233718,0.206773,1.0
4051,0.00263009,0.206991,1.0
4151,0.00226819,0.206554,1.0
4236,0.00210636,0.206329,1.0
4336,0.00230597,0.206454,1.0
4436,0.002569,0.206642,1.0
4536,0.0022547,0.206253,1.0
4621,0.00207422,0.206009,1.0
4721,0.00228452,0.206145,1.0
4821,0.00253937,0.206325,1.0
4921,0.00224398,0.205955,1.0
5006,0.00205827,0.205706,1.0
5106,0.0022665,0.205839,1.0
5206,0.00251794,0.206016,1.0
5306,0.00223408,0.205658,1.0
5391,0.00204574,0.205406,1.0
5491,0.00225108,0.205537,1.0
5591,0.00250024,0.205711,1.0
5691,0.00222456,0.205361,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.82153,4.03698,0.015625
101,1.62472,1.84164,0.292969
201,0.778596,0.999007,0.460938
301,0.425425,0.648293,0.568359
386,0.192519,0.41665,0.953125
486,0.0782272,0.303465,0.972656
586,0.0722917,0.297953,0.976563
686,0.0753145,0.301063,0.980469
771,0.0276541,0.253226,1.0
871,0.0241931,0.24949,1.0
971,0.129948,0.355039,0.984375
1071,0.041998,0.266927,0.984375
1156,0.0124368,0.236971,1.0
1256,0.0157417,0.23971,1.0
1356,0.108001,0.331409,0.986979
1456,0.0206524,0.243629,0.988281
1541,0.0060317,0.228465,1.0
1641,0.00656894,0.228299,1.0
1741,0.00861356,0.229654,1.0
1841,0.0064088,0.226763,1.0
1926,0.0127835,0.232642,1.0
2026,0.00544372,0.224668,1.0
2126,0.00942076,0.227936,1.0
2226,0.00495461,0.222727,1.0
2311,0.00385997,0.220995,1.0
2411,0.0028375,0.219208,1.0
2511,0.0028129,0.218423,1.0
2611,0.00443728,0.219282,1.0
2696,0.00306863,0.217261,1.0
2796,0.00245998,0.215883,1.0
2896,0.00228512,0.21494,1.0
2996,0.00350203,0.215386,1.0
3081,0.00259288,0.213825,1.0
3181,0.00219995,0.212666,1.0
3281,0.00209931,0.211801,1.0
3381,0.0030836,0.212021,1.0
3466,0.00235492,0.210646,1.0
3566,0.0020633,0.209594,1.0
3666,0.00197896,0.208753,1.0
3766,0.00280458,0.208822,1.0
3851,0.00220702,0.207618,1.0
3951,0.00190801,0.207243,1.0
4051,0.00182719,0.207087,1.0
4151,0.00236474,0.207549,1.0
4236,0.00210976,0.20723,1.0
4336,0.00186858,0.206913,1.0
4436,0.00181475,0.206784,1.0
4536,0.00237785,0.207272,1.0
4621,0.00208059,0.206911,1.0
4721,0.00185499,0.20661,1.0
4821,0.00180464,0.206484,1.0
4921,0.00237515,0.206979,1.0
5006,0.00206557,0.206606,1.0
5106,0.00184434,0.206309,1.0
5206,0.00179619,0.206186,1.0
5306,0.00236955,0.206684,1.0
5391,0.00205466,0.206305,1.0
5491,0.00183501,0.20601,1.0
5591,0.00178878,0.205889,1.0
5691,0.00236266,0.206388,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,3.80891,4.02435,0.0234375
101,1.38173,1.59885,0.339844
201,0.55316,0.773947,0.528646
301,0.336859,0.5601,0.634766
386,0.165701,0.390148,0.976563
486,0.0996282,0.324712,0.972656
586,0.0814884,0.306926,0.976563
686,0.0379851,0.263492,0.982422
771,0.0324939,0.257998,0.992188
871,0.0470198,0.272296,0.988281
971,0.0713811,0.296221,0.986979
1071,0.0160796,0.240387,0.990234
1156,0.0244193,0.248347,0.992188
1256,0.0259528,0.249441,0.996094
1356,0.0355332,0.258463,0.992188
1456,0.0186343,0.240957,0.994141
1541,0.013763,0.235619,1.0
1641,0.0256793,0.246966,0.996094
1741,0.0606358,0.281365,0.992188
1841,0.0134943,0.233605,0.994141
1926,0.00448223,0.224012,1.0
2026,0.0112925,0.230082,0.996094
2126,0.0125866,0.230657,0.997396
2226,0.00514738,0.222574,0.998047
2311,0.00371387,0.220526,1.0
2411,0.0105003,0.226553,1.0
2511,0.00269888,0.21801,1.0
2611,0.00420602,0.218748,1.0
2696,0.00320189,0.217097,1.0
2796,0.00324659,0.216374,1.0
2896,0.00236887,0.214759,1.0
2996,0.00345348,0.215078,1.0
3081,0.00491343,0.215925,1.0
3181,0.00979816,0.220198,1.0
3281,0.00716209,0.216966,1.0
3381,0.0128927,0.222057,1.0
3466,0.0391568,0.24805,0.992188
3566,0.0080296,0.216364,0.996094
3666,0.00264589,0.210255,0.997396
3766,0.00453366,0.21144,0.998047
3851,0.00262834,0.208956,1.0
3951,0.0024624,0.208715,1.0
4051,0.00207032,0.208248,1.0
4151,0.00305702,0.20916,1.0
4236,0.00215495,0.208194,1.0
4336,0.00243673,0.208401,1.0
4436,0.0019729,0.207862,1.0
4536,0.00291519,0.208729,1.0
4621,0.00205084,0.207801,1.0
4721,0.00239761,0.208073,1.0
4821,0.00192432,0.207524,1.0
4921,0.00283643,0.208361,1.0
5006,0.00199257,0.207453,1.0
5106,0.00236894,0.207755,1.0
5206,0.00188854,0.207199,1.0
5306,0.00278208,0.208017,1.0
5391,0.00195065,0.207122,1.0
5491,0.00234442,0.207441,1.0
5591,0.00185832,0.206879,1.0
5691,0.00273761,0.207683,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.81551,4.03095,0.0234375
101,1.52949,1.74656,0.3125
201,0.745588,0.966159,0.476563
301,0.347411,0.570479,0.585938
386,0.143774,0.368202,0.96875
486,0.111373,0.336605,0.972656
586,0.129372,0.355098,0.976563
686,0.0585956,0.284434,0.976563
771,0.0409913,0.266729,0.992188
871,0.0269119,0.252427,0.996094
971,0.0675553,0.292837,0.994792
1071,0.00886379,0.233786,0.996094
1156,0.0134104,0.237858,1.0
1256,0.0147621,0.238745,1.0
1356,0.0185328,0.242111,1.0
1456,0.00672581,0.229714,1.0
1541,0.00701821,0.229466,1.0
1641,0.0135041,0.235283,1.0
1741,0.0122403,0.233326,1.0
1841,0.00539278,0.22586,1.0
1926,0.00689577,0.22684,1.0
2026,0.00606204,0.225325,1.0
2126,0.0037777,0.222304,1.0
2226,0.00372313,0.221496,1.0
2311,0.00317513,0.220299,1.0
2411,0.00323957,0.219603,1.0
2511,0.00319534,0.218794,1.0
2611,0.00277952,0.21761,1.0
2696,0.00254007,0.216716,1.0
2796,0.00287505,0.216281,1.0
2896,0.00258249,0.215218,1.0
2996,0.00235695,0.214225,1.0
3081,0.00218203,0.213398,1.0
3181,0.00256823,0.213016,1.0
3281,0.00235635,0.212039,1.0
3381,0.00221495,0.211135,1.0
3466,0.00199556,0.210269,1.0
3566,0.00238832,0.209901,1.0
3666,0.00221331,0.208968,1.0
3766,0.00210616,0.208106,1.0
3851,0.00188884,0.207283,1.0
3951,0.0021693,0.207488,1.0
4051,0.00211816,0.207361,1.0
4151,0.00200114,0.207169,1.0
4236,0.00180629,0.20691,1.0
4336,0.00216983,0.207198,1.0
4436,0.0021059,0.207059,1.0
4536,0.0019953,0.206873,1.0
4621,0.00178116,0.206595,1.0
4721,0.00215961,0.206898,1.0
4821,0.00209418,0.206758,1.0
4921,0.00199167,0.20658,1.0
5006,0.00176538,0.20629,1.0
5106,0.00214907,0.206598,1.0
5206,0.00208388,0.206458,1.0
5306,0.00198698,0.206286,1.0
5391,0.00175315,0.205988,1.0
5491,0.00213878,0.206299,1.0
5591,0.00207435,0.206159,1.0
5691,0.00198126,0.205991,1.0


==> figures/results/CNNs/RESNET/KaggleFruits/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,3.82598,4.04142,0.015625
101,1.44194,1.65894,0.34375
201,0.586713,0.807493,0.526042
301,0.373293,0.596287,0.617188
386,0.138087,0.362319,0.96875
486,0.0874213,0.312168,0.976563
586,0.103947,0.329167,0.979167
686,0.0535258,0.278729,0.982422
771,0.0333776,0.258497,0.992188
871,0.0214367,0.246163,0.996094
971,0.0789298,0.303285,0.989583
1071,0.0200176,0.243929,0.990234
1156,0.00901006,0.232416,1.0
1256,0.0153522,0.238146,1.0
1356,0.00640283,0.228542,1.0
1456,0.00739282,0.228852,1.0
1541,0.00478845,0.225659,1.0
1641,0.00877284,0.22894,1.0
1741,0.00448067,0.223981,1.0
1841,0.00517315,0.223952,1.0
1926,0.00412526,0.222293,1.0
2026,0.00444059,0.221893,1.0
2126,0.0128941,0.229665,1.0
2226,0.00642664,0.22256,1.0
2311,0.0167119,0.232333,0.992188
2411,0.0110244,0.225932,0.996094
2511,0.0055353,0.219724,0.997396
2611,0.00519437,0.218732,0.998047
2696,0.00380669,0.216763,1.0
2796,0.00520681,0.21763,1.0
2896,0.0063487,0.218068,1.0
2996,0.0033505,0.214352,1.0
3081,0.00290486,0.213267,1.0
3181,0.00258018,0.212182,1.0
3281,0.00233906,0.211199,1.0
3381,0.00323313,0.211343,1.0
3466,0.0021174,0.209585,1.0
3566,0.00224523,0.208955,1.0
3666,0.00207847,0.208036,1.0
3766,0.00275387,0.207957,1.0
3851,0.00189962,0.2065,1.0
3951,0.00199036,0.206515,1.0
4051,0.00200797,0.206457,1.0
4151,0.00247364,0.206848,1.0
4236,0.00176089,0.206071,1.0
4336,0.00197772,0.206213,1.0
4436,0.00198785,0.206148,1.0
4536,0.00245622,0.206541,1.0
4621,0.00174299,0.205764,1.0
4721,0.00197067,0.205917,1.0
4821,0.00197459,0.205846,1.0
4921,0.00245492,0.206251,1.0
5006,0.00173112,0.205463,1.0
5106,0.00196222,0.205619,1.0
5206,0.00196288,0.205545,1.0
5306,0.00244871,0.205956,1.0
5391,0.00172124,0.205165,1.0
5491,0.00195292,0.205321,1.0
5591,0.00195229,0.205246,1.0
5691,0.00244051,0.205659,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/combinedData.csv <==
#step_org_150MR1bgr, loss_org_150MR1bgr, accuracy_org_150MR1bgr,step_org_150MR1brg, loss_org_150MR1brg, accuracy_org_150MR1brg,step_org_150MR1gbr, loss_org_150MR1gbr, accuracy_org_150MR1gbr,step_org_150MR1grb, loss_org_150MR1grb, accuracy_org_150MR1grb,step_org_150MR1rbg, loss_org_150MR1rbg, accuracy_org_150MR1rbg,step_org_150MR1rgb, loss_org_150MR1rgb, accuracy_org_150MR1rgb
BGR,  BGR, BGR, BRG,  BRG, BRG, GBR,  GBR, GBR, GRB,  GRB, GRB, RBG,  RBG, RBG, RGB,  RGB, RGB
 470,  4.1419768,  0.46626055, 470,  4.6355844,  0.39503279, 470,  5.8238521,  0.42924085, 470,  4.395925,  0.33505154, 470,  3.0389042,  0.39128396, 470,  7.0783663,  0.36597937
 940,  1.321595,  0.6466729, 940,  1.389881,  0.67385191, 940,  1.0202336,  0.74835986, 940,  1.1843005,  0.67525774, 940,  1.1166476,  0.71790063, 940,  1.4219424,  0.62558573
 1410,  1.0310143,  0.73711342, 1410,  1.2134969,  0.67619497, 1410,  0.83046883,  0.80974698, 1410,  1.3937048,  0.63355201, 1410,  1.0899782,  0.71555763, 1410,  1.2777598,  0.65604496
 1880,  1.3945551,  0.63636363, 1880,  1.0829415,  0.7253983, 1880,  1.0757102,  0.72914714, 1880,  1.0720339,  0.71227741, 1880,  0.99370241,  0.76804125, 1880,  1.0602356,  0.73851919
 2350,  0.91767681,  0.78959697, 2350,  1.0885644,  0.73289597, 2350,  1.0874325,  0.75070292, 2350,  1.0368419,  0.73570758, 2350,  1.5797491,  0.63495785, 2350,  1.1106716,  0.72820991
 2820,  0.95890641,  0.76710403, 2820,  1.0058279,  0.76757264, 2820,  0.9374404,  0.78444237, 2820,  0.92276907,  0.7858482, 2820,  1.2993031,  0.69868791, 2820,  0.91191506,  0.78116214
 3290,  1.2703648,  0.7230553, 3290,  0.933101,  0.7905342, 3290,  1.235774,  0.7525773, 3290,  1.1547503,  0.6982193, 3290,  1.0201347,  0.76663542, 3290,  1.1005946,  0.74133086
 3760,  1.3989799,  0.6869728, 3760,  0.81556123,  0.80834115, 3760,  1.2948749,  0.7230553, 3760,  1.0312051,  0.7633552, 3760,  1.2224284,  0.7094658, 3760,  1.1983248,  0.71836925
 4230,  1.164601,  0.71040303, 4230,  0.9869836,  0.79100281, 4230,  0.88212967,  0.81208998, 4230,  0.83999753,  0.82333648, 4230,  1.100203,  0.76288658, 4230,  1.0576001,  0.76897842
 4700,  0.99326032,  0.79662603, 4700,  0.91382146,  0.82474226, 4700,  1.3509481,  0.73242736, 4700,  1.0330516,  0.7858482, 4700,  1.0383867,  0.77553892, 4700,  0.86239558,  0.80834115
 5170,  0.69103616,  0.87253982, 5170,  0.68309951,  0.88097471, 5170,  0.74377108,  0.87066543, 5170,  0.69304103,  0.87441427, 5170,  0.70741951,  0.86504215, 5170,  0.69469672,  0.87488288
 5640,  0.71208501,  0.87582004, 5640,  0.71210587,  0.8805061, 5640,  0.77357727,  0.8692596, 5640,  0.70916581,  0.87910026, 5640,  0.72400469,  0.8692596, 5640,  0.709593,  0.87582004
 6110,  0.73047358,  0.87675726, 6110,  0.73214269,  0.88238049, 6110,  0.78694457,  0.87207121, 6110,  0.72172546,  0.87769449, 6110,  0.73720038,  0.86832237, 6110,  0.72278959,  0.87488288
 6580,  0.73913497,  0.87722588, 6580,  0.74347991,  0.88097471, 6580,  0.79182899,  0.87394565, 6580,  0.72850037,  0.8781631, 6580,  0.7439366,  0.86879098, 6580,  0.72945917,  0.87441427
 7050,  0.74383616,  0.87956887, 7050,  0.74918461,  0.8805061, 7050,  0.79392684,  0.87394565, 7050,  0.7319718,  0.87722588, 7050,  0.74633712,  0.87019682, 7050,  0.73245192,  0.87441427


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1bgr.csv <==
step, loss, accuracy
 470,  4.1419768,  0.46626055
 940,  1.321595,  0.6466729
 1410,  1.0310143,  0.73711342
 1880,  1.3945551,  0.63636363
 2350,  0.91767681,  0.78959697
 2820,  0.95890641,  0.76710403
 3290,  1.2703648,  0.7230553
 3760,  1.3989799,  0.6869728
 4230,  1.164601,  0.71040303
 4700,  0.99326032,  0.79662603
 5170,  0.69103616,  0.87253982
 5640,  0.71208501,  0.87582004
 6110,  0.73047358,  0.87675726
 6580,  0.73913497,  0.87722588
 7050,  0.74383616,  0.87956887


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1brg.csv <==
step, loss, accuracy
 470,  4.6355844,  0.39503279
 940,  1.389881,  0.67385191
 1410,  1.2134969,  0.67619497
 1880,  1.0829415,  0.7253983
 2350,  1.0885644,  0.73289597
 2820,  1.0058279,  0.76757264
 3290,  0.933101,  0.7905342
 3760,  0.81556123,  0.80834115
 4230,  0.9869836,  0.79100281
 4700,  0.91382146,  0.82474226
 5170,  0.68309951,  0.88097471
 5640,  0.71210587,  0.8805061
 6110,  0.73214269,  0.88238049
 6580,  0.74347991,  0.88097471
 7050,  0.74918461,  0.8805061


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1gbr.csv <==
step, loss, accuracy
 470,  5.8238521,  0.42924085
 940,  1.0202336,  0.74835986
 1410,  0.83046883,  0.80974698
 1880,  1.0757102,  0.72914714
 2350,  1.0874325,  0.75070292
 2820,  0.9374404,  0.78444237
 3290,  1.235774,  0.7525773
 3760,  1.2948749,  0.7230553
 4230,  0.88212967,  0.81208998
 4700,  1.3509481,  0.73242736
 5170,  0.74377108,  0.87066543
 5640,  0.77357727,  0.8692596
 6110,  0.78694457,  0.87207121
 6580,  0.79182899,  0.87394565
 7050,  0.79392684,  0.87394565


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1grb.csv <==
step, loss, accuracy
 470,  4.395925,  0.33505154
 940,  1.1843005,  0.67525774
 1410,  1.3937048,  0.63355201
 1880,  1.0720339,  0.71227741
 2350,  1.0368419,  0.73570758
 2820,  0.92276907,  0.7858482
 3290,  1.1547503,  0.6982193
 3760,  1.0312051,  0.7633552
 4230,  0.83999753,  0.82333648
 4700,  1.0330516,  0.7858482
 5170,  0.69304103,  0.87441427
 5640,  0.70916581,  0.87910026
 6110,  0.72172546,  0.87769449
 6580,  0.72850037,  0.8781631
 7050,  0.7319718,  0.87722588


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rbg.csv <==
step, loss, accuracy
 470,  3.0389042,  0.39128396
 940,  1.1166476,  0.71790063
 1410,  1.0899782,  0.71555763
 1880,  0.99370241,  0.76804125
 2350,  1.5797491,  0.63495785
 2820,  1.2993031,  0.69868791
 3290,  1.0201347,  0.76663542
 3760,  1.2224284,  0.7094658
 4230,  1.100203,  0.76288658
 4700,  1.0383867,  0.77553892
 5170,  0.70741951,  0.86504215
 5640,  0.72400469,  0.8692596
 6110,  0.73720038,  0.86832237
 6580,  0.7439366,  0.86879098
 7050,  0.74633712,  0.87019682


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/org_150MR1rgb.csv <==
step, loss, accuracy
 470,  7.0783663,  0.36597937
 940,  1.4219424,  0.62558573
 1410,  1.2777598,  0.65604496
 1880,  1.0602356,  0.73851919
 2350,  1.1106716,  0.72820991
 2820,  0.91191506,  0.78116214
 3290,  1.1005946,  0.74133086
 3760,  1.1983248,  0.71836925
 4230,  1.0576001,  0.76897842
 4700,  0.86239558,  0.80834115
 5170,  0.69469672,  0.87488288
 5640,  0.709593,  0.87582004
 6110,  0.72278959,  0.87488288
 6580,  0.72945917,  0.87441427
 7050,  0.73245192,  0.87441427


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/combinedData.csv <==
step_org_150MR1bgr, cross_entropy_org_150MR1bgr, loss_org_150MR1bgr, train_accuracy_org_150MR1bgr,step_org_150MR1brg, cross_entropy_org_150MR1brg, loss_org_150MR1brg, train_accuracy_org_150MR1brg,step_org_150MR1gbr, cross_entropy_org_150MR1gbr, loss_org_150MR1gbr, train_accuracy_org_150MR1gbr,step_org_150MR1grb, cross_entropy_org_150MR1grb, loss_org_150MR1grb, train_accuracy_org_150MR1grb,step_org_150MR1rbg, cross_entropy_org_150MR1rbg, loss_org_150MR1rbg, train_accuracy_org_150MR1rbg,step_org_150MR1rgb, cross_entropy_org_150MR1rgb, loss_org_150MR1rgb, train_accuracy_org_150MR1rgb
1,2.62952,2.8416,0.0546875,1,2.63131,2.84339,0.0546875,1,2.64626,2.85833,0.0546875,1,2.63745,2.84953,0.0546875,1,2.62734,2.83941,0.0546875,1,2.63328,2.84536,0.0546875
101,1.62296,1.83496,0.257813,101,1.66581,1.87748,0.222656,101,1.60651,1.81986,0.253906,101,1.74935,1.95943,0.179688,101,1.42198,1.63694,0.289063,101,1.70726,1.91691,0.199219
201,0.937854,1.15898,0.411458,201,0.903551,1.12447,0.385417,201,0.844093,1.0662,0.411458,201,0.979132,1.19833,0.348958,201,0.853571,1.07842,0.445313,201,0.837282,1.05735,0.385417
301,0.594849,0.820294,0.505859,301,0.583959,0.809981,0.492188,301,0.610054,0.836379,0.511719,301,0.682784,0.907091,0.453125,301,0.586092,0.813722,0.527344,301,0.573609,0.797632,0.488281
401,0.410213,0.636491,0.576563,401,0.48398,0.71173,0.5625,401,0.384191,0.611245,0.584375,401,0.395107,0.620783,0.535937,401,0.426725,0.655004,0.595312,401,0.420762,0.646152,0.564062
471,0.55133,0.77737,0.796875,471,0.522544,0.750487,0.828125,471,0.568154,0.795042,0.828125,471,0.492388,0.718206,0.84375,471,0.477744,0.705779,0.84375,471,0.581689,0.807094,0.828125
571,0.343634,0.569303,0.851563,571,0.380108,0.607685,0.84375,571,0.386183,0.612406,0.859375,571,0.370851,0.595803,0.859375,571,0.334142,0.561629,0.871094,571,0.333768,0.558547,0.859375
671,0.379971,0.60458,0.867188,671,0.42023,0.647291,0.854167,671,0.380809,0.606052,0.875,671,0.40496,0.628981,0.861979,671,0.440512,0.666984,0.867188,671,0.397833,0.621949,0.869792
771,0.3618,0.584974,0.869141,771,0.353777,0.579488,0.863281,771,0.404615,0.628811,0.876953,771,0.373305,0.595745,0.863281,771,0.336968,0.562109,0.873047,771,0.366553,0.589374,0.867188
871,0.207877,0.429941,0.885938,871,0.273275,0.498372,0.871875,871,0.210146,0.433337,0.890625,871,0.275443,0.496566,0.871875,871,0.286066,0.510272,0.878125,871,0.226791,0.448823,0.884375
941,0.418727,0.639824,0.898438,941,0.314621,0.538655,0.90625,941,0.276164,0.498364,0.921875,941,0.399655,0.620167,0.875,941,0.359094,0.582409,0.890625,941,0.376607,0.597643,0.890625
1041,0.282853,0.50277,0.894531,1041,0.158524,0.381133,0.9375,1041,0.207772,0.429286,0.925781,1041,0.18014,0.39966,0.921875,1041,0.251132,0.47373,0.910156,1041,0.213153,0.43282,0.917969
1141,0.259747,0.478076,0.901042,1141,0.257019,0.478521,0.9375,1141,0.220385,0.44105,0.932292,1141,0.274655,0.493123,0.924479,1141,0.292271,0.514019,0.908854,1141,0.294817,0.513768,0.924479
1241,0.26445,0.482008,0.910156,1241,0.222521,0.443198,0.931641,1241,0.254856,0.474635,0.931641,1241,0.306975,0.524335,0.914063,1241,0.162335,0.38279,0.916016,1241,0.208255,0.426018,0.927734
1341,0.125682,0.34268,0.920313,1341,0.2235,0.443696,0.926562,1341,0.168497,0.3877,0.935938,1341,0.201803,0.417943,0.914063,1341,0.154009,0.373522,0.925,1341,0.267616,0.484731,0.923437
1411,0.316455,0.532687,0.921875,1411,0.233122,0.452572,0.945313,1411,0.235072,0.453966,0.921875,1411,0.237053,0.452682,0.9375,1411,0.246547,0.466085,0.921875,1411,0.242161,0.458684,0.9375
1511,0.185027,0.400832,0.933594,1511,0.113186,0.332018,0.960938,1511,0.159311,0.378154,0.941406,1511,0.150245,0.365503,0.941406,1511,0.167772,0.387065,0.9375,1511,0.166114,0.382634,0.9375
1611,0.196682,0.411848,0.9375,1611,0.187127,0.405103,0.955729,1611,0.155383,0.373625,0.947917,1611,0.256335,0.47108,0.921875,1611,0.181183,0.399979,0.942708,1611,0.172053,0.388519,0.947917
1711,0.212997,0.427595,0.935547,1711,0.184532,0.402272,0.953125,1711,0.143198,0.361364,0.953125,1711,0.169826,0.384115,0.929688,1711,0.146729,0.364964,0.949219,1711,0.234884,0.450889,0.947266
1811,0.149064,0.363489,0.9375,1811,0.122398,0.33964,0.951563,1811,0.192383,0.410487,0.948438,1811,0.181198,0.394712,0.93125,1811,0.13353,0.351624,0.948438,1811,0.186398,0.402752,0.945313
1881,0.27305,0.487368,0.929688,1881,0.204356,0.421445,0.945313,1881,0.271233,0.488781,0.921875,1881,0.215256,0.428618,0.9375,1881,0.217921,0.435664,0.929688,1881,0.183569,0.399601,0.976563
1981,0.161794,0.375764,0.941406,1981,0.097392,0.313953,0.964844,1981,0.0737077,0.291686,0.949219,1981,0.104425,0.31722,0.957031,1981,0.224243,0.441947,0.925781,1981,0.0663562,0.282379,0.980469
2081,0.248892,0.462369,0.9375,2081,0.125294,0.340771,0.973958,2081,0.0647,0.282234,0.960938,2081,0.160403,0.372609,0.955729,2081,0.227447,0.44486,0.916667,2081,0.154423,0.370894,0.971354
2181,0.122801,0.335423,0.945313,2181,0.0983236,0.314103,0.974609,2181,0.193303,0.410011,0.953125,2181,0.151434,0.363969,0.953125,2181,0.147191,0.364205,0.925781,2181,0.193256,0.409443,0.966797
2281,0.1136,0.32668,0.946875,2281,0.154089,0.370694,0.96875,2281,0.0851716,0.301635,0.95625,2281,0.136514,0.348787,0.951563,2281,0.134017,0.351684,0.93125,2281,0.101005,0.316684,0.9625
2351,0.143608,0.356578,0.96875,2351,0.215741,0.431915,0.9375,2351,0.186735,0.403552,0.929688,2351,0.182716,0.394487,0.945313,2351,0.133235,0.350398,0.976563,2351,0.185608,0.401391,0.96875
2451,0.141943,0.355086,0.957031,2451,0.0492985,0.265059,0.960938,2451,0.124522,0.34194,0.953125,2451,0.0964826,0.308249,0.957031,2451,0.13615,0.352468,0.972656,2451,0.0455012,0.261105,0.976563
2551,0.201914,0.414693,0.947917,2551,0.169079,0.384308,0.955729,2551,0.0708065,0.286943,0.960938,2551,0.140238,0.352122,0.953125,2551,0.1227,0.339693,0.966146,2551,0.177963,0.393484,0.96875
2651,0.109415,0.32152,0.955078,2651,0.147538,0.363132,0.955078,2651,0.141433,0.357044,0.957031,2651,0.170688,0.382547,0.949219,2651,0.124415,0.341308,0.962891,2651,0.115508,0.331239,0.966797
2751,0.106438,0.319184,0.954687,2751,0.113983,0.329333,0.953125,2751,0.0934751,0.309038,0.957812,2751,0.14298,0.354436,0.951563,2751,0.149255,0.365659,0.957812,2751,0.0971253,0.312747,0.967188
2821,0.177955,0.390184,0.953125,2821,0.208737,0.423702,0.9375,2821,0.0875913,0.302249,0.960938,2821,0.140213,0.351891,0.960938,2821,0.119399,0.335042,0.960938,2821,0.174136,0.389889,0.953125
2921,0.0777482,0.289501,0.96875,2921,0.0416601,0.256568,0.964844,2921,0.0447433,0.259139,0.972656,2921,0.0613907,0.27362,0.964844,2921,0.114109,0.329518,0.957031,2921,0.0404966,0.255831,0.96875
3021,0.0884518,0.299884,0.96875,3021,0.12223,0.336464,0.960938,3021,0.0529057,0.267363,0.973958,3021,0.124348,0.336724,0.963542,3021,0.0915975,0.306418,0.963542,3021,0.14602,0.361184,0.966146
3121,0.201974,0.413264,0.958984,3121,0.169307,0.384112,0.957031,3121,0.0956899,0.309849,0.96875,3121,0.136517,0.348197,0.962891,3121,0.11644,0.331462,0.964844,3121,0.0779275,0.292485,0.970703
3221,0.0744863,0.285391,0.9625,3221,0.0657643,0.280901,0.9625,3221,0.0562134,0.270869,0.973437,3221,0.103894,0.315581,0.964063,3221,0.0828767,0.297599,0.967188,3221,0.15773,0.37196,0.970312
3291,0.189901,0.400989,0.9375,3291,0.124576,0.339861,0.960938,3291,0.141458,0.356588,0.953125,3291,0.167823,0.379452,0.960938,3291,0.123246,0.33726,0.945313,3291,0.137866,0.352026,0.960938
3391,0.0558224,0.266807,0.964844,3391,0.0800342,0.295582,0.96875,3391,0.0438589,0.259027,0.972656,3391,0.0607475,0.271708,0.972656,3391,0.0945602,0.308225,0.960938,3391,0.0547671,0.269368,0.976563
3491,0.0621763,0.272638,0.96875,3491,0.112115,0.326648,0.96875,3491,0.127087,0.340924,0.96875,3491,0.137138,0.348744,0.971354,3491,0.110362,0.32426,0.958333,3491,0.0829422,0.296665,0.976563
3591,0.123578,0.333255,0.964844,3591,0.271551,0.485372,0.955078,3591,0.131494,0.343984,0.966797,3591,0.111746,0.321827,0.96875,3591,0.056973,0.269849,0.964844,3591,0.112116,0.324301,0.976563
3691,0.0879063,0.298765,0.965625,3691,0.103798,0.317557,0.957812,3691,0.107123,0.319446,0.965625,3691,0.130127,0.341235,0.96875,3691,0.110405,0.322717,0.964063,3691,0.0963932,0.307647,0.973437
3761,0.0998541,0.310152,0.960938,3761,0.0953564,0.308119,0.976563,3761,0.120099,0.332497,0.953125,3761,0.175704,0.386536,0.953125,3761,0.0720033,0.284277,0.976563,3761,0.17361,0.385208,0.945313
3861,0.133655,0.343359,0.957031,3861,0.0812968,0.293828,0.980469,3861,0.0584743,0.27118,0.96875,3861,0.0672889,0.277731,0.964844,3861,0.0767319,0.288657,0.976563,3861,0.0192405,0.231827,0.972656
3961,0.144945,0.354745,0.958333,3961,0.131614,0.342919,0.976563,3961,0.0424092,0.255659,0.976563,3961,0.0660724,0.275589,0.971354,3961,0.0915253,0.302582,0.971354,3961,0.0893001,0.300835,0.971354
4061,0.0285043,0.238189,0.966797,4061,0.0436518,0.254749,0.980469,4061,0.0647524,0.276937,0.978516,4061,0.0804425,0.289332,0.974609,4061,0.0880448,0.29947,0.96875,4061,0.0695572,0.280369,0.972656
4161,0.0908162,0.30043,0.96875,4161,0.0797666,0.291419,0.976563,4161,0.0810432,0.29367,0.976563,4161,0.106135,0.316475,0.970312,4161,0.119012,0.329653,0.970312,4161,0.0755989,0.287536,0.971875
4231,0.092329,0.301293,0.96875,4231,0.05999,0.271524,0.976563,4231,0.0955377,0.30711,0.96875,4231,0.0868509,0.296595,0.96875,4231,0.175329,0.38683,0.929688,4231,0.070912,0.28262,0.976563
4331,0.089998,0.299014,0.96875,4331,0.0314534,0.242921,0.984375,4331,0.072668,0.28398,0.96875,4331,0.039973,0.249289,0.976563,4331,0.0424725,0.25373,0.957031,4331,0.0154453,0.226103,0.988281
4431,0.117653,0.326645,0.966146,4431,0.0643302,0.274178,0.986979,4431,0.0627379,0.272935,0.971354,4431,0.07651,0.284188,0.976563,4431,0.0329944,0.242375,0.966146,4431,0.110941,0.320484,0.984375
4531,0.0751622,0.282679,0.96875,4531,0.0301901,0.240257,0.990234,4531,0.0330709,0.242326,0.976563,4531,0.0668765,0.274517,0.978516,4531,0.0781053,0.286999,0.964844,4531,0.140983,0.350649,0.978516
4631,0.0847141,0.292576,0.967188,4631,0.0690052,0.27909,0.984375,4631,0.0254841,0.234768,0.98125,4631,0.0500755,0.257812,0.979688,4631,0.0756117,0.284923,0.965625,4631,0.0880968,0.298381,0.979688
4701,0.127797,0.335136,0.9375,4701,0.093476,0.304234,0.96875,4701,0.143494,0.352687,0.953125,4701,0.0858898,0.293125,0.976563,4701,0.1203,0.328318,0.96875,4701,0.0348978,0.244688,0.984375
4801,0.0143571,0.22104,0.96875,4801,0.00999051,0.220086,0.984375,4801,0.00654906,0.215096,0.976563,4801,0.0106638,0.217262,0.984375,4801,0.00904946,0.21639,0.984375,4801,0.0169004,0.226023,0.992188
4901,0.04027,0.246225,0.973958,4901,0.0369075,0.246272,0.986979,4901,0.0197775,0.227596,0.984375,4901,0.0494839,0.25536,0.986979,4901,0.0298865,0.236488,0.986979,4901,0.0169286,0.225319,0.992188
5001,0.0160389,0.221271,0.980469,5001,0.0155297,0.224156,0.988281,5001,0.00316685,0.210246,0.988281,5001,0.00542502,0.210578,0.990234,5001,0.00416574,0.210021,0.990234,5001,0.00551397,0.213165,0.994141
5101,0.0106357,0.215135,0.984375,5101,0.0166413,0.22452,0.989062,5101,0.00689086,0.213218,0.990625,5101,0.0045076,0.208926,0.992188,5101,0.00238337,0.207493,0.992188,5101,0.0103994,0.217298,0.995313
5171,0.0347151,0.238692,0.992188,5171,0.0194495,0.226794,0.992188,5171,0.00993921,0.215735,1.0,5171,0.014968,0.218862,0.992188,5171,0.00627655,0.210853,1.0,5171,0.00707099,0.213436,1.0
5271,0.00501803,0.208256,0.996094,5271,0.00346305,0.210055,0.996094,5271,0.00277513,0.207818,1.0,5271,0.0023449,0.205503,0.996094,5271,0.00296001,0.20679,1.0,5271,0.00448133,0.210096,1.0
5371,0.0140469,0.216543,0.994792,5371,0.0210434,0.226881,0.994792,5371,0.0051604,0.20945,1.0,5371,0.0239013,0.226318,0.994792,5371,0.0110769,0.214156,1.0,5371,0.00618733,0.211048,1.0
5471,0.00582732,0.207586,0.996094,5471,0.00443301,0.209518,0.996094,5471,0.00150154,0.205037,1.0,5471,0.00289103,0.204571,0.996094,5471,0.00222962,0.204557,1.0,5471,0.00272011,0.206828,1.0
5571,0.00509717,0.206116,0.996875,5571,0.00624993,0.210578,0.996875,5571,0.00306702,0.205844,1.0,5571,0.00260104,0.203537,0.996875,5571,0.00177498,0.20335,1.0,5571,0.00522281,0.208571,1.0
5641,0.0171057,0.217598,1.0,5641,0.00626257,0.210055,1.0,5641,0.006381,0.208625,1.0,5641,0.00828683,0.208697,1.0,5641,0.00481271,0.205856,1.0,5641,0.00411781,0.206931,1.0
5741,0.00330015,0.203053,1.0,5741,0.0022491,0.205287,1.0,5741,0.00201555,0.203506,1.0,5741,0.00173773,0.201409,1.0,5741,0.00188707,0.202183,1.0,5741,0.00287905,0.204941,1.0
5841,0.00816185,0.207173,1.0,5841,0.00891985,0.211204,0.997396,5841,0.00324671,0.203985,1.0,5841,0.0145119,0.213441,0.997396,5841,0.00723909,0.206787,1.0,5841,0.00367744,0.204985,1.0
5941,0.00375848,0.202032,1.0,5941,0.00274,0.204273,0.998047,5941,0.00114217,0.201129,1.0,5941,0.00213544,0.200328,0.998047,5941,0.00171452,0.200515,1.0,5941,0.00197118,0.202528,1.0
6041,0.00389325,0.201428,1.0,6041,0.00377095,0.204549,0.998438,6041,0.00229314,0.201526,1.0,6041,0.00183118,0.199283,0.998438,6041,0.00147089,0.199524,1.0,6041,0.00356072,0.203363,1.0
6111,0.00938353,0.206396,1.0,6111,0.00466343,0.20491,1.0,6111,0.00504812,0.203753,1.0,6111,0.00492481,0.201854,1.0,6111,0.00378338,0.201309,1.0,6111,0.00316767,0.202439,1.0
6211,0.00262962,0.198906,1.0,6211,0.00170551,0.201203,1.0,6211,0.00164358,0.199601,1.0,6211,0.00146196,0.197657,1.0,6211,0.00150527,0.19829,1.0,6211,0.0022849,0.20081,1.0
6311,0.00596612,0.201506,1.0,6311,0.00444168,0.203191,1.0,6311,0.00242675,0.199639,1.0,6311,0.00960346,0.205062,1.0,6311,0.0052184,0.201262,1.0,6311,0.00275578,0.200534,1.0
6411,0.00282022,0.197627,1.0,6411,0.00192488,0.199928,1.0,6411,0.000965753,0.197434,1.0,6411,0.0017222,0.19645,1.0,6411,0.00146111,0.196765,1.0,6411,0.00161266,0.198647,1.0
6511,0.00315264,0.197227,1.0,6511,0.0029004,0.200156,1.0,6511,0.00187333,0.197596,1.0,6511,0.00148634,0.19548,1.0,6511,0.00127936,0.195844,1.0,6511,0.00281204,0.1991,1.0
6581,0.00703992,0.200598,1.0,6581,0.00378886,0.200519,1.0,6581,0.00422924,0.19943,1.0,6581,0.003396,0.196873,1.0,6581,0.00317934,0.197223,1.0,6581,0.00260111,0.198365,1.0
6681,0.00217477,0.195003,1.0,6681,0.00143008,0.19742,1.0,6681,0.0014287,0.195892,1.0,6681,0.00130841,0.194059,1.0,6681,0.00129772,0.194609,1.0,6681,0.00196047,0.196987,1.0
6781,0.00481072,0.196911,1.0,6781,0.00290281,0.198152,1.0,6781,0.00199472,0.195722,1.0,6781,0.00709877,0.199122,1.0,6781,0.00418419,0.196764,1.0,6781,0.00227742,0.196566,1.0
6881,0.00227305,0.193649,1.0,6881,0.00152185,0.196034,1.0,6881,0.00085646,0.193849,1.0,6881,0.00147099,0.192771,1.0,6881,0.00130043,0.19315,1.0,6881,0.00138832,0.194942,1.0
6981,0.00269576,0.193347,1.0,6981,0.00242263,0.196196,1.0,6981,0.00161989,0.193877,1.0,6981,0.00128694,0.191862,1.0,6981,0.00115102,0.192271,1.0,6981,0.00236116,0.195178,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1bgr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.62952,2.8416,0.0546875
101,1.62296,1.83496,0.257813
201,0.937854,1.15898,0.411458
301,0.594849,0.820294,0.505859
401,0.410213,0.636491,0.576563
471,0.55133,0.77737,0.796875
571,0.343634,0.569303,0.851563
671,0.379971,0.60458,0.867188
771,0.3618,0.584974,0.869141
871,0.207877,0.429941,0.885938
941,0.418727,0.639824,0.898438
1041,0.282853,0.50277,0.894531
1141,0.259747,0.478076,0.901042
1241,0.26445,0.482008,0.910156
1341,0.125682,0.34268,0.920313
1411,0.316455,0.532687,0.921875
1511,0.185027,0.400832,0.933594
1611,0.196682,0.411848,0.9375
1711,0.212997,0.427595,0.935547
1811,0.149064,0.363489,0.9375
1881,0.27305,0.487368,0.929688
1981,0.161794,0.375764,0.941406
2081,0.248892,0.462369,0.9375
2181,0.122801,0.335423,0.945313
2281,0.1136,0.32668,0.946875
2351,0.143608,0.356578,0.96875
2451,0.141943,0.355086,0.957031
2551,0.201914,0.414693,0.947917
2651,0.109415,0.32152,0.955078
2751,0.106438,0.319184,0.954687
2821,0.177955,0.390184,0.953125
2921,0.0777482,0.289501,0.96875
3021,0.0884518,0.299884,0.96875
3121,0.201974,0.413264,0.958984
3221,0.0744863,0.285391,0.9625
3291,0.189901,0.400989,0.9375
3391,0.0558224,0.266807,0.964844
3491,0.0621763,0.272638,0.96875
3591,0.123578,0.333255,0.964844
3691,0.0879063,0.298765,0.965625
3761,0.0998541,0.310152,0.960938
3861,0.133655,0.343359,0.957031
3961,0.144945,0.354745,0.958333
4061,0.0285043,0.238189,0.966797
4161,0.0908162,0.30043,0.96875
4231,0.092329,0.301293,0.96875
4331,0.089998,0.299014,0.96875
4431,0.117653,0.326645,0.966146
4531,0.0751622,0.282679,0.96875
4631,0.0847141,0.292576,0.967188
4701,0.127797,0.335136,0.9375
4801,0.0143571,0.22104,0.96875
4901,0.04027,0.246225,0.973958
5001,0.0160389,0.221271,0.980469
5101,0.0106357,0.215135,0.984375
5171,0.0347151,0.238692,0.992188
5271,0.00501803,0.208256,0.996094
5371,0.0140469,0.216543,0.994792
5471,0.00582732,0.207586,0.996094
5571,0.00509717,0.206116,0.996875
5641,0.0171057,0.217598,1.0
5741,0.00330015,0.203053,1.0
5841,0.00816185,0.207173,1.0
5941,0.00375848,0.202032,1.0
6041,0.00389325,0.201428,1.0
6111,0.00938353,0.206396,1.0
6211,0.00262962,0.198906,1.0
6311,0.00596612,0.201506,1.0
6411,0.00282022,0.197627,1.0
6511,0.00315264,0.197227,1.0
6581,0.00703992,0.200598,1.0
6681,0.00217477,0.195003,1.0
6781,0.00481072,0.196911,1.0
6881,0.00227305,0.193649,1.0
6981,0.00269576,0.193347,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1brg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63131,2.84339,0.0546875
101,1.66581,1.87748,0.222656
201,0.903551,1.12447,0.385417
301,0.583959,0.809981,0.492188
401,0.48398,0.71173,0.5625
471,0.522544,0.750487,0.828125
571,0.380108,0.607685,0.84375
671,0.42023,0.647291,0.854167
771,0.353777,0.579488,0.863281
871,0.273275,0.498372,0.871875
941,0.314621,0.538655,0.90625
1041,0.158524,0.381133,0.9375
1141,0.257019,0.478521,0.9375
1241,0.222521,0.443198,0.931641
1341,0.2235,0.443696,0.926562
1411,0.233122,0.452572,0.945313
1511,0.113186,0.332018,0.960938
1611,0.187127,0.405103,0.955729
1711,0.184532,0.402272,0.953125
1811,0.122398,0.33964,0.951563
1881,0.204356,0.421445,0.945313
1981,0.097392,0.313953,0.964844
2081,0.125294,0.340771,0.973958
2181,0.0983236,0.314103,0.974609
2281,0.154089,0.370694,0.96875
2351,0.215741,0.431915,0.9375
2451,0.0492985,0.265059,0.960938
2551,0.169079,0.384308,0.955729
2651,0.147538,0.363132,0.955078
2751,0.113983,0.329333,0.953125
2821,0.208737,0.423702,0.9375
2921,0.0416601,0.256568,0.964844
3021,0.12223,0.336464,0.960938
3121,0.169307,0.384112,0.957031
3221,0.0657643,0.280901,0.9625
3291,0.124576,0.339861,0.960938
3391,0.0800342,0.295582,0.96875
3491,0.112115,0.326648,0.96875
3591,0.271551,0.485372,0.955078
3691,0.103798,0.317557,0.957812
3761,0.0953564,0.308119,0.976563
3861,0.0812968,0.293828,0.980469
3961,0.131614,0.342919,0.976563
4061,0.0436518,0.254749,0.980469
4161,0.0797666,0.291419,0.976563
4231,0.05999,0.271524,0.976563
4331,0.0314534,0.242921,0.984375
4431,0.0643302,0.274178,0.986979
4531,0.0301901,0.240257,0.990234
4631,0.0690052,0.27909,0.984375
4701,0.093476,0.304234,0.96875
4801,0.00999051,0.220086,0.984375
4901,0.0369075,0.246272,0.986979
5001,0.0155297,0.224156,0.988281
5101,0.0166413,0.22452,0.989062
5171,0.0194495,0.226794,0.992188
5271,0.00346305,0.210055,0.996094
5371,0.0210434,0.226881,0.994792
5471,0.00443301,0.209518,0.996094
5571,0.00624993,0.210578,0.996875
5641,0.00626257,0.210055,1.0
5741,0.0022491,0.205287,1.0
5841,0.00891985,0.211204,0.997396
5941,0.00274,0.204273,0.998047
6041,0.00377095,0.204549,0.998438
6111,0.00466343,0.20491,1.0
6211,0.00170551,0.201203,1.0
6311,0.00444168,0.203191,1.0
6411,0.00192488,0.199928,1.0
6511,0.0029004,0.200156,1.0
6581,0.00378886,0.200519,1.0
6681,0.00143008,0.19742,1.0
6781,0.00290281,0.198152,1.0
6881,0.00152185,0.196034,1.0
6981,0.00242263,0.196196,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1gbr.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64626,2.85833,0.0546875
101,1.60651,1.81986,0.253906
201,0.844093,1.0662,0.411458
301,0.610054,0.836379,0.511719
401,0.384191,0.611245,0.584375
471,0.568154,0.795042,0.828125
571,0.386183,0.612406,0.859375
671,0.380809,0.606052,0.875
771,0.404615,0.628811,0.876953
871,0.210146,0.433337,0.890625
941,0.276164,0.498364,0.921875
1041,0.207772,0.429286,0.925781
1141,0.220385,0.44105,0.932292
1241,0.254856,0.474635,0.931641
1341,0.168497,0.3877,0.935938
1411,0.235072,0.453966,0.921875
1511,0.159311,0.378154,0.941406
1611,0.155383,0.373625,0.947917
1711,0.143198,0.361364,0.953125
1811,0.192383,0.410487,0.948438
1881,0.271233,0.488781,0.921875
1981,0.0737077,0.291686,0.949219
2081,0.0647,0.282234,0.960938
2181,0.193303,0.410011,0.953125
2281,0.0851716,0.301635,0.95625
2351,0.186735,0.403552,0.929688
2451,0.124522,0.34194,0.953125
2551,0.0708065,0.286943,0.960938
2651,0.141433,0.357044,0.957031
2751,0.0934751,0.309038,0.957812
2821,0.0875913,0.302249,0.960938
2921,0.0447433,0.259139,0.972656
3021,0.0529057,0.267363,0.973958
3121,0.0956899,0.309849,0.96875
3221,0.0562134,0.270869,0.973437
3291,0.141458,0.356588,0.953125
3391,0.0438589,0.259027,0.972656
3491,0.127087,0.340924,0.96875
3591,0.131494,0.343984,0.966797
3691,0.107123,0.319446,0.965625
3761,0.120099,0.332497,0.953125
3861,0.0584743,0.27118,0.96875
3961,0.0424092,0.255659,0.976563
4061,0.0647524,0.276937,0.978516
4161,0.0810432,0.29367,0.976563
4231,0.0955377,0.30711,0.96875
4331,0.072668,0.28398,0.96875
4431,0.0627379,0.272935,0.971354
4531,0.0330709,0.242326,0.976563
4631,0.0254841,0.234768,0.98125
4701,0.143494,0.352687,0.953125
4801,0.00654906,0.215096,0.976563
4901,0.0197775,0.227596,0.984375
5001,0.00316685,0.210246,0.988281
5101,0.00689086,0.213218,0.990625
5171,0.00993921,0.215735,1.0
5271,0.00277513,0.207818,1.0
5371,0.0051604,0.20945,1.0
5471,0.00150154,0.205037,1.0
5571,0.00306702,0.205844,1.0
5641,0.006381,0.208625,1.0
5741,0.00201555,0.203506,1.0
5841,0.00324671,0.203985,1.0
5941,0.00114217,0.201129,1.0
6041,0.00229314,0.201526,1.0
6111,0.00504812,0.203753,1.0
6211,0.00164358,0.199601,1.0
6311,0.00242675,0.199639,1.0
6411,0.000965753,0.197434,1.0
6511,0.00187333,0.197596,1.0
6581,0.00422924,0.19943,1.0
6681,0.0014287,0.195892,1.0
6781,0.00199472,0.195722,1.0
6881,0.00085646,0.193849,1.0
6981,0.00161989,0.193877,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1grb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63745,2.84953,0.0546875
101,1.74935,1.95943,0.179688
201,0.979132,1.19833,0.348958
301,0.682784,0.907091,0.453125
401,0.395107,0.620783,0.535937
471,0.492388,0.718206,0.84375
571,0.370851,0.595803,0.859375
671,0.40496,0.628981,0.861979
771,0.373305,0.595745,0.863281
871,0.275443,0.496566,0.871875
941,0.399655,0.620167,0.875
1041,0.18014,0.39966,0.921875
1141,0.274655,0.493123,0.924479
1241,0.306975,0.524335,0.914063
1341,0.201803,0.417943,0.914063
1411,0.237053,0.452682,0.9375
1511,0.150245,0.365503,0.941406
1611,0.256335,0.47108,0.921875
1711,0.169826,0.384115,0.929688
1811,0.181198,0.394712,0.93125
1881,0.215256,0.428618,0.9375
1981,0.104425,0.31722,0.957031
2081,0.160403,0.372609,0.955729
2181,0.151434,0.363969,0.953125
2281,0.136514,0.348787,0.951563
2351,0.182716,0.394487,0.945313
2451,0.0964826,0.308249,0.957031
2551,0.140238,0.352122,0.953125
2651,0.170688,0.382547,0.949219
2751,0.14298,0.354436,0.951563
2821,0.140213,0.351891,0.960938
2921,0.0613907,0.27362,0.964844
3021,0.124348,0.336724,0.963542
3121,0.136517,0.348197,0.962891
3221,0.103894,0.315581,0.964063
3291,0.167823,0.379452,0.960938
3391,0.0607475,0.271708,0.972656
3491,0.137138,0.348744,0.971354
3591,0.111746,0.321827,0.96875
3691,0.130127,0.341235,0.96875
3761,0.175704,0.386536,0.953125
3861,0.0672889,0.277731,0.964844
3961,0.0660724,0.275589,0.971354
4061,0.0804425,0.289332,0.974609
4161,0.106135,0.316475,0.970312
4231,0.0868509,0.296595,0.96875
4331,0.039973,0.249289,0.976563
4431,0.07651,0.284188,0.976563
4531,0.0668765,0.274517,0.978516
4631,0.0500755,0.257812,0.979688
4701,0.0858898,0.293125,0.976563
4801,0.0106638,0.217262,0.984375
4901,0.0494839,0.25536,0.986979
5001,0.00542502,0.210578,0.990234
5101,0.0045076,0.208926,0.992188
5171,0.014968,0.218862,0.992188
5271,0.0023449,0.205503,0.996094
5371,0.0239013,0.226318,0.994792
5471,0.00289103,0.204571,0.996094
5571,0.00260104,0.203537,0.996875
5641,0.00828683,0.208697,1.0
5741,0.00173773,0.201409,1.0
5841,0.0145119,0.213441,0.997396
5941,0.00213544,0.200328,0.998047
6041,0.00183118,0.199283,0.998438
6111,0.00492481,0.201854,1.0
6211,0.00146196,0.197657,1.0
6311,0.00960346,0.205062,1.0
6411,0.0017222,0.19645,1.0
6511,0.00148634,0.19548,1.0
6581,0.003396,0.196873,1.0
6681,0.00130841,0.194059,1.0
6781,0.00709877,0.199122,1.0
6881,0.00147099,0.192771,1.0
6981,0.00128694,0.191862,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rbg.csv <==
step, cross_entropy, loss, train_accuracy
1,2.62734,2.83941,0.0546875
101,1.42198,1.63694,0.289063
201,0.853571,1.07842,0.445313
301,0.586092,0.813722,0.527344
401,0.426725,0.655004,0.595312
471,0.477744,0.705779,0.84375
571,0.334142,0.561629,0.871094
671,0.440512,0.666984,0.867188
771,0.336968,0.562109,0.873047
871,0.286066,0.510272,0.878125
941,0.359094,0.582409,0.890625
1041,0.251132,0.47373,0.910156
1141,0.292271,0.514019,0.908854
1241,0.162335,0.38279,0.916016
1341,0.154009,0.373522,0.925
1411,0.246547,0.466085,0.921875
1511,0.167772,0.387065,0.9375
1611,0.181183,0.399979,0.942708
1711,0.146729,0.364964,0.949219
1811,0.13353,0.351624,0.948438
1881,0.217921,0.435664,0.929688
1981,0.224243,0.441947,0.925781
2081,0.227447,0.44486,0.916667
2181,0.147191,0.364205,0.925781
2281,0.134017,0.351684,0.93125
2351,0.133235,0.350398,0.976563
2451,0.13615,0.352468,0.972656
2551,0.1227,0.339693,0.966146
2651,0.124415,0.341308,0.962891
2751,0.149255,0.365659,0.957812
2821,0.119399,0.335042,0.960938
2921,0.114109,0.329518,0.957031
3021,0.0915975,0.306418,0.963542
3121,0.11644,0.331462,0.964844
3221,0.0828767,0.297599,0.967188
3291,0.123246,0.33726,0.945313
3391,0.0945602,0.308225,0.960938
3491,0.110362,0.32426,0.958333
3591,0.056973,0.269849,0.964844
3691,0.110405,0.322717,0.964063
3761,0.0720033,0.284277,0.976563
3861,0.0767319,0.288657,0.976563
3961,0.0915253,0.302582,0.971354
4061,0.0880448,0.29947,0.96875
4161,0.119012,0.329653,0.970312
4231,0.175329,0.38683,0.929688
4331,0.0424725,0.25373,0.957031
4431,0.0329944,0.242375,0.966146
4531,0.0781053,0.286999,0.964844
4631,0.0756117,0.284923,0.965625
4701,0.1203,0.328318,0.96875
4801,0.00904946,0.21639,0.984375
4901,0.0298865,0.236488,0.986979
5001,0.00416574,0.210021,0.990234
5101,0.00238337,0.207493,0.992188
5171,0.00627655,0.210853,1.0
5271,0.00296001,0.20679,1.0
5371,0.0110769,0.214156,1.0
5471,0.00222962,0.204557,1.0
5571,0.00177498,0.20335,1.0
5641,0.00481271,0.205856,1.0
5741,0.00188707,0.202183,1.0
5841,0.00723909,0.206787,1.0
5941,0.00171452,0.200515,1.0
6041,0.00147089,0.199524,1.0
6111,0.00378338,0.201309,1.0
6211,0.00150527,0.19829,1.0
6311,0.0052184,0.201262,1.0
6411,0.00146111,0.196765,1.0
6511,0.00127936,0.195844,1.0
6581,0.00317934,0.197223,1.0
6681,0.00129772,0.194609,1.0
6781,0.00418419,0.196764,1.0
6881,0.00130043,0.19315,1.0
6981,0.00115102,0.192271,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/org_150MR1rgb.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63328,2.84536,0.0546875
101,1.70726,1.91691,0.199219
201,0.837282,1.05735,0.385417
301,0.573609,0.797632,0.488281
401,0.420762,0.646152,0.564062
471,0.581689,0.807094,0.828125
571,0.333768,0.558547,0.859375
671,0.397833,0.621949,0.869792
771,0.366553,0.589374,0.867188
871,0.226791,0.448823,0.884375
941,0.376607,0.597643,0.890625
1041,0.213153,0.43282,0.917969
1141,0.294817,0.513768,0.924479
1241,0.208255,0.426018,0.927734
1341,0.267616,0.484731,0.923437
1411,0.242161,0.458684,0.9375
1511,0.166114,0.382634,0.9375
1611,0.172053,0.388519,0.947917
1711,0.234884,0.450889,0.947266
1811,0.186398,0.402752,0.945313
1881,0.183569,0.399601,0.976563
1981,0.0663562,0.282379,0.980469
2081,0.154423,0.370894,0.971354
2181,0.193256,0.409443,0.966797
2281,0.101005,0.316684,0.9625
2351,0.185608,0.401391,0.96875
2451,0.0455012,0.261105,0.976563
2551,0.177963,0.393484,0.96875
2651,0.115508,0.331239,0.966797
2751,0.0971253,0.312747,0.967188
2821,0.174136,0.389889,0.953125
2921,0.0404966,0.255831,0.96875
3021,0.14602,0.361184,0.966146
3121,0.0779275,0.292485,0.970703
3221,0.15773,0.37196,0.970312
3291,0.137866,0.352026,0.960938
3391,0.0547671,0.269368,0.976563
3491,0.0829422,0.296665,0.976563
3591,0.112116,0.324301,0.976563
3691,0.0963932,0.307647,0.973437
3761,0.17361,0.385208,0.945313
3861,0.0192405,0.231827,0.972656
3961,0.0893001,0.300835,0.971354
4061,0.0695572,0.280369,0.972656
4161,0.0755989,0.287536,0.971875
4231,0.070912,0.28262,0.976563
4331,0.0154453,0.226103,0.988281
4431,0.110941,0.320484,0.984375
4531,0.140983,0.350649,0.978516
4631,0.0880968,0.298381,0.979688
4701,0.0348978,0.244688,0.984375
4801,0.0169004,0.226023,0.992188
4901,0.0169286,0.225319,0.992188
5001,0.00551397,0.213165,0.994141
5101,0.0103994,0.217298,0.995313
5171,0.00707099,0.213436,1.0
5271,0.00448133,0.210096,1.0
5371,0.00618733,0.211048,1.0
5471,0.00272011,0.206828,1.0
5571,0.00522281,0.208571,1.0
5641,0.00411781,0.206931,1.0
5741,0.00287905,0.204941,1.0
5841,0.00367744,0.204985,1.0
5941,0.00197118,0.202528,1.0
6041,0.00356072,0.203363,1.0
6111,0.00316767,0.202439,1.0
6211,0.0022849,0.20081,1.0
6311,0.00275578,0.200534,1.0
6411,0.00161266,0.198647,1.0
6511,0.00281204,0.1991,1.0
6581,0.00260111,0.198365,1.0
6681,0.00196047,0.196987,1.0
6781,0.00227742,0.196566,1.0
6881,0.00138832,0.194942,1.0
6981,0.00236116,0.195178,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 470,  7.0783663,  0.36597937, 470,  6.8356032,  0.41518277, 470,  6.8333354,  0.35520151, 470,  4.2642112,  0.37347704, 470,  7.3729911,  0.45032802, 470,  8.8744955,  0.41190252, 470,  8.382103,  0.37441424, 470,  15.786255,  0.27179006
 940,  1.4219424,  0.62558573, 940,  0.97630739,  0.76054358, 940,  1.0437398,  0.75585753, 940,  1.2447768,  0.7005623, 940,  1.3801099,  0.64386129, 940,  1.3108938,  0.68791002, 940,  1.1690232,  0.6846298, 940,  1.5033323,  0.59840673
 1410,  1.2777598,  0.65604496, 1410,  0.97228777,  0.77272725, 1410,  1.0480082,  0.72586691, 1410,  0.92913914,  0.76288658, 1410,  0.91266012,  0.79803187, 1410,  1.084227,  0.71836925, 1410,  0.96862602,  0.76569819, 1410,  1.1684301,  0.66588569
 1880,  1.0602356,  0.73851919, 1880,  0.86408705,  0.80318648, 1880,  0.9633466,  0.77553892, 1880,  1.2324884,  0.66401124, 1880,  0.96758103,  0.77179009, 1880,  1.1520269,  0.71087158, 1880,  0.94791651,  0.76522964, 1880,  1.0956272,  0.72867852
 2350,  1.1106716,  0.72820991, 2350,  0.96568936,  0.75960636, 2350,  1.4236079,  0.64807874, 2350,  0.99648905,  0.74835986, 2350,  1.0194387,  0.73195875, 2350,  0.83677018,  0.81443298, 2350,  0.96221769,  0.75913775, 2350,  1.1771712,  0.70852858
 2820,  0.91191506,  0.78116214, 2820,  1.097369,  0.74789131, 2820,  1.0028189,  0.76710403, 2820,  1.0978976,  0.75070292, 2820,  0.97081858,  0.78397375, 2820,  1.0375526,  0.76054358, 2820,  0.8433497,  0.81021553, 2820,  1.1435363,  0.74320525
 3290,  1.1005946,  0.74133086, 3290,  0.92274725,  0.78116214, 3290,  0.93833148,  0.79240865, 3290,  0.89974898,  0.78397375, 3290,  0.97420537,  0.78678536, 3290,  1.1559339,  0.74695408, 3290,  0.77022469,  0.83411431, 3290,  0.99741298,  0.75866914
 3760,  1.1983248,  0.71836925, 3760,  1.0480677,  0.76288658, 3760,  1.2970881,  0.7230553, 3760,  1.160903,  0.7277413, 3760,  1.132503,  0.74835986, 3760,  0.89437127,  0.79381442, 3760,  1.1257719,  0.79850048, 3760,  1.1063901,  0.77272725
 4230,  1.0576001,  0.76897842, 4230,  0.92600572,  0.79428303, 4230,  0.84877801,  0.82614809, 4230,  1.0122272,  0.77741331, 4230,  1.1054417,  0.74835986, 4230,  1.0930399,  0.75585753, 4230,  0.84741288,  0.82942832, 4230,  1.3737999,  0.66307402
 4700,  0.86239558,  0.80834115, 4700,  1.0451269,  0.76148081, 4700,  1.2122939,  0.75070292, 4700,  1.2513983,  0.71508902, 4700,  0.9263168,  0.82521087, 4700,  1.1838264,  0.73570758, 4700,  0.98679495,  0.77553892, 4700,  1.106643,  0.77788192
 5170,  0.69469672,  0.87488288, 5170,  0.66805506,  0.87488288, 5170,  0.64795804,  0.88144332, 5170,  0.69579685,  0.87394565, 5170,  0.65101486,  0.8828491, 5170,  0.7106477,  0.8692596, 5170,  0.64896375,  0.88566071, 5170,  0.64283144,  0.89222115
 5640,  0.709593,  0.87582004, 5640,  0.675735,  0.87863165, 5640,  0.65974331,  0.88472354, 5640,  0.73666501,  0.87207121, 5640,  0.68194842,  0.88097471, 5640,  0.74823111,  0.87300843, 5640,  0.67813367,  0.88472354, 5640,  0.67640179,  0.88847238
 6110,  0.72278959,  0.87488288, 6110,  0.68584758,  0.88097471, 6110,  0.67275476,  0.88425493, 6110,  0.7605601,  0.87019682, 6110,  0.69907802,  0.88378632, 6110,  0.76836157,  0.87535143, 6110,  0.69649261,  0.88519216, 6110,  0.69344234,  0.88659793
 6580,  0.72945917,  0.87441427, 6580,  0.69100553,  0.88097471, 6580,  0.67969704,  0.88378632, 6580,  0.77097464,  0.87160259, 6580,  0.70933884,  0.88238049, 6580,  0.77967465,  0.87582004, 6580,  0.7065621,  0.88566071, 6580,  0.70499086,  0.88566071
 7050,  0.73245192,  0.87441427, 7050,  0.69410187,  0.88191187, 7050,  0.68252724,  0.88378632, 7050,  0.77485263,  0.87253982, 7050,  0.71336222,  0.8828491, 7050,  0.78405702,  0.87441427, 7050,  0.712372,  0.88566071, 7050,  0.7127654,  0.88612932


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 470,  7.0783663,  0.36597937
 940,  1.4219424,  0.62558573
 1410,  1.2777598,  0.65604496
 1880,  1.0602356,  0.73851919
 2350,  1.1106716,  0.72820991
 2820,  0.91191506,  0.78116214
 3290,  1.1005946,  0.74133086
 3760,  1.1983248,  0.71836925
 4230,  1.0576001,  0.76897842
 4700,  0.86239558,  0.80834115
 5170,  0.69469672,  0.87488288
 5640,  0.709593,  0.87582004
 6110,  0.72278959,  0.87488288
 6580,  0.72945917,  0.87441427
 7050,  0.73245192,  0.87441427


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 470,  4.2642112,  0.37347704
 940,  1.2447768,  0.7005623
 1410,  0.92913914,  0.76288658
 1880,  1.2324884,  0.66401124
 2350,  0.99648905,  0.74835986
 2820,  1.0978976,  0.75070292
 3290,  0.89974898,  0.78397375
 3760,  1.160903,  0.7277413
 4230,  1.0122272,  0.77741331
 4700,  1.2513983,  0.71508902
 5170,  0.69579685,  0.87394565
 5640,  0.73666501,  0.87207121
 6110,  0.7605601,  0.87019682
 6580,  0.77097464,  0.87160259
 7050,  0.77485263,  0.87253982


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 470,  7.3729911,  0.45032802
 940,  1.3801099,  0.64386129
 1410,  0.91266012,  0.79803187
 1880,  0.96758103,  0.77179009
 2350,  1.0194387,  0.73195875
 2820,  0.97081858,  0.78397375
 3290,  0.97420537,  0.78678536
 3760,  1.132503,  0.74835986
 4230,  1.1054417,  0.74835986
 4700,  0.9263168,  0.82521087
 5170,  0.65101486,  0.8828491
 5640,  0.68194842,  0.88097471
 6110,  0.69907802,  0.88378632
 6580,  0.70933884,  0.88238049
 7050,  0.71336222,  0.8828491


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 470,  8.8744955,  0.41190252
 940,  1.3108938,  0.68791002
 1410,  1.084227,  0.71836925
 1880,  1.1520269,  0.71087158
 2350,  0.83677018,  0.81443298
 2820,  1.0375526,  0.76054358
 3290,  1.1559339,  0.74695408
 3760,  0.89437127,  0.79381442
 4230,  1.0930399,  0.75585753
 4700,  1.1838264,  0.73570758
 5170,  0.7106477,  0.8692596
 5640,  0.74823111,  0.87300843
 6110,  0.76836157,  0.87535143
 6580,  0.77967465,  0.87582004
 7050,  0.78405702,  0.87441427


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 470,  8.382103,  0.37441424
 940,  1.1690232,  0.6846298
 1410,  0.96862602,  0.76569819
 1880,  0.94791651,  0.76522964
 2350,  0.96221769,  0.75913775
 2820,  0.8433497,  0.81021553
 3290,  0.77022469,  0.83411431
 3760,  1.1257719,  0.79850048
 4230,  0.84741288,  0.82942832
 4700,  0.98679495,  0.77553892
 5170,  0.64896375,  0.88566071
 5640,  0.67813367,  0.88472354
 6110,  0.69649261,  0.88519216
 6580,  0.7065621,  0.88566071
 7050,  0.712372,  0.88566071


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 470,  6.8356032,  0.41518277
 940,  0.97630739,  0.76054358
 1410,  0.97228777,  0.77272725
 1880,  0.86408705,  0.80318648
 2350,  0.96568936,  0.75960636
 2820,  1.097369,  0.74789131
 3290,  0.92274725,  0.78116214
 3760,  1.0480677,  0.76288658
 4230,  0.92600572,  0.79428303
 4700,  1.0451269,  0.76148081
 5170,  0.66805506,  0.87488288
 5640,  0.675735,  0.87863165
 6110,  0.68584758,  0.88097471
 6580,  0.69100553,  0.88097471
 7050,  0.69410187,  0.88191187


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 470,  6.8333354,  0.35520151
 940,  1.0437398,  0.75585753
 1410,  1.0480082,  0.72586691
 1880,  0.9633466,  0.77553892
 2350,  1.4236079,  0.64807874
 2820,  1.0028189,  0.76710403
 3290,  0.93833148,  0.79240865
 3760,  1.2970881,  0.7230553
 4230,  0.84877801,  0.82614809
 4700,  1.2122939,  0.75070292
 5170,  0.64795804,  0.88144332
 5640,  0.65974331,  0.88472354
 6110,  0.67275476,  0.88425493
 6580,  0.67969704,  0.88378632
 7050,  0.68252724,  0.88378632


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 470,  15.786255,  0.27179006
 940,  1.5033323,  0.59840673
 1410,  1.1684301,  0.66588569
 1880,  1.0956272,  0.72867852
 2350,  1.1771712,  0.70852858
 2820,  1.1435363,  0.74320525
 3290,  0.99741298,  0.75866914
 3760,  1.1063901,  0.77272725
 4230,  1.3737999,  0.66307402
 4700,  1.106643,  0.77788192
 5170,  0.64283144,  0.89222115
 5640,  0.67640179,  0.88847238
 6110,  0.69344234,  0.88659793
 6580,  0.70499086,  0.88566071
 7050,  0.7127654,  0.88612932


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.63328,2.84536,0.0546875,1,2.64766,2.85974,0.0546875,1,2.63603,2.84811,0.0546875,1,2.62281,2.83489,0.0546875,1,2.65086,2.86294,0.0546875,1,2.64989,2.86196,0.0546875,1,2.64161,2.85368,0.0546875,1,2.64945,2.86153,0.0546875
101,1.70726,1.91691,0.199219,101,1.87083,2.08153,0.183594,101,1.65455,1.86676,0.210938,101,1.62914,1.83979,0.222656,101,1.81464,2.02462,0.203125,101,1.8932,2.10321,0.171875,101,1.86814,2.07725,0.179688,101,1.94667,2.1563,0.15625
201,0.837282,1.05735,0.385417,201,1.21536,1.43166,0.335938,201,0.824621,1.04562,0.380208,201,0.978638,1.19929,0.372396,201,1.14858,1.36464,0.356771,201,1.28278,1.49833,0.317708,201,0.865155,1.08261,0.359375,201,1.17347,1.38795,0.299479
301,0.573609,0.797632,0.488281,301,0.754036,0.978162,0.441406,301,0.668929,0.894814,0.478516,301,0.62463,0.849513,0.476563,301,0.6916,0.915276,0.470703,301,0.615961,0.839718,0.4375,301,0.66394,0.887805,0.466797,301,0.714404,0.936638,0.414063
401,0.420762,0.646152,0.564062,401,0.527401,0.753296,0.520312,401,0.396479,0.623365,0.557813,401,0.412783,0.638454,0.553125,401,0.468199,0.694618,0.546875,401,0.524199,0.751152,0.520312,401,0.384637,0.609796,0.553125,401,0.600742,0.825862,0.495313
471,0.581689,0.807094,0.828125,471,0.459829,0.685955,0.859375,471,0.606247,0.832598,0.820313,471,0.57428,0.79974,0.851563,471,0.536877,0.763887,0.8125,471,0.493653,0.721035,0.859375,471,0.537417,0.762548,0.867188,471,0.577674,0.803391,0.8125
571,0.333768,0.558547,0.859375,571,0.395134,0.620921,0.875,571,0.395436,0.620868,0.847656,571,0.312905,0.537752,0.882813,571,0.3711,0.598572,0.855469,571,0.417188,0.645064,0.863281,571,0.393377,0.618184,0.855469,571,0.428403,0.654198,0.847656
671,0.397833,0.621949,0.869792,671,0.440489,0.664988,0.872396,671,0.447063,0.67146,0.856771,671,0.435057,0.658942,0.888021,671,0.414582,0.641432,0.872396,671,0.444276,0.671357,0.872396,671,0.369672,0.593819,0.856771,671,0.416176,0.641499,0.859375
771,0.366553,0.589374,0.867188,771,0.403383,0.62681,0.869141,771,0.368114,0.591553,0.863281,771,0.411421,0.634131,0.876953,771,0.361488,0.58746,0.875,771,0.265494,0.491731,0.878906,771,0.441039,0.664061,0.84375,771,0.31273,0.536708,0.865234
871,0.226791,0.448823,0.884375,871,0.276643,0.498895,0.879687,871,0.204178,0.426592,0.875,871,0.211688,0.433711,0.890625,871,0.284789,0.509846,0.882813,871,0.360178,0.585319,0.879687,871,0.280769,0.502871,0.857813,871,0.264546,0.487618,0.873438
941,0.376607,0.597643,0.890625,941,0.323542,0.545074,0.898438,941,0.419026,0.640473,0.859375,941,0.327064,0.547953,0.914063,941,0.382934,0.607219,0.859375,941,0.388315,0.612264,0.867188,941,0.33605,0.557052,0.890625,941,0.313738,0.535791,0.929688
1041,0.213153,0.43282,0.917969,1041,0.305533,0.526241,0.890625,1041,0.197993,0.418596,0.902344,1041,0.203864,0.423528,0.921875,1041,0.255028,0.478341,0.886719,1041,0.263875,0.487438,0.890625,1041,0.227241,0.447669,0.902344,1041,0.302284,0.523652,0.914063
1141,0.294817,0.513768,0.924479,1141,0.240773,0.460815,0.903646,1141,0.283085,0.502607,0.903646,1141,0.224635,0.4432,0.932292,1141,0.271383,0.4941,0.898438,1141,0.292099,0.514845,0.903646,1141,0.265898,0.485398,0.903646,1141,0.270698,0.490963,0.921875
1241,0.208255,0.426018,0.927734,1241,0.220813,0.440258,0.910156,1241,0.250257,0.468596,0.90625,1241,0.302334,0.520022,0.925781,1241,0.278347,0.500342,0.908203,1241,0.173601,0.395294,0.921875,1241,0.280838,0.499713,0.900391,1241,0.194263,0.41379,0.933594
1341,0.267616,0.484731,0.923437,1341,0.205754,0.42439,0.915625,1341,0.163379,0.381101,0.914063,1341,0.140485,0.357473,0.929688,1341,0.254059,0.475683,0.90625,1341,0.225364,0.446348,0.920313,1341,0.225409,0.443568,0.9,1341,0.253489,0.472255,0.928125
1411,0.242161,0.458684,0.9375,1411,0.247984,0.466215,0.921875,1411,0.314862,0.532068,0.898438,1411,0.296753,0.513339,0.890625,1411,0.204484,0.426113,0.953125,1411,0.226376,0.44708,0.9375,1411,0.242597,0.459957,0.929688,1411,0.238156,0.456598,0.921875
1511,0.166114,0.382634,0.9375,1511,0.176734,0.395124,0.933594,1511,0.174585,0.391477,0.921875,1511,0.169964,0.386111,0.925781,1511,0.175583,0.396499,0.941406,1511,0.214889,0.435803,0.925781,1511,0.143727,0.361131,0.941406,1511,0.231278,0.449705,0.917969
1611,0.172053,0.388519,0.947917,1611,0.232222,0.450368,0.934896,1611,0.179166,0.39531,0.932292,1611,0.208798,0.424268,0.927083,1611,0.168288,0.388828,0.942708,1611,0.21135,0.431646,0.932292,1611,0.201595,0.41891,0.945313,1611,0.318655,0.53656,0.916667
1711,0.234884,0.450889,0.947266,1711,0.149644,0.367501,0.941406,1711,0.173229,0.389032,0.9375,1711,0.23963,0.454644,0.923828,1711,0.233944,0.45459,0.941406,1711,0.187305,0.407844,0.935547,1711,0.244468,0.461657,0.929688,1711,0.167056,0.385474,0.923828
1811,0.186398,0.402752,0.945313,1811,0.113036,0.331403,0.948438,1811,0.177624,0.393353,0.935938,1811,0.120866,0.335685,0.932813,1811,0.169501,0.39099,0.940625,1811,0.186505,0.406821,0.935938,1811,0.200611,0.417432,0.932813,1811,0.0928154,0.311338,0.935938
1881,0.183569,0.399601,0.976563,1881,0.180672,0.399254,0.945313,1881,0.228947,0.444466,0.9375,1881,0.185371,0.399784,0.9375,1881,0.2007,0.422019,0.9375,1881,0.252823,0.473171,0.898438,1881,0.172504,0.38873,0.945313,1881,0.212319,0.43056,0.929688
1981,0.0663562,0.282379,0.980469,1981,0.100036,0.31874,0.953125,1981,0.0838819,0.29934,0.953125,1981,0.174577,0.389202,0.941406,1981,0.120048,0.341548,0.953125,1981,0.118813,0.339759,0.925781,1981,0.0811115,0.296939,0.960938,1981,0.18377,0.402628,0.933594
2081,0.154423,0.370894,0.971354,2081,0.156302,0.37467,0.955729,2081,0.149984,0.36491,0.953125,2081,0.166358,0.381117,0.940104,2081,0.144714,0.366155,0.953125,2081,0.171399,0.392045,0.929688,2081,0.161319,0.376797,0.955729,2081,0.234716,0.453487,0.932292
2181,0.193256,0.409443,0.966797,2181,0.145062,0.364228,0.960938,2181,0.142887,0.357866,0.953125,2181,0.168978,0.383157,0.939453,2181,0.195012,0.417166,0.953125,2181,0.116972,0.338193,0.933594,2181,0.224568,0.439833,0.949219,2181,0.132508,0.351383,0.9375
2281,0.101005,0.316684,0.9625,2281,0.113041,0.33271,0.9625,2281,0.138181,0.353031,0.953125,2281,0.0801614,0.294616,0.945313,2281,0.140901,0.363345,0.95,2281,0.151841,0.372574,0.934375,2281,0.145149,0.360785,0.948438,2281,0.0469094,0.265541,0.948438
2351,0.185608,0.401391,0.96875,2351,0.134939,0.354907,0.953125,2351,0.196032,0.411226,0.953125,2351,0.174203,0.38837,0.953125,2351,0.126014,0.348349,0.953125,2351,0.178061,0.398678,0.945313,2351,0.205802,0.420905,0.953125,2351,0.235701,0.454506,0.914063
2451,0.0455012,0.261105,0.976563,2451,0.134938,0.355589,0.960938,2451,0.0420715,0.256933,0.972656,2451,0.130639,0.34462,0.953125,2451,0.130503,0.353639,0.960938,2451,0.108601,0.32982,0.957031,2451,0.0951387,0.30984,0.957031,2451,0.140118,0.359916,0.933594
2551,0.177963,0.393484,0.96875,2551,0.129265,0.349807,0.966146,2551,0.0827784,0.297335,0.973958,2551,0.0981615,0.312298,0.960938,2551,0.086569,0.309675,0.96875,2551,0.135731,0.356945,0.958333,2551,0.110844,0.325489,0.958333,2551,0.134019,0.353848,0.945313
2651,0.115508,0.331239,0.966797,2651,0.122138,0.344298,0.962891,2651,0.168966,0.383993,0.970703,2651,0.115444,0.32913,0.960938,2651,0.121903,0.345051,0.96875,2651,0.162162,0.383777,0.955078,2651,0.097652,0.312015,0.962891,2651,0.104425,0.324042,0.951172
2751,0.0971253,0.312747,0.967188,2751,0.103449,0.325581,0.9625,2751,0.0566743,0.271183,0.971875,2751,0.108121,0.322858,0.964063,2751,0.0749933,0.298416,0.970312,2751,0.167754,0.388947,0.95625,2751,0.103096,0.317851,0.9625,2751,0.157212,0.376309,0.951563
2821,0.174136,0.389889,0.953125,2821,0.141146,0.363298,0.960938,2821,0.161805,0.375816,0.953125,2821,0.148869,0.363318,0.960938,2821,0.156001,0.379501,0.953125,2821,0.138145,0.360071,0.960938,2821,0.159886,0.375102,0.960938,2821,0.158742,0.37842,0.96875
2921,0.0404966,0.255831,0.96875,2921,0.114743,0.337302,0.960938,2921,0.0362017,0.250082,0.972656,2921,0.0806516,0.295943,0.964844,2921,0.128829,0.352883,0.957031,2921,0.101028,0.322209,0.96875,2921,0.0765743,0.291342,0.960938,2921,0.10246,0.322545,0.960938
3021,0.14602,0.361184,0.966146,3021,0.177796,0.401166,0.960938,3021,0.187917,0.401353,0.963542,3021,0.0829601,0.298066,0.973958,3021,0.0626614,0.286271,0.963542,3021,0.114548,0.336321,0.963542,3021,0.0928736,0.307562,0.963542,3021,0.0915179,0.311255,0.963542
3121,0.0779275,0.292485,0.970703,3121,0.0470875,0.270389,0.96875,3121,0.189362,0.402471,0.957031,3121,0.143633,0.358354,0.966797,3121,0.128591,0.352546,0.966797,3121,0.094331,0.316344,0.962891,3121,0.0884273,0.302386,0.962891,3121,0.149477,0.369979,0.960938
3221,0.15773,0.37196,0.970312,3221,0.114121,0.338374,0.965625,3221,0.11128,0.325515,0.957812,3221,0.0673255,0.282174,0.971875,3221,0.066463,0.289887,0.970312,3221,0.148885,0.371435,0.959375,3221,0.0831987,0.29767,0.964063,3221,0.0729872,0.293012,0.964063
3291,0.137866,0.352026,0.960938,3291,0.173799,0.397983,0.960938,3291,0.116938,0.330445,0.976563,3291,0.0948979,0.309434,0.96875,3291,0.0801152,0.303149,0.984375,3291,0.147257,0.369116,0.945313,3291,0.192449,0.406259,0.9375,3291,0.0995187,0.31979,0.976563
3391,0.0547671,0.269368,0.976563,3391,0.0526484,0.276872,0.96875,3391,0.0911766,0.304514,0.972656,3391,0.101099,0.315218,0.972656,3391,0.0585285,0.282213,0.980469,3391,0.0491482,0.270613,0.972656,3391,0.0644347,0.277948,0.953125,3391,0.0994475,0.32,0.972656
3491,0.0829422,0.296665,0.976563,3491,0.088948,0.313591,0.971354,3491,0.13056,0.343351,0.966146,3491,0.0745714,0.288243,0.971354,3491,0.0730922,0.296801,0.979167,3491,0.181305,0.40318,0.966146,3491,0.0881578,0.302215,0.955729,3491,0.0642591,0.285546,0.971354
3591,0.112116,0.324301,0.976563,3591,0.0818431,0.307353,0.970703,3591,0.0921935,0.305831,0.966797,3591,0.133296,0.346416,0.966797,3591,0.145841,0.369105,0.970703,3591,0.0902514,0.312548,0.966797,3591,0.161301,0.374201,0.949219,3591,0.0908722,0.311085,0.974609
3691,0.0963932,0.307647,0.973437,3691,0.0573962,0.282071,0.975,3691,0.0667809,0.278902,0.967188,3691,0.0624994,0.275959,0.970312,3691,0.105828,0.328534,0.96875,3691,0.0470192,0.268776,0.971875,3691,0.0998012,0.31285,0.951563,3691,0.127678,0.348722,0.970312
3761,0.17361,0.385208,0.945313,3761,0.109673,0.333606,0.960938,3761,0.13647,0.34811,0.9375,3761,0.0723666,0.285618,0.984375,3761,0.177767,0.400919,0.960938,3761,0.13424,0.355809,0.9375,3761,0.080195,0.293495,0.976563,3761,0.12641,0.347552,0.96875
3861,0.0192405,0.231827,0.972656,3861,0.043958,0.268017,0.972656,3861,0.0601759,0.272064,0.957031,3861,0.0702656,0.283074,0.984375,3861,0.133626,0.356641,0.957031,3861,0.0680339,0.290975,0.957031,3861,0.0990241,0.312409,0.980469,3861,0.0682626,0.29002,0.976563
3961,0.0893001,0.300835,0.971354,3961,0.0645758,0.287816,0.971354,3961,0.0595171,0.270381,0.96875,3961,0.120237,0.332373,0.976563,3961,0.0891979,0.3117,0.955729,3961,0.0709095,0.293487,0.960938,3961,0.0535851,0.266671,0.981771,3961,0.0532526,0.273733,0.981771
4061,0.0695572,0.280369,0.972656,4061,0.109698,0.333154,0.972656,4061,0.0984728,0.309432,0.966797,4061,0.11658,0.328171,0.970703,4061,0.0900078,0.312767,0.960938,4061,0.0775771,0.299788,0.962891,4061,0.0421324,0.254826,0.984375,4061,0.0997789,0.320443,0.980469
4161,0.0755989,0.287536,0.971875,4161,0.0754352,0.298928,0.973437,4161,0.08532,0.296693,0.967188,4161,0.134993,0.347048,0.970312,4161,0.0598265,0.282175,0.964063,4161,0.105168,0.327884,0.965625,4161,0.0807238,0.293914,0.98125,4161,0.101545,0.322361,0.976563
4231,0.070912,0.28262,0.976563,4231,0.0711976,0.294192,0.976563,4231,0.149672,0.360804,0.945313,4231,0.0861359,0.298256,0.976563,4231,0.0991682,0.321184,0.960938,4231,0.0830776,0.305224,0.960938,4231,0.0815982,0.294296,0.96875,4231,0.0892218,0.309456,0.984375
4331,0.0154453,0.226103,0.988281,4331,0.0601365,0.282721,0.972656,4331,0.0343009,0.245213,0.972656,4331,0.0402352,0.251718,0.984375,4331,0.0708507,0.292687,0.976563,4331,0.0644019,0.286474,0.972656,4331,0.0639251,0.276762,0.972656,4331,0.0550088,0.276653,0.984375
4431,0.110941,0.320484,0.984375,4431,0.0510023,0.273161,0.976563,4431,0.0792668,0.288929,0.973958,4431,0.038295,0.249148,0.986979,4431,0.102,0.323068,0.973958,4431,0.0864592,0.308396,0.973958,4431,0.0867399,0.298941,0.976563,4431,0.138746,0.359817,0.96875
4531,0.140983,0.350649,0.978516,4531,0.0933139,0.314869,0.976563,4531,0.0711844,0.281478,0.970703,4531,0.106568,0.317721,0.980469,4531,0.0996374,0.320255,0.970703,4531,0.0360571,0.257673,0.976563,4531,0.109458,0.319784,0.970703,4531,0.0912881,0.312561,0.96875
4631,0.0880968,0.298381,0.979688,4631,0.0418533,0.26435,0.979688,4631,0.0869264,0.296286,0.970312,4631,0.0672174,0.278159,0.979688,4631,0.120974,0.342415,0.965625,4631,0.0758717,0.297229,0.978125,4631,0.0470988,0.258408,0.971875,4631,0.0441354,0.265396,0.975
4701,0.0348978,0.244688,0.984375,4701,0.092536,0.314505,0.96875,4701,0.17504,0.38418,0.953125,4701,0.192579,0.402408,0.929688,4701,0.170094,0.391394,0.945313,4701,0.115822,0.336431,0.953125,4701,0.119795,0.330671,0.960938,4701,0.121437,0.341824,0.945313
4801,0.0169004,0.226023,0.992188,4801,0.0226229,0.243902,0.976563,4801,0.0207113,0.229197,0.972656,4801,0.00995103,0.219111,0.964844,4801,0.0153717,0.235973,0.972656,4801,0.0121799,0.232097,0.972656,4801,0.0297499,0.23998,0.972656,4801,0.010511,0.230224,0.972656
4901,0.0169286,0.225319,0.992188,4901,0.0133776,0.233885,0.984375,4901,0.0187552,0.226513,0.981771,4901,0.00702642,0.215452,0.976563,4901,0.0247054,0.244535,0.979167,4901,0.0262746,0.245418,0.979167,4901,0.0341016,0.243603,0.979167,4901,0.0237257,0.242674,0.979167
5001,0.00551397,0.213165,0.994141,5001,0.00573892,0.225465,0.988281,5001,0.00589762,0.21292,0.986328,5001,0.0336344,0.241312,0.980469,5001,0.005759,0.224806,0.984375,5001,0.00714771,0.225508,0.984375,5001,0.00619232,0.214953,0.984375,5001,0.00843169,0.226602,0.984375
5101,0.0103994,0.217298,0.995313,5101,0.00945771,0.228396,0.990625,5101,0.00323527,0.20951,0.989062,5101,0.00301153,0.209934,0.984375,5101,0.00189498,0.220148,0.9875,5101,0.00381853,0.221388,0.9875,5101,0.00287135,0.210884,0.9875,5101,0.0271302,0.244508,0.985937
5171,0.00707099,0.213436,1.0,5171,0.0134839,0.231858,0.992188,5171,0.00507896,0.210821,1.0,5171,0.0339858,0.240374,0.984375,5171,0.008165,0.225852,1.0,5171,0.00691485,0.22392,1.0,5171,0.0149877,0.222467,1.0,5171,0.0069425,0.223757,1.0
5271,0.00448133,0.210096,1.0,5271,0.00443628,0.222017,0.996094,5271,0.00917794,0.214173,1.0,5271,0.00572772,0.211365,0.992188,5271,0.00608737,0.222982,1.0,5271,0.00293882,0.21915,1.0,5271,0.00709846,0.21383,1.0,5271,0.00325584,0.219283,1.0
5371,0.00618733,0.211048,1.0,5371,0.00361645,0.220402,0.997396,5371,0.00611024,0.210357,1.0,5371,0.00264731,0.20753,0.994792,5371,0.0116247,0.227728,0.997396,5371,0.0100197,0.225435,0.997396,5371,0.016078,0.222057,0.997396,5371,0.00870817,0.223947,1.0
5471,0.00272011,0.206828,1.0,5471,0.00259222,0.218581,0.998047,5471,0.00325047,0.206749,1.0,5471,0.0100014,0.214129,0.994141,5471,0.00299318,0.218303,0.998047,5471,0.0018874,0.216507,0.998047,5471,0.003681,0.208906,0.998047,5471,0.00291555,0.217362,1.0
5571,0.00522281,0.208571,1.0,5571,0.00520091,0.220391,0.998438,5571,0.00205554,0.204798,1.0,5571,0.00190752,0.205278,0.995313,5571,0.00121465,0.215725,0.998438,5571,0.00251031,0.216333,0.998438,5571,0.00196943,0.20644,0.998438,5571,0.00281305,0.216462,1.0
5641,0.00411781,0.206931,1.0,5641,0.0078034,0.222427,1.0,5641,0.00444138,0.20665,1.0,5641,0.0221792,0.225015,0.992188,5641,0.00426885,0.218213,1.0,5641,0.00435931,0.217618,1.0,5641,0.00903055,0.212965,1.0,5641,0.00425884,0.217345,1.0
5741,0.00287905,0.204941,1.0,5741,0.0034212,0.217249,1.0,5741,0.00531325,0.206771,1.0,5741,0.00349974,0.205585,0.996094,5741,0.00428435,0.217435,1.0,5741,0.00250631,0.214971,1.0,5741,0.00425398,0.207436,1.0,5741,0.00243229,0.214729,1.0
5841,0.00367744,0.204985,1.0,5841,0.00258413,0.215618,1.0,5841,0.00391171,0.20462,1.0,5841,0.00200926,0.203342,0.997396,5841,0.00690764,0.219266,1.0,5841,0.00579474,0.217465,1.0,5841,0.00863759,0.211066,1.0,5841,0.00585501,0.217361,1.0
5941,0.00197118,0.202528,1.0,5941,0.00189509,0.214133,1.0,5941,0.00237282,0.202333,1.0,5941,0.00335127,0.203932,0.998047,5941,0.00230144,0.213869,1.0,5941,0.00123043,0.212108,1.0,5941,0.0026583,0.204334,1.0,5941,0.00223196,0.212947,1.0
6041,0.00356072,0.203363,1.0,6041,0.00359774,0.21504,1.0,6041,0.0016421,0.200851,1.0,6041,0.00152905,0.201357,0.998438,6041,0.00100263,0.211776,1.0,6041,0.00193507,0.21202,1.0,6041,0.00157737,0.2025,1.0,6041,0.00204727,0.211969,1.0
6111,0.00316767,0.202439,1.0,6111,0.00519094,0.216072,1.0,6111,0.00384311,0.202522,1.0,6111,0.0170245,0.216323,0.992188,6111,0.00329716,0.21351,1.0,6111,0.00338591,0.212911,1.0,6111,0.00692174,0.207313,1.0,6111,0.00313515,0.212499,1.0
6211,0.0022849,0.20081,1.0,6211,0.00257283,0.212663,1.0,6211,0.00398855,0.201922,1.0,6211,0.00278777,0.201341,0.996094,6211,0.00332788,0.212753,1.0,6211,0.00221526,0.210953,1.0,6211,0.00320187,0.202845,1.0,6211,0.00178315,0.210363,1.0
6311,0.00275578,0.200534,1.0,6311,0.00208212,0.211384,1.0,6311,0.00297526,0.200166,1.0,6311,0.00167821,0.199487,0.997396,6311,0.00471736,0.213357,1.0,6311,0.00395105,0.211902,1.0,6311,0.00565741,0.204552,1.0,6311,0.00424695,0.212042,1.0
6411,0.00161266,0.198647,1.0,6411,0.00154248,0.210057,1.0,6411,0.0018969,0.198346,1.0,6411,0.00220585,0.19927,0.998047,6411,0.00193317,0.209789,1.0,6411,0.000957496,0.208123,1.0,6411,0.0021596,0.200308,1.0,6411,0.0017717,0.208782,1.0
6511,0.00281204,0.1991,1.0,6511,0.00277599,0.210502,1.0,6511,0.00139119,0.197097,1.0,6511,0.00131812,0.197638,0.998438,6511,0.000893371,0.207964,1.0,6511,0.00159173,0.207973,1.0,6511,0.00137239,0.198775,1.0,6511,0.00175291,0.207978,1.0
6581,0.00260111,0.198365,1.0,6581,0.00401675,0.211188,1.0,6581,0.00331941,0.198501,1.0,6581,0.0137217,0.209519,0.992188,6581,0.00272072,0.209238,1.0,6581,0.00283676,0.208665,1.0,6581,0.00577037,0.202647,1.0,6581,0.00255457,0.208229,1.0
6681,0.00196047,0.196987,1.0,6681,0.0021451,0.208535,1.0,6681,0.00326172,0.197707,1.0,6681,0.00244504,0.197506,0.996094,6681,0.00272453,0.208463,1.0,6681,0.00200175,0.207052,1.0,6681,0.00261451,0.198751,1.0,6681,0.00140299,0.206301,1.0
6781,0.00227742,0.196566,1.0,6781,0.0017895,0.2074,1.0,6781,0.00243268,0.196143,1.0,6781,0.00142511,0.19575,0.997396,6781,0.00352239,0.208485,1.0,6781,0.00299497,0.207267,1.0,6781,0.00423374,0.199631,1.0,6781,0.00335036,0.207473,1.0
6881,0.00138832,0.194942,1.0,6881,0.00133357,0.206166,1.0,6881,0.00159137,0.194569,1.0,6881,0.00170553,0.195296,0.998047,6881,0.00169667,0.205885,1.0,6881,0.000794198,0.204291,1.0,6881,0.00186478,0.196523,1.0,6881,0.00146745,0.204815,1.0
6981,0.00236116,0.195178,1.0,6981,0.00227575,0.206331,1.0,6981,0.00122231,0.193466,1.0,6981,0.00118897,0.194046,0.998438,6981,0.000818448,0.204231,1.0,6981,0.00138279,0.204105,1.0,6981,0.00124934,0.195172,1.0,6981,0.00157541,0.204148,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63328,2.84536,0.0546875
101,1.70726,1.91691,0.199219
201,0.837282,1.05735,0.385417
301,0.573609,0.797632,0.488281
401,0.420762,0.646152,0.564062
471,0.581689,0.807094,0.828125
571,0.333768,0.558547,0.859375
671,0.397833,0.621949,0.869792
771,0.366553,0.589374,0.867188
871,0.226791,0.448823,0.884375
941,0.376607,0.597643,0.890625
1041,0.213153,0.43282,0.917969
1141,0.294817,0.513768,0.924479
1241,0.208255,0.426018,0.927734
1341,0.267616,0.484731,0.923437
1411,0.242161,0.458684,0.9375
1511,0.166114,0.382634,0.9375
1611,0.172053,0.388519,0.947917
1711,0.234884,0.450889,0.947266
1811,0.186398,0.402752,0.945313
1881,0.183569,0.399601,0.976563
1981,0.0663562,0.282379,0.980469
2081,0.154423,0.370894,0.971354
2181,0.193256,0.409443,0.966797
2281,0.101005,0.316684,0.9625
2351,0.185608,0.401391,0.96875
2451,0.0455012,0.261105,0.976563
2551,0.177963,0.393484,0.96875
2651,0.115508,0.331239,0.966797
2751,0.0971253,0.312747,0.967188
2821,0.174136,0.389889,0.953125
2921,0.0404966,0.255831,0.96875
3021,0.14602,0.361184,0.966146
3121,0.0779275,0.292485,0.970703
3221,0.15773,0.37196,0.970312
3291,0.137866,0.352026,0.960938
3391,0.0547671,0.269368,0.976563
3491,0.0829422,0.296665,0.976563
3591,0.112116,0.324301,0.976563
3691,0.0963932,0.307647,0.973437
3761,0.17361,0.385208,0.945313
3861,0.0192405,0.231827,0.972656
3961,0.0893001,0.300835,0.971354
4061,0.0695572,0.280369,0.972656
4161,0.0755989,0.287536,0.971875
4231,0.070912,0.28262,0.976563
4331,0.0154453,0.226103,0.988281
4431,0.110941,0.320484,0.984375
4531,0.140983,0.350649,0.978516
4631,0.0880968,0.298381,0.979688
4701,0.0348978,0.244688,0.984375
4801,0.0169004,0.226023,0.992188
4901,0.0169286,0.225319,0.992188
5001,0.00551397,0.213165,0.994141
5101,0.0103994,0.217298,0.995313
5171,0.00707099,0.213436,1.0
5271,0.00448133,0.210096,1.0
5371,0.00618733,0.211048,1.0
5471,0.00272011,0.206828,1.0
5571,0.00522281,0.208571,1.0
5641,0.00411781,0.206931,1.0
5741,0.00287905,0.204941,1.0
5841,0.00367744,0.204985,1.0
5941,0.00197118,0.202528,1.0
6041,0.00356072,0.203363,1.0
6111,0.00316767,0.202439,1.0
6211,0.0022849,0.20081,1.0
6311,0.00275578,0.200534,1.0
6411,0.00161266,0.198647,1.0
6511,0.00281204,0.1991,1.0
6581,0.00260111,0.198365,1.0
6681,0.00196047,0.196987,1.0
6781,0.00227742,0.196566,1.0
6881,0.00138832,0.194942,1.0
6981,0.00236116,0.195178,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.62281,2.83489,0.0546875
101,1.62914,1.83979,0.222656
201,0.978638,1.19929,0.372396
301,0.62463,0.849513,0.476563
401,0.412783,0.638454,0.553125
471,0.57428,0.79974,0.851563
571,0.312905,0.537752,0.882813
671,0.435057,0.658942,0.888021
771,0.411421,0.634131,0.876953
871,0.211688,0.433711,0.890625
941,0.327064,0.547953,0.914063
1041,0.203864,0.423528,0.921875
1141,0.224635,0.4432,0.932292
1241,0.302334,0.520022,0.925781
1341,0.140485,0.357473,0.929688
1411,0.296753,0.513339,0.890625
1511,0.169964,0.386111,0.925781
1611,0.208798,0.424268,0.927083
1711,0.23963,0.454644,0.923828
1811,0.120866,0.335685,0.932813
1881,0.185371,0.399784,0.9375
1981,0.174577,0.389202,0.941406
2081,0.166358,0.381117,0.940104
2181,0.168978,0.383157,0.939453
2281,0.0801614,0.294616,0.945313
2351,0.174203,0.38837,0.953125
2451,0.130639,0.34462,0.953125
2551,0.0981615,0.312298,0.960938
2651,0.115444,0.32913,0.960938
2751,0.108121,0.322858,0.964063
2821,0.148869,0.363318,0.960938
2921,0.0806516,0.295943,0.964844
3021,0.0829601,0.298066,0.973958
3121,0.143633,0.358354,0.966797
3221,0.0673255,0.282174,0.971875
3291,0.0948979,0.309434,0.96875
3391,0.101099,0.315218,0.972656
3491,0.0745714,0.288243,0.971354
3591,0.133296,0.346416,0.966797
3691,0.0624994,0.275959,0.970312
3761,0.0723666,0.285618,0.984375
3861,0.0702656,0.283074,0.984375
3961,0.120237,0.332373,0.976563
4061,0.11658,0.328171,0.970703
4161,0.134993,0.347048,0.970312
4231,0.0861359,0.298256,0.976563
4331,0.0402352,0.251718,0.984375
4431,0.038295,0.249148,0.986979
4531,0.106568,0.317721,0.980469
4631,0.0672174,0.278159,0.979688
4701,0.192579,0.402408,0.929688
4801,0.00995103,0.219111,0.964844
4901,0.00702642,0.215452,0.976563
5001,0.0336344,0.241312,0.980469
5101,0.00301153,0.209934,0.984375
5171,0.0339858,0.240374,0.984375
5271,0.00572772,0.211365,0.992188
5371,0.00264731,0.20753,0.994792
5471,0.0100014,0.214129,0.994141
5571,0.00190752,0.205278,0.995313
5641,0.0221792,0.225015,0.992188
5741,0.00349974,0.205585,0.996094
5841,0.00200926,0.203342,0.997396
5941,0.00335127,0.203932,0.998047
6041,0.00152905,0.201357,0.998438
6111,0.0170245,0.216323,0.992188
6211,0.00278777,0.201341,0.996094
6311,0.00167821,0.199487,0.997396
6411,0.00220585,0.19927,0.998047
6511,0.00131812,0.197638,0.998438
6581,0.0137217,0.209519,0.992188
6681,0.00244504,0.197506,0.996094
6781,0.00142511,0.19575,0.997396
6881,0.00170553,0.195296,0.998047
6981,0.00118897,0.194046,0.998438


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.65086,2.86294,0.0546875
101,1.81464,2.02462,0.203125
201,1.14858,1.36464,0.356771
301,0.6916,0.915276,0.470703
401,0.468199,0.694618,0.546875
471,0.536877,0.763887,0.8125
571,0.3711,0.598572,0.855469
671,0.414582,0.641432,0.872396
771,0.361488,0.58746,0.875
871,0.284789,0.509846,0.882813
941,0.382934,0.607219,0.859375
1041,0.255028,0.478341,0.886719
1141,0.271383,0.4941,0.898438
1241,0.278347,0.500342,0.908203
1341,0.254059,0.475683,0.90625
1411,0.204484,0.426113,0.953125
1511,0.175583,0.396499,0.941406
1611,0.168288,0.388828,0.942708
1711,0.233944,0.45459,0.941406
1811,0.169501,0.39099,0.940625
1881,0.2007,0.422019,0.9375
1981,0.120048,0.341548,0.953125
2081,0.144714,0.366155,0.953125
2181,0.195012,0.417166,0.953125
2281,0.140901,0.363345,0.95
2351,0.126014,0.348349,0.953125
2451,0.130503,0.353639,0.960938
2551,0.086569,0.309675,0.96875
2651,0.121903,0.345051,0.96875
2751,0.0749933,0.298416,0.970312
2821,0.156001,0.379501,0.953125
2921,0.128829,0.352883,0.957031
3021,0.0626614,0.286271,0.963542
3121,0.128591,0.352546,0.966797
3221,0.066463,0.289887,0.970312
3291,0.0801152,0.303149,0.984375
3391,0.0585285,0.282213,0.980469
3491,0.0730922,0.296801,0.979167
3591,0.145841,0.369105,0.970703
3691,0.105828,0.328534,0.96875
3761,0.177767,0.400919,0.960938
3861,0.133626,0.356641,0.957031
3961,0.0891979,0.3117,0.955729
4061,0.0900078,0.312767,0.960938
4161,0.0598265,0.282175,0.964063
4231,0.0991682,0.321184,0.960938
4331,0.0708507,0.292687,0.976563
4431,0.102,0.323068,0.973958
4531,0.0996374,0.320255,0.970703
4631,0.120974,0.342415,0.965625
4701,0.170094,0.391394,0.945313
4801,0.0153717,0.235973,0.972656
4901,0.0247054,0.244535,0.979167
5001,0.005759,0.224806,0.984375
5101,0.00189498,0.220148,0.9875
5171,0.008165,0.225852,1.0
5271,0.00608737,0.222982,1.0
5371,0.0116247,0.227728,0.997396
5471,0.00299318,0.218303,0.998047
5571,0.00121465,0.215725,0.998438
5641,0.00426885,0.218213,1.0
5741,0.00428435,0.217435,1.0
5841,0.00690764,0.219266,1.0
5941,0.00230144,0.213869,1.0
6041,0.00100263,0.211776,1.0
6111,0.00329716,0.21351,1.0
6211,0.00332788,0.212753,1.0
6311,0.00471736,0.213357,1.0
6411,0.00193317,0.209789,1.0
6511,0.000893371,0.207964,1.0
6581,0.00272072,0.209238,1.0
6681,0.00272453,0.208463,1.0
6781,0.00352239,0.208485,1.0
6881,0.00169667,0.205885,1.0
6981,0.000818448,0.204231,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64989,2.86196,0.0546875
101,1.8932,2.10321,0.171875
201,1.28278,1.49833,0.317708
301,0.615961,0.839718,0.4375
401,0.524199,0.751152,0.520312
471,0.493653,0.721035,0.859375
571,0.417188,0.645064,0.863281
671,0.444276,0.671357,0.872396
771,0.265494,0.491731,0.878906
871,0.360178,0.585319,0.879687
941,0.388315,0.612264,0.867188
1041,0.263875,0.487438,0.890625
1141,0.292099,0.514845,0.903646
1241,0.173601,0.395294,0.921875
1341,0.225364,0.446348,0.920313
1411,0.226376,0.44708,0.9375
1511,0.214889,0.435803,0.925781
1611,0.21135,0.431646,0.932292
1711,0.187305,0.407844,0.935547
1811,0.186505,0.406821,0.935938
1881,0.252823,0.473171,0.898438
1981,0.118813,0.339759,0.925781
2081,0.171399,0.392045,0.929688
2181,0.116972,0.338193,0.933594
2281,0.151841,0.372574,0.934375
2351,0.178061,0.398678,0.945313
2451,0.108601,0.32982,0.957031
2551,0.135731,0.356945,0.958333
2651,0.162162,0.383777,0.955078
2751,0.167754,0.388947,0.95625
2821,0.138145,0.360071,0.960938
2921,0.101028,0.322209,0.96875
3021,0.114548,0.336321,0.963542
3121,0.094331,0.316344,0.962891
3221,0.148885,0.371435,0.959375
3291,0.147257,0.369116,0.945313
3391,0.0491482,0.270613,0.972656
3491,0.181305,0.40318,0.966146
3591,0.0902514,0.312548,0.966797
3691,0.0470192,0.268776,0.971875
3761,0.13424,0.355809,0.9375
3861,0.0680339,0.290975,0.957031
3961,0.0709095,0.293487,0.960938
4061,0.0775771,0.299788,0.962891
4161,0.105168,0.327884,0.965625
4231,0.0830776,0.305224,0.960938
4331,0.0644019,0.286474,0.972656
4431,0.0864592,0.308396,0.973958
4531,0.0360571,0.257673,0.976563
4631,0.0758717,0.297229,0.978125
4701,0.115822,0.336431,0.953125
4801,0.0121799,0.232097,0.972656
4901,0.0262746,0.245418,0.979167
5001,0.00714771,0.225508,0.984375
5101,0.00381853,0.221388,0.9875
5171,0.00691485,0.22392,1.0
5271,0.00293882,0.21915,1.0
5371,0.0100197,0.225435,0.997396
5471,0.0018874,0.216507,0.998047
5571,0.00251031,0.216333,0.998438
5641,0.00435931,0.217618,1.0
5741,0.00250631,0.214971,1.0
5841,0.00579474,0.217465,1.0
5941,0.00123043,0.212108,1.0
6041,0.00193507,0.21202,1.0
6111,0.00338591,0.212911,1.0
6211,0.00221526,0.210953,1.0
6311,0.00395105,0.211902,1.0
6411,0.000957496,0.208123,1.0
6511,0.00159173,0.207973,1.0
6581,0.00283676,0.208665,1.0
6681,0.00200175,0.207052,1.0
6781,0.00299497,0.207267,1.0
6881,0.000794198,0.204291,1.0
6981,0.00138279,0.204105,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64161,2.85368,0.0546875
101,1.86814,2.07725,0.179688
201,0.865155,1.08261,0.359375
301,0.66394,0.887805,0.466797
401,0.384637,0.609796,0.553125
471,0.537417,0.762548,0.867188
571,0.393377,0.618184,0.855469
671,0.369672,0.593819,0.856771
771,0.441039,0.664061,0.84375
871,0.280769,0.502871,0.857813
941,0.33605,0.557052,0.890625
1041,0.227241,0.447669,0.902344
1141,0.265898,0.485398,0.903646
1241,0.280838,0.499713,0.900391
1341,0.225409,0.443568,0.9
1411,0.242597,0.459957,0.929688
1511,0.143727,0.361131,0.941406
1611,0.201595,0.41891,0.945313
1711,0.244468,0.461657,0.929688
1811,0.200611,0.417432,0.932813
1881,0.172504,0.38873,0.945313
1981,0.0811115,0.296939,0.960938
2081,0.161319,0.376797,0.955729
2181,0.224568,0.439833,0.949219
2281,0.145149,0.360785,0.948438
2351,0.205802,0.420905,0.953125
2451,0.0951387,0.30984,0.957031
2551,0.110844,0.325489,0.958333
2651,0.097652,0.312015,0.962891
2751,0.103096,0.317851,0.9625
2821,0.159886,0.375102,0.960938
2921,0.0765743,0.291342,0.960938
3021,0.0928736,0.307562,0.963542
3121,0.0884273,0.302386,0.962891
3221,0.0831987,0.29767,0.964063
3291,0.192449,0.406259,0.9375
3391,0.0644347,0.277948,0.953125
3491,0.0881578,0.302215,0.955729
3591,0.161301,0.374201,0.949219
3691,0.0998012,0.31285,0.951563
3761,0.080195,0.293495,0.976563
3861,0.0990241,0.312409,0.980469
3961,0.0535851,0.266671,0.981771
4061,0.0421324,0.254826,0.984375
4161,0.0807238,0.293914,0.98125
4231,0.0815982,0.294296,0.96875
4331,0.0639251,0.276762,0.972656
4431,0.0867399,0.298941,0.976563
4531,0.109458,0.319784,0.970703
4631,0.0470988,0.258408,0.971875
4701,0.119795,0.330671,0.960938
4801,0.0297499,0.23998,0.972656
4901,0.0341016,0.243603,0.979167
5001,0.00619232,0.214953,0.984375
5101,0.00287135,0.210884,0.9875
5171,0.0149877,0.222467,1.0
5271,0.00709846,0.21383,1.0
5371,0.016078,0.222057,0.997396
5471,0.003681,0.208906,0.998047
5571,0.00196943,0.20644,0.998438
5641,0.00903055,0.212965,1.0
5741,0.00425398,0.207436,1.0
5841,0.00863759,0.211066,1.0
5941,0.0026583,0.204334,1.0
6041,0.00157737,0.2025,1.0
6111,0.00692174,0.207313,1.0
6211,0.00320187,0.202845,1.0
6311,0.00565741,0.204552,1.0
6411,0.0021596,0.200308,1.0
6511,0.00137239,0.198775,1.0
6581,0.00577037,0.202647,1.0
6681,0.00261451,0.198751,1.0
6781,0.00423374,0.199631,1.0
6881,0.00186478,0.196523,1.0
6981,0.00124934,0.195172,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64766,2.85974,0.0546875
101,1.87083,2.08153,0.183594
201,1.21536,1.43166,0.335938
301,0.754036,0.978162,0.441406
401,0.527401,0.753296,0.520312
471,0.459829,0.685955,0.859375
571,0.395134,0.620921,0.875
671,0.440489,0.664988,0.872396
771,0.403383,0.62681,0.869141
871,0.276643,0.498895,0.879687
941,0.323542,0.545074,0.898438
1041,0.305533,0.526241,0.890625
1141,0.240773,0.460815,0.903646
1241,0.220813,0.440258,0.910156
1341,0.205754,0.42439,0.915625
1411,0.247984,0.466215,0.921875
1511,0.176734,0.395124,0.933594
1611,0.232222,0.450368,0.934896
1711,0.149644,0.367501,0.941406
1811,0.113036,0.331403,0.948438
1881,0.180672,0.399254,0.945313
1981,0.100036,0.31874,0.953125
2081,0.156302,0.37467,0.955729
2181,0.145062,0.364228,0.960938
2281,0.113041,0.33271,0.9625
2351,0.134939,0.354907,0.953125
2451,0.134938,0.355589,0.960938
2551,0.129265,0.349807,0.966146
2651,0.122138,0.344298,0.962891
2751,0.103449,0.325581,0.9625
2821,0.141146,0.363298,0.960938
2921,0.114743,0.337302,0.960938
3021,0.177796,0.401166,0.960938
3121,0.0470875,0.270389,0.96875
3221,0.114121,0.338374,0.965625
3291,0.173799,0.397983,0.960938
3391,0.0526484,0.276872,0.96875
3491,0.088948,0.313591,0.971354
3591,0.0818431,0.307353,0.970703
3691,0.0573962,0.282071,0.975
3761,0.109673,0.333606,0.960938
3861,0.043958,0.268017,0.972656
3961,0.0645758,0.287816,0.971354
4061,0.109698,0.333154,0.972656
4161,0.0754352,0.298928,0.973437
4231,0.0711976,0.294192,0.976563
4331,0.0601365,0.282721,0.972656
4431,0.0510023,0.273161,0.976563
4531,0.0933139,0.314869,0.976563
4631,0.0418533,0.26435,0.979688
4701,0.092536,0.314505,0.96875
4801,0.0226229,0.243902,0.976563
4901,0.0133776,0.233885,0.984375
5001,0.00573892,0.225465,0.988281
5101,0.00945771,0.228396,0.990625
5171,0.0134839,0.231858,0.992188
5271,0.00443628,0.222017,0.996094
5371,0.00361645,0.220402,0.997396
5471,0.00259222,0.218581,0.998047
5571,0.00520091,0.220391,0.998438
5641,0.0078034,0.222427,1.0
5741,0.0034212,0.217249,1.0
5841,0.00258413,0.215618,1.0
5941,0.00189509,0.214133,1.0
6041,0.00359774,0.21504,1.0
6111,0.00519094,0.216072,1.0
6211,0.00257283,0.212663,1.0
6311,0.00208212,0.211384,1.0
6411,0.00154248,0.210057,1.0
6511,0.00277599,0.210502,1.0
6581,0.00401675,0.211188,1.0
6681,0.0021451,0.208535,1.0
6781,0.0017895,0.2074,1.0
6881,0.00133357,0.206166,1.0
6981,0.00227575,0.206331,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.63603,2.84811,0.0546875
101,1.65455,1.86676,0.210938
201,0.824621,1.04562,0.380208
301,0.668929,0.894814,0.478516
401,0.396479,0.623365,0.557813
471,0.606247,0.832598,0.820313
571,0.395436,0.620868,0.847656
671,0.447063,0.67146,0.856771
771,0.368114,0.591553,0.863281
871,0.204178,0.426592,0.875
941,0.419026,0.640473,0.859375
1041,0.197993,0.418596,0.902344
1141,0.283085,0.502607,0.903646
1241,0.250257,0.468596,0.90625
1341,0.163379,0.381101,0.914063
1411,0.314862,0.532068,0.898438
1511,0.174585,0.391477,0.921875
1611,0.179166,0.39531,0.932292
1711,0.173229,0.389032,0.9375
1811,0.177624,0.393353,0.935938
1881,0.228947,0.444466,0.9375
1981,0.0838819,0.29934,0.953125
2081,0.149984,0.36491,0.953125
2181,0.142887,0.357866,0.953125
2281,0.138181,0.353031,0.953125
2351,0.196032,0.411226,0.953125
2451,0.0420715,0.256933,0.972656
2551,0.0827784,0.297335,0.973958
2651,0.168966,0.383993,0.970703
2751,0.0566743,0.271183,0.971875
2821,0.161805,0.375816,0.953125
2921,0.0362017,0.250082,0.972656
3021,0.187917,0.401353,0.963542
3121,0.189362,0.402471,0.957031
3221,0.11128,0.325515,0.957812
3291,0.116938,0.330445,0.976563
3391,0.0911766,0.304514,0.972656
3491,0.13056,0.343351,0.966146
3591,0.0921935,0.305831,0.966797
3691,0.0667809,0.278902,0.967188
3761,0.13647,0.34811,0.9375
3861,0.0601759,0.272064,0.957031
3961,0.0595171,0.270381,0.96875
4061,0.0984728,0.309432,0.966797
4161,0.08532,0.296693,0.967188
4231,0.149672,0.360804,0.945313
4331,0.0343009,0.245213,0.972656
4431,0.0792668,0.288929,0.973958
4531,0.0711844,0.281478,0.970703
4631,0.0869264,0.296286,0.970312
4701,0.17504,0.38418,0.953125
4801,0.0207113,0.229197,0.972656
4901,0.0187552,0.226513,0.981771
5001,0.00589762,0.21292,0.986328
5101,0.00323527,0.20951,0.989062
5171,0.00507896,0.210821,1.0
5271,0.00917794,0.214173,1.0
5371,0.00611024,0.210357,1.0
5471,0.00325047,0.206749,1.0
5571,0.00205554,0.204798,1.0
5641,0.00444138,0.20665,1.0
5741,0.00531325,0.206771,1.0
5841,0.00391171,0.20462,1.0
5941,0.00237282,0.202333,1.0
6041,0.0016421,0.200851,1.0
6111,0.00384311,0.202522,1.0
6211,0.00398855,0.201922,1.0
6311,0.00297526,0.200166,1.0
6411,0.0018969,0.198346,1.0
6511,0.00139119,0.197097,1.0
6581,0.00331941,0.198501,1.0
6681,0.00326172,0.197707,1.0
6781,0.00243268,0.196143,1.0
6881,0.00159137,0.194569,1.0
6981,0.00122231,0.193466,1.0


==> figures/results/CNNs/RESNET/SVHN/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.64945,2.86153,0.0546875
101,1.94667,2.1563,0.15625
201,1.17347,1.38795,0.299479
301,0.714404,0.936638,0.414063
401,0.600742,0.825862,0.495313
471,0.577674,0.803391,0.8125
571,0.428403,0.654198,0.847656
671,0.416176,0.641499,0.859375
771,0.31273,0.536708,0.865234
871,0.264546,0.487618,0.873438
941,0.313738,0.535791,0.929688
1041,0.302284,0.523652,0.914063
1141,0.270698,0.490963,0.921875
1241,0.194263,0.41379,0.933594
1341,0.253489,0.472255,0.928125
1411,0.238156,0.456598,0.921875
1511,0.231278,0.449705,0.917969
1611,0.318655,0.53656,0.916667
1711,0.167056,0.385474,0.923828
1811,0.0928154,0.311338,0.935938
1881,0.212319,0.43056,0.929688
1981,0.18377,0.402628,0.933594
2081,0.234716,0.453487,0.932292
2181,0.132508,0.351383,0.9375
2281,0.0469094,0.265541,0.948438
2351,0.235701,0.454506,0.914063
2451,0.140118,0.359916,0.933594
2551,0.134019,0.353848,0.945313
2651,0.104425,0.324042,0.951172
2751,0.157212,0.376309,0.951563
2821,0.158742,0.37842,0.96875
2921,0.10246,0.322545,0.960938
3021,0.0915179,0.311255,0.963542
3121,0.149477,0.369979,0.960938
3221,0.0729872,0.293012,0.964063
3291,0.0995187,0.31979,0.976563
3391,0.0994475,0.32,0.972656
3491,0.0642591,0.285546,0.971354
3591,0.0908722,0.311085,0.974609
3691,0.127678,0.348722,0.970312
3761,0.12641,0.347552,0.96875
3861,0.0682626,0.29002,0.976563
3961,0.0532526,0.273733,0.981771
4061,0.0997789,0.320443,0.980469
4161,0.101545,0.322361,0.976563
4231,0.0892218,0.309456,0.984375
4331,0.0550088,0.276653,0.984375
4431,0.138746,0.359817,0.96875
4531,0.0912881,0.312561,0.96875
4631,0.0441354,0.265396,0.975
4701,0.121437,0.341824,0.945313
4801,0.010511,0.230224,0.972656
4901,0.0237257,0.242674,0.979167
5001,0.00843169,0.226602,0.984375
5101,0.0271302,0.244508,0.985937
5171,0.0069425,0.223757,1.0
5271,0.00325584,0.219283,1.0
5371,0.00870817,0.223947,1.0
5471,0.00291555,0.217362,1.0
5571,0.00281305,0.216462,1.0
5641,0.00425884,0.217345,1.0
5741,0.00243229,0.214729,1.0
5841,0.00585501,0.217361,1.0
5941,0.00223196,0.212947,1.0
6041,0.00204727,0.211969,1.0
6111,0.00313515,0.212499,1.0
6211,0.00178315,0.210363,1.0
6311,0.00424695,0.212042,1.0
6411,0.0017717,0.208782,1.0
6511,0.00175291,0.207978,1.0
6581,0.00255457,0.208229,1.0
6681,0.00140299,0.206301,1.0
6781,0.00335036,0.207473,1.0
6881,0.00146745,0.204815,1.0
6981,0.00157541,0.204148,1.0


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/BGR.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.2992089,  0.11881188
 1179,  2.2221785,  0.12970297
 1572,  2.1282027,  0.24554455
 1965,  1.9469515,  0.30396038
 2358,  1.9694409,  0.30792078
 2751,  1.9571899,  0.32475248
 3144,  1.9124439,  0.33564356
 3537,  1.8168257,  0.36633664
 3930,  1.4854244,  0.45643565
 4323,  1.4828982,  0.46930692
 4716,  1.4757111,  0.47227722
 5109,  1.4683359,  0.47524753
 5502,  1.4619272,  0.47722772
 5895,  1.4492563,  0.47326732


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/BRG.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.2737722,  0.13069306
 1572,  2.1729991,  0.16633664
 1965,  1.9879049,  0.28712872
 2358,  1.932193,  0.31881189
 2751,  1.8920356,  0.34356436
 3144,  1.7903004,  0.37722772
 3537,  1.752991,  0.39405942
 3930,  1.4835432,  0.46930692
 4323,  1.4749711,  0.48019803
 4716,  1.4666109,  0.48118812
 5109,  1.4594258,  0.48415843
 5502,  1.4531878,  0.4831683
 5895,  1.4422896,  0.49108911


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/GBR.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.2838669,  0.12772277
 1179,  2.2355428,  0.12673268
 1572,  2.1154034,  0.24653466
 1965,  1.8885367,  0.33861387
 2358,  1.8729638,  0.34752476
 2751,  1.8682948,  0.35841584
 3144,  1.8033223,  0.37920791
 3537,  1.7780932,  0.39900991
 3930,  1.472205,  0.46237624
 4323,  1.4697407,  0.46237624
 4716,  1.4649676,  0.47128713
 5109,  1.4602053,  0.47128713
 5502,  1.4559497,  0.47425744
 5895,  1.4460186,  0.47227722


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/GRB.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.3024745,  0.1
 1572,  2.1890137,  0.1940594
 1965,  2.0932655,  0.24158415
 2358,  1.9510957,  0.31683168
 2751,  2.0443883,  0.30891088
 3144,  1.9211653,  0.36138615
 3537,  1.8410139,  0.3881188
 3930,  1.5004755,  0.46435642
 4323,  1.5014048,  0.46435642
 4716,  1.4947553,  0.46732673
 5109,  1.4891901,  0.47029704
 5502,  1.4835117,  0.46534654
 5895,  1.4723121,  0.47623762


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/RBG.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.2923944,  0.12871288
 1179,  2.2548647,  0.12376238
 1572,  2.1444249,  0.23267327
 1965,  1.9760923,  0.32673267
 2358,  1.8752564,  0.35049504
 2751,  1.9127754,  0.33861387
 3144,  1.8398927,  0.37623763
 3537,  1.8023801,  0.39504951
 3930,  1.4732995,  0.45643565
 4323,  1.4814795,  0.45940593
 4716,  1.4766808,  0.46237624
 5109,  1.4724271,  0.46633664
 5502,  1.4679835,  0.46831682
 5895,  1.4592505,  0.46138614


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/RGB.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.2660329,  0.12376238
 1572,  2.1848083,  0.15544555
 1965,  2.0132627,  0.29900989
 2358,  1.9063689,  0.32772276
 2751,  1.8896321,  0.34554455
 3144,  1.8183068,  0.36930692
 3537,  1.7496991,  0.3891089
 3930,  1.4889202,  0.47029704
 4323,  1.4964162,  0.46831682
 4716,  1.4896915,  0.47227722
 5109,  1.4838376,  0.47920793
 5502,  1.4790754,  0.47920793
 5895,  1.4689792,  0.48118812


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Testing/150Epochs/combinedData.csv <==
#step_BGR, loss_BGR, accuracy_BGR,step_BRG, loss_BRG, accuracy_BRG,step_GRB, loss_GRB, accuracy_GRB,step_GBR, loss_GBR, accuracy_GBR,step_RBG, loss_RBG, accuracy_RBG,step_RGB, loss_RGB, accuracy_RGB
BGR, BGR, BGR,BRG, BRG, BRG,GBR, GBR, GBR,GRB, GRB, GRB,RBG, RBG, RBG,RGB, RGB, RGB
 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1
 786,  2.2992089,  0.11881188, 786,  2.3025849,  0.1, 786,  2.3025849,  0.1, 786,  2.2838669,  0.12772277, 786,  2.2923944,  0.12871288, 786,  2.3025849,  0.1
 1179,  2.2221785,  0.12970297, 1179,  2.2737722,  0.13069306, 1179,  2.3024745,  0.1, 1179,  2.2355428,  0.12673268, 1179,  2.2548647,  0.12376238, 1179,  2.2660329,  0.12376238
 1572,  2.1282027,  0.24554455, 1572,  2.1729991,  0.16633664, 1572,  2.1890137,  0.1940594, 1572,  2.1154034,  0.24653466, 1572,  2.1444249,  0.23267327, 1572,  2.1848083,  0.15544555
 1965,  1.9469515,  0.30396038, 1965,  1.9879049,  0.28712872, 1965,  2.0932655,  0.24158415, 1965,  1.8885367,  0.33861387, 1965,  1.9760923,  0.32673267, 1965,  2.0132627,  0.29900989
 2358,  1.9694409,  0.30792078, 2358,  1.932193,  0.31881189, 2358,  1.9510957,  0.31683168, 2358,  1.8729638,  0.34752476, 2358,  1.8752564,  0.35049504, 2358,  1.9063689,  0.32772276
 2751,  1.9571899,  0.32475248, 2751,  1.8920356,  0.34356436, 2751,  2.0443883,  0.30891088, 2751,  1.8682948,  0.35841584, 2751,  1.9127754,  0.33861387, 2751,  1.8896321,  0.34554455
 3144,  1.9124439,  0.33564356, 3144,  1.7903004,  0.37722772, 3144,  1.9211653,  0.36138615, 3144,  1.8033223,  0.37920791, 3144,  1.8398927,  0.37623763, 3144,  1.8183068,  0.36930692
 3537,  1.8168257,  0.36633664, 3537,  1.752991,  0.39405942, 3537,  1.8410139,  0.3881188, 3537,  1.7780932,  0.39900991, 3537,  1.8023801,  0.39504951, 3537,  1.7496991,  0.3891089
 3930,  1.4854244,  0.45643565, 3930,  1.4835432,  0.46930692, 3930,  1.5004755,  0.46435642, 3930,  1.472205,  0.46237624, 3930,  1.4732995,  0.45643565, 3930,  1.4889202,  0.47029704
 4323,  1.4828982,  0.46930692, 4323,  1.4749711,  0.48019803, 4323,  1.5014048,  0.46435642, 4323,  1.4697407,  0.46237624, 4323,  1.4814795,  0.45940593, 4323,  1.4964162,  0.46831682
 4716,  1.4757111,  0.47227722, 4716,  1.4666109,  0.48118812, 4716,  1.4947553,  0.46732673, 4716,  1.4649676,  0.47128713, 4716,  1.4766808,  0.46237624, 4716,  1.4896915,  0.47227722
 5109,  1.4683359,  0.47524753, 5109,  1.4594258,  0.48415843, 5109,  1.4891901,  0.47029704, 5109,  1.4602053,  0.47128713, 5109,  1.4724271,  0.46633664, 5109,  1.4838376,  0.47920793
 5502,  1.4619272,  0.47722772, 5502,  1.4531878,  0.4831683, 5502,  1.4835117,  0.46534654, 5502,  1.4559497,  0.47425744, 5502,  1.4679835,  0.46831682, 5502,  1.4790754,  0.47920793
 5895,  1.4492563,  0.47326732, 5895,  1.4422896,  0.49108911, 5895,  1.4723121,  0.47623762, 5895,  1.4460186,  0.47227722, 5895,  1.4592505,  0.46138614, 5895,  1.4689792,  0.48118812


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/BGR.csv <==
step, cross_entropy, loss, train_accuracy
1,2.83543,2.83543,0.0625
101,2.3074,2.3074,0.0703125
201,2.30652,2.30652,0.0703125
301,2.30487,2.30487,0.0742188
394,2.30901,2.30901,0.078125
494,2.30568,2.30568,0.0703125
594,2.3007,2.3007,0.0729167
694,2.30944,2.30944,0.078125
787,2.31168,2.31168,0.0859375
887,2.32189,2.32189,0.078125
987,2.28909,2.28909,0.0807292
1087,2.28923,2.28923,0.0898438
1180,2.30825,2.30825,0.078125
1280,2.26667,2.26667,0.101563
1380,2.25692,2.25692,0.0989583
1480,2.24958,2.24958,0.109375
1573,2.19293,2.19293,0.164063
1673,2.12454,2.12454,0.199219
1773,2.09689,2.09689,0.1875
1873,2.08708,2.08708,0.193359
1966,1.92445,1.92445,0.28125
2066,1.94601,1.94601,0.289063
2166,1.87506,1.87506,0.278646
2266,2.0533,2.0533,0.263672
2359,1.83264,1.83264,0.273438
2459,1.80783,1.80783,0.324219
2559,1.74698,1.74698,0.330729
2659,1.92398,1.92398,0.318359
2752,1.76181,1.76181,0.3125
2852,1.70585,1.70585,0.367188
2952,1.65875,1.65875,0.364583
3052,1.72275,1.72275,0.367188
3145,1.69528,1.69528,0.367188
3245,1.62907,1.62907,0.40625
3345,1.57858,1.57858,0.40625
3445,1.74495,1.74495,0.396484
3538,1.57969,1.57969,0.414063
3638,1.56644,1.56644,0.449219
3738,1.47995,1.47995,0.4375
3838,1.60863,1.60863,0.4375
3931,1.38024,1.38024,0.5
4031,1.48938,1.48938,0.5
4131,1.44468,1.44468,0.505208
4231,1.53366,1.53366,0.5
4324,1.33486,1.33486,0.492188
4424,1.47719,1.47719,0.488281
4524,1.42066,1.42066,0.5
4624,1.52489,1.52489,0.496094
4717,1.321,1.321,0.492188
4817,1.4677,1.4677,0.488281
4917,1.40274,1.40274,0.507813
5017,1.51566,1.51566,0.503906
5110,1.31093,1.31093,0.484375
5210,1.4604,1.4604,0.484375
5310,1.38901,1.38901,0.505208
5410,1.506,1.506,0.501953
5503,1.30137,1.30137,0.484375
5603,1.45228,1.45228,0.488281
5703,1.37562,1.37562,0.513021
5803,1.49533,1.49533,0.507813


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/BRG.csv <==
step, cross_entropy, loss, train_accuracy
1,2.83087,2.83087,0.0703125
101,2.31011,2.31011,0.0703125
201,2.30505,2.30505,0.0677083
301,2.30279,2.30279,0.0761719
394,2.30682,2.30682,0.078125
494,2.3085,2.3085,0.0703125
594,2.30333,2.30333,0.0703125
694,2.30173,2.30173,0.0800781
787,2.30971,2.30971,0.078125
887,2.31246,2.31246,0.0742188
987,2.30094,2.30094,0.0729167
1087,2.30931,2.30931,0.0820313
1180,2.31231,2.31231,0.078125
1280,2.30524,2.30524,0.0820313
1380,2.27609,2.27609,0.078125
1480,2.27605,2.27605,0.0917969
1573,2.2435,2.2435,0.164063
1673,2.20249,2.20249,0.171875
1773,2.24223,2.24223,0.161458
1873,2.21472,2.21472,0.15625
1966,2.03245,2.03245,0.21875
2066,1.99647,1.99647,0.253906
2166,1.96371,1.96371,0.25
2266,1.99524,1.99524,0.257813
2359,1.83299,1.83299,0.28125
2459,1.85025,1.85025,0.332031
2559,1.80739,1.80739,0.309896
2659,1.97123,1.97123,0.308594
2752,1.73844,1.73844,0.328125
2852,1.74027,1.74027,0.371094
2952,1.68514,1.68514,0.354167
3052,1.78098,1.78098,0.357422
3145,1.60517,1.60517,0.398438
3245,1.66094,1.66094,0.40625
3345,1.58171,1.58171,0.395833
3445,1.72954,1.72954,0.396484
3538,1.51811,1.51811,0.453125
3638,1.57008,1.57008,0.460938
3738,1.50039,1.50039,0.442708
3838,1.69899,1.69899,0.425781
3931,1.33685,1.33685,0.53125
4031,1.48302,1.48302,0.511719
4131,1.43407,1.43407,0.507813
4231,1.55658,1.55658,0.496094
4324,1.29401,1.29401,0.539063
4424,1.46758,1.46758,0.523438
4524,1.41464,1.41464,0.510417
4624,1.54706,1.54706,0.503906
4717,1.28075,1.28075,0.539063
4817,1.45562,1.45562,0.523438
4917,1.40298,1.40298,0.515625
5017,1.53719,1.53719,0.505859
5110,1.26989,1.26989,0.554688
5210,1.44488,1.44488,0.53125
5310,1.39067,1.39067,0.526042
5410,1.52706,1.52706,0.513672
5503,1.2616,1.2616,0.554688
5603,1.43466,1.43466,0.539063
5703,1.38095,1.38095,0.53125
5803,1.51846,1.51846,0.517578


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/GBR.csv <==
step, cross_entropy, loss, train_accuracy
1,2.80349,2.80349,0.0625
101,2.30562,2.30562,0.0703125
201,2.30632,2.30632,0.0677083
301,2.30409,2.30409,0.0722656
394,2.30816,2.30816,0.0859375
494,2.3093,2.3093,0.0703125
594,2.30379,2.30379,0.0651042
694,2.3105,2.3105,0.0703125
787,2.30994,2.30994,0.0703125
887,2.31227,2.31227,0.0898438
987,2.2757,2.2757,0.0885417
1087,2.29255,2.29255,0.09375
1180,2.30542,2.30542,0.078125
1280,2.26401,2.26401,0.117188
1380,2.24352,2.24352,0.130208
1480,2.25551,2.25551,0.136719
1573,2.19068,2.19068,0.132813
1673,2.15115,2.15115,0.164063
1773,2.1448,2.1448,0.1875
1873,2.09423,2.09423,0.203125
1966,1.92955,1.92955,0.296875
2066,1.97146,1.97146,0.304688
2166,1.87489,1.87489,0.302083
2266,1.98045,1.98045,0.296875
2359,1.8221,1.8221,0.351563
2459,1.81286,1.81286,0.375
2559,1.73313,1.73313,0.354167
2659,1.96689,1.96689,0.341797
2752,1.77744,1.77744,0.351563
2852,1.71661,1.71661,0.402344
2952,1.59908,1.59908,0.398438
3052,1.7189,1.7189,0.394531
3145,1.68498,1.68498,0.398438
3245,1.60684,1.60684,0.4375
3345,1.50384,1.50384,0.440104
3445,1.65177,1.65177,0.433594
3538,1.62392,1.62392,0.453125
3638,1.54414,1.54414,0.46875
3738,1.4335,1.4335,0.481771
3838,1.61688,1.61688,0.462891
3931,1.4039,1.4039,0.507813
4031,1.47493,1.47493,0.53125
4131,1.37684,1.37684,0.533854
4231,1.52011,1.52011,0.517578
4324,1.36231,1.36231,0.507813
4424,1.46591,1.46591,0.535156
4524,1.36024,1.36024,0.539063
4624,1.51057,1.51057,0.523438
4717,1.35165,1.35165,0.507813
4817,1.45529,1.45529,0.535156
4917,1.34838,1.34838,0.536458
5017,1.50192,1.50192,0.521484
5110,1.3418,1.3418,0.515625
5210,1.44772,1.44772,0.539063
5310,1.33785,1.33785,0.539063
5410,1.49401,1.49401,0.523438
5503,1.33314,1.33314,0.523438
5603,1.4392,1.4392,0.539063
5703,1.32852,1.32852,0.541667
5803,1.48581,1.48581,0.525391


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/GRB.csv <==
step, cross_entropy, loss, train_accuracy
1,2.8469,2.8469,0.0703125
101,2.30614,2.30614,0.0703125
201,2.30528,2.30528,0.0651042
301,2.30583,2.30583,0.0722656
394,2.30608,2.30608,0.078125
494,2.30507,2.30507,0.078125
594,2.30417,2.30417,0.0729167
694,2.30545,2.30545,0.0800781
787,2.30847,2.30847,0.078125
887,2.30189,2.30189,0.0820313
987,2.30439,2.30439,0.078125
1087,2.3061,2.3061,0.0859375
1180,2.30986,2.30986,0.0859375
1280,2.3085,2.3085,0.09375
1380,2.28854,2.28854,0.0963542
1480,2.30105,2.30105,0.107422
1573,2.29815,2.29815,0.140625
1673,2.22041,2.22041,0.164063
1773,2.22658,2.22658,0.166667
1873,2.22375,2.22375,0.162109
1966,2.175,2.175,0.171875
2066,2.0727,2.0727,0.21875
2166,2.11235,2.11235,0.216146
2266,2.07506,2.07506,0.224609
2359,1.92403,1.92403,0.234375
2459,1.88846,1.88846,0.265625
2559,1.86613,1.86613,0.270833
2659,1.93386,1.93386,0.279297
2752,1.83824,1.83824,0.289063
2852,1.7378,1.7378,0.332031
2952,1.70314,1.70314,0.338542
3052,1.93663,1.93663,0.337891
3145,1.676,1.676,0.375
3245,1.66994,1.66994,0.386719
3345,1.59688,1.59688,0.390625
3445,1.91524,1.91524,0.378906
3538,1.56198,1.56198,0.4375
3638,1.59067,1.59067,0.449219
3738,1.53771,1.53771,0.453125
3838,1.7325,1.7325,0.439453
3931,1.39522,1.39522,0.484375
4031,1.50689,1.50689,0.492188
4131,1.48036,1.48036,0.481771
4231,1.52957,1.52957,0.474609
4324,1.34226,1.34226,0.476563
4424,1.4875,1.4875,0.484375
4524,1.46872,1.46872,0.481771
4624,1.5099,1.5099,0.474609
4717,1.3273,1.3273,0.476563
4817,1.47424,1.47424,0.492188
4917,1.46028,1.46028,0.486979
5017,1.49824,1.49824,0.482422
5110,1.31591,1.31591,0.476563
5210,1.46285,1.46285,0.492188
5310,1.45226,1.45226,0.489583
5410,1.48783,1.48783,0.484375
5503,1.30554,1.30554,0.484375
5603,1.45322,1.45322,0.503906
5703,1.44472,1.44472,0.497396
5803,1.47701,1.47701,0.490234


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/RBG.csv <==
step, cross_entropy, loss, train_accuracy
1,2.81336,2.81336,0.0625
101,2.30741,2.30741,0.0742188
201,2.30572,2.30572,0.0703125
301,2.30415,2.30415,0.0761719
394,2.30609,2.30609,0.0859375
494,2.30606,2.30606,0.0820313
594,2.30377,2.30377,0.0755208
694,2.31227,2.31227,0.0820313
787,2.31055,2.31055,0.0859375
887,2.3253,2.3253,0.0859375
987,2.28357,2.28357,0.0859375
1087,2.29178,2.29178,0.0878906
1180,2.29824,2.29824,0.109375
1280,2.26301,2.26301,0.117188
1380,2.25226,2.25226,0.127604
1480,2.26266,2.26266,0.130859
1573,2.22261,2.22261,0.179688
1673,2.17356,2.17356,0.199219
1773,2.18028,2.18028,0.190104
1873,2.16266,2.16266,0.197266
1966,2.02003,2.02003,0.257813
2066,1.98259,1.98259,0.265625
2166,1.93213,1.93213,0.255208
2266,2.0213,2.0213,0.255859
2359,1.8155,1.8155,0.289063
2459,1.81113,1.81113,0.332031
2559,1.78645,1.78645,0.330729
2659,2.00065,2.00065,0.324219
2752,1.76093,1.76093,0.320313
2852,1.68588,1.68588,0.371094
2952,1.64918,1.64918,0.367188
3052,1.8521,1.8521,0.353516
3145,1.66398,1.66398,0.367188
3245,1.60675,1.60675,0.40625
3345,1.54172,1.54172,0.403646
3445,1.63294,1.63294,0.402344
3538,1.58641,1.58641,0.390625
3638,1.52934,1.52934,0.429688
3738,1.46878,1.46878,0.440104
3838,1.57244,1.57244,0.443359
3931,1.39146,1.39146,0.515625
4031,1.45983,1.45983,0.519531
4131,1.40597,1.40597,0.510417
4231,1.49943,1.49943,0.501953
4324,1.34915,1.34915,0.539063
4424,1.43668,1.43668,0.523438
4524,1.38889,1.38889,0.520833
4624,1.48906,1.48906,0.511719
4717,1.33785,1.33785,0.53125
4817,1.42581,1.42581,0.519531
4917,1.37669,1.37669,0.515625
5017,1.4798,1.4798,0.509766
5110,1.32938,1.32938,0.53125
5210,1.41718,1.41718,0.519531
5310,1.36534,1.36534,0.518229
5410,1.47192,1.47192,0.511719
5503,1.32016,1.32016,0.53125
5603,1.40769,1.40769,0.527344
5703,1.35336,1.35336,0.526042
5803,1.4629,1.4629,0.517578


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/RGB.csv <==
step, cross_entropy, loss, train_accuracy
1,2.85327,2.85327,0.0703125
101,2.30699,2.30699,0.0703125
201,2.3053,2.3053,0.0677083
301,2.30442,2.30442,0.0742188
394,2.30435,2.30435,0.0859375
494,2.30336,2.30336,0.0820313
594,2.30481,2.30481,0.078125
694,2.30458,2.30458,0.0839844
787,2.30752,2.30752,0.078125
887,2.30709,2.30709,0.0820313
987,2.30219,2.30219,0.0729167
1087,2.30571,2.30571,0.0800781
1180,2.31614,2.31614,0.0703125
1280,2.29133,2.29133,0.09375
1380,2.26039,2.26039,0.09375
1480,2.27299,2.27299,0.0976563
1573,2.25092,2.25092,0.148438
1673,2.20901,2.20901,0.15625
1773,2.2086,2.2086,0.169271
1873,2.20163,2.20163,0.169922
1966,2.07758,2.07758,0.210938
2066,2.02666,2.02666,0.238281
2166,1.97798,1.97798,0.242188
2266,1.96377,1.96377,0.244141
2359,1.85969,1.85969,0.28125
2459,1.85895,1.85895,0.300781
2559,1.76353,1.76353,0.307292
2659,1.82641,1.82641,0.326172
2752,1.76843,1.76843,0.296875
2852,1.76202,1.76202,0.347656
2952,1.64164,1.64164,0.346354
3052,1.81577,1.81577,0.353516
3145,1.66426,1.66426,0.359375
3245,1.67623,1.67623,0.402344
3345,1.53649,1.53649,0.414063
3445,1.89489,1.89489,0.390625
3538,1.55739,1.55739,0.414063
3638,1.56602,1.56602,0.433594
3738,1.45762,1.45762,0.450521
3838,1.62543,1.62543,0.443359
3931,1.43224,1.43224,0.5
4031,1.4893,1.4893,0.492188
4131,1.40825,1.40825,0.505208
4231,1.49663,1.49663,0.498047
4324,1.38493,1.38493,0.492188
4424,1.4709,1.4709,0.5
4524,1.39107,1.39107,0.494792
4624,1.48236,1.48236,0.494141
4717,1.37347,1.37347,0.507813
4817,1.45837,1.45837,0.507813
4917,1.38011,1.38011,0.502604
5017,1.4712,1.4712,0.501953
5110,1.36333,1.36333,0.515625
5210,1.44672,1.44672,0.519531
5310,1.37053,1.37053,0.518229
5410,1.46058,1.46058,0.517578
5503,1.35242,1.35242,0.523438
5603,1.43525,1.43525,0.523438
5703,1.36089,1.36089,0.520833
5803,1.4509,1.4509,0.521484


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR1-permutingRGB/Training/150Epochs/combinedData.csv <==
step_BGR, cross_entropy_BGR, loss_BGR, train_accuracy_BGR,step_BRG, cross_entropy_BRG, loss_BRG, train_accuracy_BRG,step_GRB, cross_entropy_GRB, loss_GRB, train_accuracy_GRB,step_GBR, cross_entropy_GBR, loss_GBR, train_accuracy_GBR,step_RBG, cross_entropy_RBG, loss_RBG, train_accuracy_RBG,step_RGB, cross_entropy_RGB, loss_RGB, train_accuracy_RGB
1,2.83543,2.83543,0.0625,1,2.83087,2.83087,0.0703125,1,2.8469,2.8469,0.0703125,1,2.80349,2.80349,0.0625,1,2.81336,2.81336,0.0625,1,2.85327,2.85327,0.0703125
101,2.3074,2.3074,0.0703125,101,2.31011,2.31011,0.0703125,101,2.30614,2.30614,0.0703125,101,2.30562,2.30562,0.0703125,101,2.30741,2.30741,0.0742188,101,2.30699,2.30699,0.0703125
201,2.30652,2.30652,0.0703125,201,2.30505,2.30505,0.0677083,201,2.30528,2.30528,0.0651042,201,2.30632,2.30632,0.0677083,201,2.30572,2.30572,0.0703125,201,2.3053,2.3053,0.0677083
301,2.30487,2.30487,0.0742188,301,2.30279,2.30279,0.0761719,301,2.30583,2.30583,0.0722656,301,2.30409,2.30409,0.0722656,301,2.30415,2.30415,0.0761719,301,2.30442,2.30442,0.0742188
394,2.30901,2.30901,0.078125,394,2.30682,2.30682,0.078125,394,2.30608,2.30608,0.078125,394,2.30816,2.30816,0.0859375,394,2.30609,2.30609,0.0859375,394,2.30435,2.30435,0.0859375
494,2.30568,2.30568,0.0703125,494,2.3085,2.3085,0.0703125,494,2.30507,2.30507,0.078125,494,2.3093,2.3093,0.0703125,494,2.30606,2.30606,0.0820313,494,2.30336,2.30336,0.0820313
594,2.3007,2.3007,0.0729167,594,2.30333,2.30333,0.0703125,594,2.30417,2.30417,0.0729167,594,2.30379,2.30379,0.0651042,594,2.30377,2.30377,0.0755208,594,2.30481,2.30481,0.078125
694,2.30944,2.30944,0.078125,694,2.30173,2.30173,0.0800781,694,2.30545,2.30545,0.0800781,694,2.3105,2.3105,0.0703125,694,2.31227,2.31227,0.0820313,694,2.30458,2.30458,0.0839844
787,2.31168,2.31168,0.0859375,787,2.30971,2.30971,0.078125,787,2.30847,2.30847,0.078125,787,2.30994,2.30994,0.0703125,787,2.31055,2.31055,0.0859375,787,2.30752,2.30752,0.078125
887,2.32189,2.32189,0.078125,887,2.31246,2.31246,0.0742188,887,2.30189,2.30189,0.0820313,887,2.31227,2.31227,0.0898438,887,2.3253,2.3253,0.0859375,887,2.30709,2.30709,0.0820313
987,2.28909,2.28909,0.0807292,987,2.30094,2.30094,0.0729167,987,2.30439,2.30439,0.078125,987,2.2757,2.2757,0.0885417,987,2.28357,2.28357,0.0859375,987,2.30219,2.30219,0.0729167
1087,2.28923,2.28923,0.0898438,1087,2.30931,2.30931,0.0820313,1087,2.3061,2.3061,0.0859375,1087,2.29255,2.29255,0.09375,1087,2.29178,2.29178,0.0878906,1087,2.30571,2.30571,0.0800781
1180,2.30825,2.30825,0.078125,1180,2.31231,2.31231,0.078125,1180,2.30986,2.30986,0.0859375,1180,2.30542,2.30542,0.078125,1180,2.29824,2.29824,0.109375,1180,2.31614,2.31614,0.0703125
1280,2.26667,2.26667,0.101563,1280,2.30524,2.30524,0.0820313,1280,2.3085,2.3085,0.09375,1280,2.26401,2.26401,0.117188,1280,2.26301,2.26301,0.117188,1280,2.29133,2.29133,0.09375
1380,2.25692,2.25692,0.0989583,1380,2.27609,2.27609,0.078125,1380,2.28854,2.28854,0.0963542,1380,2.24352,2.24352,0.130208,1380,2.25226,2.25226,0.127604,1380,2.26039,2.26039,0.09375
1480,2.24958,2.24958,0.109375,1480,2.27605,2.27605,0.0917969,1480,2.30105,2.30105,0.107422,1480,2.25551,2.25551,0.136719,1480,2.26266,2.26266,0.130859,1480,2.27299,2.27299,0.0976563
1573,2.19293,2.19293,0.164063,1573,2.2435,2.2435,0.164063,1573,2.29815,2.29815,0.140625,1573,2.19068,2.19068,0.132813,1573,2.22261,2.22261,0.179688,1573,2.25092,2.25092,0.148438
1673,2.12454,2.12454,0.199219,1673,2.20249,2.20249,0.171875,1673,2.22041,2.22041,0.164063,1673,2.15115,2.15115,0.164063,1673,2.17356,2.17356,0.199219,1673,2.20901,2.20901,0.15625
1773,2.09689,2.09689,0.1875,1773,2.24223,2.24223,0.161458,1773,2.22658,2.22658,0.166667,1773,2.1448,2.1448,0.1875,1773,2.18028,2.18028,0.190104,1773,2.2086,2.2086,0.169271
1873,2.08708,2.08708,0.193359,1873,2.21472,2.21472,0.15625,1873,2.22375,2.22375,0.162109,1873,2.09423,2.09423,0.203125,1873,2.16266,2.16266,0.197266,1873,2.20163,2.20163,0.169922
1966,1.92445,1.92445,0.28125,1966,2.03245,2.03245,0.21875,1966,2.175,2.175,0.171875,1966,1.92955,1.92955,0.296875,1966,2.02003,2.02003,0.257813,1966,2.07758,2.07758,0.210938
2066,1.94601,1.94601,0.289063,2066,1.99647,1.99647,0.253906,2066,2.0727,2.0727,0.21875,2066,1.97146,1.97146,0.304688,2066,1.98259,1.98259,0.265625,2066,2.02666,2.02666,0.238281
2166,1.87506,1.87506,0.278646,2166,1.96371,1.96371,0.25,2166,2.11235,2.11235,0.216146,2166,1.87489,1.87489,0.302083,2166,1.93213,1.93213,0.255208,2166,1.97798,1.97798,0.242188
2266,2.0533,2.0533,0.263672,2266,1.99524,1.99524,0.257813,2266,2.07506,2.07506,0.224609,2266,1.98045,1.98045,0.296875,2266,2.0213,2.0213,0.255859,2266,1.96377,1.96377,0.244141
2359,1.83264,1.83264,0.273438,2359,1.83299,1.83299,0.28125,2359,1.92403,1.92403,0.234375,2359,1.8221,1.8221,0.351563,2359,1.8155,1.8155,0.289063,2359,1.85969,1.85969,0.28125
2459,1.80783,1.80783,0.324219,2459,1.85025,1.85025,0.332031,2459,1.88846,1.88846,0.265625,2459,1.81286,1.81286,0.375,2459,1.81113,1.81113,0.332031,2459,1.85895,1.85895,0.300781
2559,1.74698,1.74698,0.330729,2559,1.80739,1.80739,0.309896,2559,1.86613,1.86613,0.270833,2559,1.73313,1.73313,0.354167,2559,1.78645,1.78645,0.330729,2559,1.76353,1.76353,0.307292
2659,1.92398,1.92398,0.318359,2659,1.97123,1.97123,0.308594,2659,1.93386,1.93386,0.279297,2659,1.96689,1.96689,0.341797,2659,2.00065,2.00065,0.324219,2659,1.82641,1.82641,0.326172
2752,1.76181,1.76181,0.3125,2752,1.73844,1.73844,0.328125,2752,1.83824,1.83824,0.289063,2752,1.77744,1.77744,0.351563,2752,1.76093,1.76093,0.320313,2752,1.76843,1.76843,0.296875
2852,1.70585,1.70585,0.367188,2852,1.74027,1.74027,0.371094,2852,1.7378,1.7378,0.332031,2852,1.71661,1.71661,0.402344,2852,1.68588,1.68588,0.371094,2852,1.76202,1.76202,0.347656
2952,1.65875,1.65875,0.364583,2952,1.68514,1.68514,0.354167,2952,1.70314,1.70314,0.338542,2952,1.59908,1.59908,0.398438,2952,1.64918,1.64918,0.367188,2952,1.64164,1.64164,0.346354
3052,1.72275,1.72275,0.367188,3052,1.78098,1.78098,0.357422,3052,1.93663,1.93663,0.337891,3052,1.7189,1.7189,0.394531,3052,1.8521,1.8521,0.353516,3052,1.81577,1.81577,0.353516
3145,1.69528,1.69528,0.367188,3145,1.60517,1.60517,0.398438,3145,1.676,1.676,0.375,3145,1.68498,1.68498,0.398438,3145,1.66398,1.66398,0.367188,3145,1.66426,1.66426,0.359375
3245,1.62907,1.62907,0.40625,3245,1.66094,1.66094,0.40625,3245,1.66994,1.66994,0.386719,3245,1.60684,1.60684,0.4375,3245,1.60675,1.60675,0.40625,3245,1.67623,1.67623,0.402344
3345,1.57858,1.57858,0.40625,3345,1.58171,1.58171,0.395833,3345,1.59688,1.59688,0.390625,3345,1.50384,1.50384,0.440104,3345,1.54172,1.54172,0.403646,3345,1.53649,1.53649,0.414063
3445,1.74495,1.74495,0.396484,3445,1.72954,1.72954,0.396484,3445,1.91524,1.91524,0.378906,3445,1.65177,1.65177,0.433594,3445,1.63294,1.63294,0.402344,3445,1.89489,1.89489,0.390625
3538,1.57969,1.57969,0.414063,3538,1.51811,1.51811,0.453125,3538,1.56198,1.56198,0.4375,3538,1.62392,1.62392,0.453125,3538,1.58641,1.58641,0.390625,3538,1.55739,1.55739,0.414063
3638,1.56644,1.56644,0.449219,3638,1.57008,1.57008,0.460938,3638,1.59067,1.59067,0.449219,3638,1.54414,1.54414,0.46875,3638,1.52934,1.52934,0.429688,3638,1.56602,1.56602,0.433594
3738,1.47995,1.47995,0.4375,3738,1.50039,1.50039,0.442708,3738,1.53771,1.53771,0.453125,3738,1.4335,1.4335,0.481771,3738,1.46878,1.46878,0.440104,3738,1.45762,1.45762,0.450521
3838,1.60863,1.60863,0.4375,3838,1.69899,1.69899,0.425781,3838,1.7325,1.7325,0.439453,3838,1.61688,1.61688,0.462891,3838,1.57244,1.57244,0.443359,3838,1.62543,1.62543,0.443359
3931,1.38024,1.38024,0.5,3931,1.33685,1.33685,0.53125,3931,1.39522,1.39522,0.484375,3931,1.4039,1.4039,0.507813,3931,1.39146,1.39146,0.515625,3931,1.43224,1.43224,0.5
4031,1.48938,1.48938,0.5,4031,1.48302,1.48302,0.511719,4031,1.50689,1.50689,0.492188,4031,1.47493,1.47493,0.53125,4031,1.45983,1.45983,0.519531,4031,1.4893,1.4893,0.492188
4131,1.44468,1.44468,0.505208,4131,1.43407,1.43407,0.507813,4131,1.48036,1.48036,0.481771,4131,1.37684,1.37684,0.533854,4131,1.40597,1.40597,0.510417,4131,1.40825,1.40825,0.505208
4231,1.53366,1.53366,0.5,4231,1.55658,1.55658,0.496094,4231,1.52957,1.52957,0.474609,4231,1.52011,1.52011,0.517578,4231,1.49943,1.49943,0.501953,4231,1.49663,1.49663,0.498047
4324,1.33486,1.33486,0.492188,4324,1.29401,1.29401,0.539063,4324,1.34226,1.34226,0.476563,4324,1.36231,1.36231,0.507813,4324,1.34915,1.34915,0.539063,4324,1.38493,1.38493,0.492188
4424,1.47719,1.47719,0.488281,4424,1.46758,1.46758,0.523438,4424,1.4875,1.4875,0.484375,4424,1.46591,1.46591,0.535156,4424,1.43668,1.43668,0.523438,4424,1.4709,1.4709,0.5
4524,1.42066,1.42066,0.5,4524,1.41464,1.41464,0.510417,4524,1.46872,1.46872,0.481771,4524,1.36024,1.36024,0.539063,4524,1.38889,1.38889,0.520833,4524,1.39107,1.39107,0.494792
4624,1.52489,1.52489,0.496094,4624,1.54706,1.54706,0.503906,4624,1.5099,1.5099,0.474609,4624,1.51057,1.51057,0.523438,4624,1.48906,1.48906,0.511719,4624,1.48236,1.48236,0.494141
4717,1.321,1.321,0.492188,4717,1.28075,1.28075,0.539063,4717,1.3273,1.3273,0.476563,4717,1.35165,1.35165,0.507813,4717,1.33785,1.33785,0.53125,4717,1.37347,1.37347,0.507813
4817,1.4677,1.4677,0.488281,4817,1.45562,1.45562,0.523438,4817,1.47424,1.47424,0.492188,4817,1.45529,1.45529,0.535156,4817,1.42581,1.42581,0.519531,4817,1.45837,1.45837,0.507813
4917,1.40274,1.40274,0.507813,4917,1.40298,1.40298,0.515625,4917,1.46028,1.46028,0.486979,4917,1.34838,1.34838,0.536458,4917,1.37669,1.37669,0.515625,4917,1.38011,1.38011,0.502604
5017,1.51566,1.51566,0.503906,5017,1.53719,1.53719,0.505859,5017,1.49824,1.49824,0.482422,5017,1.50192,1.50192,0.521484,5017,1.4798,1.4798,0.509766,5017,1.4712,1.4712,0.501953
5110,1.31093,1.31093,0.484375,5110,1.26989,1.26989,0.554688,5110,1.31591,1.31591,0.476563,5110,1.3418,1.3418,0.515625,5110,1.32938,1.32938,0.53125,5110,1.36333,1.36333,0.515625
5210,1.4604,1.4604,0.484375,5210,1.44488,1.44488,0.53125,5210,1.46285,1.46285,0.492188,5210,1.44772,1.44772,0.539063,5210,1.41718,1.41718,0.519531,5210,1.44672,1.44672,0.519531
5310,1.38901,1.38901,0.505208,5310,1.39067,1.39067,0.526042,5310,1.45226,1.45226,0.489583,5310,1.33785,1.33785,0.539063,5310,1.36534,1.36534,0.518229,5310,1.37053,1.37053,0.518229
5410,1.506,1.506,0.501953,5410,1.52706,1.52706,0.513672,5410,1.48783,1.48783,0.484375,5410,1.49401,1.49401,0.523438,5410,1.47192,1.47192,0.511719,5410,1.46058,1.46058,0.517578
5503,1.30137,1.30137,0.484375,5503,1.2616,1.2616,0.554688,5503,1.30554,1.30554,0.484375,5503,1.33314,1.33314,0.523438,5503,1.32016,1.32016,0.53125,5503,1.35242,1.35242,0.523438
5603,1.45228,1.45228,0.488281,5603,1.43466,1.43466,0.539063,5603,1.45322,1.45322,0.503906,5603,1.4392,1.4392,0.539063,5603,1.40769,1.40769,0.527344,5603,1.43525,1.43525,0.523438
5703,1.37562,1.37562,0.513021,5703,1.38095,1.38095,0.53125,5703,1.44472,1.44472,0.497396,5703,1.32852,1.32852,0.541667,5703,1.35336,1.35336,0.526042,5703,1.36089,1.36089,0.520833
5803,1.49533,1.49533,0.507813,5803,1.51846,1.51846,0.517578,5803,1.47701,1.47701,0.490234,5803,1.48581,1.48581,0.525391,5803,1.4629,1.4629,0.517578,5803,1.4509,1.4509,0.521484


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/combinedData.csv <==
#step_originalData, loss_originalData, accuracy_originalData,step_rotate90, loss_rotate90, accuracy_rotate90,step_rotate90transpose, loss_rotate90transpose, accuracy_rotate90transpose,step_rotate180, loss_rotate180, accuracy_rotate180,step_rotate180transpose, loss_rotate180transpose, accuracy_rotate180transpose,step_rotate270, loss_rotate270, accuracy_rotate270,step_rotate270transpose, loss_rotate270transpose, accuracy_rotate270transpose,step_transpose, loss_transpose, accuracy_transpose
originalData, originalData, originalData,rotate180, rotate180, rotate180,rotate180transpose, rotate180transpose, rotate180transpose,rotate270, rotate270, rotate270,rotate270transpose, rotate270transpose, rotate270transpose,rotate90, rotate90, rotate90,rotate90transpose, rotate90transpose, rotate90transpose,transpose, transpose, transpose
 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1, 393,  2.3025849,  0.1
 786,  2.3025849,  0.1, 786,  2.3025849,  0.1, 786,  2.3025849,  0.1, 786,  2.3025849,  0.1, 786,  2.3025849,  0.1, 786,  2.3025849,  0.1, 786,  2.3025849,  0.1, 786,  2.3025849,  0.1
 1179,  2.2660329,  0.12376238, 1179,  2.3025849,  0.1, 1179,  2.2922335,  0.12574257, 1179,  2.2600696,  0.19108911, 1179,  2.3025849,  0.1, 1179,  2.3025849,  0.1, 1179,  2.2665699,  0.17326732, 1179,  2.3025849,  0.1
 1572,  2.1848083,  0.15544555, 1572,  2.2957006,  0.13465346, 1572,  2.2420909,  0.12871288, 1572,  2.1090348,  0.26732674, 1572,  2.2721865,  0.15643564, 1572,  2.2969604,  0.13564357, 1572,  2.157279,  0.22673267, 1572,  2.2799127,  0.15544555
 1965,  2.0132627,  0.29900989, 1965,  2.2613494,  0.15940595, 1965,  2.0901139,  0.24950495, 1965,  1.9255167,  0.31287128, 1965,  2.2296543,  0.18118812, 1965,  2.2609682,  0.16039604, 1965,  1.9983253,  0.30000001, 1965,  2.2599478,  0.15742575
 2358,  1.9063689,  0.32772276, 2358,  2.1683097,  0.22079208, 2358,  1.9529681,  0.30891088, 2358,  1.9142809,  0.32178217, 2358,  2.1468532,  0.23366337, 2358,  2.1701105,  0.20990099, 2358,  1.90853,  0.31485149, 2358,  2.2244501,  0.18019801
 2751,  1.8896321,  0.34554455, 2751,  2.092278,  0.24455446, 2751,  1.9555666,  0.32376239, 2751,  1.9367507,  0.33465347, 2751,  2.0946717,  0.26732674, 2751,  2.1064813,  0.24356435, 2751,  1.9268563,  0.31683168, 2751,  2.1307206,  0.22772278
 3144,  1.8183068,  0.36930692, 3144,  1.9707537,  0.27425742, 3144,  1.9314615,  0.33465347, 3144,  1.9188564,  0.35346535, 3144,  2.0473583,  0.25346535, 3144,  2.0008957,  0.28019801, 3144,  1.9612814,  0.32673267, 3144,  1.9586418,  0.29603961
 3537,  1.7496991,  0.3891089, 3537,  1.9905939,  0.28613862, 3537,  1.9613463,  0.34851485, 3537,  1.9028697,  0.36435643, 3537,  2.0518875,  0.27722773, 3537,  2.0095816,  0.2940594, 3537,  1.8470781,  0.36831683, 3537,  1.9626911,  0.30693069
 3930,  1.4889202,  0.47029704, 3930,  1.7377937,  0.36633664, 3930,  1.5075263,  0.44752476, 3930,  1.4793886,  0.47326732, 3930,  1.73689,  0.36138615, 3930,  1.7218685,  0.37920791, 3930,  1.5031431,  0.46336633, 3930,  1.737321,  0.38316831
 4323,  1.4964162,  0.46831682, 4323,  1.7107505,  0.37128714, 4323,  1.5076853,  0.45049506, 4323,  1.4895304,  0.47227722, 4323,  1.7084625,  0.37029704, 4323,  1.7053145,  0.38019803, 4323,  1.5135454,  0.46039605, 4323,  1.7236587,  0.3841584
 4716,  1.4896915,  0.47227722, 4716,  1.6999249,  0.37227723, 4716,  1.5025458,  0.45346534, 4716,  1.4835219,  0.47920793, 4716,  1.6985707,  0.37227723, 4716,  1.6963377,  0.37821782, 4716,  1.5086571,  0.46237624, 4716,  1.7139854,  0.3881188
 5109,  1.4838376,  0.47920793, 5109,  1.6902463,  0.37821782, 5109,  1.4966617,  0.45544556, 5109,  1.4775653,  0.4831683, 5109,  1.6890142,  0.38019803, 5109,  1.6878678,  0.38019803, 5109,  1.504426,  0.46435642, 5109,  1.7043351,  0.38712871
 5502,  1.4790754,  0.47920793, 5502,  1.6809834,  0.3841584, 5502,  1.4910587,  0.45643565, 5502,  1.4727445,  0.48613861, 5502,  1.680208,  0.38514853, 5502,  1.6797601,  0.38514853, 5502,  1.4999154,  0.46039605, 5502,  1.6963267,  0.39108911
 5895,  1.4689792,  0.48118812, 5895,  1.6662766,  0.38613862, 5895,  1.4796379,  0.46039605, 5895,  1.4630895,  0.48910892, 5895,  1.6645746,  0.38712871, 5895,  1.6621184,  0.39801979, 5895,  1.488101,  0.46732673, 5895,  1.6825024,  0.39108911


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/originalData.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.2660329,  0.12376238
 1572,  2.1848083,  0.15544555
 1965,  2.0132627,  0.29900989
 2358,  1.9063689,  0.32772276
 2751,  1.8896321,  0.34554455
 3144,  1.8183068,  0.36930692
 3537,  1.7496991,  0.3891089
 3930,  1.4889202,  0.47029704
 4323,  1.4964162,  0.46831682
 4716,  1.4896915,  0.47227722
 5109,  1.4838376,  0.47920793
 5502,  1.4790754,  0.47920793
 5895,  1.4689792,  0.48118812


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.2600696,  0.19108911
 1572,  2.1090348,  0.26732674
 1965,  1.9255167,  0.31287128
 2358,  1.9142809,  0.32178217
 2751,  1.9367507,  0.33465347
 3144,  1.9188564,  0.35346535
 3537,  1.9028697,  0.36435643
 3930,  1.4793886,  0.47326732
 4323,  1.4895304,  0.47227722
 4716,  1.4835219,  0.47920793
 5109,  1.4775653,  0.4831683
 5502,  1.4727445,  0.48613861
 5895,  1.4630895,  0.48910892


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate180transpose.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.3025849,  0.1
 1572,  2.2721865,  0.15643564
 1965,  2.2296543,  0.18118812
 2358,  2.1468532,  0.23366337
 2751,  2.0946717,  0.26732674
 3144,  2.0473583,  0.25346535
 3537,  2.0518875,  0.27722773
 3930,  1.73689,  0.36138615
 4323,  1.7084625,  0.37029704
 4716,  1.6985707,  0.37227723
 5109,  1.6890142,  0.38019803
 5502,  1.680208,  0.38514853
 5895,  1.6645746,  0.38712871


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.3025849,  0.1
 1572,  2.2969604,  0.13564357
 1965,  2.2609682,  0.16039604
 2358,  2.1701105,  0.20990099
 2751,  2.1064813,  0.24356435
 3144,  2.0008957,  0.28019801
 3537,  2.0095816,  0.2940594
 3930,  1.7218685,  0.37920791
 4323,  1.7053145,  0.38019803
 4716,  1.6963377,  0.37821782
 5109,  1.6878678,  0.38019803
 5502,  1.6797601,  0.38514853
 5895,  1.6621184,  0.39801979


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate270transpose.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.2665699,  0.17326732
 1572,  2.157279,  0.22673267
 1965,  1.9983253,  0.30000001
 2358,  1.90853,  0.31485149
 2751,  1.9268563,  0.31683168
 3144,  1.9612814,  0.32673267
 3537,  1.8470781,  0.36831683
 3930,  1.5031431,  0.46336633
 4323,  1.5135454,  0.46039605
 4716,  1.5086571,  0.46237624
 5109,  1.504426,  0.46435642
 5502,  1.4999154,  0.46039605
 5895,  1.488101,  0.46732673


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.3025849,  0.1
 1572,  2.2957006,  0.13465346
 1965,  2.2613494,  0.15940595
 2358,  2.1683097,  0.22079208
 2751,  2.092278,  0.24455446
 3144,  1.9707537,  0.27425742
 3537,  1.9905939,  0.28613862
 3930,  1.7377937,  0.36633664
 4323,  1.7107505,  0.37128714
 4716,  1.6999249,  0.37227723
 5109,  1.6902463,  0.37821782
 5502,  1.6809834,  0.3841584
 5895,  1.6662766,  0.38613862


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/rotate90transpose.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.2922335,  0.12574257
 1572,  2.2420909,  0.12871288
 1965,  2.0901139,  0.24950495
 2358,  1.9529681,  0.30891088
 2751,  1.9555666,  0.32376239
 3144,  1.9314615,  0.33465347
 3537,  1.9613463,  0.34851485
 3930,  1.5075263,  0.44752476
 4323,  1.5076853,  0.45049506
 4716,  1.5025458,  0.45346534
 5109,  1.4966617,  0.45544556
 5502,  1.4910587,  0.45643565
 5895,  1.4796379,  0.46039605


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Testing/150Epochs/transpose.csv <==
step, loss, accuracy
 393,  2.3025849,  0.1
 786,  2.3025849,  0.1
 1179,  2.3025849,  0.1
 1572,  2.2799127,  0.15544555
 1965,  2.2599478,  0.15742575
 2358,  2.2244501,  0.18019801
 2751,  2.1307206,  0.22772278
 3144,  1.9586418,  0.29603961
 3537,  1.9626911,  0.30693069
 3930,  1.737321,  0.38316831
 4323,  1.7236587,  0.3841584
 4716,  1.7139854,  0.3881188
 5109,  1.7043351,  0.38712871
 5502,  1.6963267,  0.39108911
 5895,  1.6825024,  0.39108911


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/combinedData.csv <==
step_originalData, cross_entropy_originalData, loss_originalData, train_accuracy_originalData,step_rotate90, cross_entropy_rotate90, loss_rotate90, train_accuracy_rotate90,step_rotate90transpose, cross_entropy_rotate90transpose, loss_rotate90transpose, train_accuracy_rotate90transpose,step_rotate180, cross_entropy_rotate180, loss_rotate180, train_accuracy_rotate180,step_rotate180transpose, cross_entropy_rotate180transpose, loss_rotate180transpose, train_accuracy_rotate180transpose,step_rotate270, cross_entropy_rotate270, loss_rotate270, train_accuracy_rotate270,step_rotate270transpose, cross_entropy_rotate270transpose, loss_rotate270transpose, train_accuracy_rotate270transpose,step_transpose, cross_entropy_transpose, loss_transpose, train_accuracy_transpose
1,2.85327,2.85327,0.0703125,1,2.86722,2.86722,0.078125,1,2.86593,2.86593,0.0859375,1,2.87067,2.87067,0.0546875,1,2.86228,2.86228,0.078125,1,2.84707,2.84707,0.078125,1,2.87156,2.87156,0.0859375,1,2.84225,2.84225,0.0859375
101,2.30699,2.30699,0.0703125,101,2.30398,2.30398,0.0820313,101,2.30271,2.30271,0.078125,101,2.30695,2.30695,0.0742188,101,2.30662,2.30662,0.078125,101,2.30921,2.30921,0.0703125,101,2.30962,2.30962,0.078125,101,2.3076,2.3076,0.078125
201,2.3053,2.3053,0.0677083,201,2.30495,2.30495,0.0755208,201,2.30463,2.30463,0.0703125,201,2.30558,2.30558,0.0703125,201,2.30403,2.30403,0.0703125,201,2.30442,2.30442,0.0677083,201,2.30544,2.30544,0.0755208,201,2.30575,2.30575,0.0703125
301,2.30442,2.30442,0.0742188,301,2.3067,2.3067,0.0761719,301,2.30523,2.30523,0.0722656,301,2.30472,2.30472,0.0742188,301,2.30802,2.30802,0.0761719,301,2.30142,2.30142,0.0703125,301,2.30347,2.30347,0.078125,301,2.30613,2.30613,0.0722656
394,2.30435,2.30435,0.0859375,394,2.30546,2.30546,0.078125,394,2.3043,2.3043,0.0859375,394,2.30334,2.30334,0.0859375,394,2.30566,2.30566,0.078125,394,2.30619,2.30619,0.078125,394,2.30461,2.30461,0.09375,394,2.30515,2.30515,0.078125
494,2.30336,2.30336,0.0820313,494,2.30675,2.30675,0.0703125,494,2.30304,2.30304,0.0820313,494,2.30198,2.30198,0.0859375,494,2.30174,2.30174,0.0742188,494,2.30486,2.30486,0.078125,494,2.30682,2.30682,0.078125,494,2.30263,2.30263,0.078125
594,2.30481,2.30481,0.078125,594,2.30466,2.30466,0.0677083,594,2.30365,2.30365,0.078125,594,2.30819,2.30819,0.0807292,594,2.30332,2.30332,0.0703125,594,2.30385,2.30385,0.0755208,594,2.30576,2.30576,0.0807292,594,2.3039,2.3039,0.0729167
694,2.30458,2.30458,0.0839844,694,2.30526,2.30526,0.0722656,694,2.30457,2.30457,0.0800781,694,2.30947,2.30947,0.0820313,694,2.30744,2.30744,0.078125,694,2.29945,2.29945,0.078125,694,2.3054,2.3054,0.0839844,694,2.30571,2.30571,0.0800781
787,2.30752,2.30752,0.078125,787,2.30503,2.30503,0.078125,787,2.30468,2.30468,0.0859375,787,2.30218,2.30218,0.09375,787,2.30586,2.30586,0.078125,787,2.30588,2.30588,0.078125,787,2.30175,2.30175,0.09375,787,2.30475,2.30475,0.078125
887,2.30709,2.30709,0.0820313,887,2.30647,2.30647,0.0703125,887,2.30449,2.30449,0.0820313,887,2.3044,2.3044,0.0898438,887,2.30021,2.30021,0.0742188,887,2.30212,2.30212,0.078125,887,2.3105,2.3105,0.0859375,887,2.30262,2.30262,0.0820313
987,2.30219,2.30219,0.0729167,987,2.3045,2.3045,0.0729167,987,2.30642,2.30642,0.078125,987,2.31111,2.31111,0.0989583,987,2.30629,2.30629,0.078125,987,2.30566,2.30566,0.0755208,987,2.29977,2.29977,0.09375,987,2.30615,2.30615,0.0755208
1087,2.30571,2.30571,0.0800781,1087,2.30507,2.30507,0.0742188,1087,2.30972,2.30972,0.0839844,1087,2.30072,2.30072,0.103516,1087,2.30793,2.30793,0.0820313,1087,2.3006,2.3006,0.078125,1087,2.29566,2.29566,0.103516,1087,2.30702,2.30702,0.0820313
1180,2.31614,2.31614,0.0703125,1180,2.30588,2.30588,0.078125,1180,2.30923,2.30923,0.09375,1180,2.29245,2.29245,0.132813,1180,2.30332,2.30332,0.0859375,1180,2.30672,2.30672,0.078125,1180,2.27956,2.27956,0.125,1180,2.30224,2.30224,0.078125
1280,2.29133,2.29133,0.09375,1280,2.30697,2.30697,0.0742188,1280,2.31993,2.31993,0.078125,1280,2.29009,2.29009,0.140625,1280,2.3029,2.3029,0.0859375,1280,2.30015,2.30015,0.078125,1280,2.30896,2.30896,0.125,1280,2.30043,2.30043,0.0820313
1380,2.26039,2.26039,0.09375,1380,2.30299,2.30299,0.078125,1380,2.28348,2.28348,0.0807292,1380,2.2783,2.2783,0.148438,1380,2.3006,2.3006,0.0911458,1380,2.30449,2.30449,0.0833333,1380,2.28665,2.28665,0.130208,1380,2.30797,2.30797,0.0859375
1480,2.27299,2.27299,0.0976563,1480,2.30918,2.30918,0.0820313,1480,2.29073,2.29073,0.0878906,1480,2.23856,2.23856,0.148438,1480,2.30949,2.30949,0.09375,1480,2.30166,2.30166,0.0839844,1480,2.24496,2.24496,0.132813,1480,2.31195,2.31195,0.0898438
1573,2.25092,2.25092,0.148438,1573,2.30279,2.30279,0.0859375,1573,2.27699,2.27699,0.148438,1573,2.19387,2.19387,0.1875,1573,2.29356,2.29356,0.117188,1573,2.3015,2.3015,0.101563,1573,2.23146,2.23146,0.171875,1573,2.29994,2.29994,0.101563
1673,2.20901,2.20901,0.15625,1673,2.30937,2.30937,0.09375,1673,2.26012,2.26012,0.136719,1673,2.12165,2.12165,0.203125,1673,2.2823,2.2823,0.128906,1673,2.30878,2.30878,0.109375,1673,2.17078,2.17078,0.1875,1673,2.29675,2.29675,0.09375
1773,2.2086,2.2086,0.169271,1773,2.29704,2.29704,0.0963542,1773,2.25889,2.25889,0.140625,1773,2.19199,2.19199,0.210938,1773,2.29502,2.29502,0.114583,1773,2.2928,2.2928,0.106771,1773,2.23749,2.23749,0.182292,1773,2.29129,2.29129,0.101563
1873,2.20163,2.20163,0.169922,1873,2.28874,2.28874,0.109375,1873,2.25434,2.25434,0.142578,1873,2.07892,2.07892,0.220703,1873,2.27306,2.27306,0.126953,1873,2.2786,2.2786,0.115234,1873,2.15765,2.15765,0.183594,1873,2.28655,2.28655,0.115234
1966,2.07758,2.07758,0.210938,1966,2.28821,2.28821,0.109375,1966,2.13994,2.13994,0.203125,1966,1.97617,1.97617,0.226563,1966,2.2649,2.2649,0.15625,1966,2.29406,2.29406,0.117188,1966,2.07242,2.07242,0.21875,1966,2.29326,2.29326,0.125
2066,2.02666,2.02666,0.238281,2066,2.29358,2.29358,0.117188,2066,2.09175,2.09175,0.230469,2066,1.9445,1.9445,0.265625,2066,2.22231,2.22231,0.167969,2066,2.27635,2.27635,0.148438,2066,1.99081,1.99081,0.25,2066,2.28561,2.28561,0.128906
2166,1.97798,1.97798,0.242188,2166,2.29319,2.29319,0.111979,2166,2.06786,2.06786,0.226563,2166,2.0099,2.0099,0.273438,2166,2.27466,2.27466,0.161458,2166,2.26535,2.26535,0.145833,2166,2.08975,2.08975,0.247396,2166,2.29027,2.29027,0.122396
2266,1.96377,1.96377,0.244141,2266,2.24518,2.24518,0.128906,2266,2.01908,2.01908,0.230469,2266,1.9312,1.9312,0.279297,2266,2.223,2.223,0.167969,2266,2.22969,2.22969,0.15625,2266,1.98542,1.98542,0.259766,2266,2.25914,2.25914,0.140625
2359,1.85969,1.85969,0.28125,2359,2.22971,2.22971,0.1875,2359,1.87421,1.87421,0.28125,2359,1.87518,1.87518,0.28125,2359,2.20737,2.20737,0.179688,2359,2.24369,2.24369,0.15625,2359,1.85867,1.85867,0.289063,2359,2.26091,2.26091,0.164063
2459,1.85895,1.85895,0.300781,2459,2.2024,2.2024,0.199219,2459,1.88537,1.88537,0.292969,2459,1.76987,1.76987,0.335938,2459,2.1294,2.1294,0.222656,2459,2.17385,2.17385,0.171875,2459,1.79332,1.79332,0.332031,2459,2.2214,2.2214,0.167969
2559,1.76353,1.76353,0.307292,2559,2.24038,2.24038,0.182292,2559,1.81727,1.81727,0.304688,2559,1.8615,1.8615,0.333333,2559,2.2329,2.2329,0.208333,2559,2.22975,2.22975,0.171875,2559,1.90118,1.90118,0.3125,2559,2.26282,2.26282,0.171875
2659,1.82641,1.82641,0.326172,2659,2.16573,2.16573,0.1875,2659,1.89003,1.89003,0.300781,2659,1.87345,1.87345,0.34375,2659,2.17934,2.17934,0.210938,2659,2.18202,2.18202,0.171875,2659,1.91319,1.91319,0.308594,2659,2.21056,2.21056,0.185547
2752,1.76843,1.76843,0.296875,2752,2.17408,2.17408,0.1875,2752,1.78439,1.78439,0.328125,2752,1.80529,1.80529,0.320313,2752,2.18041,2.18041,0.203125,2752,2.2091,2.2091,0.171875,2752,1.77845,1.77845,0.34375,2752,2.1886,2.1886,0.195313
2852,1.76202,1.76202,0.347656,2852,2.10193,2.10193,0.230469,2852,1.79792,1.79792,0.359375,2852,1.68289,1.68289,0.363281,2852,2.06765,2.06765,0.25,2852,2.07662,2.07662,0.234375,2852,1.68502,1.68502,0.382813,2852,2.15045,2.15045,0.199219
2952,1.64164,1.64164,0.346354,2952,2.14396,2.14396,0.226563,2952,1.68493,1.68493,0.369792,2952,1.74738,1.74738,0.367188,2952,2.16127,2.16127,0.231771,2952,2.18359,2.18359,0.21875,2952,1.78623,1.78623,0.361979,2952,2.16886,2.16886,0.192708
3052,1.81577,1.81577,0.353516,3052,2.05586,2.05586,0.230469,3052,1.70387,1.70387,0.361328,3052,1.78382,1.78382,0.371094,3052,2.09347,2.09347,0.240234,3052,2.05001,2.05001,0.214844,3052,1.82171,1.82171,0.351563,3052,2.067,2.067,0.201172
3145,1.66426,1.66426,0.359375,3145,1.94417,1.94417,0.273438,3145,1.72377,1.72377,0.375,3145,1.73681,1.73681,0.34375,3145,2.08322,2.08322,0.242188,3145,2.06484,2.06484,0.171875,3145,1.75225,1.75225,0.328125,3145,1.97975,1.97975,0.242188
3245,1.67623,1.67623,0.402344,3245,1.9414,1.9414,0.289063,3245,1.69314,1.69314,0.398438,3245,1.61205,1.61205,0.402344,3245,1.88039,1.88039,0.3125,3245,1.88037,1.88037,0.277344,3245,1.60176,1.60176,0.371094,3245,1.96832,1.96832,0.265625
3345,1.53649,1.53649,0.414063,3345,2.00378,2.00378,0.28125,3345,1.57002,1.57002,0.395833,3345,1.64744,1.64744,0.40625,3345,1.99268,1.99268,0.28125,3345,1.9943,1.9943,0.265625,3345,1.70752,1.70752,0.364583,3345,1.97757,1.97757,0.257813
3445,1.89489,1.89489,0.390625,3445,1.93358,1.93358,0.279297,3445,1.62944,1.62944,0.390625,3445,1.71953,1.71953,0.402344,3445,1.96483,1.96483,0.273438,3445,1.87943,1.87943,0.271484,3445,1.81017,1.81017,0.359375,3445,1.93446,1.93446,0.263672
3538,1.55739,1.55739,0.414063,3538,1.86415,1.86415,0.320313,3538,1.69593,1.69593,0.375,3538,1.68665,1.68665,0.367188,3538,2.01884,2.01884,0.257813,3538,1.97452,1.97452,0.21875,3538,1.59361,1.59361,0.40625,3538,1.87409,1.87409,0.328125
3638,1.56602,1.56602,0.433594,3638,1.80518,1.80518,0.34375,3638,1.61184,1.61184,0.410156,3638,1.54453,1.54453,0.421875,3638,1.76469,1.76469,0.320313,3638,1.80214,1.80214,0.296875,3638,1.53697,1.53697,0.433594,3638,1.86378,1.86378,0.332031
3738,1.45762,1.45762,0.450521,3738,1.87361,1.87361,0.328125,3738,1.49216,1.49216,0.421875,3738,1.56938,1.56938,0.421875,3738,1.86854,1.86854,0.307292,3738,1.85918,1.85918,0.294271,3738,1.62914,1.62914,0.419271,3738,1.84866,1.84866,0.322917
3838,1.62543,1.62543,0.443359,3838,1.85449,1.85449,0.320313,3838,1.55123,1.55123,0.417969,3838,1.65466,1.65466,0.419922,3838,1.89287,1.89287,0.302734,3838,1.82331,1.82331,0.294922,3838,1.76392,1.76392,0.402344,3838,1.82251,1.82251,0.328125
3931,1.43224,1.43224,0.5,3931,1.78054,1.78054,0.320313,3931,1.48472,1.48472,0.5,3931,1.40776,1.40776,0.460938,3931,1.84632,1.84632,0.328125,3931,1.83497,1.83497,0.28125,3931,1.39213,1.39213,0.460938,3931,1.73005,1.73005,0.351563
4031,1.4893,1.4893,0.492188,4031,1.71094,1.71094,0.371094,4031,1.50259,1.50259,0.476563,4031,1.48681,1.48681,0.464844,4031,1.67077,1.67077,0.371094,4031,1.6892,1.6892,0.347656,4031,1.46405,1.46405,0.476563,4031,1.76591,1.76591,0.355469
4131,1.40825,1.40825,0.505208,4131,1.7856,1.7856,0.351563,4131,1.45889,1.45889,0.473958,4131,1.50589,1.50589,0.458333,4131,1.77208,1.77208,0.359375,4131,1.75281,1.75281,0.34375,4131,1.51003,1.51003,0.458333,4131,1.76229,1.76229,0.354167
4231,1.49663,1.49663,0.498047,4231,1.77943,1.77943,0.34375,4231,1.49624,1.49624,0.470703,4231,1.5011,1.5011,0.466797,4231,1.76343,1.76343,0.357422,4231,1.70554,1.70554,0.359375,4231,1.54306,1.54306,0.464844,4231,1.76545,1.76545,0.349609
4324,1.38493,1.38493,0.492188,4324,1.63393,1.63393,0.367188,4324,1.39901,1.39901,0.492188,4324,1.36285,1.36285,0.4375,4324,1.72585,1.72585,0.375,4324,1.72245,1.72245,0.34375,4324,1.33864,1.33864,0.476563,4324,1.64866,1.64866,0.40625
4424,1.4709,1.4709,0.5,4424,1.68748,1.68748,0.390625,4424,1.49025,1.49025,0.472656,4424,1.47445,1.47445,0.457031,4424,1.64694,1.64694,0.402344,4424,1.66872,1.66872,0.382813,4424,1.44581,1.44581,0.492188,4424,1.74877,1.74877,0.375
4524,1.39107,1.39107,0.494792,4524,1.77143,1.77143,0.367188,4524,1.44779,1.44779,0.471354,4524,1.49237,1.49237,0.460938,4524,1.75361,1.75361,0.390625,4524,1.73499,1.73499,0.372396,4524,1.497,1.497,0.473958,4524,1.74662,1.74662,0.361979
4624,1.48236,1.48236,0.494141,4624,1.76479,1.76479,0.357422,4624,1.48625,1.48625,0.470703,4624,1.4912,1.4912,0.46875,4624,1.74939,1.74939,0.382813,4624,1.69019,1.69019,0.380859,4624,1.53791,1.53791,0.478516,4624,1.7531,1.7531,0.355469
4717,1.37347,1.37347,0.507813,4717,1.61812,1.61812,0.367188,4717,1.38542,1.38542,0.492188,4717,1.35073,1.35073,0.429688,4717,1.71289,1.71289,0.382813,4717,1.70851,1.70851,0.351563,4717,1.32396,1.32396,0.476563,4717,1.63083,1.63083,0.40625
4817,1.45837,1.45837,0.507813,4817,1.67171,1.67171,0.394531,4817,1.47743,1.47743,0.46875,4817,1.46436,1.46436,0.453125,4817,1.63283,1.63283,0.40625,4817,1.65507,1.65507,0.386719,4817,1.43552,1.43552,0.492188,4817,1.73598,1.73598,0.375
4917,1.38011,1.38011,0.502604,4917,1.75938,1.75938,0.367188,4917,1.43741,1.43741,0.471354,4917,1.47928,1.47928,0.455729,4917,1.73803,1.73803,0.393229,4917,1.72052,1.72052,0.377604,4917,1.48636,1.48636,0.473958,4917,1.73322,1.73322,0.369792
5017,1.4712,1.4712,0.501953,5017,1.75192,1.75192,0.357422,5017,1.47618,1.47618,0.470703,5017,1.48147,1.48147,0.466797,5017,1.73824,1.73824,0.386719,5017,1.67775,1.67775,0.382813,5017,1.53105,1.53105,0.476563,5017,1.74114,1.74114,0.363281
5110,1.36333,1.36333,0.515625,5110,1.606,1.606,0.375,5110,1.3747,1.3747,0.492188,5110,1.33995,1.33995,0.429688,5110,1.70253,1.70253,0.382813,5110,1.69645,1.69645,0.367188,5110,1.3122,1.3122,0.476563,5110,1.61462,1.61462,0.414063
5210,1.44672,1.44672,0.519531,5210,1.65909,1.65909,0.398438,5210,1.46704,1.46704,0.464844,5210,1.45663,1.45663,0.453125,5210,1.61976,1.61976,0.40625,5210,1.64223,1.64223,0.398438,5210,1.42636,1.42636,0.492188,5210,1.72492,1.72492,0.378906
5310,1.37053,1.37053,0.518229,5310,1.74479,1.74479,0.369792,5310,1.42771,1.42771,0.471354,5310,1.4685,1.4685,0.458333,5310,1.72372,1.72372,0.393229,5310,1.70542,1.70542,0.388021,5310,1.47429,1.47429,0.484375,5310,1.72089,1.72089,0.375
5410,1.46058,1.46058,0.517578,5410,1.74088,1.74088,0.361328,5410,1.46778,1.46778,0.46875,5410,1.47318,1.47318,0.474609,5410,1.72697,1.72697,0.388672,5410,1.66643,1.66643,0.392578,5410,1.52226,1.52226,0.482422,5410,1.7307,1.7307,0.367188
5503,1.35242,1.35242,0.523438,5503,1.59529,1.59529,0.382813,5503,1.36477,1.36477,0.492188,5503,1.32935,1.32935,0.429688,5503,1.69447,1.69447,0.382813,5503,1.6866,1.6866,0.382813,5503,1.30048,1.30048,0.476563,5503,1.60026,1.60026,0.421875
5603,1.43525,1.43525,0.523438,5603,1.6489,1.6489,0.402344,5603,1.4573,1.4573,0.464844,5603,1.44965,1.44965,0.453125,5603,1.60638,1.60638,0.40625,5603,1.6301,1.6301,0.402344,5603,1.41834,1.41834,0.492188,5603,1.71322,1.71322,0.394531
5703,1.36089,1.36089,0.520833,5703,1.73255,1.73255,0.375,5703,1.41843,1.41843,0.471354,5703,1.45843,1.45843,0.455729,5703,1.7094,1.7094,0.390625,5703,1.69139,1.69139,0.393229,5703,1.46501,1.46501,0.489583,5703,1.71048,1.71048,0.393229
5803,1.4509,1.4509,0.521484,5803,1.72971,1.72971,0.365234,5803,1.45947,1.45947,0.470703,5803,1.46541,1.46541,0.472656,5803,1.71657,1.71657,0.386719,5803,1.65638,1.65638,0.396484,5803,1.51361,1.51361,0.488281,5803,1.72051,1.72051,0.380859


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/originalData.csv <==
step, cross_entropy, loss, train_accuracy
1,2.85327,2.85327,0.0703125
101,2.30699,2.30699,0.0703125
201,2.3053,2.3053,0.0677083
301,2.30442,2.30442,0.0742188
394,2.30435,2.30435,0.0859375
494,2.30336,2.30336,0.0820313
594,2.30481,2.30481,0.078125
694,2.30458,2.30458,0.0839844
787,2.30752,2.30752,0.078125
887,2.30709,2.30709,0.0820313
987,2.30219,2.30219,0.0729167
1087,2.30571,2.30571,0.0800781
1180,2.31614,2.31614,0.0703125
1280,2.29133,2.29133,0.09375
1380,2.26039,2.26039,0.09375
1480,2.27299,2.27299,0.0976563
1573,2.25092,2.25092,0.148438
1673,2.20901,2.20901,0.15625
1773,2.2086,2.2086,0.169271
1873,2.20163,2.20163,0.169922
1966,2.07758,2.07758,0.210938
2066,2.02666,2.02666,0.238281
2166,1.97798,1.97798,0.242188
2266,1.96377,1.96377,0.244141
2359,1.85969,1.85969,0.28125
2459,1.85895,1.85895,0.300781
2559,1.76353,1.76353,0.307292
2659,1.82641,1.82641,0.326172
2752,1.76843,1.76843,0.296875
2852,1.76202,1.76202,0.347656
2952,1.64164,1.64164,0.346354
3052,1.81577,1.81577,0.353516
3145,1.66426,1.66426,0.359375
3245,1.67623,1.67623,0.402344
3345,1.53649,1.53649,0.414063
3445,1.89489,1.89489,0.390625
3538,1.55739,1.55739,0.414063
3638,1.56602,1.56602,0.433594
3738,1.45762,1.45762,0.450521
3838,1.62543,1.62543,0.443359
3931,1.43224,1.43224,0.5
4031,1.4893,1.4893,0.492188
4131,1.40825,1.40825,0.505208
4231,1.49663,1.49663,0.498047
4324,1.38493,1.38493,0.492188
4424,1.4709,1.4709,0.5
4524,1.39107,1.39107,0.494792
4624,1.48236,1.48236,0.494141
4717,1.37347,1.37347,0.507813
4817,1.45837,1.45837,0.507813
4917,1.38011,1.38011,0.502604
5017,1.4712,1.4712,0.501953
5110,1.36333,1.36333,0.515625
5210,1.44672,1.44672,0.519531
5310,1.37053,1.37053,0.518229
5410,1.46058,1.46058,0.517578
5503,1.35242,1.35242,0.523438
5603,1.43525,1.43525,0.523438
5703,1.36089,1.36089,0.520833
5803,1.4509,1.4509,0.521484


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180.csv <==
step, cross_entropy, loss, train_accuracy
1,2.87067,2.87067,0.0546875
101,2.30695,2.30695,0.0742188
201,2.30558,2.30558,0.0703125
301,2.30472,2.30472,0.0742188
394,2.30334,2.30334,0.0859375
494,2.30198,2.30198,0.0859375
594,2.30819,2.30819,0.0807292
694,2.30947,2.30947,0.0820313
787,2.30218,2.30218,0.09375
887,2.3044,2.3044,0.0898438
987,2.31111,2.31111,0.0989583
1087,2.30072,2.30072,0.103516
1180,2.29245,2.29245,0.132813
1280,2.29009,2.29009,0.140625
1380,2.2783,2.2783,0.148438
1480,2.23856,2.23856,0.148438
1573,2.19387,2.19387,0.1875
1673,2.12165,2.12165,0.203125
1773,2.19199,2.19199,0.210938
1873,2.07892,2.07892,0.220703
1966,1.97617,1.97617,0.226563
2066,1.9445,1.9445,0.265625
2166,2.0099,2.0099,0.273438
2266,1.9312,1.9312,0.279297
2359,1.87518,1.87518,0.28125
2459,1.76987,1.76987,0.335938
2559,1.8615,1.8615,0.333333
2659,1.87345,1.87345,0.34375
2752,1.80529,1.80529,0.320313
2852,1.68289,1.68289,0.363281
2952,1.74738,1.74738,0.367188
3052,1.78382,1.78382,0.371094
3145,1.73681,1.73681,0.34375
3245,1.61205,1.61205,0.402344
3345,1.64744,1.64744,0.40625
3445,1.71953,1.71953,0.402344
3538,1.68665,1.68665,0.367188
3638,1.54453,1.54453,0.421875
3738,1.56938,1.56938,0.421875
3838,1.65466,1.65466,0.419922
3931,1.40776,1.40776,0.460938
4031,1.48681,1.48681,0.464844
4131,1.50589,1.50589,0.458333
4231,1.5011,1.5011,0.466797
4324,1.36285,1.36285,0.4375
4424,1.47445,1.47445,0.457031
4524,1.49237,1.49237,0.460938
4624,1.4912,1.4912,0.46875
4717,1.35073,1.35073,0.429688
4817,1.46436,1.46436,0.453125
4917,1.47928,1.47928,0.455729
5017,1.48147,1.48147,0.466797
5110,1.33995,1.33995,0.429688
5210,1.45663,1.45663,0.453125
5310,1.4685,1.4685,0.458333
5410,1.47318,1.47318,0.474609
5503,1.32935,1.32935,0.429688
5603,1.44965,1.44965,0.453125
5703,1.45843,1.45843,0.455729
5803,1.46541,1.46541,0.472656


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate180transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.86228,2.86228,0.078125
101,2.30662,2.30662,0.078125
201,2.30403,2.30403,0.0703125
301,2.30802,2.30802,0.0761719
394,2.30566,2.30566,0.078125
494,2.30174,2.30174,0.0742188
594,2.30332,2.30332,0.0703125
694,2.30744,2.30744,0.078125
787,2.30586,2.30586,0.078125
887,2.30021,2.30021,0.0742188
987,2.30629,2.30629,0.078125
1087,2.30793,2.30793,0.0820313
1180,2.30332,2.30332,0.0859375
1280,2.3029,2.3029,0.0859375
1380,2.3006,2.3006,0.0911458
1480,2.30949,2.30949,0.09375
1573,2.29356,2.29356,0.117188
1673,2.2823,2.2823,0.128906
1773,2.29502,2.29502,0.114583
1873,2.27306,2.27306,0.126953
1966,2.2649,2.2649,0.15625
2066,2.22231,2.22231,0.167969
2166,2.27466,2.27466,0.161458
2266,2.223,2.223,0.167969
2359,2.20737,2.20737,0.179688
2459,2.1294,2.1294,0.222656
2559,2.2329,2.2329,0.208333
2659,2.17934,2.17934,0.210938
2752,2.18041,2.18041,0.203125
2852,2.06765,2.06765,0.25
2952,2.16127,2.16127,0.231771
3052,2.09347,2.09347,0.240234
3145,2.08322,2.08322,0.242188
3245,1.88039,1.88039,0.3125
3345,1.99268,1.99268,0.28125
3445,1.96483,1.96483,0.273438
3538,2.01884,2.01884,0.257813
3638,1.76469,1.76469,0.320313
3738,1.86854,1.86854,0.307292
3838,1.89287,1.89287,0.302734
3931,1.84632,1.84632,0.328125
4031,1.67077,1.67077,0.371094
4131,1.77208,1.77208,0.359375
4231,1.76343,1.76343,0.357422
4324,1.72585,1.72585,0.375
4424,1.64694,1.64694,0.402344
4524,1.75361,1.75361,0.390625
4624,1.74939,1.74939,0.382813
4717,1.71289,1.71289,0.382813
4817,1.63283,1.63283,0.40625
4917,1.73803,1.73803,0.393229
5017,1.73824,1.73824,0.386719
5110,1.70253,1.70253,0.382813
5210,1.61976,1.61976,0.40625
5310,1.72372,1.72372,0.393229
5410,1.72697,1.72697,0.388672
5503,1.69447,1.69447,0.382813
5603,1.60638,1.60638,0.40625
5703,1.7094,1.7094,0.390625
5803,1.71657,1.71657,0.386719


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270.csv <==
step, cross_entropy, loss, train_accuracy
1,2.84707,2.84707,0.078125
101,2.30921,2.30921,0.0703125
201,2.30442,2.30442,0.0677083
301,2.30142,2.30142,0.0703125
394,2.30619,2.30619,0.078125
494,2.30486,2.30486,0.078125
594,2.30385,2.30385,0.0755208
694,2.29945,2.29945,0.078125
787,2.30588,2.30588,0.078125
887,2.30212,2.30212,0.078125
987,2.30566,2.30566,0.0755208
1087,2.3006,2.3006,0.078125
1180,2.30672,2.30672,0.078125
1280,2.30015,2.30015,0.078125
1380,2.30449,2.30449,0.0833333
1480,2.30166,2.30166,0.0839844
1573,2.3015,2.3015,0.101563
1673,2.30878,2.30878,0.109375
1773,2.2928,2.2928,0.106771
1873,2.2786,2.2786,0.115234
1966,2.29406,2.29406,0.117188
2066,2.27635,2.27635,0.148438
2166,2.26535,2.26535,0.145833
2266,2.22969,2.22969,0.15625
2359,2.24369,2.24369,0.15625
2459,2.17385,2.17385,0.171875
2559,2.22975,2.22975,0.171875
2659,2.18202,2.18202,0.171875
2752,2.2091,2.2091,0.171875
2852,2.07662,2.07662,0.234375
2952,2.18359,2.18359,0.21875
3052,2.05001,2.05001,0.214844
3145,2.06484,2.06484,0.171875
3245,1.88037,1.88037,0.277344
3345,1.9943,1.9943,0.265625
3445,1.87943,1.87943,0.271484
3538,1.97452,1.97452,0.21875
3638,1.80214,1.80214,0.296875
3738,1.85918,1.85918,0.294271
3838,1.82331,1.82331,0.294922
3931,1.83497,1.83497,0.28125
4031,1.6892,1.6892,0.347656
4131,1.75281,1.75281,0.34375
4231,1.70554,1.70554,0.359375
4324,1.72245,1.72245,0.34375
4424,1.66872,1.66872,0.382813
4524,1.73499,1.73499,0.372396
4624,1.69019,1.69019,0.380859
4717,1.70851,1.70851,0.351563
4817,1.65507,1.65507,0.386719
4917,1.72052,1.72052,0.377604
5017,1.67775,1.67775,0.382813
5110,1.69645,1.69645,0.367188
5210,1.64223,1.64223,0.398438
5310,1.70542,1.70542,0.388021
5410,1.66643,1.66643,0.392578
5503,1.6866,1.6866,0.382813
5603,1.6301,1.6301,0.402344
5703,1.69139,1.69139,0.393229
5803,1.65638,1.65638,0.396484


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate270transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.87156,2.87156,0.0859375
101,2.30962,2.30962,0.078125
201,2.30544,2.30544,0.0755208
301,2.30347,2.30347,0.078125
394,2.30461,2.30461,0.09375
494,2.30682,2.30682,0.078125
594,2.30576,2.30576,0.0807292
694,2.3054,2.3054,0.0839844
787,2.30175,2.30175,0.09375
887,2.3105,2.3105,0.0859375
987,2.29977,2.29977,0.09375
1087,2.29566,2.29566,0.103516
1180,2.27956,2.27956,0.125
1280,2.30896,2.30896,0.125
1380,2.28665,2.28665,0.130208
1480,2.24496,2.24496,0.132813
1573,2.23146,2.23146,0.171875
1673,2.17078,2.17078,0.1875
1773,2.23749,2.23749,0.182292
1873,2.15765,2.15765,0.183594
1966,2.07242,2.07242,0.21875
2066,1.99081,1.99081,0.25
2166,2.08975,2.08975,0.247396
2266,1.98542,1.98542,0.259766
2359,1.85867,1.85867,0.289063
2459,1.79332,1.79332,0.332031
2559,1.90118,1.90118,0.3125
2659,1.91319,1.91319,0.308594
2752,1.77845,1.77845,0.34375
2852,1.68502,1.68502,0.382813
2952,1.78623,1.78623,0.361979
3052,1.82171,1.82171,0.351563
3145,1.75225,1.75225,0.328125
3245,1.60176,1.60176,0.371094
3345,1.70752,1.70752,0.364583
3445,1.81017,1.81017,0.359375
3538,1.59361,1.59361,0.40625
3638,1.53697,1.53697,0.433594
3738,1.62914,1.62914,0.419271
3838,1.76392,1.76392,0.402344
3931,1.39213,1.39213,0.460938
4031,1.46405,1.46405,0.476563
4131,1.51003,1.51003,0.458333
4231,1.54306,1.54306,0.464844
4324,1.33864,1.33864,0.476563
4424,1.44581,1.44581,0.492188
4524,1.497,1.497,0.473958
4624,1.53791,1.53791,0.478516
4717,1.32396,1.32396,0.476563
4817,1.43552,1.43552,0.492188
4917,1.48636,1.48636,0.473958
5017,1.53105,1.53105,0.476563
5110,1.3122,1.3122,0.476563
5210,1.42636,1.42636,0.492188
5310,1.47429,1.47429,0.484375
5410,1.52226,1.52226,0.482422
5503,1.30048,1.30048,0.476563
5603,1.41834,1.41834,0.492188
5703,1.46501,1.46501,0.489583
5803,1.51361,1.51361,0.488281


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90.csv <==
step, cross_entropy, loss, train_accuracy
1,2.86722,2.86722,0.078125
101,2.30398,2.30398,0.0820313
201,2.30495,2.30495,0.0755208
301,2.3067,2.3067,0.0761719
394,2.30546,2.30546,0.078125
494,2.30675,2.30675,0.0703125
594,2.30466,2.30466,0.0677083
694,2.30526,2.30526,0.0722656
787,2.30503,2.30503,0.078125
887,2.30647,2.30647,0.0703125
987,2.3045,2.3045,0.0729167
1087,2.30507,2.30507,0.0742188
1180,2.30588,2.30588,0.078125
1280,2.30697,2.30697,0.0742188
1380,2.30299,2.30299,0.078125
1480,2.30918,2.30918,0.0820313
1573,2.30279,2.30279,0.0859375
1673,2.30937,2.30937,0.09375
1773,2.29704,2.29704,0.0963542
1873,2.28874,2.28874,0.109375
1966,2.28821,2.28821,0.109375
2066,2.29358,2.29358,0.117188
2166,2.29319,2.29319,0.111979
2266,2.24518,2.24518,0.128906
2359,2.22971,2.22971,0.1875
2459,2.2024,2.2024,0.199219
2559,2.24038,2.24038,0.182292
2659,2.16573,2.16573,0.1875
2752,2.17408,2.17408,0.1875
2852,2.10193,2.10193,0.230469
2952,2.14396,2.14396,0.226563
3052,2.05586,2.05586,0.230469
3145,1.94417,1.94417,0.273438
3245,1.9414,1.9414,0.289063
3345,2.00378,2.00378,0.28125
3445,1.93358,1.93358,0.279297
3538,1.86415,1.86415,0.320313
3638,1.80518,1.80518,0.34375
3738,1.87361,1.87361,0.328125
3838,1.85449,1.85449,0.320313
3931,1.78054,1.78054,0.320313
4031,1.71094,1.71094,0.371094
4131,1.7856,1.7856,0.351563
4231,1.77943,1.77943,0.34375
4324,1.63393,1.63393,0.367188
4424,1.68748,1.68748,0.390625
4524,1.77143,1.77143,0.367188
4624,1.76479,1.76479,0.357422
4717,1.61812,1.61812,0.367188
4817,1.67171,1.67171,0.394531
4917,1.75938,1.75938,0.367188
5017,1.75192,1.75192,0.357422
5110,1.606,1.606,0.375
5210,1.65909,1.65909,0.398438
5310,1.74479,1.74479,0.369792
5410,1.74088,1.74088,0.361328
5503,1.59529,1.59529,0.382813
5603,1.6489,1.6489,0.402344
5703,1.73255,1.73255,0.375
5803,1.72971,1.72971,0.365234


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/rotate90transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.86593,2.86593,0.0859375
101,2.30271,2.30271,0.078125
201,2.30463,2.30463,0.0703125
301,2.30523,2.30523,0.0722656
394,2.3043,2.3043,0.0859375
494,2.30304,2.30304,0.0820313
594,2.30365,2.30365,0.078125
694,2.30457,2.30457,0.0800781
787,2.30468,2.30468,0.0859375
887,2.30449,2.30449,0.0820313
987,2.30642,2.30642,0.078125
1087,2.30972,2.30972,0.0839844
1180,2.30923,2.30923,0.09375
1280,2.31993,2.31993,0.078125
1380,2.28348,2.28348,0.0807292
1480,2.29073,2.29073,0.0878906
1573,2.27699,2.27699,0.148438
1673,2.26012,2.26012,0.136719
1773,2.25889,2.25889,0.140625
1873,2.25434,2.25434,0.142578
1966,2.13994,2.13994,0.203125
2066,2.09175,2.09175,0.230469
2166,2.06786,2.06786,0.226563
2266,2.01908,2.01908,0.230469
2359,1.87421,1.87421,0.28125
2459,1.88537,1.88537,0.292969
2559,1.81727,1.81727,0.304688
2659,1.89003,1.89003,0.300781
2752,1.78439,1.78439,0.328125
2852,1.79792,1.79792,0.359375
2952,1.68493,1.68493,0.369792
3052,1.70387,1.70387,0.361328
3145,1.72377,1.72377,0.375
3245,1.69314,1.69314,0.398438
3345,1.57002,1.57002,0.395833
3445,1.62944,1.62944,0.390625
3538,1.69593,1.69593,0.375
3638,1.61184,1.61184,0.410156
3738,1.49216,1.49216,0.421875
3838,1.55123,1.55123,0.417969
3931,1.48472,1.48472,0.5
4031,1.50259,1.50259,0.476563
4131,1.45889,1.45889,0.473958
4231,1.49624,1.49624,0.470703
4324,1.39901,1.39901,0.492188
4424,1.49025,1.49025,0.472656
4524,1.44779,1.44779,0.471354
4624,1.48625,1.48625,0.470703
4717,1.38542,1.38542,0.492188
4817,1.47743,1.47743,0.46875
4917,1.43741,1.43741,0.471354
5017,1.47618,1.47618,0.470703
5110,1.3747,1.3747,0.492188
5210,1.46704,1.46704,0.464844
5310,1.42771,1.42771,0.471354
5410,1.46778,1.46778,0.46875
5503,1.36477,1.36477,0.492188
5603,1.4573,1.4573,0.464844
5703,1.41843,1.41843,0.471354
5803,1.45947,1.45947,0.470703


==> figures/results/CNNs/VGGNet/Cifar10/OrigCode_(nonBuggy)/MR2-permutingConvOrder/Training/150Epochs/transpose.csv <==
step, cross_entropy, loss, train_accuracy
1,2.84225,2.84225,0.0859375
101,2.3076,2.3076,0.078125
201,2.30575,2.30575,0.0703125
301,2.30613,2.30613,0.0722656
394,2.30515,2.30515,0.078125
494,2.30263,2.30263,0.078125
594,2.3039,2.3039,0.0729167
694,2.30571,2.30571,0.0800781
787,2.30475,2.30475,0.078125
887,2.30262,2.30262,0.0820313
987,2.30615,2.30615,0.0755208
1087,2.30702,2.30702,0.0820313
1180,2.30224,2.30224,0.078125
1280,2.30043,2.30043,0.0820313
1380,2.30797,2.30797,0.0859375
1480,2.31195,2.31195,0.0898438
1573,2.29994,2.29994,0.101563
1673,2.29675,2.29675,0.09375
1773,2.29129,2.29129,0.101563
1873,2.28655,2.28655,0.115234
1966,2.29326,2.29326,0.125
2066,2.28561,2.28561,0.128906
2166,2.29027,2.29027,0.122396
2266,2.25914,2.25914,0.140625
2359,2.26091,2.26091,0.164063
2459,2.2214,2.2214,0.167969
2559,2.26282,2.26282,0.171875
2659,2.21056,2.21056,0.185547
2752,2.1886,2.1886,0.195313
2852,2.15045,2.15045,0.199219
2952,2.16886,2.16886,0.192708
3052,2.067,2.067,0.201172
3145,1.97975,1.97975,0.242188
3245,1.96832,1.96832,0.265625
3345,1.97757,1.97757,0.257813
3445,1.93446,1.93446,0.263672
3538,1.87409,1.87409,0.328125
3638,1.86378,1.86378,0.332031
3738,1.84866,1.84866,0.322917
3838,1.82251,1.82251,0.328125
3931,1.73005,1.73005,0.351563
4031,1.76591,1.76591,0.355469
4131,1.76229,1.76229,0.354167
4231,1.76545,1.76545,0.349609
4324,1.64866,1.64866,0.40625
4424,1.74877,1.74877,0.375
4524,1.74662,1.74662,0.361979
4624,1.7531,1.7531,0.355469
4717,1.63083,1.63083,0.40625
4817,1.73598,1.73598,0.375
4917,1.73322,1.73322,0.369792
5017,1.74114,1.74114,0.363281
5110,1.61462,1.61462,0.414063
5210,1.72492,1.72492,0.378906
5310,1.72089,1.72089,0.375
5410,1.7307,1.7307,0.367188
5503,1.60026,1.60026,0.421875
5603,1.71322,1.71322,0.394531
5703,1.71048,1.71048,0.393229
5803,1.72051,1.72051,0.380859

